A generalized dual potential for inelastic Constitutive Artificial Neural Networks: A JAX implementation at finite strains

We present a methodology for designing a generalized dual potential, or pseudo potential, for inelastic Constitutive Artificial Neural Networks (iCANNs). This potential, expressed in terms of stress invariants, inherently satisfies thermodynamic consistency for large deformations. In comparison to our previous work, the new potential captures a broader spectrum of material behaviors, including pressure-sensitive inelasticity. To this end, we revisit the underlying thermodynamic framework of iCANNs for finite strain inelasticity and derive conditions for constructing a convex, zero-valued, and non-negative dual potential. To embed these principles in a neural network, we detail the architecture's design, ensuring a priori compliance with thermodynamics. To evaluate the proposed architecture, we study its performance and limitations discovering visco-elastic material behavior, though the method is not limited to visco-elasticity. In this context, we investigate different aspects in the strategy of discovering inelastic materials. Our results indicate that the novel architecture robustly discovers interpretable models and parameters, while autonomously revealing the degree of inelasticity. The iCANN framework, implemented in JAX, is publicly accessible at https://doi.org/10.5281/zenodo.14894687.

==> graphs/Hossain2012_Fig42-Fig31_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.416666580364108086e-04 9.988703131675720215e-01 1.000565290451049805e+00 1.000565290451049805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.943343202583491802e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.275932744145393372e-03 1.340390992643492041e-11 1.340390992643492041e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.458333253860473633e-03 1.010246157646179199e+00 9.949159622192382812e-01 9.949159622192382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.891096308827400208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.923077903687953949e-02 3.742406384787955176e-10 3.742406384787955176e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.399999976158142090e-03 1.015560150146484375e+00 9.923095703125000000e-01 9.923095703125000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.735149279236793518e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.351863637566566467e-02 -3.017692762341539492e-10 -3.017692762341539492e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.023961782455444336e+00 9.882301688194274902e-01 9.882301688194274902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.406923964619636536e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.527437269687652588e-02 7.221077069630155165e-10 7.221077069630155165e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.033943176269531250e+00 9.834485650062561035e-01 9.834485650062561035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.212193310260772705e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.980221301317214966e-02 4.994751279241427255e-10 4.994751279241427255e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.044729351997375488e+00 9.783586859703063965e-01 9.783586859703063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.300693869590759277e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.148120835423469543e-01 1.255788362186649465e-09 1.255788362186649465e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.053250551223754883e+00 9.743929505348205566e-01 9.743929505348205566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.092653498053550720e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.335273087024688721e-01 1.288658513232121550e-09 1.288658513232121550e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.062589883804321289e+00 9.701014757156372070e-01 9.701014757156372070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.238367781043052673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.531398147344589233e-01 -2.165077006566207274e-10 -2.165077006566207274e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.072736620903015137e+00 9.655026197433471680e-01 9.655026197433471680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.397299021482467651e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.734727174043655396e-01 5.724083429470283590e-10 5.724083429470283590e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.316666491329669952e-03 1.080601811408996582e+00 9.619824290275573730e-01 9.619824290275573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.541505753993988037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.885624527931213379e-01 -1.084103473658615258e-09 -1.084103473658615258e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.088474869728088379e+00 9.584971070289611816e-01 9.584971070289611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.625112444162368774e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.031456381082534790e-01 4.619895577206989401e-10 4.619895577206989401e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.097947716712951660e+00 9.543532729148864746e-01 9.543532729148864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766169816255569458e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.200623601675033569e-01 3.379269308823040774e-09 3.379269308823040774e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.106683015823364258e+00 9.505794048309326172e-01 9.505794048309326172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.936244964599609375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.350739091634750366e-01 -2.735541571041721909e-09 -2.735541571041721909e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.115452766418457031e+00 9.468352198600769043e-01 9.468352198600769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.060839235782623291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.496190369129180908e-01 6.401954522061714670e-10 6.401954522061714670e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.125869512557983398e+00 9.424448609352111816e-01 9.424448609352111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.212149649858474731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.662651538848876953e-01 -7.300080540062481305e-10 -7.300080540062481305e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.136313438415527344e+00 9.381039142608642578e-01 9.381039142608642578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.376659065485000610e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.823002636432647705e-01 3.371582124600536190e-09 3.371582124600536190e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.145199656486511230e+00 9.344571828842163086e-01 9.344571828842163086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.454358190298080444e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.954524457454681396e-01 -2.709546365053938644e-09 -2.709546365053938644e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.152488112449645996e+00 9.314976334571838379e-01 9.314976334571838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.620120048522949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.059207499027252197e-01 -2.726780579109799874e-09 -2.726780579109799874e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.165514588356018066e+00 9.262775778770446777e-01 9.262775778770446777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.749100625514984131e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.239829242229461670e-01 6.656462048226785555e-09 6.656462048226785555e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.174514055252075195e+00 9.227220416069030762e-01 9.227220416069030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.853067219257354736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.359736502170562744e-01 -6.828670962022442836e-11 -6.828670962022442836e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.183548212051391602e+00 9.191936850547790527e-01 9.191936850547790527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.941955327987670898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.476391434669494629e-01 4.023526400942500914e-09 4.023526400942500914e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.193446993827819824e+00 9.153736829757690430e-01 9.153736829757690430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.100211322307586670e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.600139319896697998e-01 -5.670463210094567330e-09 -5.670463210094567330e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.203365087509155273e+00 9.115936756134033203e-01 9.115936756134033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.200530409812927246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.720028996467590332e-01 -4.761339766901073745e-09 -4.761339766901073745e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.216675162315368652e+00 9.065936803817749023e-01 9.065936803817749023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.351770937442779541e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.874865472316741943e-01 -4.130786379619166837e-09 -4.130786379619166837e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.227530956268310547e+00 9.025759696960449219e-01 9.025759696960449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.462912142276763916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.996149897575378418e-01 -7.375600574732743553e-09 -7.375600574732743553e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000027716159821e-02 1.242667555809020996e+00 8.970621228218078613e-01 8.970621228218078613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.566918373107910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.158320128917694092e-01 -3.853747543303143175e-09 -3.853747543303143175e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.251109361648559570e+00 8.940305709838867188e-01 8.940305709838867188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.651939630508422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.245287179946899414e-01 -8.225487846402756986e-09 -8.225487846402756986e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.266367554664611816e+00 8.886282444000244141e-01 8.886282444000244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.795290589332580566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.396750628948211670e-01 -8.146145091814105399e-09 -8.146145091814105399e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.274031400680541992e+00 8.859514594078063965e-01 8.859514594078063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.893857896327972412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.470026791095733643e-01 -7.758320208495206316e-09 -7.758320208495206316e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000027716159821e-02 1.289451122283935547e+00 8.806383013725280762e-01 8.806383013725280762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.020718336105346680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.612310826778411865e-01 6.136588126537390053e-09 6.136588126537390053e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.300626158714294434e+00 8.768468499183654785e-01 8.768468499183654785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.098586142063140869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.711154401302337646e-01 -4.329450575824012049e-09 -4.329450575824012049e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.316182613372802734e+00 8.716496229171752930e-01 8.716496229171752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.209455847740173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.843199551105499268e-01 5.497859945080563193e-10 5.497859945080563193e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 1.323144078254699707e+00 8.693535327911376953e-01 8.693535327911376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.292794764041900635e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.900208711624145508e-01 -9.039240467245690525e-10 -9.039240467245690525e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.340593457221984863e+00 8.636772036552429199e-01 8.636772036552429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.412084519863128662e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.037987232208251953e-01 -2.769514395595251699e-09 -2.769514395595251699e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.351987600326538086e+00 8.600301146507263184e-01 8.600301146507263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.513539969921112061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.123991370201110840e-01 8.305985232937018736e-09 8.305985232937018736e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.366981863975524902e+00 8.553003072738647461e-01 8.553003072738647461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.608052074909210205e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.232744216918945312e-01 -7.364095111483948131e-09 -7.364095111483948131e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.376703262329101562e+00 8.522751331329345703e-01 8.522751331329345703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.671048820018768311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.300608277320861816e-01 -3.615291177538892953e-09 -3.615291177538892953e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.511666737496852875e-02 1.398069858551025391e+00 8.457374572753906250e-01 8.457374572753906250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.805706441402435303e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.443118214607238770e-01 -2.331503878849616740e-09 -2.331503878849616740e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.407924652099609375e+00 8.427723646163940430e-01 8.427723646163940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.854170382022857666e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.505732893943786621e-01 -2.714397595582340728e-09 -2.714397595582340728e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.424108147621154785e+00 8.379700779914855957e-01 8.379700779914855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.956420660018920898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.604686141014099121e-01 -1.038386443497074652e-08 -1.038386443497074652e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.439496040344238281e+00 8.334791660308837891e-01 8.334791660308837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.072086453437805176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.694423317909240723e-01 8.186162858692114241e-09 8.186162858692114241e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.454050064086914062e+00 8.292974233627319336e-01 8.292974233627319336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.123707056045532227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.775571465492248535e-01 -1.287133599703338405e-08 -1.287133599703338405e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.469574332237243652e+00 8.249055743217468262e-01 8.249055743217468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.224516391754150391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.858343839645385742e-01 -4.346567550328472862e-09 -4.346567550328472862e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000027716159821e-02 1.486131668090820312e+00 8.202974200248718262e-01 8.202974200248718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322501659393310547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.942527055740356445e-01 1.254139903039686033e-09 1.254139903039686033e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.384999975562095642e-02 1.506461739540100098e+00 8.147435784339904785e-01 8.147435784339904785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.400112271308898926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.040434241294860840e-01 -1.254474568668229040e-08 -1.254474568668229040e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.515754938125610352e+00 8.122420907020568848e-01 8.122420907020568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.459102988243103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.083204746246337891e-01 -1.336135468932297954e-08 -1.336135468932297954e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.533486008644104004e+00 8.075326681137084961e-01 8.075326681137084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.540091395378112793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.161697506904602051e-01 4.177692858320369851e-09 4.177692858320369851e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.544725775718688965e+00 8.045893907546997070e-01 8.045893907546997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.594757795333862305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.209318041801452637e-01 -1.276627514812389563e-08 -1.276627514812389563e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.562625050544738770e+00 7.999680042266845703e-01 7.999680042266845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.649370551109313965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.282025575637817383e-01 1.166558405429896084e-09 1.166558405429896084e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.574949741363525391e+00 7.968317866325378418e-01 7.968317866325378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.713686943054199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.329860687255859375e-01 5.833413752043270506e-09 5.833413752043270506e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.588255286216735840e+00 7.934870719909667969e-01 7.934870719909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.763500332832336426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.379583477973937988e-01 -1.656318460163674899e-08 -1.656318460163674899e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.604478240013122559e+00 7.894653677940368652e-01 7.894653677940368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.795385837554931641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.437646746635437012e-01 -7.108596378202491906e-09 -7.108596378202491906e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.620809078216552734e+00 7.854780554771423340e-01 7.854780554771423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.863499641418457031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.493337750434875488e-01 -7.234859822347061709e-09 -7.234859822347061709e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.634306550025939941e+00 7.822277545928955078e-01 7.822277545928955078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.924144387245178223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537348628044128418e-01 -1.233760471563982719e-08 -1.233760471563982719e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.647860050201416016e+00 7.790042757987976074e-01 7.790042757987976074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.960046648979187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579799056053161621e-01 -8.363087999896379188e-11 -8.363087999896379188e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.665364384651184082e+00 7.748994827270507812e-01 7.748994827270507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.024714112281799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.632177233695983887e-01 1.005908245588216232e-08 1.005908245588216232e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.679045796394348145e+00 7.717359662055969238e-01 7.717359662055969238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.071892976760864258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.671225428581237793e-01 -2.501252538422704674e-10 -2.501252538422704674e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.694761276245117188e+00 7.681494355201721191e-01 7.681494355201721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.138938069343566895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.714156866073608398e-01 -1.877736366395765799e-08 -1.877736366395765799e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.711518049240112305e+00 7.643799185752868652e-01 7.643799185752868652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.167967915534973145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.757755875587463379e-01 -9.801198075365391560e-09 -9.801198075365391560e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 1.726385831832885742e+00 7.610813379287719727e-01 7.610813379287719727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.212107539176940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.794625520706176758e-01 -9.182656413031509146e-09 -9.182656413031509146e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.746309399604797363e+00 7.567273378372192383e-01 7.567273378372192383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.293883919715881348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.841526627540588379e-01 1.359682499924019794e-08 1.359682499924019794e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.757294893264770508e+00 7.543582916259765625e-01 7.543582916259765625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.297467947006225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.866150498390197754e-01 -3.968416706356947543e-10 -3.968416706356947543e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.774383783340454102e+00 7.507169246673583984e-01 7.507169246673583984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.360170841217041016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.902884244918823242e-01 1.777798175339739828e-08 1.777798175339739828e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.791528701782226562e+00 7.471161484718322754e-01 7.471161484718322754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.387483477592468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.937838792800903320e-01 9.335849426861386746e-09 9.335849426861386746e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.811823725700378418e+00 7.429199814796447754e-01 7.429199814796447754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.432142853736877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.976894140243530273e-01 1.964399842790953699e-08 1.964399842790953699e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.825065851211547852e+00 7.402198314666748047e-01 7.402198314666748047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.466104388236999512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.001037597656250000e-01 6.684722109184804140e-09 6.684722109184804140e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.838356256484985352e+00 7.375392913818359375e-01 7.375392913818359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.511282324790954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.024273872375488281e-01 7.906258758794137975e-09 7.906258758794137975e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.852729320526123047e+00 7.346729040145874023e-01 7.346729040145874023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554277539253234863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.048321366310119629e-01 5.640046651933516841e-09 5.640046651933516841e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.870275139808654785e+00 7.312186360359191895e-01 7.312186360359191895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.591415405273437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.076224684715270996e-01 -2.914436691980881733e-09 -2.914436691980881733e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.884771943092346191e+00 7.284010648727416992e-01 7.284010648727416992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.599797606468200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.098101377487182617e-01 -1.846199992883157392e-08 -1.846199992883157392e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.897230744361877441e+00 7.260054945945739746e-01 7.260054945945739746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.623045802116394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.116075158119201660e-01 -1.972554741769272368e-08 -1.972554741769272368e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.913933873176574707e+00 7.228305935859680176e-01 7.228305935859680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.661282777786254883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.139058709144592285e-01 2.498126150385360233e-09 2.498126150385360233e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.924407124519348145e+00 7.208610177040100098e-01 7.208610177040100098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.687792539596557617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.152808308601379395e-01 1.983312358788680285e-08 1.983312358788680285e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.943319559097290039e+00 7.173447012901306152e-01 7.173447012901306152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.721833944320678711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.176485061645507812e-01 2.044296465442130284e-08 2.044296465442130284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.433333761990070343e-03 1.959132075309753418e+00 7.144439220428466797e-01 7.144439220428466797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.749969124794006348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.195117473602294922e-01 1.858812481714267051e-08 1.858812481714267051e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.972929358482360840e+00 7.119413614273071289e-01 7.119413614273071289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.781473755836486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.210558056831359863e-01 2.389910491729096975e-11 2.389910491729096975e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.992078185081481934e+00 7.085113525390625000e-01 7.085113525390625000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.781584024429321289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.230792641639709473e-01 -7.612758423647392192e-09 -7.612758423647392192e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 2.011319637298583984e+00 7.051141858100891113e-01 7.051141858100891113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.814595460891723633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.249768376350402832e-01 -1.999922005779808387e-08 -1.999922005779808387e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 2.027434349060058594e+00 7.023063898086547852e-01 7.023063898086547852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.820005178451538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.264648675918579102e-01 -8.491308989277968067e-09 -8.491308989277968067e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.258333306759595871e-02 2.048991918563842773e+00 6.986020803451538086e-01 6.986020803451538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.848906278610229492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.283226847648620605e-01 2.132233234419800283e-08 2.132233234419800283e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 2.064164400100708008e+00 6.960298418998718262e-01 6.960298418998718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.866785883903503418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.295385003089904785e-01 3.131970771619307925e-08 3.131970771619307925e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 2.083750009536743164e+00 6.927510499954223633e-01 6.927510499954223633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.888050436973571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.310052514076232910e-01 4.184776258853162290e-08 4.184776258853162290e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 2.100151777267456055e+00 6.900406479835510254e-01 6.900406479835510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.903802752494812012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.321461439132690430e-01 2.773803231548299664e-08 2.773803231548299664e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 2.121013641357421875e+00 6.866387128829956055e-01 6.866387128829956055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.922881007194519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.334913611412048340e-01 2.027359613521184656e-08 2.027359613521184656e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.130928516387939453e+00 6.850394010543823242e-01 6.850394010543823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.927928328514099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.340874671936035156e-01 -3.629660483284169459e-08 -3.629660483284169459e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 2.146400690078735352e+00 6.825659275054931641e-01 6.825659275054931641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.934568881988525391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.349676489830017090e-01 -2.425760214919137070e-08 -2.425760214919137070e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 2.163046598434448242e+00 6.799344420433044434e-01 6.799344420433044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.939343214035034180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.358493804931640625e-01 -1.690408168997237226e-08 -1.690408168997237226e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.171939134597778320e+00 6.785411238670349121e-01 6.785411238670349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.935572624206542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.362915277481079102e-01 1.936358273724181345e-08 1.936358273724181345e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 2.186435461044311523e+00 6.762880086898803711e-01 6.762880086898803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.922883987426757812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.369732856750488281e-01 -2.650994446184995468e-08 -2.650994446184995468e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 2.198725461959838867e+00 6.743952631950378418e-01 6.743952631950378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.934832930564880371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.375144958496093750e-01 -2.372422613916569389e-08 -2.372422613916569389e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.207720518112182617e+00 6.730200052261352539e-01 6.730200052261352539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.941491961479187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.378884553909301758e-01 -1.234852220477478113e-09 -1.234852220477478113e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 2.223468780517578125e+00 6.706323623657226562e-01 6.706323623657226562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.927121281623840332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.385041713714599609e-01 1.137257754635356832e-08 1.137257754635356832e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 2.238135814666748047e+00 6.684313416481018066e-01 6.684313416481018066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.935409903526306152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.390305399894714355e-01 1.953005579480304732e-08 1.953005579480304732e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.766666632145643234e-03 2.244902849197387695e+00 6.674230694770812988e-01 6.674230694770812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.935250759124755859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.392579913139343262e-01 3.440379714447772130e-08 3.440379714447772130e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.234725952148437500e+00 6.689410805702209473e-01 6.689410805702209473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857571601867675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.344955205917358398e-01 -1.477715727560280357e-08 -1.477715727560280357e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.224572181701660156e+00 6.704659461975097656e-01 6.704659461975097656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.789982914924621582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.297071218490600586e-01 -4.078421511621854734e-08 -4.078421511621854734e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 2.212180376052856445e+00 6.723412275314331055e-01 6.723412275314331055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.735970377922058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.238082885742187500e-01 3.241814283683197573e-08 3.241814283683197573e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.202077865600585938e+00 6.738817095756530762e-01 6.738817095756530762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.709629297256469727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.189571261405944824e-01 2.500252804793490213e-08 2.500252804793490213e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.193094491958618164e+00 6.752604842185974121e-01 6.752604842185974121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.660483479499816895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.146088480949401855e-01 -3.208101873042323859e-08 -3.208101873042323859e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.399999976158142090e-03 2.185282230377197266e+00 6.764664053916931152e-01 6.764664053916931152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.640933156013488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.108018398284912109e-01 -1.971307028725277632e-08 -1.971307028725277632e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 2.173000335693359375e+00 6.783754229545593262e-01 6.783754229545593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596558690071105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.047569751739501953e-01 4.082804139216023032e-08 4.082804139216023032e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.164105892181396484e+00 6.797680854797363281e-01 6.797680854797363281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.557396054267883301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.003397345542907715e-01 -1.462535692553501576e-08 -1.462535692553501576e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.155200242996215820e+00 6.811710596084594727e-01 6.811710596084594727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528679728507995605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.958804726600646973e-01 -3.368754164512210991e-09 -3.368754164512210991e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.145228862762451172e+00 6.827523112297058105e-01 6.827523112297058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.512122154235839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.908413767814636230e-01 6.308422229039933882e-09 6.308422229039933882e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.399999976158142090e-03 2.137502431869506836e+00 6.839851737022399902e-01 6.839851737022399902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.470826268196105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.869043111801147461e-01 1.483486045117388130e-08 1.483486045117388130e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.127572298049926758e+00 6.855795383453369141e-01 6.855795383453369141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.432754397392272949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.817978620529174805e-01 -1.197892629534180742e-08 -1.197892629534180742e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.118742227554321289e+00 6.870066523551940918e-01 6.870066523551940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.414234638214111328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.772147417068481445e-01 -6.728946289058512775e-09 -6.728946289058512775e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.109959602355957031e+00 6.884349584579467773e-01 6.884349584579467773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384869217872619629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.726142168045043945e-01 3.052935682035240461e-09 3.052935682035240461e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 2.103370189666748047e+00 6.895124912261962891e-01 6.895124912261962891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.330661773681640625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.691355109214782715e-01 1.523323334140513907e-08 1.523323334140513907e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 2.096790790557861328e+00 6.905934214591979980e-01 6.905934214591979980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.276259422302246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.656377911567687988e-01 1.879104161162103992e-08 1.879104161162103992e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.086955785751342773e+00 6.922187805175781250e-01 6.922187805175781250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.237361431121826172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.603590846061706543e-01 -1.015827066908059351e-08 -1.015827066908059351e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.078239440917968750e+00 6.936689019203186035e-01 6.936689019203186035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.218208074569702148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.556330323219299316e-01 2.044806279855038156e-08 2.044806279855038156e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.069512367248535156e+00 6.951299309730529785e-01 6.951299309730529785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.188188791275024414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.508547663688659668e-01 -5.750479203925351612e-09 -5.750479203925351612e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.766666632145643234e-03 2.063014984130859375e+00 6.962236762046813965e-01 6.962236762046813965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.165537238121032715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.472678780555725098e-01 -1.699628882079196046e-08 -1.699628882079196046e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 2.052170991897583008e+00 6.980608105659484863e-01 6.980608105659484863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.138557791709899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.412147879600524902e-01 -1.985921471714391373e-08 -1.985921471714391373e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 2.041355133056640625e+00 6.999076008796691895e-01 6.999076008796691895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.067922711372375488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350998878479003906e-01 2.041474544967059046e-09 2.041474544967059046e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 2.030567884445190430e+00 7.017642259597778320e-01 7.017642259597778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.029609441757202148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.289212107658386230e-01 -1.712447073032308253e-08 -1.712447073032308253e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.020889759063720703e+00 7.034426331520080566e-01 7.034426331520080566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.978557467460632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.233076453208923340e-01 -6.239851302325405413e-09 -6.239851302325405413e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.012284040451049805e+00 7.049452066421508789e-01 7.049452066421508789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.903801321983337402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182601451873779297e-01 -1.815476480260258541e-08 -1.815476480260258541e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.999452590942382812e+00 7.072035670280456543e-01 7.072035670280456543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.856942534446716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.106253862380981445e-01 1.567805441027303459e-08 1.567805441027303459e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 1.990892767906188965e+00 7.087222337722778320e-01 7.087222337722778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.836575627326965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.054643988609313965e-01 -7.216485187200305518e-10 -7.216485187200305518e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.981309652328491211e+00 7.104341387748718262e-01 7.104341387748718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.817675590515136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.996161103248596191e-01 8.008647967017168412e-09 8.008647967017168412e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.416666924953460693e-03 1.973856449127197266e+00 7.117741703987121582e-01 7.117741703987121582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.729212760925292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.950164794921875000e-01 -2.005958066320090438e-09 -2.005958066320090438e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.964314341545104980e+00 7.135008573532104492e-01 7.135008573532104492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.687791109085083008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.890589356422424316e-01 3.826762906555813970e-09 3.826762906555813970e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.953732967376708984e+00 7.154303789138793945e-01 7.154303789138793945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.658823251724243164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.823597908020019531e-01 -6.180950862244571908e-09 -6.180950862244571908e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 1.945299744606018066e+00 7.169795036315917969e-01 7.169795036315917969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.626629590988159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.769515633583068848e-01 -1.118604231464814802e-08 -1.118604231464814802e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.935827016830444336e+00 7.187315821647644043e-01 7.187315821647644043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.551142096519470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.707998275756835938e-01 -1.776646740836440586e-08 -1.776646740836440586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.925322771072387695e+00 7.206895351409912109e-01 7.206895351409912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.510413050651550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.638801455497741699e-01 2.063746862290827266e-08 2.063746862290827266e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.915898919105529785e+00 7.224598526954650879e-01 7.224598526954650879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.467934012413024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.575842857360839844e-01 -1.226510093488286657e-08 -1.226510093488286657e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.904399991035461426e+00 7.246376872062683105e-01 7.246376872062683105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.405734777450561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.497837066650390625e-01 2.509001006956168567e-09 2.509001006956168567e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.893981456756591797e+00 7.266280055046081543e-01 7.266280055046081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.341683626174926758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.426046252250671387e-01 -1.844117747396012419e-08 -1.844117747396012419e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.884634852409362793e+00 7.284276485443115234e-01 7.284276485443115234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.309757590293884277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.360721349716186523e-01 1.178227648779284209e-08 1.178227648779284209e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.868060231208801270e+00 7.316520214080810547e-01 7.316520214080810547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.231152772903442383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.242546796798706055e-01 1.425080853323379415e-08 1.425080853323379415e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.855670571327209473e+00 7.340904474258422852e-01 7.340904474258422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.168877840042114258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.152425765991210938e-01 1.095308732601552038e-08 1.095308732601552038e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.843349337577819824e+00 7.365397214889526367e-01 7.365397214889526367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.071833133697509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.061227679252624512e-01 -1.275980920922847872e-08 -1.275980920922847872e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.830013751983642578e+00 7.392184734344482422e-01 7.392184734344482422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.021555423736572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.960755109786987305e-01 -4.049311996823234949e-09 -4.049311996823234949e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.818802952766418457e+00 7.414932250976562500e-01 7.414932250976562500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.979544281959533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.874974191188812256e-01 1.697537754807854071e-08 1.697537754807854071e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.808621525764465332e+00 7.435773611068725586e-01 7.435773611068725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.889687597751617432e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.796077013015747070e-01 4.898875971548477537e-09 4.898875971548477537e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.794420957565307617e+00 7.465137839317321777e-01 7.465137839317321777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.827966094017028809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.684336483478546143e-01 -6.734182989021064714e-09 -6.734182989021064714e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.784308195114135742e+00 7.486262917518615723e-01 7.486262917518615723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.748705625534057617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.603953063488006592e-01 -1.070880273346119793e-09 -1.070880273346119793e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833332918584346771e-03 1.770177006721496582e+00 7.516084313392639160e-01 7.516084313392639160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.686065018177032471e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.490261673927307129e-01 -1.981254271754551155e-08 -1.981254271754551155e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.758143424987792969e+00 7.541762590408325195e-01 7.541762590408325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.608489871025085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.392816722393035889e-01 1.271565963634202490e-08 1.271565963634202490e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.747128844261169434e+00 7.565498352050781250e-01 7.565498352050781250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.529088139533996582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.303340911865234375e-01 -1.303735075453005265e-08 -1.303735075453005265e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.737150430679321289e+00 7.587195634841918945e-01 7.587195634841918945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.471486508846282959e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.222268462181091309e-01 9.160167735444701975e-09 9.160167735444701975e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 1.722236275672912598e+00 7.619976401329040527e-01 7.619976401329040527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.396277964115142822e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.100629091262817383e-01 -3.720966645914813853e-09 -3.720966645914813853e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 1.714318871498107910e+00 7.637552022933959961e-01 7.637552022933959961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.323460757732391357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.036872088909149170e-01 3.289821748353460862e-09 3.289821748353460862e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.703442573547363281e+00 7.661895751953125000e-01 7.661895751953125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.277863800525665283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.949400782585144043e-01 -1.762671786309510935e-09 -1.762671786309510935e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.693589925765991211e+00 7.684150934219360352e-01 7.684150934219360352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.194910228252410889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.870818018913269043e-01 1.867618948381277733e-09 1.867618948381277733e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.680808544158935547e+00 7.713311314582824707e-01 7.713311314582824707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.115116894245147705e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.769319057464599609e-01 -8.476842339177892427e-09 -8.476842339177892427e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.671021580696105957e+00 7.735866308212280273e-01 7.735866308212280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.031129479408264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.692620992660522461e-01 4.395271702151148929e-09 4.395271702151148929e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.660309553146362305e+00 7.760781645774841309e-01 7.760781645774841309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.959872126579284668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.609176576137542725e-01 6.021311449444510799e-09 6.021311449444510799e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.650582551956176758e+00 7.783615589141845703e-01 7.783615589141845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.911174237728118896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.534005582332611084e-01 -1.809723926271544769e-09 -1.809723926271544769e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.416666924953460693e-03 1.643780350685119629e+00 7.799703478813171387e-01 7.799703478813171387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.870879709720611572e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.481864035129547119e-01 -3.624368360988228233e-09 -3.624368360988228233e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.634101986885070801e+00 7.822767496109008789e-01 7.822767496109008789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.773068189620971680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.407632708549499512e-01 -4.190074065490989597e-09 -4.190074065490989597e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.623483657836914062e+00 7.848308086395263672e-01 7.848308086395263672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.700168728828430176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.326309919357299805e-01 1.196458043750681099e-09 1.196458043750681099e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.613865256309509277e+00 7.871660590171813965e-01 7.871660590171813965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.650175333023071289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.252791166305541992e-01 -5.135774472364573739e-09 -5.135774472364573739e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.605238318443298340e+00 7.892784476280212402e-01 7.892784476280212402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.586508333683013916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.186854124069213867e-01 -5.467988728469208581e-09 -5.467988728469208581e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.595674157142639160e+00 7.916402816772460938e-01 7.916402816772460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.511283099651336670e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.113499283790588379e-01 2.678923749499517726e-10 2.678923749499517726e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 1.589944481849670410e+00 7.930654287338256836e-01 7.930654287338256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.443761169910430908e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.069567978382110596e-01 -1.332679744336928707e-09 -1.332679744336928707e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.579470753669738770e+00 7.956905364990234375e-01 7.956905364990234375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.381129801273345947e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.988556325435638428e-01 -1.196841736827991554e-09 -1.196841736827991554e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.569983959197998047e+00 7.980909943580627441e-01 7.980909943580627441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.304671645164489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.914731502532958984e-01 -2.128125231593003264e-09 -2.128125231593003264e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.561475157737731934e+00 8.002625107765197754e-01 8.002625107765197754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.251616656780242920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.848054468631744385e-01 -5.089276555736432783e-09 -5.089276555736432783e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.552989482879638672e+00 8.024458289146423340e-01 8.024458289146423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.173328340053558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.780996263027191162e-01 -7.808381496943184175e-09 -7.808381496943184175e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.542638540267944336e+00 8.051335215568542480e-01 8.051335215568542480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.121561408042907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.698262631893157959e-01 2.800659260060456290e-09 2.800659260060456290e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 1.535145759582519531e+00 8.070960044860839844e-01 8.070960044860839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.028961122035980225e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.637804746627807617e-01 7.392863210498035187e-09 7.392863210498035187e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.524854540824890137e+00 8.098149895668029785e-01 8.098149895668029785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.951233983039855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.553680241107940674e-01 8.764175163378240541e-09 8.764175163378240541e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.506240725517272949e+00 8.148033618927001953e-01 8.148033618927001953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.767136991024017334e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.397774606943130493e-01 1.078470646120877063e-09 1.078470646120877063e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.488668441772460938e+00 8.195982575416564941e-01 8.195982575416564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.605404853820800781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.246425151824951172e-01 -1.713331698738329578e-09 -1.713331698738329578e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.480383157730102539e+00 8.218885660171508789e-01 8.218885660171508789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.548964917659759521e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.173689752817153931e-01 1.170914920578525198e-09 1.170914920578525198e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.198333315551280975e-02 1.462938547134399414e+00 8.267742395401000977e-01 8.267742395401000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.410236597061157227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.016527354717254639e-01 -3.362771394677110948e-09 -3.362771394677110948e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.454725503921508789e+00 8.291049003601074219e-01 8.291049003601074219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.339867800474166870e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.940896362066268921e-01 -2.289155531798314769e-09 -2.289155531798314769e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.438368558883666992e+00 8.338057994842529297e-01 8.338057994842529297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.172020673751831055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.786305904388427734e-01 2.249736397175183811e-09 2.249736397175183811e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.427499175071716309e+00 8.369741439819335938e-01 8.369741439819335938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.050401270389556885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.680831611156463623e-01 9.000178380347279017e-11 9.000178380347279017e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 1.413982629776000977e+00 8.409650921821594238e-01 8.409650921821594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.929731070995330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.546216309070587158e-01 3.461524400449889072e-09 3.461524400449889072e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.396958470344543457e+00 8.460738062858581543e-01 8.460738062858581543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.731396466493606567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.370931267738342285e-01 2.773033358494103595e-09 2.773033358494103595e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.638333313167095184e-02 1.373818397521972656e+00 8.531695008277893066e-01 8.531695008277893066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.520947515964508057e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.121673956513404846e-01 1.933614157678675838e-09 1.933614157678675838e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 1.366724729537963867e+00 8.553807735443115234e-01 8.553807735443115234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.418682485818862915e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.042793244123458862e-01 -8.207257096159992216e-10 -8.207257096159992216e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.575000025331974030e-02 1.344718456268310547e+00 8.623514771461486816e-01 8.623514771461486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.176040917634963989e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.892271131277084351e-02 -8.185581101827210659e-10 -8.185581101827210659e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333380222320557e-02 1.320292949676513672e+00 8.702917098999023438e-01 8.702917098999023438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.762798458337783813e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.919066652655601501e-02 -6.031042332210745371e-11 -6.031042332210745371e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.449999958276748657e-02 1.300375342369079590e+00 8.769314289093017578e-01 8.769314289093017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.835541337728500366e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.363058552145957947e-02 2.727063019847264513e-10 2.727063019847264513e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.511666737496852875e-02 1.279771804809570312e+00 8.839622735977172852e-01 8.839622735977172852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.727012149989604950e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.158416297286748886e-03 -2.708631929859706133e-11 -2.708631929859706133e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig31_rate2.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.166666720062494278e-04 1.001140356063842773e+00 9.994302988052368164e-01 9.994302988052368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.488766960799694061e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.294019959867000580e-03 1.200078925123193585e-11 1.200078925123193585e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.006450414657592773e+00 9.967903494834899902e-01 9.967903494834899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.824820391833782196e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.844404079020023346e-02 1.140537664312546440e-11 1.140537664312546440e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.011774539947509766e+00 9.941642880439758301e-01 9.941642880439758301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.669830203056335449e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.328318893909454346e-02 -6.384015538429821390e-11 -6.384015538429821390e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.017112612724304199e+00 9.915519952774047852e-01 9.915519952774047852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967332959175109863e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.781989008188247681e-02 -8.009277685516735801e-10 -8.009277685516735801e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.023982048034667969e+00 9.882203936576843262e-01 9.882203936576843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.092060476541519165e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.605315953493118286e-02 -3.041105145484834793e-10 -3.041105145484834793e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.033190846443176270e+00 9.838065505027770996e-01 9.838065505027770996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.164804473519325256e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.969748020172119141e-02 5.084190846105229866e-10 5.084190846105229866e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.038585186004638672e+00 9.812483191490173340e-01 9.812483191490173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.344614177942276001e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.031135395169258118e-01 1.871093946448354473e-09 1.871093946448354473e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.047859311103820801e+00 9.768964052200317383e-01 9.768964052200317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.581306457519531250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.255297511816024780e-01 1.540705341085413238e-09 1.540705341085413238e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.054071784019470215e+00 9.740133285522460938e-01 9.740133285522460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.803514063358306885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.400743424892425537e-01 -3.799698333750711754e-10 -3.799698333750711754e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.063414692878723145e+00 9.697251915931701660e-01 9.697251915931701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.006315439939498901e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.613163948059082031e-01 1.506606395196286030e-09 1.506606395196286030e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.069673061370849609e+00 9.668841958045959473e-01 9.668841958045959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.150537520647048950e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.751166731119155884e-01 -7.855387451627393602e-10 -7.855387451627393602e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.077506303787231445e+00 9.633632898330688477e-01 9.633632898330688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.382034957408905029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.919503659009933472e-01 3.669917703064129455e-10 3.669917703064129455e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.086159944534301758e+00 9.595179557800292969e-01 9.595179557800292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.521428465843200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.099990546703338623e-01 -3.650767688156975055e-09 -3.650767688156975055e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.094053149223327637e+00 9.560503363609313965e-01 9.560503363609313965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.794395685195922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.259804904460906982e-01 -2.116047781441920961e-09 -2.116047781441920961e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.102772951126098633e+00 9.522630572319030762e-01 9.522630572319030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.931104898452758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.431299537420272827e-01 1.724387743706756737e-09 1.724387743706756737e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.109145998954772949e+00 9.495233297348022461e-01 9.495233297348022461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.129087686538696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.553391456604003906e-01 -5.930012036969856126e-11 -5.930012036969856126e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.118729352951049805e+00 9.454476833343505859e-01 9.454476833343505859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.321121931076049805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.732144892215728760e-01 3.808834136975747242e-09 3.808834136975747242e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.130755782127380371e+00 9.404064416885375977e-01 9.404064416885375977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.522342145442962646e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.948579490184783936e-01 1.183753539635290508e-09 1.183753539635290508e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.136398553848266602e+00 9.380686879158020020e-01 9.380686879158020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.630090057849884033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.047165274620056152e-01 -1.485084055730112595e-09 -1.485084055730112595e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.148519515991210938e+00 9.331056475639343262e-01 9.331056475639343262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.828090131282806396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.253031969070434570e-01 -2.486923555977682554e-09 -2.486923555977682554e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.156635642051696777e+00 9.298260211944580078e-01 9.298260211944580078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.973403871059417725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.386441469192504883e-01 6.992650014581158757e-09 6.992650014581158757e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.167242646217346191e+00 9.255917072296142578e-01 9.255917072296142578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.156446456909179688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.555732965469360352e-01 1.054303311320836656e-10 1.054303311320836656e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.176248669624328613e+00 9.220414161682128906e-01 9.220414161682128906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.297910034656524658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.695111870765686035e-01 -2.680350164041556127e-09 -2.680350164041556127e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.185289502143859863e+00 9.185182452201843262e-01 9.185182452201843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.495396316051483154e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.831173777580261230e-01 2.389917597156454576e-09 2.389917597156454576e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.195195555686950684e+00 9.147038459777832031e-01 9.147038459777832031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.576015472412109375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.975987732410430908e-01 -7.679865632326254854e-10 -7.679865632326254854e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.206790089607238770e+00 9.102991223335266113e-01 9.102991223335266113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.780057370662689209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.140051603317260742e-01 1.151100548213435104e-09 1.151100548213435104e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.216785550117492676e+00 9.065525531768798828e-01 9.065525531768798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.901056289672851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.276949465274810791e-01 -4.890488014552829554e-09 -4.890488014552829554e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.227641820907592773e+00 9.025352001190185547e-01 9.025352001190185547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.047409534454345703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.421074688434600830e-01 1.461106791111888015e-09 1.461106791111888015e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.239392399787902832e+00 8.982466459274291992e-01 8.982466459274291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.134887695312500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.571945071220397949e-01 4.782195972552472085e-09 4.782195972552472085e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.249521613121032715e+00 8.945984244346618652e-01 8.945984244346618652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322338342666625977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.697875082492828369e-01 3.218751487565896241e-09 3.218751487565896241e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.259691953659057617e+00 8.909797072410583496e-01 8.909797072410583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.397521257400512695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.820624589920043945e-01 -6.492260951063144603e-09 -6.492260951063144603e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.272451758384704590e+00 8.865012526512145996e-01 8.865012526512145996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.563002228736877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.969621598720550537e-01 1.803405424993798079e-09 1.803405424993798079e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.282714843750000000e+00 8.829476237297058105e-01 8.829476237297058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.663988590240478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.085566639900207520e-01 -5.364075406077972730e-09 -5.364075406077972730e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.294725418090820312e+00 8.788427114486694336e-01 8.788427114486694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.773997306823730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.217018127441406250e-01 -1.033342300615913700e-09 -1.033342300615913700e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.307660937309265137e+00 8.744851350784301758e-01 8.744851350784301758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.881001949310302734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.353690385818481445e-01 3.199835063583122974e-09 3.199835063583122974e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.318914413452148438e+00 8.707463741302490234e-01 8.707463741302490234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.018010973930358887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.468614101409912109e-01 7.644501920367474668e-09 7.644501920367474668e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.330239295959472656e+00 8.670319914817810059e-01 8.670319914817810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.126878857612609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.580680966377258301e-01 2.982904589998724987e-09 2.982904589998724987e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.343350529670715332e+00 8.627904653549194336e-01 8.627904653549194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.203906536102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.706123709678649902e-01 1.472187705076066777e-08 1.472187705076066777e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.353895068168640137e+00 8.594239950180053711e-01 8.594239950180053711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.326417326927185059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.803761482238769531e-01 1.028254814627871383e-08 1.028254814627871383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.364457607269287109e+00 8.560910820960998535e-01 8.560910820960998535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.408113837242126465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.898782014846801758e-01 -1.509340918914858776e-08 -1.509340918914858776e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.378628253936767578e+00 8.516799211502075195e-01 8.516799211502075195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.520428657531738281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.022085547447204590e-01 -1.509913261088513536e-08 -1.509913261088513536e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.199999850243330002e-03 1.396438479423522949e+00 8.462312817573547363e-01 8.462312817573547363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.636210680007934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.170545816421508789e-01 -1.234082702694649925e-08 -1.234082702694649925e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.407165288925170898e+00 8.429997563362121582e-01 8.429997563362121582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.676167845726013184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.256572008132934570e-01 5.891720888939744327e-09 5.891720888939744327e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.420649409294128418e+00 8.389894962310791016e-01 8.389894962310791016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.774567961692810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.361300945281982422e-01 1.413334160815793439e-08 1.413334160815793439e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.434197902679443359e+00 8.350172638893127441e-01 8.350172638893127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.872005462646484375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.462838053703308105e-01 5.730349528221267974e-09 5.730349528221267974e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.446896195411682129e+00 8.313450217247009277e-01 8.313450217247009277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.944914460182189941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554776430130004883e-01 -1.315732589546314557e-08 -1.315732589546314557e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.458756685256958008e+00 8.279585242271423340e-01 8.279585242271423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.019363641738891602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.637932658195495605e-01 1.054731768590499996e-08 1.054731768590499996e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.471563100814819336e+00 8.243479132652282715e-01 8.243479132652282715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.103828191757202148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.724891066551208496e-01 -1.217651757201565488e-08 -1.217651757201565488e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.485351562500000000e+00 8.205128312110900879e-01 8.205128312110900879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.198041677474975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.815351843833923340e-01 4.656612873077392578e-09 4.656612873077392578e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.498273849487304688e+00 8.169667720794677734e-01 8.169667720794677734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.280977964401245117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.897273063659667969e-01 2.662233100636512972e-09 2.662233100636512972e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.513121366500854492e+00 8.129486441612243652e-01 8.129486441612243652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.358622550964355469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.988123059272766113e-01 1.527033433035285270e-08 1.527033433035285270e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.528042078018188477e+00 8.089698553085327148e-01 8.089698553085327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.435506582260131836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.076035737991333008e-01 -1.293023643711421755e-08 -1.293023643711421755e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.541148424148559570e+00 8.055226802825927734e-01 8.055226802825927734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.491229772567749023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.150554656982421875e-01 -1.429352636250769137e-09 -1.429352636250769137e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.566666739061474800e-03 1.557129621505737305e+00 8.013783693313598633e-01 8.013783693313598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.564527988433837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.238168716430664062e-01 -1.091521539819950704e-08 -1.091521539819950704e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.570359945297241211e+00 7.979954481124877930e-01 7.979954481124877930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.656394243240356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.308082580566406250e-01 1.257340898064285284e-08 1.257340898064285284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 1.587473988533020020e+00 7.936822772026062012e-01 7.936822772026062012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688741683959960938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.395187020301818848e-01 -1.401053495442283747e-08 -1.401053495442283747e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.598909735679626465e+00 7.908388972282409668e-01 7.908388972282409668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.759330868721008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.451336383819580078e-01 -7.736744578323850874e-11 -7.736744578323850874e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.612315893173217773e+00 7.875441908836364746e-01 7.875441908836364746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.836942076683044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.515176534652709961e-01 4.104990125597396400e-09 4.104990125597396400e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.625777959823608398e+00 7.842768430709838867e-01 7.842768430709838867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.877368330955505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.577189803123474121e-01 3.353498811975441640e-09 3.353498811975441640e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.994444385170936584e-03 1.644165158271789551e+00 7.798790931701660156e-01 7.798790931701660156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.966223359107971191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.658684253692626953e-01 -1.353486211996823840e-08 -1.353486211996823840e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.655802845954895020e+00 7.771336436271667480e-01 7.771336436271667480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.998376488685607910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.708367705345153809e-01 -2.714148905624824692e-09 -2.714148905624824692e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.669444918632507324e+00 7.739518880844116211e-01 7.739518880844116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.073669672012329102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.764857411384582520e-01 1.292156781573794433e-08 1.292156781573794433e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.687063336372375488e+00 7.698999643325805664e-01 7.698999643325805664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.102949857711791992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.835103869438171387e-01 -7.500943866034504026e-09 -7.500943866034504026e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.702816247940063477e+00 7.663304805755615234e-01 7.663304805755615234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.136599063873291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.895414829254150391e-01 1.292499973715166561e-08 1.292499973715166561e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.715654611587524414e+00 7.634578347206115723e-01 7.634578347206115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.212699890136718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.942882776260375977e-01 1.610117195127713785e-08 1.610117195127713785e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944444306194782257e-03 1.729566931724548340e+00 7.603811025619506836e-01 7.603811025619506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.297566771507263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.992693185806274414e-01 3.343764376495528268e-09 3.343764376495528268e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.355555702000856400e-03 1.745490193367004395e+00 7.569048404693603516e-01 7.569048404693603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.318209052085876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.047699332237243652e-01 5.037989581069268752e-09 5.037989581069268752e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 1.764513731002807617e+00 7.528136372566223145e-01 7.528136372566223145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.366582393646240234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.110723495483398438e-01 -4.003318565537483664e-09 -4.003318565537483664e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.778595566749572754e+00 7.498275637626647949e-01 7.498275637626647949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.391451239585876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.155536055564880371e-01 -2.000163590309966821e-09 -2.000163590309966821e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.796779394149780273e+00 7.460237145423889160e-01 7.460237145423889160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.441374897956848145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.211231231689453125e-01 -3.906773571316080051e-09 -3.906773571316080051e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944444306194782257e-03 1.811016082763671875e+00 7.430855631828308105e-01 7.430855631828308105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.511860370635986328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.253155350685119629e-01 -1.903261903635211638e-08 -1.903261903635211638e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.144444432109594345e-03 1.826282024383544922e+00 7.399733662605285645e-01 7.399733662605285645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.545004725456237793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.296546936035156250e-01 4.082487237155874027e-09 4.082487237155874027e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 1.844734430313110352e+00 7.362631559371948242e-01 7.362631559371948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.547696471214294434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.346945047378540039e-01 -1.419790862655645469e-08 -1.419790862655645469e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.863252282142639160e+00 7.325953841209411621e-01 7.325953841209411621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.607329130172729492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.395330309867858887e-01 7.101263577169447672e-09 7.101263577169447672e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.878763675689697266e+00 7.295649051666259766e-01 7.295649051666259766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.639550209045410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.434225320816040039e-01 6.002423447171167936e-09 6.002423447171167936e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.566666739061474800e-03 1.896404385566711426e+00 7.261636853218078613e-01 7.261636853218078613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.678042888641357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.476743698120117188e-01 3.846298568532802165e-08 3.846298568532802165e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.906829595565795898e+00 7.241758704185485840e-01 7.241758704185485840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.699154257774353027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.501021265983581543e-01 -8.923848326958250254e-10 -8.923848326958250254e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.405555780977010727e-03 1.928793191909790039e+00 7.200409173965454102e-01 7.200409173965454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.727537393569946289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.550278544425964355e-01 3.114311653007462155e-08 3.114311653007462155e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.941424250602722168e+00 7.176947593688964844e-01 7.176947593688964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.777003288269042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.577415347099304199e-01 3.527131298142194282e-08 3.527131298142194282e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.957257032394409180e+00 7.147860527038574219e-01 7.147860527038574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.774555325508117676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.610292077064514160e-01 -8.760650871408870444e-09 -8.760650871408870444e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 1.977398395538330078e+00 7.111364006996154785e-01 7.111364006996154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.795814514160156250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.650357127189636230e-01 -2.013922539845225401e-08 -2.013922539845225401e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.992303967475891113e+00 7.084711790084838867e-01 7.084711790084838867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.850737214088439941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.678752183914184570e-01 -3.501500600577855948e-08 -3.501500600577855948e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.355555702000856400e-03 2.009391307830810547e+00 7.054524421691894531e-01 7.054524421691894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.878609538078308105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.710063099861145020e-01 1.303747865222248947e-08 1.303747865222248947e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 2.029798507690429688e+00 7.018972039222717285e-01 7.018972039222717285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.866341114044189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.745803236961364746e-01 2.873747462217579596e-08 2.873747462217579596e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.043813228607177734e+00 6.994865536689758301e-01 6.994865536689758301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.900945186614990234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.769297003746032715e-01 -2.937726151230890537e-08 -2.937726151230890537e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 2.062239646911621094e+00 6.963545680046081543e-01 6.963545680046081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.914981484413146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.799000978469848633e-01 -1.827546469712615362e-08 -1.827546469712615362e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.566666739061474800e-03 2.080719709396362305e+00 6.932553052902221680e-01 6.932553052902221680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.939728736877441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.827444314956665039e-01 3.192823783138010185e-08 3.192823783138010185e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 2.096009016036987305e+00 6.907222270965576172e-01 6.907222270965576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.939097523689270020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.849994540214538574e-01 4.217098847902889247e-08 4.217098847902889247e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 2.116850376129150391e+00 6.873135566711425781e-01 6.873135566711425781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.990855813026428223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.879386186599731445e-01 -2.206469673637911910e-09 -2.206469673637911910e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 2.137794971466064453e+00 6.839383840560913086e-01 6.839383840560913086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.999609947204589844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.907398581504821777e-01 2.900333129218779504e-08 2.900333129218779504e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.152177095413208008e+00 6.816493272781372070e-01 6.816493272781372070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.001101851463317871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.925744891166687012e-01 3.305932239072717493e-08 3.305932239072717493e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.165518283843994141e+00 6.795463562011718750e-01 6.795463562011718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.036556482315063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.942165374755859375e-01 3.974039941567752976e-08 3.974039941567752976e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.194444511085748672e-03 2.187796115875244141e+00 6.760776638984680176e-01 6.760776638984680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.032196402549743652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.968386650085449219e-01 8.472383683510997798e-09 8.472383683510997798e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 2.207988023757934570e+00 6.729792356491088867e-01 6.729792356491088867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.095157980918884277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.990843892097473145e-01 2.551351485635677818e-08 2.551351485635677818e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.222603797912597656e+00 6.707627773284912109e-01 6.707627773284912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.096335172653198242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.006339907646179199e-01 -2.642072871594791650e-08 -2.642072871594791650e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.616666585206985474e-03 2.247450590133666992e+00 6.670446395874023438e-01 6.670446395874023438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.097464084625244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.031364321708679199e-01 -4.354802740635932423e-09 -4.354802740635932423e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 2.238375186920166016e+00 6.683955788612365723e-01 6.683955788612365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.980982303619384766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.002875685691833496e-01 2.573074198153335601e-09 2.573074198153335601e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 2.223677396774291992e+00 6.706008315086364746e-01 6.706008315086364746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.854465484619140625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.956224322319030762e-01 6.735831448168028146e-09 6.735831448168028146e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.211287975311279297e+00 6.724768877029418945e-01 6.724768877029418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.733078241348266602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.916423916816711426e-01 4.335566217150699231e-08 4.335566217150699231e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 2.200060129165649414e+00 6.741906404495239258e-01 6.741906404495239258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.629736900329589844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.879984617233276367e-01 2.900338103017929825e-08 2.900338103017929825e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.186612844467163086e+00 6.762605309486389160e-01 6.762605309486389160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.498765230178833008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.835821151733398438e-01 3.225711964205402182e-08 3.225711964205402182e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.174327135086059570e+00 6.781684160232543945e-01 6.781684160232543945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.406968116760253906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.794971704483032227e-01 -8.392589734285138547e-09 -8.392589734285138547e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.162076234817504883e+00 6.800870299339294434e-01 6.800870299339294434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.261801004409790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.753759264945983887e-01 8.132545303851657081e-09 8.132545303851657081e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 2.146547317504882812e+00 6.825426220893859863e-01 6.825426220893859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.164551854133605957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.700753450393676758e-01 3.187047070696280571e-09 3.187047070696280571e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 2.137677907943725586e+00 6.839570999145507812e-01 6.839570999145507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.096551895141601562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.670128583908081055e-01 1.335718025075038895e-08 1.335718025075038895e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.123344421386718750e+00 6.862617135047912598e-01 6.862617135047912598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.974704504013061523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.619993329048156738e-01 -3.531306447257520631e-08 -3.531306447257520631e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.110133886337280273e+00 6.884065270423889160e-01 6.884065270423889160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.860708236694335938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.573113083839416504e-01 -2.759168182819848880e-08 -2.759168182819848880e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.096964597702026367e+00 6.905648112297058105e-01 6.905648112297058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.756754159927368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.525704145431518555e-01 -2.694847722750637331e-08 -2.694847722750637331e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.083836555480957031e+00 6.927366852760314941e-01 6.927366852760314941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.609055042266845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.477740287780761719e-01 6.829353083048772532e-09 6.829353083048772532e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 2.074032068252563477e+00 6.943721175193786621e-01 6.943721175193786621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.519246935844421387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.441470265388488770e-01 2.275967858622607309e-09 2.275967858622607309e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 2.056642770767211914e+00 6.973014473915100098e-01 6.973014473915100098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.399489283561706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.376053571701049805e-01 4.111034712650507572e-08 4.111034712650507572e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 2.042555570602416992e+00 6.997019052505493164e-01 6.997019052505493164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.305513024330139160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.322087526321411133e-01 -1.849534925213447423e-08 -1.849534925213447423e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.030682086944580078e+00 7.017445564270019531e-01 7.017445564270019531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.196134328842163086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.275891542434692383e-01 -1.062601029389043106e-08 -1.062601029389043106e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.018843173980712891e+00 7.037991285324096680e-01 7.037991285324096680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.107992172241210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.229161500930786133e-01 2.153603873011888936e-08 2.153603873011888936e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.004914283752441406e+00 7.062396407127380371e-01 7.062396407127380371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.001122832298278809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.173274397850036621e-01 -5.919588375036255457e-09 -5.919588375036255457e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.991005659103393555e+00 7.087021470069885254e-01 7.087021470069885254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.926578283309936523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.116467595100402832e-01 -2.812033983445871854e-08 -2.812033983445871854e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.978242278099060059e+00 7.109847068786621094e-01 7.109847068786621094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.794385313987731934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.063438534736633301e-01 -2.155388756364118308e-08 -2.155388756364118308e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.966557502746582031e+00 7.130938172340393066e-01 7.130938172340393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.681721806526184082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.014099001884460449e-01 -3.184010211043641903e-08 -3.184010211043641903e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.953844785690307617e+00 7.154099345207214355e-01 7.154099345207214355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.581292748451232910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.959539890289306641e-01 1.972890117940551136e-08 1.972890117940551136e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.940114736557006836e+00 7.179369330406188965e-01 7.179369330406188965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.448526978492736816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.899528741836547852e-01 -3.081225941059528850e-08 -3.081225941059528850e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.925405979156494141e+00 7.206739783287048340e-01 7.206739783287048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.338931322097778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.833952307701110840e-01 -1.813702965591801330e-09 -1.813702965591801330e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.911803960800170898e+00 7.232331633567810059e-01 7.232331633567810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.260455846786499023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.772098183631896973e-01 -1.650744252401636913e-08 -1.650744252401636913e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.899269938468933105e+00 7.256156802177429199e-01 7.256156802177429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.168484091758728027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.714022994041442871e-01 -1.790026260550803272e-08 -1.790026260550803272e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.884717106819152832e+00 7.284116744995117188e-01 7.284116744995117188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.079248785972595215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.645239233970642090e-01 4.090381366950168740e-09 4.090381366950168740e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.873312354087829590e+00 7.306256294250488281e-01 7.306256294250488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.984352827072143555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.590300440788269043e-01 -1.579711295107699698e-08 -1.579711295107699698e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.856787800788879395e+00 7.338695526123046875e-01 7.338695526123046875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.828688740730285645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.508974671363830566e-01 1.076847766512400995e-08 1.076847766512400995e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.845467925071716309e+00 7.361168265342712402e-01 7.361168265342712402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.720871090888977051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.452097535133361816e-01 7.200412710517412052e-09 7.200412710517412052e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.830094933509826660e+00 7.392020821571350098e-01 7.392020821571350098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.607193112373352051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.373194098472595215e-01 -7.672440460737561807e-09 -7.672440460737561807e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.816807508468627930e+00 7.419003248214721680e-01 7.419003248214721680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.512564182281494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.303456068038940430e-01 1.979034536248036602e-08 1.979034536248036602e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.803595304489135742e+00 7.446127533912658691e-01 7.446127533912658691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.417200922966003418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.232619524002075195e-01 1.048859132879442768e-08 1.048859132879442768e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.791421651840209961e+00 7.471384406089782715e-01 7.471384406089782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.319640636444091797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.166004180908203125e-01 1.135457949885676499e-09 1.135457949885676499e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.777288913726806641e+00 7.501031160354614258e-01 7.501031160354614258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.189405083656311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.086951732635498047e-01 -1.287839168639948184e-08 -1.287839168639948184e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.762203216552734375e+00 7.533070445060729980e-01 7.533070445060729980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.094731450080871582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.000483870506286621e-01 1.344910316447567311e-08 1.344910316447567311e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.749165058135986328e+00 7.561093568801879883e-01 7.561093568801879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.019859671592712402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.923954486846923828e-01 -1.557605955326835101e-08 -1.557605955326835101e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.737203121185302734e+00 7.587080597877502441e-01 7.587080597877502441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.895824790000915527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.852219700813293457e-01 -9.301434289454846294e-09 -9.301434289454846294e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.722288846969604492e+00 7.619860172271728516e-01 7.619860172271728516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786921739578247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.760641336441040039e-01 4.273296383416891331e-09 4.273296383416891331e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.712381601333618164e+00 7.641871571540832520e-01 7.641871571540832520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.729649722576141357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.698474884033203125e-01 -2.848707936209393665e-09 -2.848707936209393665e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.701511502265930176e+00 7.666242718696594238e-01 7.666242718696594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.637689292430877686e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.628985404968261719e-01 6.249962325455271639e-09 6.249962325455271639e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.261111116036772728e-03 1.695594549179077148e+00 7.679606676101684570e-01 7.679606676101684570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.586176574230194092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.590594053268432617e-01 -1.795338988586081541e-08 -1.795338988586081541e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.686751604080200195e+00 7.699711322784423828e-01 7.699711322784423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.526517689228057861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.532430648803710938e-01 -1.415616068811687001e-08 -1.415616068811687001e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.679875254631042480e+00 7.715454101562500000e-01 7.715454101562500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.451969265937805176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.486551165580749512e-01 -1.189220810715596599e-08 -1.189220810715596599e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.673012852668762207e+00 7.731261253356933594e-01 7.731261253356933594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.389103651046752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.440174579620361328e-01 -1.694491658099650522e-08 -1.694491658099650522e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.664229035377502441e+00 7.751637697219848633e-01 7.751637697219848633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.328522980213165283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.379944682121276855e-01 -1.230372959071246441e-08 -1.230372959071246441e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.677777851000428200e-03 1.656446218490600586e+00 7.769826650619506836e-01 7.769826650619506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.254286289215087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.325740814208984375e-01 7.816964853191166185e-09 7.816964853191166185e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.894444343633949757e-03 1.647680282592773438e+00 7.790467739105224609e-01 7.790467739105224609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.217294156551361084e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.263720393180847168e-01 -1.714946762376712286e-08 -1.714946762376712286e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.466666697524487972e-03 1.640909790992736816e+00 7.806522846221923828e-01 7.806522846221923828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.165431559085845947e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.215112805366516113e-01 -1.679705263768482837e-08 -1.679705263768482837e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.633156180381774902e+00 7.825032472610473633e-01 7.825032472610473633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.053828716278076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.158663630485534668e-01 -1.290046824919954815e-08 -1.290046824919954815e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.466666697524487972e-03 1.626415610313415527e+00 7.841230630874633789e-01 7.841230630874633789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.977022767066955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.108896732330322266e-01 8.458613365291967057e-09 8.458613365291967057e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.894444343633949757e-03 1.617729544639587402e+00 7.862253189086914062e-01 7.862253189086914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.914507031440734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.043791770935058594e-01 1.636148283523652935e-08 1.636148283523652935e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.609092354774475098e+00 7.883327007293701172e-01 7.883327007293701172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.876129984855651855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.977938175201416016e-01 -8.037162047003221232e-10 -8.037162047003221232e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.599516749382019043e+00 7.906888723373413086e-01 7.906888723373413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.801860809326171875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.903599858283996582e-01 -1.603237365088716615e-08 -1.603237365088716615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.590928077697753906e+00 7.928202152252197266e-01 7.928202152252197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.725995123386383057e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.835708379745483398e-01 -1.814565209201646212e-08 -1.814565209201646212e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.584250211715698242e+00 7.944894433021545410e-01 7.944894433021545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.659864068031311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.782110095024108887e-01 8.800899564676001319e-09 8.800899564676001319e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.677777851000428200e-03 1.576656937599182129e+00 7.964002490043640137e-01 7.964002490043640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.582163155078887939e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.720269680023193359e-01 1.436555407963169273e-08 1.436555407963169273e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.566227197647094727e+00 7.990475296974182129e-01 7.990475296974182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.519727587699890137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.633748173713684082e-01 1.732188437131298997e-08 1.732188437131298997e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999962560832500e-03 1.561500191688537598e+00 8.002560734748840332e-01 8.002560734748840332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.450538814067840576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.593930482864379883e-01 -8.225701009223485016e-09 -8.225701009223485016e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.554884314537048340e+00 8.019567728042602539e-01 8.019567728042602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.383200764656066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.537530779838562012e-01 -1.807951832688559080e-08 -1.807951832688559080e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.305555623024702072e-03 1.544551849365234375e+00 8.046346902847290039e-01 8.046346902847290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.319635391235351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.447868704795837402e-01 -7.248530664583086036e-10 -7.248530664583086036e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.537029743194580078e+00 8.066012263298034668e-01 8.066012263298034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.252674043178558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.381368398666381836e-01 8.141054053112384281e-09 8.141054053112384281e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999962560832500e-03 1.532346844673156738e+00 8.078327775001525879e-01 8.078327775001525879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169837594032287598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.339438915252685547e-01 7.770388776862091618e-09 7.770388776862091618e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999962560832500e-03 1.527671337127685547e+00 8.090680241584777832e-01 8.090680241584777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.137046992778778076e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.297157168388366699e-01 -3.290438144176732749e-09 -3.290438144176732749e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.519278049468994141e+00 8.112998008728027344e-01 8.112998008728027344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.082798123359680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.220178961753845215e-01 7.367127352608804358e-09 7.367127352608804358e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.261111116036772728e-03 1.513687252998352051e+00 8.127966523170471191e-01 8.127966523170471191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.025409281253814697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.168130397796630859e-01 -6.837126420577988029e-09 -6.837126420577988029e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 1.497906684875488281e+00 8.170669078826904297e-01 8.170669078826904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.901908755302429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.017721652984619141e-01 -9.759585140045601293e-09 -9.759585140045601293e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.485912203788757324e+00 8.203579783439636230e-01 8.203579783439636230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.760826051235198975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.899923503398895264e-01 6.925418460923538078e-09 6.925418460923538078e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.471199154853820801e+00 8.244498968124389648e-01 8.244498968124389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.621104419231414795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.751086533069610596e-01 2.434425994124467252e-10 2.434425994124467252e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.458394408226013184e+00 8.280613422393798828e-01 8.280613422393798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.504125833511352539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.617560803890228271e-01 -4.931273167585459305e-09 -4.931273167585459305e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.448364138603210449e+00 8.309236764907836914e-01 8.309236764907836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.396747469902038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.510292112827301025e-01 6.379632822017811122e-09 6.379632822017811122e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.437457084655761719e+00 8.340700864791870117e-01 8.340700864791870117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.276401072740554810e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.390873610973358154e-01 4.597659142291377066e-09 4.597659142291377066e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.426615238189697266e+00 8.372334241867065430e-01 8.372334241867065430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.181140780448913574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.269247055053710938e-01 3.518280777825566474e-09 3.518280777825566474e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 1.411296486854553223e+00 8.417649865150451660e-01 8.417649865150451660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.036245465278625488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.092189371585845947e-01 5.484931620003408170e-09 5.484931620003408170e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.403229832649230957e+00 8.441810607910156250e-01 8.441810607910156250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.937288641929626465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.996558189392089844e-01 7.792387179961224319e-09 7.792387179961224319e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944444306194782257e-03 1.390701293945312500e+00 8.479750156402587891e-01 8.479750156402587891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.801272332668304443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.844521939754486084e-01 -1.379003577994808438e-09 -1.379003577994808438e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.379144906997680664e+00 8.515204191207885742e-01 8.515204191207885742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.663457304239273071e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.700529336929321289e-01 -1.828421858363071806e-09 -1.828421858363071806e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.363219738006591797e+00 8.564797043800354004e-01 8.564797043800354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.513720452785491943e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.495945632457733154e-01 1.139166982966344221e-09 1.139166982966344221e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 1.348246097564697266e+00 8.612225651741027832e-01 8.612225651741027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.321635991334915161e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.297257721424102783e-01 4.722309654425771441e-09 4.722309654425771441e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.339482188224792480e+00 8.640353679656982422e-01 8.640353679656982422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.245553866028785706e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.178347349166870117e-01 -4.851585799769964069e-09 -4.851585799769964069e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.333355188369750977e+00 8.660182952880859375e-01 8.660182952880859375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100501790642738342e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.094066977500915527e-01 1.467896026952075772e-09 1.467896026952075772e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.320292949676513672e+00 8.702917098999023438e-01 8.702917098999023438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.168464690446853638e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.910612225532531738e-01 -6.551470477234033751e-09 -6.551470477234033751e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.306426048278808594e+00 8.748983144760131836e-01 8.748983144760131836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.316283881664276123e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.710841894149780273e-01 -2.543727894988023763e-09 -2.543727894988023763e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249999929219484329e-03 1.284912943840026855e+00 8.821920752525329590e-01 8.821920752525329590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.639651253819465637e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.389733046293258667e-01 2.214473049377829739e-09 2.214473049377829739e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig31_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.886666723294183612e-04 9.988683462142944336e-01 1.000566244125366211e+00 1.000566244125366211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.886704507749527693e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.282377496361732483e-03 4.528187547148121439e-11 4.528187547148121439e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135333324782550335e-03 1.005688071250915527e+00 9.971680641174316406e-01 9.971680641174316406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.981005422770977020e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.631207577884197235e-02 7.500017273898151871e-11 7.500017273898151871e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666463389992714e-04 1.010246157646179199e+00 9.949159622192382812e-01 9.949159622192382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.982876032590866089e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.910243906080722809e-02 3.713780394321020140e-10 3.713780394321020140e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 1.014834642410278320e+00 9.926642179489135742e-01 9.926642179489135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.284139841794967651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.174458608031272888e-02 -1.412541195122685167e-10 -1.412541195122685167e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.006666687317192554e-03 1.020928382873535156e+00 9.896972775459289551e-01 9.896972775459289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.413892775774002075e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.818748101592063904e-02 3.405620230267913939e-10 3.405620230267913939e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.866666466929018497e-04 1.026310801506042480e+00 9.870986342430114746e-01 9.870986342430114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.214868724346160889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.238364219665527344e-02 1.928666115702526440e-10 1.928666115702526440e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 1.031687140464782715e+00 9.845232963562011719e-01 9.845232963562011719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.425744444131851196e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.626939356327056885e-02 -2.110926988763139889e-10 -2.110926988763139889e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.006666687317192554e-03 1.037831187248229980e+00 9.816047549247741699e-01 9.816047549247741699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.650160402059555054e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.017928197979927063e-01 1.612223243796506722e-09 1.612223243796506722e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.044013857841491699e+00 9.786938428878784180e-01 9.786938428878784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.873235106468200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.170528978109359741e-01 -7.229843390632595401e-10 -7.229843390632595401e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 1.050994038581848145e+00 9.754384756088256836e-01 9.754384756088256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.094193100929260254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.338633000850677490e-01 -1.900328339132784095e-09 -1.900328339132784095e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.057215809822082520e+00 9.725639820098876953e-01 9.725639820098876953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.314558625221252441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.484852731227874756e-01 -1.353664735859183565e-09 -1.353664735859183565e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.064219236373901367e+00 9.693585634231567383e-01 9.693585634231567383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.547765672206878662e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.645546257495880127e-01 6.008686881386893219e-10 6.008686881386893219e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 1.069693684577941895e+00 9.668748974800109863e-01 9.668748974800109863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.751446068286895752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.768357306718826294e-01 2.266492771241246373e-09 2.266492771241246373e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 1.076758980751037598e+00 9.636974930763244629e-01 9.636974930763244629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.951883971691131592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.923426687717437744e-01 -1.264323756799967668e-09 -1.264323756799967668e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.083056449890136719e+00 9.608917236328125000e-01 9.608917236328125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.167110681533813477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.058437913656234741e-01 3.547860671915259445e-09 3.547860671915259445e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.092505812644958496e+00 9.567272067070007324e-01 9.567272067070007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.361297845840454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.255701124668121338e-01 1.401448734839050303e-09 1.401448734839050303e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 1.097277164459228516e+00 9.546447992324829102e-01 9.546447992324829102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.561551570892333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.352891713380813599e-01 -3.385494551366718952e-09 -3.385494551366718952e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.106809258460998535e+00 9.505251646041870117e-01 9.505251646041870117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.752737343311309814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.542546987533569336e-01 1.315116016087358730e-09 1.315116016087358730e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.006666687317192554e-03 1.113172650337219238e+00 9.478043913841247559e-01 9.478043913841247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.948061168193817139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.665832638740539551e-01 -2.948658206491927558e-09 -2.948658206491927558e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.121968150138854980e+00 9.440820217132568359e-01 9.440820217132568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.123071432113647461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.832106053829193115e-01 -2.151161915264765412e-09 -2.151161915264765412e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.263333251699805260e-03 1.130011558532714844e+00 9.407160878181457520e-01 9.407160878181457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.283587038516998291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.980081140995025635e-01 -1.655221737451029185e-09 -1.655221737451029185e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.140474557876586914e+00 9.363909363746643066e-01 9.363909363746643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.511037170886993408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.166988492012023926e-01 6.160796317544736667e-10 6.160796317544736667e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.263333251699805260e-03 1.148583769798278809e+00 9.330795407295227051e-01 9.330795407295227051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.668877422809600830e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.307650387287139893e-01 -5.127677837890587398e-09 -5.127677837890587398e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.159132242202758789e+00 9.288241863250732422e-01 9.288241863250732422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.849424362182617188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.485384583473205566e-01 -4.439796086330716207e-09 -4.439796086330716207e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.165665745735168457e+00 9.262174963951110840e-01 9.262174963951110840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.022791624069213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.592579960823059082e-01 -6.310347799853843753e-09 -6.310347799853843753e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.177941203117370605e+00 9.213787317276000977e-01 9.213787317276000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.182420015335083008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.788315057754516602e-01 -6.555566756105690729e-09 -6.555566756105690729e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.187816619873046875e+00 9.175406098365783691e-01 9.175406098365783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.331698060035705566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.940558731555938721e-01 4.440302348029945279e-09 4.440302348029945279e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.196901559829711914e+00 9.140517115592956543e-01 9.140517115592956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.495880246162414551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.076685309410095215e-01 -5.985171469546912704e-09 -5.985171469546912704e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.204352617263793945e+00 9.112198352813720703e-01 9.112198352813720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.620314478874206543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.185594022274017334e-01 2.311384861286569503e-09 2.311384861286569503e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.215175509452819824e+00 9.071528911590576172e-01 9.071528911590576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.792359709739685059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.339596331119537354e-01 5.761560117889530375e-09 5.761560117889530375e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.226866364479064941e+00 9.028204083442687988e-01 9.028204083442687988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.890725255012512207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.500554502010345459e-01 4.706844691781952861e-09 4.706844691781952861e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.236944437026977539e+00 8.991350531578063965e-01 8.991350531578063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.034117341041564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.634981751441955566e-01 -6.865100488084863173e-09 -6.865100488084863173e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.248739242553710938e+00 8.948786258697509766e-01 8.948786258697509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.186106801033020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.787423908710479736e-01 4.641346862399586826e-09 4.641346862399586826e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.258906364440917969e+00 8.912576436996459961e-01 8.912576436996459961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.299375295639038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.914764761924743652e-01 -6.010143493995201425e-09 -6.010143493995201425e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.269114851951599121e+00 8.876658678054809570e-01 8.876658678054809570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.439291238784790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.038976669311523438e-01 3.516831270644615870e-11 3.516831270644615870e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.013333374634385109e-03 1.282760143280029297e+00 8.829320669174194336e-01 8.829320669174194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528173089027404785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.199551582336425781e-01 -5.575300221494217112e-09 -5.575300221494217112e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.293064594268798828e+00 8.794069290161132812e-01 8.794069290161132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.652237176895141602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.316814184188842773e-01 -8.209035229356231866e-09 -8.209035229356231866e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.305123448371887207e+00 8.753347992897033691e-01 8.753347992897033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.757230758666992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.449863672256469727e-01 -7.751033592739986489e-09 -7.751033592739986489e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.315517187118530273e+00 8.718699812889099121e-01 8.718699812889099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.865774393081665039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.561057329177856445e-01 6.191054779947080533e-09 6.191054779947080533e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.329432129859924316e+00 8.672951459884643555e-01 8.672951459884643555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.977747678756713867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.705081224441528320e-01 1.065105692532597459e-08 1.065105692532597459e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.341658949851989746e+00 8.633341789245605469e-01 8.633341789245605469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.066397070884704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.827234983444213867e-01 9.345619389478088124e-09 9.345619389478088124e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.354826211929321289e+00 8.591286540031433105e-01 8.591286540031433105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.178579568862915039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.954388976097106934e-01 -1.145491523857344873e-08 -1.145491523857344873e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.364527702331542969e+00 8.560690879821777344e-01 8.560690879821777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.272548079490661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.045259237289428711e-01 -1.336530885964748450e-09 -1.336530885964748450e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.376914501190185547e+00 8.522098064422607422e-01 8.522098064422607422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.385216951370239258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.157947182655334473e-01 3.424247552175074816e-10 3.424247552175074816e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.390253186225891113e+00 8.481116890907287598e-01 8.481116890907287598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.468094825744628906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.275281310081481934e-01 1.918962766467302572e-09 1.918962766467302572e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.405457735061645508e+00 8.435117006301879883e-01 8.435117006301879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.545279860496520996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.404160857200622559e-01 -2.107860552769125206e-09 -2.107860552769125206e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.418028473854064941e+00 8.397645354270935059e-01 8.397645354270935059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.628987431526184082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.506958007812500000e-01 -6.225270965387608157e-09 -6.225270965387608157e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.428837656974792480e+00 8.365820646286010742e-01 8.365820646286010742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.729890942573547363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.592735648155212402e-01 1.413111405668132647e-08 1.413111405668132647e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.443337917327880859e+00 8.323691487312316895e-01 8.323691487312316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.807129025459289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.704174280166625977e-01 7.703491178290278185e-09 7.703491178290278185e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.456993818283081055e+00 8.284592032432556152e-01 8.284592032432556152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.886075377464294434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.805456876754760742e-01 -1.263039450805081287e-08 -1.263039450805081287e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.468895554542541504e+00 8.250961303710937500e-01 8.250961303710937500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.956447005271911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.890934109687805176e-01 -3.345263621667982079e-09 -3.345263621667982079e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.482671499252319336e+00 8.212540745735168457e-01 8.212540745735168457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.059539794921875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.986764669418334961e-01 -1.398518634232459590e-08 -1.398518634232459590e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.013333374634385109e-03 1.497417211532592773e+00 8.172004222869873047e-01 8.172004222869873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.095731735229492188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.085796594619750977e-01 4.784283191838767380e-09 4.784283191838767380e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.511325955390930176e+00 8.134313821792602539e-01 8.134313821792602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.184557557106018066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.175972461700439453e-01 1.243686398311183439e-08 1.243686398311183439e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.523447155952453613e+00 8.101889491081237793e-01 8.101889491081237793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.277623653411865234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.252098917961120605e-01 -1.308505659380898578e-08 -1.308505659380898578e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.013333374634385109e-03 1.538393735885620117e+00 8.062435388565063477e-01 8.062435388565063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.349860906600952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.342950701713562012e-01 1.441723185280352482e-08 1.441723185280352482e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.550622701644897461e+00 8.030580282211303711e-01 8.030580282211303711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.416491746902465820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.414887547492980957e-01 -7.730896811608545249e-09 -7.730896811608545249e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.566652774810791016e+00 7.989389896392822266e-01 7.989389896392822266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.472404479980468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.506052255630493164e-01 -1.436464103221624100e-08 -1.436464103221624100e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.579923272132873535e+00 7.955765724182128906e-01 7.955765724182128906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.523075580596923828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.578939795494079590e-01 7.010271474428009242e-09 7.010271474428009242e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.594209313392639160e+00 7.920039296150207520e-01 7.920039296150207520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.632261157035827637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.654886841773986816e-01 1.031042984322994016e-08 1.031042984322994016e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.608559489250183105e+00 7.884632349014282227e-01 7.884632349014282227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.654717206954956055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.728645801544189453e-01 -7.143832192468835274e-10 -7.143832192468835274e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.623942375183105469e+00 7.847199440002441406e-01 7.847199440002441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.759732246398925781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.805032134056091309e-01 -1.169983931958995527e-08 -1.169983931958995527e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.635534048080444336e+00 7.819342017173767090e-01 7.819342017173767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.801358342170715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.860800027847290039e-01 -4.309249845846352400e-09 -4.309249845846352400e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 1.653950333595275879e+00 7.775686979293823242e-01 7.775686979293823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.860710263252258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.946415543556213379e-01 -3.047400554123669281e-09 -3.047400554123669281e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.665622472763061523e+00 7.748394012451171875e-01 7.748394012451171875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.937799930572509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.998812794685363770e-01 -1.888544431949412683e-09 -1.888544431949412683e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.682260870933532715e+00 7.709981203079223633e-01 7.709981203079223633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.001063108444213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.071147203445434570e-01 1.272961469567235326e-08 1.272961469567235326e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.696011304855346680e+00 7.678663134574890137e-01 7.678663134574890137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.000111818313598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.128888607025146484e-01 -9.482675977778853849e-09 -9.482675977778853849e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 1.713768959045410156e+00 7.638777494430541992e-01 7.638777494430541992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.071813225746154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.200865387916564941e-01 -3.215522070831866586e-09 -3.215522070831866586e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.724678158760070801e+00 7.614580392837524414e-01 7.614580392837524414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.161234498023986816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.243652582168579102e-01 -3.206096721442008857e-09 -3.206096721442008857e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.741581678390502930e+00 7.577537298202514648e-01 7.577537298202514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.198864102363586426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.307951092720031738e-01 1.815165262541995617e-08 1.815165262541995617e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.756579041481018066e+00 7.545119524002075195e-01 7.545119524002075195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.229655861854553223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.362991213798522949e-01 -1.521804904314194573e-09 -1.521804904314194573e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 1.775662899017333984e+00 7.504464983940124512e-01 7.504464983940124512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.284602999687194824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.430439233779907227e-01 9.236686082658707164e-09 9.236686082658707164e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.786766886711120605e+00 7.481110095977783203e-01 7.481110095977783203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.336938858032226562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.468376398086547852e-01 -6.039329036866547540e-09 -6.039329036866547540e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.803971290588378906e+00 7.445350885391235352e-01 7.445350885391235352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.384644627571105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.525369763374328613e-01 1.072291411219339352e-08 1.072291411219339352e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.819234490394592285e+00 7.414052486419677734e-01 7.414052486419677734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.414120316505432129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.574157357215881348e-01 -3.704364104351043352e-08 -3.704364104351043352e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 1.838654637336730957e+00 7.374794483184814453e-01 7.374794483184814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.455679059028625488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.633933663368225098e-01 9.815110502131574322e-09 9.815110502131574322e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.853028774261474609e+00 7.346135377883911133e-01 7.346135377883911133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487254619598388672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.676555156707763672e-01 -2.642829599608376157e-08 -2.642829599608376157e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.868497610092163086e+00 7.315663695335388184e-01 7.315663695335388184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.504543542861938477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.720970749855041504e-01 -2.161425527447136119e-08 -2.161425527447136119e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.880929946899414062e+00 7.291446328163146973e-01 7.291446328163146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.540894031524658203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.755586743354797363e-01 -2.474942562002979685e-08 -2.474942562002979685e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.898580908775329590e+00 7.257473468780517578e-01 7.257473468780517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.563885331153869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.803178668022155762e-01 -1.012296735325435293e-08 -1.012296735325435293e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 1.917366385459899902e+00 7.221832871437072754e-01 7.221832871437072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.595231413841247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.851879239082336426e-01 -3.183032504239236005e-08 -3.183032504239236005e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.934157729148864746e+00 7.190416455268859863e-01 7.190416455268859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.609162211418151855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.893764615058898926e-01 1.326912979493499734e-08 1.326912979493499734e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.949960947036743164e+00 7.161220312118530273e-01 7.161220312118530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.658956527709960938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.931824564933776855e-01 9.720409366309468169e-09 9.720409366309468169e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.967931985855102539e+00 7.128447294235229492e-01 7.128447294235229492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.680998921394348145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.973571062088012695e-01 -1.872148658321748371e-08 -1.872148658321748371e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.985985636711120605e+00 7.095972895622253418e-01 7.095972895622253418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.680783152580261230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.013913869857788086e-01 5.515374823517049663e-09 5.515374823517049663e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 2.005197525024414062e+00 7.061897516250610352e-01 7.061897516250610352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.721874594688415527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.055160284042358398e-01 3.469494913588277996e-08 3.469494913588277996e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 2.018075942993164062e+00 7.039328813552856445e-01 7.039328813552856445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.712510108947753906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.081857800483703613e-01 2.403916710136400070e-08 2.403916710136400070e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 2.036357402801513672e+00 7.007659673690795898e-01 7.007659673690795898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.755721688270568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.118545651435852051e-01 -3.922663438515883172e-08 -3.922663438515883172e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.056900978088378906e+00 6.972576975822448730e-01 6.972576975822448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.760817289352416992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.158085584640502930e-01 3.569097373201657319e-08 3.569097373201657319e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 2.074291229248046875e+00 6.943287253379821777e-01 6.943287253379821777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.762782454490661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.190207123756408691e-01 3.503188850118021946e-09 3.503188850118021946e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.089556932449340820e+00 6.917877793312072754e-01 6.917877793312072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.791368842124938965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.217426776885986328e-01 -4.291068478323722957e-08 -4.291068478323722957e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.110366344451904297e+00 6.883686184883117676e-01 6.883686184883117676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.806922674179077148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.253145456314086914e-01 -2.940509347126862849e-08 -2.940509347126862849e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 2.123548507690429688e+00 6.862287521362304688e-01 6.862287521362304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.818951487541198730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.274938106536865234e-01 1.721531361909001134e-09 1.721531361909001134e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.144526004791259766e+00 6.828641891479492188e-01 6.828641891479492188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.813018441200256348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.308397769927978516e-01 -6.964214094296039548e-09 -6.964214094296039548e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 2.161164522171020508e+00 6.802304387092590332e-01 6.802304387092590332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.859530925750732422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.333851933479309082e-01 -3.856920471889679902e-08 -3.856920471889679902e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 2.181204080581665039e+00 6.770985126495361328e-01 6.770985126495361328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.877059459686279297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.363334774971008301e-01 -4.246174967192928307e-09 -4.246174967192928307e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.196857690811157227e+00 6.746819019317626953e-01 6.746819019317626953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.883558750152587891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.385470747947692871e-01 -1.095365576020412846e-09 -1.095365576020412846e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.218193292617797852e+00 6.714293360710144043e-01 6.714293360710144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.919155836105346680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.414471983909606934e-01 -3.555119576503784629e-08 -3.555119576503784629e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 2.232842683792114258e+00 6.692231297492980957e-01 6.692231297492980957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.938402175903320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.433584213256835938e-01 -7.630710285866371123e-09 -7.630710285866371123e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 2.245292425155639648e+00 6.673651933670043945e-01 6.673651933670043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.962529540061950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.449346065521240234e-01 3.442629292749188608e-08 3.442629292749188608e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666463389992714e-04 2.238494634628295898e+00 6.683776974678039551e-01 6.683776974678039551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.873859286308288574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.430946707725524902e-01 -2.799561116262339056e-08 -2.799561116262339056e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 2.224930286407470703e+00 6.704120635986328125e-01 6.704120635986328125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.820721745491027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.393834471702575684e-01 -2.901579421177302720e-09 -2.901579421177302720e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 2.211406946182250977e+00 6.724587678909301758e-01 6.724587678909301758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.694122672080993652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.356325268745422363e-01 -3.139917481576048885e-08 -3.139917481576048885e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 2.203532457351684570e+00 6.736592650413513184e-01 6.736592650413513184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.596376419067382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.334257841110229492e-01 3.702557194174005417e-08 3.702557194174005417e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 2.188979387283325195e+00 6.758948564529418945e-01 6.758948564529418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.502332806587219238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.292964935302734375e-01 -8.101139314931060653e-09 -8.101139314931060653e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 2.174445152282714844e+00 6.781499981880187988e-01 6.781499981880187988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.397211074829101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.251078367233276367e-01 -3.002223536441306351e-08 -3.002223536441306351e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.163311481475830078e+00 6.798928380012512207e-01 6.798928380012512207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.263025522232055664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.218552708625793457e-01 1.253552994739948190e-08 1.253552994739948190e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 2.154407501220703125e+00 6.812963485717773438e-01 6.812963485717773438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.123459458351135254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.192259311676025391e-01 1.311408226456478587e-08 1.311408226456478587e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.138906240463256836e+00 6.837607026100158691e-01 6.837607026100158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.018501639366149902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.145820736885070801e-01 -3.268167603209803929e-08 -3.268167603209803929e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.127863883972167969e+00 6.855325102806091309e-01 6.855325102806091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.914185762405395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.112256765365600586e-01 3.367804879417235497e-08 3.367804879417235497e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 2.113534450531005859e+00 6.878525018692016602e-01 6.878525018692016602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.784188032150268555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.068026542663574219e-01 -2.356553352456103312e-08 -2.356553352456103312e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 2.103631258010864258e+00 6.894697546958923340e-01 6.894697546958923340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.687112331390380859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.037037491798400879e-01 -1.214763045709332800e-08 -1.214763045709332800e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 2.089412450790405273e+00 6.918117403984069824e-01 6.918117403984069824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.566285967826843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.991874456405639648e-01 -8.620105518275522627e-09 -8.620105518275522627e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 2.079566001892089844e+00 6.934475898742675781e-01 6.934475898742675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.457357287406921387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.960157632827758789e-01 -1.968828655662946403e-08 -1.968828655662946403e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.068678140640258789e+00 6.952700614929199219e-01 6.952700614929199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.350059986114501953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.924623131752014160e-01 -3.635369694166001864e-08 -3.635369694166001864e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.053488969802856445e+00 6.978366971015930176e-01 6.978366971015930176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.218419551849365234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.874213099479675293e-01 -3.681767424268400646e-08 -3.681767424268400646e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 2.038327217102050781e+00 7.004272341728210449e-01 7.004272341728210449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.107607364654541016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.822927474975585938e-01 2.142542143701575696e-08 2.142542143701575696e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.027548313140869141e+00 7.022866606712341309e-01 7.022866606712341309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.009239435195922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.785851597785949707e-01 4.104963124973437516e-08 4.104963124973437516e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.016797542572021484e+00 7.041559219360351562e-01 7.041559219360351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.899377942085266113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.748349547386169434e-01 -1.102623059523466509e-08 -1.102623059523466509e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 2.002847671508789062e+00 7.066039443016052246e-01 7.066039443016052246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.784272432327270508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.698874711990356445e-01 3.332655040821919101e-08 3.332655040821919101e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.990046262741088867e+00 7.088729739189147949e-01 7.088729739189147949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.699271440505981445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.652644157409667969e-01 -3.407230053653620416e-08 -3.407230053653620416e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.978326559066772461e+00 7.109695672988891602e-01 7.109695672988891602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.567519545555114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.609606027603149414e-01 -1.052722353733770433e-08 -1.052722353733770433e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.963445544242858887e+00 7.136586904525756836e-01 7.136586904525756836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.452177405357360840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.553920984268188477e-01 -2.776305052520910976e-08 -2.776305052520910976e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.950742959976196289e+00 7.159785032272338867e-01 7.159785032272338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.343044877052307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.505469560623168945e-01 1.853432962661827332e-08 1.853432962661827332e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.383333350531756878e-03 1.939167737960815430e+00 7.181122303009033203e-01 7.181122303009033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.242335677146911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.460533022880554199e-01 -2.985598257509991527e-08 -2.985598257509991527e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.925489306449890137e+00 7.206583619117736816e-01 7.206583619117736816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.122610807418823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.406459093093872070e-01 2.141275246003715438e-08 2.141275246003715438e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.913961648941040039e+00 7.228254079818725586e-01 7.228254079818725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.998162269592285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.360028862953186035e-01 -1.253224013453291263e-08 -1.253224013453291263e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.902468442916870117e+00 7.250054478645324707e-01 7.250054478645324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.895499825477600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.312943577766418457e-01 2.162570922337181401e-08 2.162570922337181401e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.887903451919555664e+00 7.277967333793640137e-01 7.277967333793640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.797827482223510742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.252077698707580566e-01 1.335066457386346883e-08 1.335066457386346883e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.872354388236999512e+00 7.308125495910644531e-01 7.308125495910644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.678569912910461426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.185575008392333984e-01 -8.880903124008909799e-09 -8.880903124008909799e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.864071369171142578e+00 7.324343919754028320e-01 7.324343919754028320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.568301320075988770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.149495124816894531e-01 1.227104462486749981e-08 1.227104462486749981e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.847587704658508301e+00 7.356944084167480469e-01 7.356944084167480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.471995115280151367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.076268434524536133e-01 -1.268618632366269594e-08 -1.268618632366269594e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.834263920783996582e+00 7.383615970611572266e-01 7.383615970611572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.403862833976745605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.015657067298889160e-01 -1.036345764759971644e-08 -1.036345764759971644e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.823012948036193848e+00 7.406365275382995605e-01 7.406365275382995605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.262621879577636719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.963458299636840820e-01 3.291432904006796889e-09 3.291432904006796889e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.810773849487304688e+00 7.431352734565734863e-01 7.431352734565734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.145336031913757324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.905565500259399414e-01 -5.127034796714724507e-09 -5.127034796714724507e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.797556877136230469e+00 7.458623051643371582e-01 7.458623051643371582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052176356315612793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.841722965240478516e-01 1.181687991902435897e-08 1.181687991902435897e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.785430431365966797e+00 7.483909726142883301e-01 7.483909726142883301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.933301448822021484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.781890630722045898e-01 -3.736673193088790867e-09 -3.736673193088790867e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.769299030303955078e+00 7.517949342727661133e-01 7.517949342727661133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.796971321105957031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.700341939926147461e-01 -3.261504843976581469e-09 -3.261504843976581469e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.761247515678405762e+00 7.535113692283630371e-01 7.535113692283630371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.693228840827941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.658808827400207520e-01 1.120096015938543133e-08 1.120096015938543133e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.747234463691711426e+00 7.565269470214843750e-01 7.565269470214843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.598647594451904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.585094571113586426e-01 3.620932886860828148e-09 3.620932886860828148e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.732277154922485352e+00 7.597860693931579590e-01 7.597860693931579590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.493113994598388672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.504374980926513672e-01 -5.572424299771228107e-09 -5.572424299771228107e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.720347046852111816e+00 7.624159455299377441e-01 7.624159455299377441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.381971597671508789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.438442111015319824e-01 -1.824176365516905207e-10 -1.824176365516905207e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.705505371093750000e+00 7.657260894775390625e-01 7.657260894775390625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.262770652770996094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.354406714439392090e-01 -7.333589735480927629e-09 -7.333589735480927629e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.696636557579040527e+00 7.677248716354370117e-01 7.677248716354370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.193119645118713379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.303102016448974609e-01 1.033093255387029785e-08 1.033093255387029785e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.682857632637023926e+00 7.708614468574523926e-01 7.708614468574523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.046850442886352539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.221695780754089355e-01 -9.315307636370562250e-09 -9.315307636370562250e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.666242122650146484e+00 7.746953368186950684e-01 7.746953368186950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.927741587162017822e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.120692133903503418e-01 1.278131733783993695e-08 1.278131733783993695e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.654541969299316406e+00 7.774296402931213379e-01 7.774296402931213379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.812415242195129395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.047647237777709961e-01 1.899352142231691687e-08 1.899352142231691687e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.645806789398193359e+00 7.794900536537170410e-01 7.794900536537170410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.692070484161376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.992044448852539062e-01 1.736746924052567920e-08 1.736746924052567920e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.629350066184997559e+00 7.834166288375854492e-01 7.834166288375854492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.557696580886840820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.884678602218627930e-01 -1.050553777304230607e-08 -1.050553777304230607e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.613941550254821777e+00 7.871474623680114746e-01 7.871474623680114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.457313716411590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.780966520309448242e-01 -4.660840602355165174e-10 -4.660840602355165174e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.605314254760742188e+00 7.892597317695617676e-01 7.892597317695617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.322241246700286865e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.721513867378234863e-01 -1.583760322887428629e-08 -1.583760322887428629e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.593830466270446777e+00 7.920980453491210938e-01 7.920980453491210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.239494204521179199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.640760302543640137e-01 1.758528611617293791e-08 1.758528611617293791e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.577636480331420898e+00 7.961530089378356934e-01 7.961530089378356934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.112993180751800537e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.523621678352355957e-01 -1.239595093238676782e-08 -1.239595093238676782e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.383333350531756878e-03 1.567228555679321289e+00 7.987922430038452148e-01 7.987922430038452148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.015063345432281494e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.446268558502197266e-01 -7.632401377577480162e-09 -7.632401377577480162e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.553986549377441406e+00 8.021883964538574219e-01 8.021883964538574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.870309293270111084e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.345404982566833496e-01 -4.402899378419533605e-09 -4.402899378419533605e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.543632268905639648e+00 8.048743009567260742e-01 8.048743009567260742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.758344948291778564e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.264576911926269531e-01 -1.311151009986133431e-08 -1.311151009986133431e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.531455755233764648e+00 8.080677390098571777e-01 8.080677390098571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.622776567935943604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.167223453521728516e-01 7.485304820420424221e-09 7.485304820420424221e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.518390774726867676e+00 8.115367889404296875e-01 8.115367889404296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.499816656112670898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059901714324951172e-01 7.236437227220449131e-09 7.236437227220449131e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.508155941963195801e+00 8.142858147621154785e-01 8.142858147621154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.397972881793975830e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.973700284957885742e-01 1.636244917335716309e-09 1.636244917335716309e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.520000096410512924e-03 1.489644646644592285e+00 8.193296194076538086e-01 8.193296194076538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.215623199939727783e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.812763571739196777e-01 3.952379756810842082e-09 3.952379756810842082e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.478582978248596191e+00 8.223887085914611816e-01 8.223887085914611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.100016713142395020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.713418126106262207e-01 4.996593361283885315e-09 4.996593361283885315e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 1.472145438194274902e+00 8.241848945617675781e-01 8.241848945617675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.017237186431884766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.654472112655639648e-01 2.796340936583874281e-10 2.796340936583874281e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.459336519241333008e+00 8.277940154075622559e-01 8.277940154075622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.863445281982421875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.534585118293762207e-01 -4.476504500416922383e-09 -4.476504500416922383e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.443842649459838867e+00 8.322237133979797363e-01 8.322237133979797363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.723846435546875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.384805202484130859e-01 -1.528119497606894583e-08 -1.528119497606894583e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.435683250427246094e+00 8.345851898193359375e-01 8.345851898193359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.627965509891510010e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.303772687911987305e-01 -7.527539480634004576e-09 -7.527539480634004576e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.422127842903137207e+00 8.385533094406127930e-01 8.385533094406127930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.484327554702758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.165680050849914551e-01 8.615037572212713712e-09 8.615037572212713712e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.410417556762695312e+00 8.420272469520568848e-01 8.420272469520568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.324728667736053467e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.042793750762939453e-01 7.576685945309691306e-09 7.576685945309691306e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.399678349494934082e+00 8.452513813972473145e-01 8.452513813972473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.202475965023040771e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.927068948745727539e-01 -5.219924048560642404e-09 -5.219924048560642404e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.387165665626525879e+00 8.490549921989440918e-01 8.490549921989440918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.054283469915390015e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.788416028022766113e-01 -6.334399671459323145e-09 -6.334399671459323145e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.377383947372436523e+00 8.520645499229431152e-01 8.520645499229431152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.902858614921569824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.677074253559112549e-01 -3.456268160562103731e-09 -3.456268160562103731e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.365883111953735352e+00 8.556442856788635254e-01 8.556442856788635254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.738214641809463501e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.542720019817352295e-01 2.043485380909260130e-10 2.043485380909260130e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.353546142578125000e+00 8.595348000526428223e-01 8.595348000526428223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.652840524911880493e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.394311010837554932e-01 3.712004925660039589e-09 3.712004925660039589e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.342122316360473633e+00 8.631851673126220703e-01 8.631851673126220703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.472290456295013428e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.252790212631225586e-01 4.129027786348160589e-09 4.129027786348160589e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.332500815391540527e+00 8.662958741188049316e-01 8.662958741188049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.356619298458099365e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.130438268184661865e-01 -2.620812011855377932e-09 -2.620812011855377932e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.322039961814880371e+00 8.697164654731750488e-01 8.697164654731750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.213508322834968567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.994008004665374756e-01 5.029701100056627183e-09 5.029701100056627183e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.309033513069152832e+00 8.740265369415283203e-01 8.740265369415283203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.056787371635437012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.819257616996765137e-01 -2.987075475857636775e-09 -2.987075475857636775e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.296956539154052734e+00 8.780864477157592773e-01 8.780864477157592773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.709011971950531006e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.651769459247589111e-01 -5.256444168821872154e-09 -5.256444168821872154e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.286636471748352051e+00 8.816009759902954102e-01 8.816009759902954102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.512883841991424561e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.504523336887359619e-01 7.920281319684363552e-09 7.920281319684363552e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.276357650756835938e+00 8.851437568664550781e-01 8.851437568664550781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.757014453411102295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.353985249996185303e-01 6.733092305921672960e-09 6.733092305921672960e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 1.267830967903137207e+00 8.881152272224426270e-01 8.881152272224426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.845964744687080383e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.226107358932495117e-01 -3.678588100797242078e-09 -3.678588100797242078e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.256797909736633301e+00 8.920049667358398438e-01 8.920049667358398438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.340266108512878418e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.056455552577972412e-01 8.156947117754498322e-09 8.156947117754498322e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig32_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.066666683182120323e-04 9.992721080780029297e-01 1.000364065170288086e+00 1.000364065170288086e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.668783931061625481e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.109103370457887650e-03 1.562804746724211213e-11 1.562804746724211213e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618999987840652466e-02 1.018787384033203125e+00 9.907366037368774414e-01 9.907366037368774414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.890397980809211731e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.274597182869911194e-02 3.655995506335329992e-10 3.655995506335329992e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.766666986048221588e-03 1.029433488845825195e+00 9.856003522872924805e-01 9.856003522872924805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.573118105530738831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.963754236698150635e-02 -4.253117857899724186e-10 -4.253117857899724186e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.983333759009838104e-03 1.041624426841735840e+00 9.798157811164855957e-01 9.798157811164855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.042589575052261353e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.085107550024986267e-01 -1.000303395670698592e-09 -1.000303395670698592e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.123333256691694260e-02 1.055427551269531250e+00 9.733875989913940430e-01 9.733875989913940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.029710695147514343e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.390079408884048462e-01 6.583462663911632262e-10 6.583462663911632262e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.123333256691694260e-02 1.069321393966674805e+00 9.670431613922119141e-01 9.670431613922119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.305246800184249878e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.676075756549835205e-01 -1.924947312659242016e-09 -1.924947312659242016e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666721999645233e-02 1.084847211837768555e+00 9.600983262062072754e-01 9.600983262062072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540939360857009888e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.974396705627441406e-01 9.967884295747353463e-10 9.967884295747353463e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.496666669845581055e-02 1.103634357452392578e+00 9.518914222717285156e-01 9.518914222717285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.805415898561477661e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.309521734714508057e-01 3.278955773566849530e-09 3.278955773566849530e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.371666695922613144e-02 1.120993852615356445e+00 9.444921612739562988e-01 9.444921612739562988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.997885107994079590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.596547007560729980e-01 1.409127925455777586e-09 1.409127925455777586e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.496666669845581055e-02 1.140090107917785645e+00 9.365488290786743164e-01 9.365488290786743164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.288487851619720459e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.890721559524536133e-01 -2.947949440113006858e-09 -2.947949440113006858e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.152896046638488770e+00 9.313328266143798828e-01 9.313328266143798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.445496469736099243e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.076218366622924805e-01 2.446871150141305407e-09 2.446871150141305407e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.869999989867210388e-02 1.177116513252258301e+00 9.217014312744140625e-01 9.217014312744140625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.739415168762207031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.405354917049407959e-01 1.746839117799936503e-09 1.746839117799936503e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 1.191743373870849609e+00 9.160277247428894043e-01 9.160277247428894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.839234769344329834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.590666651725769043e-01 1.729176801745779812e-09 1.729176801745779812e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.746666617691516876e-02 1.214734554290771484e+00 9.073175191879272461e-01 9.073175191879272461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.109937906265258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.864327967166900635e-01 5.177071216166950762e-09 5.177071216166950762e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.121666654944419861e-02 1.229614853858947754e+00 9.018108248710632324e-01 9.018108248710632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.255372047424316406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.030390977859497070e-01 -4.670937414630316198e-09 -4.670937414630316198e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666721999645233e-02 1.246259570121765137e+00 8.957684040069580078e-01 8.957684040069580078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.429464101791381836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.206856191158294678e-01 7.646942634664810612e-09 7.646942634664810612e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.268033623695373535e+00 8.880442380905151367e-01 8.880442380905151367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.626407682895660400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.423991739749908447e-01 5.633040700558922254e-09 5.633040700558922254e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 1.291700363159179688e+00 8.798711895942687988e-01 8.798711895942687988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.753079771995544434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.643583595752716064e-01 1.982606079309334746e-09 1.982606079309334746e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666721999645233e-02 1.308758854866027832e+00 8.741182088851928711e-01 8.741182088851928711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.919709920883178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.791918396949768066e-01 -8.079382496362086385e-09 -8.079382496362086385e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.116666734218597412e-02 1.337978005409240723e+00 8.645209074020385742e-01 8.645209074020385742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.112788438796997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.028758049011230469e-01 3.384389657412611996e-09 3.384389657412611996e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.351848006248474121e+00 8.600744605064392090e-01 8.600744605064392090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.264122843742370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.133750438690185547e-01 -5.177284378987678792e-09 -5.177284378987678792e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 1.381518125534057617e+00 8.507886528968811035e-01 8.507886528968811035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.403787851333618164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.344337821006774902e-01 -3.784300872666790383e-09 -3.784300872666790383e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.395611405372619629e+00 8.464820384979248047e-01 8.464820384979248047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.489377439022064209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.437748432159423828e-01 3.334854170589096611e-09 3.334854170589096611e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.991666667163372040e-02 1.423988819122314453e+00 8.380051851272583008e-01 8.380051851272583008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.642692506313323975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.614497065544128418e-01 3.932221659397328040e-09 3.932221659397328040e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.121666654944419861e-02 1.440096020698547363e+00 8.333055377006530762e-01 8.333055377006530762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.768470823764801025e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.708189010620117188e-01 -7.906773902277564048e-09 -7.906773902277564048e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666612327098846e-02 1.479774951934814453e+00 8.220574259757995605e-01 8.220574259757995605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.898310303688049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.921254754066467285e-01 -2.952596389604877913e-09 -2.952596389604877913e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 1.499841094017028809e+00 8.165398240089416504e-01 8.165398240089416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.029043555259704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.019551753997802734e-01 1.806918703550763894e-08 1.806918703550763894e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.866666786372661591e-02 1.527399420738220215e+00 8.091400265693664551e-01 8.091400265693664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.130592584609985352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.145476698875427246e-01 1.218150202930701198e-08 1.218150202930701198e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.551494359970092773e+00 8.028323650360107422e-01 8.028323650360107422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.236688256263732910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.247414350509643555e-01 -1.519034498187465942e-08 -1.519034498187465942e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 1.583243370056152344e+00 7.947419881820678711e-01 7.947419881820678711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.313826799392700195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.371213793754577637e-01 7.296200976725231158e-09 7.296200976725231158e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 1.603996872901916504e+00 7.895838022232055664e-01 7.895838022232055664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.437547564506530762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.445941925048828125e-01 5.576794137596152723e-09 5.576794137596152723e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 1.636275887489318848e+00 7.817569375038146973e-01 7.817569375038146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.482832193374633789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.553575396537780762e-01 -1.373702573914670211e-08 -1.373702573914670211e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.661211729049682617e+00 7.758674025535583496e-01 7.758674025535583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.554352402687072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.629825234413146973e-01 7.005919400171478628e-09 7.005919400171478628e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.238333225250244141e-02 1.696011304855346680e+00 7.678663134574890137e-01 7.678663134574890137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.608488321304321289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.727304458618164062e-01 -1.288611883865087293e-08 -1.288611883865087293e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 1.717488884925842285e+00 7.630500793457031250e-01 7.630500793457031250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.740134716033935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.782430410385131836e-01 4.158231092787900707e-09 4.158231092787900707e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333222568035126e-02 1.760743141174316406e+00 7.536192536354064941e-01 7.536192536354064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.764591097831726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.883478760719299316e-01 -1.120989168157393578e-08 -1.120989168157393578e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 1.784602046012878418e+00 7.485646009445190430e-01 7.485646009445190430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.807474851608276367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.933554410934448242e-01 1.812897920672185137e-08 1.812897920672185137e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 1.818640947341918945e+00 7.415261864662170410e-01 7.415261864662170410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.887619853019714355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.998971104621887207e-01 9.339917284023613320e-09 9.339917284023613320e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 1.844897389411926270e+00 7.362306714057922363e-01 7.362306714057922363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.925699472427368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.044767141342163086e-01 -5.477645004248188343e-10 -5.477645004248188343e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 1.877475380897521973e+00 7.298151254653930664e-01 7.298151254653930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.993412137031555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.096542716026306152e-01 1.756606238245694840e-08 1.756606238245694840e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.361666783690452576e-02 1.916507959365844727e+00 7.223449945449829102e-01 7.223449945449829102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.023635864257812500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.151793837547302246e-01 -9.081659868570568506e-10 -9.081659868570568506e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 1.951804637908935547e+00 7.157837748527526855e-01 7.157837748527526855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.098968386650085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.195831537246704102e-01 -4.844707746087806299e-09 -4.844707746087806299e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 1.974811911582946777e+00 7.116019725799560547e-01 7.116019725799560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.166918277740478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.221695780754089355e-01 1.992263420902418147e-08 1.992263420902418147e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.012709617614746094e+00 7.048706412315368652e-01 7.048706412315368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.172199845314025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.260077595710754395e-01 9.642654674735240405e-09 9.642654674735240405e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 2.040326595306396484e+00 7.000840306282043457e-01 7.000840306282043457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.193720102310180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.284782528877258301e-01 -4.466834013783227419e-09 -4.466834013783227419e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.076711654663085938e+00 6.939240097999572754e-01 6.939240097999572754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.201899647712707520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.313638329505920410e-01 3.904176537616876885e-09 3.904176537616876885e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.865000091493129730e-02 2.109088182449340820e+00 6.885771751403808594e-01 6.885771751403808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.241574883460998535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.335969209671020508e-01 -4.124132146898773499e-08 -4.124132146898773499e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.146078586578369141e+00 6.826171278953552246e-01 6.826171278953552246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.286644935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.358003258705139160e-01 2.217265659965050872e-08 2.217265659965050872e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.181204080581665039e+00 6.770985126495361328e-01 6.770985126495361328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346524357795715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.375729084014892578e-01 -2.834604373447291437e-08 -2.834604373447291437e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.483333274722099304e-02 2.225437402725219727e+00 6.703356504440307617e-01 6.703356504440307617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.319061517715454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.394130229949951172e-01 1.939014282470452599e-08 1.939014282470452599e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.256725072860717773e+00 6.656726002693176270e-01 6.656726002693176270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.359704136848449707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.404600381851196289e-01 4.143306853165995562e-08 4.143306853165995562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.288230895996093750e+00 6.610739827156066895e-01 6.610739827156066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.423925161361694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.413270473480224609e-01 -2.682227773220802192e-09 -2.682227773220802192e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.988333277404308319e-02 2.324465990066528320e+00 6.559011340141296387e-01 6.559011340141296387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.432972550392150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.421108484268188477e-01 -3.774039214476943016e-08 -3.774039214476943016e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999969601631165e-02 2.370152711868286133e+00 6.495488882064819336e-01 6.495488882064819336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429224610328674316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.428046464920043945e-01 -7.437819249389576726e-09 -7.437819249389576726e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 2.397790193557739258e+00 6.457945704460144043e-01 6.457945704460144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.438788771629333496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.430693507194519043e-01 -1.418175088474527001e-08 -1.418175088474527001e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.437220573425292969e+00 6.405493617057800293e-01 6.405493617057800293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.456066966056823730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.432761788368225098e-01 -3.692854022574465489e-08 -3.692854022574465489e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.474643707275390625e+00 6.356874704360961914e-01 6.356874704360961914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.499391794204711914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.432952523231506348e-01 3.367119916219962761e-09 3.367119916219962761e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.517045736312866211e+00 6.303103566169738770e-01 6.303103566169738770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.501324772834777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.431321740150451660e-01 -2.048437863777508028e-08 -2.048437863777508028e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 2.557408809661865234e+00 6.253165602684020996e-01 6.253165602684020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.517736315727233887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.428088188171386719e-01 -3.451656027664284920e-08 -3.451656027664284920e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.600511074066162109e+00 6.201127171516418457e-01 6.201127171516418457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.519463658332824707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.423014044761657715e-01 3.551528493517253082e-08 3.551528493517253082e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 2.629456758499145508e+00 6.166900992393493652e-01 6.166900992393493652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528121232986450195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.418724298477172852e-01 -1.994601461774436757e-08 -1.994601461774436757e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.361666783690452576e-02 2.675612688064575195e+00 6.113478541374206543e-01 6.113478541374206543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537885069847106934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.410658597946166992e-01 1.748616540453440393e-08 1.748616540453440393e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.863333210349082947e-02 2.712312459945678711e+00 6.071977019309997559e-01 6.071977019309997559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.526240110397338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.403205633163452148e-01 -3.489212474505620776e-08 -3.489212474505620776e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 2.754272222518920898e+00 6.025548577308654785e-01 6.025548577308654785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.574811339378356934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.393707633018493652e-01 -1.202193544713736628e-08 -1.202193544713736628e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 2.796487092971801758e+00 5.979895591735839844e-01 5.979895591735839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.557173728942871094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.383199334144592285e-01 4.792777730244779377e-08 4.792777730244779377e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 2.839022874832153320e+00 5.934929251670837402e-01 5.934929251670837402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.561473608016967773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.371748685836791992e-01 1.665689808305614861e-08 1.665689808305614861e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.881913661956787109e+00 5.890600085258483887e-01 5.890600085258483887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.565691232681274414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.359434962272644043e-01 1.754722234181826934e-08 1.754722234181826934e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.235000021755695343e-02 2.927623748779296875e+00 5.844432711601257324e-01 5.844432711601257324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.556310653686523438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.345560193061828613e-01 -1.985972630791366100e-08 -1.985972630791366100e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.963493347167968750e+00 5.808954834938049316e-01 5.808954834938049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579710245132446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.334177494049072266e-01 9.593918548489455134e-09 9.593918548489455134e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.740000024437904358e-02 2.999547004699707031e+00 5.773938894271850586e-01 5.773938894271850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.592303514480590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.322374582290649414e-01 3.319840402582485694e-09 3.319840402582485694e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.043594360351562500e+00 5.732005834579467773e-01 5.732005834579467773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596221923828125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.307511568069458008e-01 -1.488282919126504567e-08 -1.488282919126504567e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.087962627410888672e+00 5.690677762031555176e-01 5.690677762031555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579262614250183105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.292107343673706055e-01 4.550320653606831911e-08 4.550320653606831911e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999969601631165e-02 3.140586614608764648e+00 5.642799735069274902e-01 5.642799735069274902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554150581359863281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.273381352424621582e-01 -1.905777935462538153e-08 -1.905777935462538153e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.614999957382678986e-02 3.175024986267089844e+00 5.612113475799560547e-01 5.612113475799560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.569359302520751953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.260882258415222168e-01 -4.769688644046254922e-08 -4.769688644046254922e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999969601631165e-02 3.228382349014282227e+00 5.565542578697204590e-01 5.565542578697204590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554854512214660645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.241247892379760742e-01 -3.284655747393117053e-08 -3.284655747393117053e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 3.257916688919067383e+00 5.540258288383483887e-01 5.540258288383483887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.555065512657165527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.230238318443298340e-01 4.429894318036531331e-08 4.429894318036531331e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333222568035126e-02 3.317388772964477539e+00 5.490372776985168457e-01 5.490372776985168457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.545476913452148438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.207893133163452148e-01 4.045730861435004044e-08 4.045730861435004044e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.610000036656856537e-02 3.374679088592529297e+00 5.443569421768188477e-01 5.443569421768188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.538730859756469727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.186166644096374512e-01 4.916861939818772953e-08 4.916861939818772953e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.489999983459711075e-02 3.407605171203613281e+00 5.417206287384033203e-01 5.417206287384033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.516547799110412598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.173626422882080078e-01 -2.182302694109239383e-08 -2.182302694109239383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 3.457331180572509766e+00 5.378108024597167969e-01 5.378108024597167969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.518073678016662598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.154647111892700195e-01 -3.532123571403644746e-08 -3.532123571403644746e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.360000088810920715e-02 3.510189533233642578e+00 5.337461233139038086e-01 5.337461233139038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.487709879875183105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.134474515914916992e-01 5.548770332097774372e-09 5.548770332097774372e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.557825803756713867e+00 5.301608443260192871e-01 5.301608443260192871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.482337713241577148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.116312980651855469e-01 -1.669110361035563983e-08 -1.669110361035563983e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.605783224105834961e+00 5.266234278678894043e-01 5.266234278678894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.467403769493103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.098093628883361816e-01 2.862446990548050962e-08 2.862446990548050962e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 3.654099941253662109e+00 5.231301784515380859e-01 5.231301784515380859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.481324434280395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.079824209213256836e-01 4.424481403475510888e-08 4.424481403475510888e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.235000021755695343e-02 3.705548048019409180e+00 5.194858908653259277e-01 5.194858908653259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.454585790634155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.060489654541015625e-01 -4.350299320776684908e-08 -4.350299320776684908e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 3.754526376724243164e+00 5.160863995552062988e-01 5.160863995552062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.468403339385986328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.042233347892761230e-01 -4.825388089102489175e-09 -4.825388089102489175e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109999954700469971e-02 3.803748130798339844e+00 5.127363801002502441e-01 5.127363801002502441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.444624662399291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.024037241935729980e-01 -7.947136282382416539e-09 -7.947136282382416539e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.360000088810920715e-02 3.859181642532348633e+00 5.090405344963073730e-01 5.090405344963073730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.425489783287048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.003763318061828613e-01 -3.444950635866916855e-08 -3.444950635866916855e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 3.891505718231201172e+00 5.069220066070556641e-01 5.069220066070556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.453989744186401367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.992058157920837402e-01 3.823004135483643040e-09 3.823004135483643040e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.988333277404308319e-02 3.938716411590576172e+00 5.038747787475585938e-01 5.038747787475585938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.433124542236328125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.975118517875671387e-01 -3.688558081194059923e-08 -3.688558081194059923e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 3.992163896560668945e+00 5.004904866218566895e-01 5.004904866218566895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.435086727142333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.956184506416320801e-01 2.806018528644926846e-08 2.806018528644926846e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.999999873689375818e-05 3.992043972015380859e+00 5.004979968070983887e-01 5.004979968070983887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.343713998794555664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.955978274345397949e-01 -1.033114926940470468e-08 -1.033114926940470468e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 3.962249517440795898e+00 5.023762583732604980e-01 5.023762583732604980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.294375658035278320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.905770301818847656e-01 3.612458954194153193e-08 3.612458954194153193e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 3.920716762542724609e+00 5.050300955772399902e-01 5.050300955772399902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.208082437515258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.835291385650634766e-01 -4.665330521902433247e-08 -4.665330521902433247e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.885313987731933594e+00 5.073257684707641602e-01 5.073257684707641602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.153228282928466797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.774878501892089844e-01 8.413024943365599029e-09 8.413024943365599029e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.850071907043457031e+00 5.096424221992492676e-01 5.096424221992492676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.088550090789794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.714301109313964844e-01 -1.888352585410757456e-09 -1.888352585410757456e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.814990282058715820e+00 5.119803547859191895e-01 5.119803547859191895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.032644510269165039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.653459072113037109e-01 7.230717358197580324e-09 7.230717358197580324e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 3.788784503936767578e+00 5.137478709220886230e-01 5.137478709220886230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.016191244125366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.607678532600402832e-01 -5.232536182120384183e-09 -5.232536182120384183e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 3.756851911544799805e+00 5.159266591072082520e-01 5.159266591072082520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.938346982002258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.551336646080017090e-01 6.840764399385079741e-09 6.840764399385079741e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 3.716451406478881836e+00 5.187233090400695801e-01 5.187233090400695801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.895123481750488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.479042768478393555e-01 -2.201586823957768502e-08 -2.201586823957768502e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 3.676269292831420898e+00 5.215504765510559082e-01 5.215504765510559082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.832383632659912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.406012177467346191e-01 -2.282158817479285062e-08 -2.282158817479285062e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 3.639128446578979492e+00 5.242051482200622559e-01 5.242051482200622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.766699314117431641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.337411403656005859e-01 3.268214499030364095e-08 3.268214499030364095e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 3.593716382980346680e+00 5.275068283081054688e-01 5.275068283081054688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.716755986213684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.251809597015380859e-01 -2.321634440249908948e-09 -2.321634440249908948e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.559825658798217773e+00 5.300119519233703613e-01 5.300119519233703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.666811466217041016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.186730265617370605e-01 -8.594867040301323868e-10 -8.594867040301323868e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 3.523279190063476562e+00 5.327537059783935547e-01 5.327537059783935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.599181056022644043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.115177869796752930e-01 5.284490356416426948e-08 5.284490356416426948e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 3.492563009262084961e+00 5.350912809371948242e-01 5.350912809371948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.575206875801086426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.053901314735412598e-01 4.543892373476410285e-09 4.543892373476410285e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 3.470247507095336914e+00 5.368089675903320312e-01 5.368089675903320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.514888167381286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.008716225624084473e-01 4.165275413470226340e-08 4.165275413470226340e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 3.434201955795288086e+00 5.396187901496887207e-01 5.396187901496887207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.485007762908935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.934269428253173828e-01 -8.474764001675794134e-09 -8.474764001675794134e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.414845228195190430e+00 5.411460399627685547e-01 5.411460399627685547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.441424846649169922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.893636345863342285e-01 3.914408353011822328e-09 3.914408353011822328e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 3.395580053329467773e+00 5.426790118217468262e-01 5.426790118217468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.417400598526000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.852680206298828125e-01 -2.869036563879490132e-08 -2.869036563879490132e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 3.368105888366699219e+00 5.448878407478332520e-01 5.448878407478332520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.370084643363952637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.793276429176330566e-01 -4.636002870483935112e-08 -4.636002870483935112e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 3.340779781341552734e+00 5.471118092536926270e-01 5.471118092536926270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322333574295043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.733061432838439941e-01 -2.606579130315367365e-08 -2.606579130315367365e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 3.310834884643554688e+00 5.495803952217102051e-01 5.495803952217102051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.296511650085449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.665714740753173828e-01 1.909029379021376371e-08 1.909029379021376371e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 3.289144992828369141e+00 5.513895153999328613e-01 5.513895153999328613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.273894667625427246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.616094470024108887e-01 -1.818042960621824022e-08 -1.818042960621824022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.270202159881591797e+00 5.529841780662536621e-01 5.529841780662536621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.208535790443420410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.572165846824645996e-01 2.524758002664384549e-08 2.524758002664384549e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.251313924789428711e+00 5.545881390571594238e-01 5.545881390571594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.183338522911071777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.527805685997009277e-01 2.840042157004063483e-08 2.840042157004063483e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.118333265185356140e-02 3.227160692214965820e+00 5.566595792770385742e-01 5.566595792770385742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.152141451835632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.470228195190429688e-01 4.882463144895154983e-08 4.882463144895154983e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 3.197730779647827148e+00 5.592153072357177734e-01 5.592153072357177734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.135295391082763672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.398855209350585938e-01 4.828246602528452058e-08 4.828246602528452058e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 3.179089069366455078e+00 5.608525276184082031e-01 5.608525276184082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.109570622444152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.353228449821472168e-01 -2.214435568248518393e-08 -2.214435568248518393e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 3.155170679092407227e+00 5.629743337631225586e-01 5.629743337631225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.046893358230590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.294094681739807129e-01 -4.091074856660270598e-08 -4.091074856660270598e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 3.128724098205566406e+00 5.653486251831054688e-01 5.653486251831054688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.037535429000854492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.228224396705627441e-01 -5.227465749158000108e-08 -5.227465749158000108e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 3.097142457962036133e+00 5.682237744331359863e-01 5.682237744331359863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.001252889633178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.149265527725219727e-01 1.068548272087355144e-08 1.068548272087355144e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 3.070905685424804688e+00 5.706459879875183105e-01 5.706459879875183105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.939487278461456299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.084412097930908203e-01 -4.307014478399651125e-08 -4.307014478399651125e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.052603006362915039e+00 5.723541378974914551e-01 5.723541378974914551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.912678003311157227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.040082931518554688e-01 4.017265808897718671e-08 4.017265808897718671e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 3.018801927566528320e+00 5.755494832992553711e-01 5.755494832992553711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.877445995807647705e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.958786368370056152e-01 2.250915898116545577e-08 2.250915898116545577e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.992934703826904297e+00 5.780313611030578613e-01 5.780313611030578613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.846020042896270752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.899219870567321777e-01 1.521591741493466543e-10 1.521591741493466543e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 2.972313880920410156e+00 5.800329446792602539e-01 5.800329446792602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.788877069950103760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.853489398956298828e-01 -2.817273525579366833e-09 -2.817273525579366833e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.494999974966049194e-02 2.941465139389038086e+00 5.830665826797485352e-01 5.830665826797485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.707802236080169678e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786610603332519531e-01 1.711990904595950269e-08 1.711990904595950269e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 2.923587083816528320e+00 5.848466157913208008e-01 5.848466157913208008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.701048731803894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.749740064144134521e-01 2.434800450146212825e-08 2.434800450146212825e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.898131608963012695e+00 5.874094963073730469e-01 5.874094963073730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.668318927288055420e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.698153734207153320e-01 9.245020748949173139e-09 9.245020748949173139e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 2.867738962173461914e+00 5.905140042304992676e-01 5.905140042304992676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.639464020729064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.638094305992126465e-01 9.056890348801971413e-09 9.056890348801971413e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 2.847554922103881836e+00 5.926031470298767090e-01 5.926031470298767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.591192901134490967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.599515497684478760e-01 1.968544438568642363e-08 1.968544438568642363e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 2.819914102554321289e+00 5.955004096031188965e-01 5.955004096031188965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.537851214408874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.547142684459686279e-01 -1.099576252272527199e-08 -1.099576252272527199e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.784926891326904297e+00 5.992293953895568848e-01 5.992293953895568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.501073062419891357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.481409788131713867e-01 2.103831064914629678e-08 2.103831064914629678e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 2.765036821365356445e+00 6.013807654380798340e-01 6.013807654380798340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.462570250034332275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.444693326950073242e-01 1.178311492822103901e-08 1.178311492822103901e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 2.742733478546142578e+00 6.038209795951843262e-01 6.038209795951843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.414811730384826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.403459429740905762e-01 -7.780137423196720192e-09 -7.780137423196720192e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 2.715640306472778320e+00 6.068255901336669922e-01 6.068255901336669922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.370629489421844482e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.353092610836029053e-01 -1.414854011727584293e-09 -1.414854011727584293e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 2.691076278686523438e+00 6.095888018608093262e-01 6.095888018608093262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.324058294296264648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.307175576686859131e-01 1.681663874819605553e-08 1.681663874819605553e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 2.673977136611938477e+00 6.115347743034362793e-01 6.115347743034362793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.326958358287811279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.275053739547729492e-01 7.418201164455240360e-09 7.418201164455240360e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 2.642347812652587891e+00 6.151839494705200195e-01 6.151839494705200195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.240833818912506104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.214547276496887207e-01 -2.649208852290030336e-09 -2.649208852290030336e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.618150472640991211e+00 6.180202364921569824e-01 6.180202364921569824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.204298555850982666e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.167609512805938721e-01 1.038030461586458841e-08 1.038030461586458841e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 2.594032287597656250e+00 6.208866238594055176e-01 6.208866238594055176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.144734740257263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.120012819766998291e-01 3.993378072664199863e-09 3.993378072664199863e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.570057868957519531e+00 6.237758398056030273e-01 6.237758398056030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.096001684665679932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.071811437606811523e-01 -2.010848021427591448e-08 -2.010848021427591448e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 2.548556804656982422e+00 6.264015436172485352e-01 6.264015436172485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.067809879779815674e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.027752578258514404e-01 2.809642296597303357e-09 2.809642296597303357e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.118333265185356140e-02 2.527177810668945312e+00 6.290455460548400879e-01 6.290455460548400879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.027847051620483398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.983085155487060547e-01 -1.339505217856640229e-08 -1.339505217856640229e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 2.498770713806152344e+00 6.326110959053039551e-01 6.326110959053039551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.970211446285247803e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.922202587127685547e-01 -5.383057555263803806e-09 -5.383057555263803806e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 2.477570295333862305e+00 6.353119015693664551e-01 6.353119015693664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.917837738990783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.875667452812194824e-01 -8.104397153374520713e-09 -8.104397153374520713e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.437813758850097656e+00 6.404713988304138184e-01 6.404713988304138184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.856678605079650879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.785226345062255859e-01 -1.187902043398025853e-08 -1.187902043398025853e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 2.407586812973022461e+00 6.444793939590454102e-01 6.444793939590454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.787094056606292725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.713824450969696045e-01 -4.745984938381297980e-09 -4.745984938381297980e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.370676040649414062e+00 6.494771838188171387e-01 6.494771838188171387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.698415756225585938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.623057305812835693e-01 -1.025072293714401894e-08 -1.025072293714401894e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.866666786372661591e-02 2.336312294006347656e+00 6.542361974716186523e-01 6.542361974716186523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.606534600257873535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.534843921661376953e-01 6.901426985450598295e-09 6.901426985450598295e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.304475784301757812e+00 6.587398052215576172e-01 6.587398052215576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.523588180541992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.449670076370239258e-01 -1.681022610000582063e-08 -1.681022610000582063e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.263911485671997070e+00 6.646152138710021973e-01 6.646152138710021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.470715880393981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.335846960544586182e-01 -1.635918067677266663e-10 -1.635918067677266663e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 2.234785795211791992e+00 6.689321398735046387e-01 6.689321398735046387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.359320759773254395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.250369429588317871e-01 6.998300605687290954e-09 6.998300605687290954e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.865000091493129730e-02 2.201454639434814453e+00 6.739770770072937012e-01 6.739770770072937012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.311353921890258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.148276805877685547e-01 -8.244677829338797892e-09 -8.244677829338797892e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 2.170524597167968750e+00 6.787621974945068359e-01 6.787621974945068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.199005722999572754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.049271404743194580e-01 -5.186228335674059053e-09 -5.186228335674059053e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.139842510223388672e+00 6.836110949516296387e-01 6.836110949516296387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.109991848468780518e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.946719527244567871e-01 -7.208541319414507598e-09 -7.208541319414507598e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 2.102876901626586914e+00 6.895933747291564941e-01 6.895933747291564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.011894226074218750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.816959917545318604e-01 6.683897879611322423e-09 6.683897879611322423e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 2.074838638305664062e+00 6.942371129989624023e-01 6.942371129989624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.918546199798583984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.713879942893981934e-01 9.693440716773693566e-09 9.693440716773693566e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.040583610534667969e+00 7.000399231910705566e-01 7.000399231910705566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.841266989707946777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.581924796104431152e-01 -6.034408528421408846e-09 -6.034408528421408846e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 2.012936592102050781e+00 7.048308849334716797e-01 7.048308849334716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.732454240322113037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.470458447933197021e-01 -2.515541552838840289e-09 -2.515541552838840289e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 1.989707708358764648e+00 7.089332938194274902e-01 7.089332938194274902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.658158838748931885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.373149245977401733e-01 -1.418857920043592458e-09 -1.418857920043592458e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 1.968717694282531738e+00 7.127025127410888672e-01 7.127025127410888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.581536173820495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.282215058803558350e-01 6.005365094097214751e-10 6.005365094097214751e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.951972246170043945e+00 7.157530188560485840e-01 7.157530188560485840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.527531981468200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.207545489072799683e-01 9.312088877777568996e-09 9.312088877777568996e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 1.935326099395751953e+00 7.188245654106140137e-01 7.188245654106140137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.433634698390960693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.131365984678268433e-01 1.981845798582071438e-09 1.981845798582071438e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.908404111862182617e+00 7.238770723342895508e-01 7.238770723342895508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.358709573745727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.003720104694366455e-01 9.476732287794220611e-09 9.476732287794220611e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 1.891945242881774902e+00 7.270189523696899414e-01 7.270189523696899414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.302866727113723755e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.923028379678726196e-01 -3.133456161208414414e-09 -3.133456161208414414e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 1.857196569442749023e+00 7.337887883186340332e-01 7.337887883186340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.177558541297912598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.745167970657348633e-01 2.468761195473234693e-09 2.468761195473234693e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.830825448036193848e+00 7.390546202659606934e-01 7.390546202659606934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.045195400714874268e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.603414714336395264e-01 4.389388408299055300e-09 4.389388408299055300e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 1.802655339241027832e+00 7.448068261146545410e-01 7.448068261146545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.939243525266647339e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.444976180791854858e-01 4.340624748522259324e-09 4.340624748522259324e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 1.778675675392150879e+00 7.498106956481933594e-01 7.498106956481933594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.815788745880126953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.304153054952621460e-01 1.822293427267140942e-09 1.822293427267140942e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 1.750911235809326172e+00 7.557322382926940918e-01 7.557322382926940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.706470847129821777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.133717224001884460e-01 -4.206246018156889477e-09 -4.206246018156889477e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.116666734218597412e-02 1.717462658882141113e+00 7.630558609962463379e-01 7.630558609962463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.556454747915267944e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.171400964260101318e-02 1.538325022920616902e-10 1.538325022920616902e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 1.694084525108337402e+00 7.683029174804687500e-01 7.683029174804687500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.455390602350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.582606375217437744e-02 -4.951310472733894130e-10 -4.951310472733894130e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.121666654944419861e-02 1.676610589027404785e+00 7.722961902618408203e-01 7.722961902618408203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.364580690860748291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.352297216653823853e-02 -1.964578721924681304e-09 -1.964578721924681304e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 1.663094043731689453e+00 7.754282355308532715e-01 7.754282355308532715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242901682853698730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.374443158507347107e-02 4.783071716474296409e-10 4.783071716474296409e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 1.653487443923950195e+00 7.776775360107421875e-01 7.776775360107421875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.204105615615844727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.665209725499153137e-02 9.068763517916522687e-10 9.068763517916522687e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 1.626696228981018066e+00 7.840554714202880859e-01 7.840554714202880859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.028372123837471008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.616669051349163055e-02 5.142497538912493837e-10 5.142497538912493837e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.993333362042903900e-02 1.596331238746643066e+00 7.914773821830749512e-01 7.914773821830749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.363696932792663574e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.687534386292099953e-03 -3.564575717929230336e-11 -3.564575717929230336e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.494999974966049194e-02 1.573745250701904297e+00 7.971366643905639648e-01 7.971366643905639648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.535477936267852783e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.742076873779296875e-02 1.918160075220498584e-10 1.918160075220498584e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.118333242833614349e-02 1.542017579078674316e+00 8.052956461906433105e-01 8.052956461906433105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.961577638983726501e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.571390524506568909e-02 -7.258080803040911633e-10 -7.258080803040911633e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig32_rate2.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.461111125536262989e-03 1.005266904830932617e+00 9.973769187927246094e-01 9.973769187927246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.274743117392063141e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.510380767285823822e-02 -1.711556452121953953e-10 -1.711556452121953953e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.018827795982360840e+00 9.907169938087463379e-01 9.907169938087463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.976726159453392029e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.256307870149612427e-02 -6.985234612955082412e-11 -6.985234612955082412e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.388888672925531864e-04 1.021878361701965332e+00 9.892371296882629395e-01 9.892371296882629395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.777510628104209900e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.065189093351364136e-02 -2.499875861872169480e-10 -2.499875861872169480e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.927777823060750961e-03 1.032560825347900391e+00 9.841066598892211914e-01 9.841066598892211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.700130671262741089e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.825310319662094116e-02 -4.673808007282787003e-10 -4.673808007282787003e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.043237447738647461e+00 9.790579676628112793e-01 9.790579676628112793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.143549233675003052e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.146353706717491150e-01 2.872617699267721036e-10 2.872617699267721036e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.338888986036181450e-03 1.055550813674926758e+00 9.733307361602783203e-01 9.733307361602783203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.474366337060928345e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.436960697174072266e-01 -1.690580120339291170e-09 -1.690580120339291170e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.069445490837097168e+00 9.669870734214782715e-01 9.669870734214782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.711640357971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.748675107955932617e-01 -3.578075613575038005e-10 -3.578075613575038005e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.083431243896484375e+00 9.607255458831787109e-01 9.607255458831787109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.980960667133331299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.046440392732620239e-01 -3.771679857322851603e-09 -3.771679857322851603e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.677777851000428200e-03 1.089727163314819336e+00 9.579461812973022461e-01 9.579461812973022461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.220099270343780518e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.175450026988983154e-01 -2.201989701688944479e-09 -2.201989701688944479e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.577777814120054245e-03 1.106998562812805176e+00 9.504438638687133789e-01 9.504438638687133789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.566849291324615479e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.515586614608764648e-01 -3.363531675404374255e-09 -3.363531675404374255e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.118052482604980469e+00 9.457337856292724609e-01 9.457337856292724609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.726565301418304443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.722744345664978027e-01 -1.279687467103940435e-10 -1.279687467103940435e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.338888986036181450e-03 1.130798339843750000e+00 9.403887391090393066e-01 9.403887391090393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.037239313125610352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.952328324317932129e-01 -2.952333488792646676e-09 -2.952333488792646676e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.141970157623291016e+00 9.357776045799255371e-01 9.357776045799255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.210069239139556885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.145787417888641357e-01 -1.835461560517614998e-09 -1.835461560517614998e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.916666679084300995e-03 1.153218269348144531e+00 9.312027692794799805e-01 9.312027692794799805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.432239592075347900e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.333644866943359375e-01 -2.864855019879541942e-09 -2.864855019879541942e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.988888744264841080e-03 1.172585844993591309e+00 9.234803915023803711e-01 9.234803915023803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.690011799335479736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.641965091228485107e-01 1.913178948598215356e-09 1.913178948598215356e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.333333414047956467e-03 1.185616135597229004e+00 9.183917045593261719e-01 9.183917045593261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.937798738479614258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.839081227779388428e-01 7.391591339001024608e-09 7.391591339001024608e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.200339436531066895e+00 9.127418994903564453e-01 9.127418994903564453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.146584868431091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.052540361881256104e-01 4.898641492445676704e-09 4.898641492445676704e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.215153455734252930e+00 9.071611166000366211e-01 9.071611166000366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.352850317955017090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.257913827896118164e-01 4.878089043813815806e-10 4.878089043813815806e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.572222009301185608e-03 1.233365654945373535e+00 9.004384875297546387e-01 9.004384875297546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.566838741302490234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.498275220394134521e-01 5.902556665660085855e-09 5.902556665660085855e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.248381614685058594e+00 8.950067758560180664e-01 8.950067758560180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.784146249294281006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.686931669712066650e-01 -4.443545975618690136e-09 -4.443545975618690136e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.268506646156311035e+00 8.878786563873291016e-01 8.878786563873291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.940127730369567871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.927217662334442139e-01 1.682529671143129235e-10 1.682529671143129235e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.916666679084300995e-03 1.280360102653503418e+00 8.837591409683227539e-01 8.837591409683227539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.159080624580383301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.062313079833984375e-01 -5.465192742803992587e-09 -5.465192742803992587e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 1.302451610565185547e+00 8.762322068214416504e-01 8.762322068214416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.354672670364379883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.302328467369079590e-01 2.063490711634585750e-09 2.063490711634585750e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 1.319580554962158203e+00 8.705265522003173828e-01 8.705265522003173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.510190129280090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.478376746177673340e-01 7.460698725481051952e-11 7.460698725481051952e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.341983199119567871e+00 8.632298707962036133e-01 8.632298707962036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.652607083320617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.696357488632202148e-01 -1.044596587007617927e-08 -1.044596587007617927e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405555479228496552e-03 1.364621043205261230e+00 8.560397624969482422e-01 8.560397624969482422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.870826244354248047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.903400182723999023e-01 -3.807734572092158487e-09 -3.807734572092158487e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.376891016960144043e+00 8.522170186042785645e-01 8.522170186042785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.031141281127929688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.010341048240661621e-01 -1.705064534007760813e-08 -1.705064534007760813e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 1.403324484825134277e+00 8.441525697708129883e-01 8.441525697708129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.189268231391906738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.229216456413269043e-01 -1.537229721293442708e-08 -1.537229721293442708e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 1.421102404594421387e+00 8.388558030128479004e-01 8.388558030128479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.333890557289123535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.367914676666259766e-01 6.510731509479228407e-09 6.510731509479228407e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 1.447930932044982910e+00 8.310479521751403809e-01 8.310479521751403809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.486824750900268555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.565370559692382812e-01 1.630451151868328452e-08 1.630451151868328452e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.469574332237243652e+00 8.249055743217468262e-01 8.249055743217468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.558865904808044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.714841723442077637e-01 4.698826217008900130e-09 4.698826217008900130e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405555479228496552e-03 1.493259549140930176e+00 8.183373212814331055e-01 8.183373212814331055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.745288372039794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.869118809700012207e-01 1.569360108533146558e-08 1.569360108533146558e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 1.513391971588134766e+00 8.128759860992431641e-01 8.128759860992431641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.848278045654296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.993054151535034180e-01 3.456712249771953793e-09 3.456712249771953793e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 1.541098833084106445e+00 8.055356144905090332e-01 8.055356144905090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.977085471153259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.153657674789428711e-01 -4.582034307532012463e-09 -4.582034307532012463e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 1.567178487777709961e+00 7.988049983978271484e-01 7.988049983978271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.078702449798583984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.294910550117492676e-01 7.063619023028877564e-09 7.063619023028877564e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.589692354202270508e+00 7.931283116340637207e-01 7.931283116340637207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.187261581420898438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.409632802009582520e-01 -5.477254205743520288e-10 -5.477254205743520288e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 1.610487937927246094e+00 7.879910469055175781e-01 7.879910469055175781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.269796133041381836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.510035037994384766e-01 1.171294172763737151e-10 1.171294172763737151e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 1.640961050987243652e+00 7.806401252746582031e-01 7.806401252746582031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.386678457260131836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.648277878761291504e-01 1.407672556297256961e-08 1.407672556297256961e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 1.667843103408813477e+00 7.743234038352966309e-01 7.743234038352966309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.467756271362304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.761918306350708008e-01 2.466862270011915825e-10 2.466862270011915825e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.693017244338989258e+00 7.685449719429016113e-01 7.685449719429016113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.579970955848693848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.861781716346740723e-01 -1.247005698701286747e-08 -1.247005698701286747e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 1.714449763298034668e+00 7.637260556221008301e-01 7.637260556221008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.615669965744018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.942104339599609375e-01 1.359285306534729898e-08 1.359285306534729898e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.294444531202316284e-03 1.753770470619201660e+00 7.551159262657165527e-01 7.551159262657165527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.680709958076477051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.079311847686767578e-01 -1.736950139274995308e-09 -1.736950139274995308e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 1.775582909584045410e+00 7.504634261131286621e-01 7.504634261131286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.742598652839660645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.149889111518859863e-01 -5.356696419767104089e-09 -5.356696419767104089e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 1.805556654930114746e+00 7.442082166671752930e-01 7.442082166671752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.826994657516479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.241112828254699707e-01 1.793370074665290304e-08 1.793370074665290304e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 1.837813973426818848e+00 7.376480698585510254e-01 7.376480698585510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.892072200775146484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.332263231277465820e-01 6.759584891824488295e-09 6.759584891824488295e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972222261130809784e-03 1.862160444259643555e+00 7.328101396560668945e-01 7.328101396560668945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.946927547454833984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.396484851837158203e-01 -2.770845242139330367e-08 -2.770845242139330367e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 1.892853140830993652e+00 7.268445491790771484e-01 7.268445491790771484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.014394044876098633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.472337722778320312e-01 2.428500778250963776e-08 2.428500778250963776e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 1.923768997192382812e+00 7.209805250167846680e-01 7.209805250167846680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.054503202438354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.543301224708557129e-01 2.245349861595968832e-08 2.245349861595968832e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.950798749923706055e+00 7.159682512283325195e-01 7.159682512283325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.089525103569030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.601124286651611328e-01 -1.288711359848093707e-08 -1.288711359848093707e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 1.988494753837585449e+00 7.091494202613830566e-01 7.091494202613830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.141297698020935059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.675806522369384766e-01 1.220070089402724989e-08 1.220070089402724989e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.018075942993164062e+00 7.039328813552856445e-01 7.039328813552856445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.196601271629333496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.729733228683471680e-01 -1.319179432357486803e-08 -1.319179432357486803e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.050022602081298828e+00 6.984264254570007324e-01 6.984264254570007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.272253870964050293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.783757686614990234e-01 -3.295900796729256399e-08 -3.295900796729256399e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 2.082191228866577148e+00 6.930102705955505371e-01 6.930102705955505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.296129703521728516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.833992481231689453e-01 -5.921094725636066869e-10 -5.921094725636066869e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.872221991419792175e-03 2.123286008834838867e+00 6.862711310386657715e-01 6.862711310386657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.302451372146606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.892638683319091797e-01 1.205967237183358520e-08 1.205967237183358520e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.633333396166563034e-03 2.158225297927856445e+00 6.806935071945190430e-01 6.806935071945190430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.358693122863769531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.937820196151733398e-01 3.740171905519673601e-08 3.740171905519673601e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.186819791793823242e+00 6.762285232543945312e-01 6.762285232543945312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.365113735198974609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.971826434135437012e-01 3.583508600968343671e-09 3.583508600968343671e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.217835903167724609e+00 6.714834570884704590e-01 6.714834570884704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.416298031806945801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.005930423736572266e-01 1.128543658523994964e-08 1.128543658523994964e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.258017063140869141e+00 6.654821038246154785e-01 6.654821038246154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.437637686729431152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.046145677566528320e-01 -4.447105084182112478e-08 -4.447105084182112478e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 2.291741847991943359e+00 6.605674028396606445e-01 6.605674028396606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.435083627700805664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.076551795005798340e-01 3.934665926408342784e-08 3.934665926408342784e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.332584142684936523e+00 6.547588109970092773e-01 6.547588109970092773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.467892408370971680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.109711647033691406e-01 2.513541375037675607e-08 2.513541375037675607e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.364613533020019531e+00 6.503092050552368164e-01 6.503092050552368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.504867553710937500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.132981896400451660e-01 4.107982221057682182e-08 4.107982221057682182e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.627777591347694397e-03 2.401446104049682617e+00 6.453028321266174316e-01 6.453028321266174316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.485943675041198730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.157065749168395996e-01 1.355971335215144791e-08 1.355971335215144791e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.433943271636962891e+00 6.409804224967956543e-01 6.409804224967956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.522267341613769531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.176036715507507324e-01 -3.952516181016108021e-08 -3.952516181016108021e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.476028203964233398e+00 6.355097293853759766e-01 6.355097293853759766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.564970493316650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.197744131088256836e-01 -4.371658235413633520e-08 -4.371658235413633520e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.506649017333984375e+00 6.316161751747131348e-01 6.316161751747131348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.592789769172668457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.211518764495849609e-01 1.450416675652377307e-09 1.450416675652377307e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 2.554083347320556641e+00 6.257234811782836914e-01 6.257234811782836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.569028973579406738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.229998588562011719e-01 -9.941260259438422509e-09 -9.941260259438422509e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.585181713104248047e+00 6.219485402107238770e-01 6.219485402107238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.607776165008544922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.240155220031738281e-01 -9.403095191373722628e-09 -9.403095191373722628e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288889192044734955e-03 2.633382558822631836e+00 6.162302494049072266e-01 6.162302494049072266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.617982268333435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.253356456756591797e-01 -1.354305823042523116e-08 -1.354305823042523116e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.383333191275596619e-03 2.664925813674926758e+00 6.125724315643310547e-01 6.125724315643310547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.611126542091369629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.260227084159851074e-01 1.884977507415896980e-08 1.884977507415896980e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.708953857421875000e+00 6.075740456581115723e-01 6.075740456581115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.629019260406494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.267879724502563477e-01 4.098306760624836897e-08 4.098306760624836897e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 2.745913982391357422e+00 6.034711599349975586e-01 6.034711599349975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.625342845916748047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.272546768188476562e-01 3.564398554090075777e-08 3.564398554090075777e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 2.783091306686401367e+00 5.994269251823425293e-01 5.994269251823425293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.621767759323120117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.275748133659362793e-01 -4.599638714353204705e-08 -4.599638714353204705e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.050000131130218506e-03 2.825592994689941406e+00 5.949016809463500977e-01 5.949016809463500977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.653902411460876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.277752637863159180e-01 -7.657874334654479753e-09 -7.657874334654479753e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.044444326311349869e-03 2.868382692337036133e+00 5.904477238655090332e-01 5.904477238655090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.653244376182556152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.278067946434020996e-01 -8.361666914424858987e-11 -8.361666914424858987e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.383333191275596619e-03 2.901298999786376953e+00 5.870887637138366699e-01 5.870887637138366699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.635733723640441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.277175664901733398e-01 2.273022658982881694e-08 2.273022658982881694e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 2.947196245193481445e+00 5.824993848800659180e-01 5.824993848800659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.631475567817687988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.274551272392272949e-01 -3.052767283406865317e-08 -3.052767283406865317e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 2.993453502655029297e+00 5.779812335968017578e-01 5.779812335968017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.627263307571411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.270296096801757812e-01 -4.320405366797785973e-08 -4.320405366797785973e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 3.032299757003784180e+00 5.742670893669128418e-01 5.742670893669128418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.613270521163940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.265531897544860840e-01 4.590073388044402236e-08 4.590073388044402236e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 3.068733215332031250e+00 5.708479285240173340e-01 5.708479285240173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.603228330612182617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.260154962539672852e-01 -8.860155276124714874e-09 -8.860155276124714874e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.533333592116832733e-03 3.129148721694946289e+00 5.653102993965148926e-01 5.653102993965148926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.601634502410888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.249662756919860840e-01 3.352602107042912394e-08 3.352602107042912394e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966666921973228455e-03 3.160857200622558594e+00 5.624676346778869629e-01 5.624676346778869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.599077463150024414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.243218898773193359e-01 -2.392904008274854277e-08 -2.392904008274854277e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 3.214096069335937500e+00 5.577898025512695312e-01 5.577898025512695312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.577843904495239258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.231387972831726074e-01 -1.893876344638556475e-08 -1.893876344638556475e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 3.262394666671752930e+00 5.536454916000366211e-01 5.536454916000366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.553990721702575684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.219470024108886719e-01 7.675450319766241591e-08 7.675450319766241591e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.555555526167154312e-03 3.292083501815795898e+00 5.511433482170104980e-01 5.511433482170104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.545165061950683594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.211568236351013184e-01 7.472527840945986100e-08 7.472527840945986100e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.872221991419792175e-03 3.343704700469970703e+00 5.468724370002746582e-01 5.468724370002746582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.528284430503845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.197115898132324219e-01 -3.921769575754296966e-10 -3.921769575754296966e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 3.398455381393432617e+00 5.424493551254272461e-01 5.424493551254272461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.518130779266357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.180730581283569336e-01 7.881118335717474110e-08 7.881118335717474110e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 3.439800739288330078e+00 5.391795039176940918e-01 5.391795039176940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.505697846412658691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.167621135711669922e-01 -3.552014504748512991e-08 -3.552014504748512991e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 3.481433391571044922e+00 5.359458923339843750e-01 5.359458923339843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.493387103080749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.153887629508972168e-01 9.936411515809595585e-08 9.936411515809595585e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 3.531693220138549805e+00 5.321186780929565430e-01 5.321186780929565430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.490495085716247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.136702418327331543e-01 2.941705190551147098e-08 2.941705190551147098e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.038888987153768539e-03 3.579474687576293945e+00 5.285552144050598145e-01 5.285552144050598145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.462058305740356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.119752645492553711e-01 -6.654275352957483847e-08 -6.654275352957483847e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.627777591347694397e-03 3.624759197235107422e+00 5.252431631088256836e-01 5.252431631088256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.466121554374694824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.103190898895263672e-01 -5.411004622146720067e-08 -5.411004622146720067e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.627777591347694397e-03 3.670327901840209961e+00 5.219724178314208984e-01 5.219724178314208984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.451055884361267090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.086086153984069824e-01 -5.642372968850395409e-08 -5.642372968850395409e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 3.727679729461669922e+00 5.179414749145507812e-01 5.179414749145507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.432482481002807617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.064064621925354004e-01 -1.092981563033390557e-07 -1.092981563033390557e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.799999926239252090e-03 3.768102169036865234e+00 5.151559114456176758e-01 5.151559114456176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.424348235130310059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048147201538085938e-01 1.064580033016682137e-07 1.064580033016682137e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.383333191275596619e-03 3.805815696716308594e+00 5.125970840454101562e-01 5.125970840454101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.419572710990905762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.033079147338867188e-01 6.366087745846016333e-08 6.366087745846016333e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 3.858356714248657227e+00 5.090949535369873047e-01 5.090949535369873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.417310118675231934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.011830091476440430e-01 1.066394474946719129e-07 1.066394474946719129e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.044444326311349869e-03 3.908331394195556641e+00 5.058296918869018555e-01 5.058296918869018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.427499532699584961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.991297483444213867e-01 1.042084818436705973e-08 1.042084818436705973e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288889192044734955e-03 3.967545986175537109e+00 5.020408034324645996e-01 5.020408034324645996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.418814539909362793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.966682553291320801e-01 6.831294285802869126e-08 6.831294285802869126e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.644444419071078300e-03 3.979346752166748047e+00 5.012958645820617676e-01 5.012958645820617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.360398411750793457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.961709737777709961e-01 -5.152600124347372912e-09 -5.152600124347372912e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 3.958468437194824219e+00 5.026161074638366699e-01 5.026161074638366699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.272405266761779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.933336734771728516e-01 6.396416551979200449e-08 6.396416551979200449e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 3.922855615615844727e+00 5.048924088478088379e-01 5.048924088478088379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.208722472190856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.885105848312377930e-01 3.237578027892595856e-08 3.237578027892595856e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 3.884446859359741211e+00 5.073823928833007812e-01 5.073823928833007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.110523223876953125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.833430409431457520e-01 -4.479829840420279652e-10 -4.479829840420279652e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.843324899673461914e+00 5.100895762443542480e-01 5.100895762443542480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033036589622497559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.778415322303771973e-01 -1.130487987666128902e-07 -1.130487987666128902e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 3.816982746124267578e+00 5.118466615676879883e-01 5.118466615676879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.958094477653503418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.743439912796020508e-01 -4.056602165292133577e-08 -4.056602165292133577e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 3.787811279296875000e+00 5.138139128684997559e-01 5.138139128684997559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.866927981376647949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.704783916473388672e-01 6.685945663775783032e-08 6.685945663775783032e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 3.744302511215209961e+00 5.167905092239379883e-01 5.167905092239379883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.790192961692810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.647071123123168945e-01 3.584754892926866887e-08 3.584754892926866887e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 3.709707021713256836e+00 5.191946029663085938e-01 5.191946029663085938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.712940573692321777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.601309657096862793e-01 -1.107600979821654619e-07 -1.107600979821654619e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 3.666688919067382812e+00 5.222314000129699707e-01 5.222314000129699707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.653544545173645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.544275164604187012e-01 3.039977514163183514e-08 3.039977514163183514e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 3.629558324813842773e+00 5.248957872390747070e-01 5.248957872390747070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.577910423278808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.494985699653625488e-01 -1.123843560435489053e-07 -1.123843560435489053e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 3.592617034912109375e+00 5.275875329971313477e-01 5.275875329971313477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.482198476791381836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.445786237716674805e-01 -9.765108188730664551e-08 -9.765108188730664551e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 3.567112207412719727e+00 5.294703245162963867e-01 5.294703245162963867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.373713850975036621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.411758542060852051e-01 4.967301947544910945e-08 4.967301947544910945e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 3.525006294250488281e+00 5.326231718063354492e-01 5.326231718063354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.359712719917297363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.355119824409484863e-01 1.381346947937345249e-08 1.381346947937345249e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.816666875034570694e-03 3.485800981521606445e+00 5.356100201606750488e-01 5.356100201606750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.254605889320373535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.301995396614074707e-01 2.557151645987687516e-08 2.557151645987687516e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 3.460716009140014648e+00 5.375477075576782227e-01 5.375477075576782227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.182898521423339844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.267826437950134277e-01 4.773873740759881912e-09 4.773873740759881912e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 3.419133901596069336e+00 5.408065319061279297e-01 5.408065319061279297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.088577151298522949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.210545778274536133e-01 -5.225774657446891069e-08 -5.225774657446891069e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972222261130809784e-03 3.386115312576293945e+00 5.434368848800659180e-01 5.434368848800659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.043989300727844238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.164635300636291504e-01 5.086873500204092124e-08 5.086873500204092124e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.466666866093873978e-03 3.336833000183105469e+00 5.474352836608886719e-01 5.474352836608886719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.966350674629211426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.094995617866516113e-01 -4.689363208854047116e-08 -4.689363208854047116e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 3.306869506835937500e+00 5.499098300933837891e-01 5.499098300933837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.897714734077453613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.052155375480651855e-01 -3.199580334012352978e-08 -3.199580334012352978e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.268936395645141602e+00 5.530912280082702637e-01 5.530912280082702637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.826915144920349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.997109293937683105e-01 1.182427666890362161e-08 1.182427666890362161e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 3.241980314254760742e+00 5.553858280181884766e-01 5.553858280181884766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.743915677070617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.957491278648376465e-01 9.881219398266694043e-09 9.881219398266694043e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.204422235488891602e+00 5.586311221122741699e-01 5.586311221122741699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.691927313804626465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.901387810707092285e-01 4.959014177075005136e-08 4.959014177075005136e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 3.169752836227416992e+00 5.616778135299682617e-01 5.616778135299682617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.605685949325561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.848682999610900879e-01 -1.089286882915985188e-08 -1.089286882915985188e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 3.132652282714843750e+00 5.649940967559814453e-01 5.649940967559814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.541915535926818848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.791170477867126465e-01 2.640479834781217505e-08 2.640479834781217505e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 3.098374366760253906e+00 5.681108236312866211e-01 5.681108236312866211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.474624276161193848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.736977934837341309e-01 -1.186790399287929176e-08 -1.186790399287929176e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.061660051345825195e+00 5.715069770812988281e-01 5.715069770812988281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.388483047485351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.677658200263977051e-01 2.522054387554817367e-08 2.522054387554817367e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 3.030349731445312500e+00 5.744518041610717773e-01 5.744518041610717773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.295831203460693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.626017332077026367e-01 1.478424849210568937e-08 1.478424849210568937e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.991481542587280273e+00 5.781717300415039062e-01 5.781717300415039062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.189206838607788086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.560338973999023438e-01 -2.025979028985602781e-08 -2.025979028985602781e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.633333396166563034e-03 2.950321435928344727e+00 5.821907520294189453e-01 5.821907520294189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.158323287963867188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.488800883293151855e-01 2.285403155610765680e-08 2.285403155610765680e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.322222270071506500e-03 2.929814100265502930e+00 5.842247605323791504e-01 5.842247605323791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.073338985443115234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.452418208122253418e-01 4.144436616115854122e-08 4.144436616115854122e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.891598224639892578e+00 5.880727171897888184e-01 5.880727171897888184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.017149686813354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.382970452308654785e-01 -4.233152139931917191e-08 -4.233152139931917191e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.861206054687500000e+00 5.911877751350402832e-01 5.911877751350402832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.941423177719116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.326261401176452637e-01 -3.120818803381553153e-08 -3.120818803381553153e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.055555470287799835e-03 2.818403005599975586e+00 5.956600308418273926e-01 5.956600308418273926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.823685526847839355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.243866920471191406e-01 2.221340622554635047e-08 2.221340622554635047e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.780923128128051758e+00 5.996605753898620605e-01 5.996605753898620605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.753763318061828613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.169225215911865234e-01 4.799088060281064827e-08 4.799088060281064827e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.748665571212768555e+00 6.031690239906311035e-01 6.031690239906311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.699715614318847656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.102964520454406738e-01 8.014779950826778077e-09 8.014779950826778077e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 2.719003200531005859e+00 6.064502000808715820e-01 6.064502000808715820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.598155260086059570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.040281295776367188e-01 -2.330438064745976590e-08 -2.330438064745976590e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 2.679736375808715820e+00 6.108772754669189453e-01 6.108772754669189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.527991652488708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.954462528228759766e-01 1.734400711939088069e-08 1.734400711939088069e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 2.650449037551879883e+00 6.142430901527404785e-01 6.142430901527404785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.412965416908264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.888289451599121094e-01 -1.541827998607914196e-09 -1.541827998607914196e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.616532802581787109e+00 6.182112693786621094e-01 6.182112693786621094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.335483551025390625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.809127926826477051e-01 2.387275799264898524e-08 2.387275799264898524e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.580424547195434570e+00 6.225215792655944824e-01 6.225215792655944824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.270857810974121094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.721669435501098633e-01 -1.119553871831158176e-08 -1.119553871831158176e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.551718711853027344e+00 6.260133385658264160e-01 6.260133385658264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.186462402343750000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.649687290191650391e-01 3.002396908868831815e-08 3.002396908868831815e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.520823001861572266e+00 6.298379302024841309e-01 6.298379302024841309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.115059018135070801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.569588780403137207e-01 -1.001848914938818780e-08 -1.001848914938818780e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 2.483019590377807617e+00 6.346144080162048340e-01 6.346144080162048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.003699660301208496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.467603445053100586e-01 -1.055369125424476806e-08 -1.055369125424476806e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.454862117767333984e+00 6.382435560226440430e-01 6.382435560226440430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.939455986022949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.388680338859558105e-01 -1.114894132570043439e-08 -1.114894132570043439e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 2.429171562194824219e+00 6.416096687316894531e-01 6.416096687316894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.848684370517730713e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.314300298690795898e-01 1.804848182018758962e-08 1.804848182018758962e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 2.408238410949707031e+00 6.443921923637390137e-01 6.443921923637390137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.775843918323516846e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.251945495605468750e-01 -3.282965366224743775e-08 -3.282965366224743775e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 2.378195762634277344e+00 6.484495401382446289e-01 6.484495401382446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.664214551448822021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.159495115280151367e-01 6.177316436151158996e-09 6.177316436151158996e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144444596022367477e-03 2.355242729187011719e+00 6.516016125679016113e-01 6.516016125679016113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.615832865238189697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.086459755897521973e-01 -9.761176755773703917e-09 -9.761176755773703917e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.572222009301185608e-03 2.330049514770507812e+00 6.551148295402526855e-01 6.551148295402526855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.485531747341156006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.003726124763488770e-01 1.109893332795763854e-08 1.109893332795763854e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288889192044734955e-03 2.284722805023193359e+00 6.615813374519348145e-01 6.615813374519348145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.397600591182708740e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.847536325454711914e-01 -1.678171202001976781e-08 -1.678171202001976781e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.257716655731201172e+00 6.655263900756835938e-01 6.655263900756835938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.339171051979064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.749859213829040527e-01 1.906377633531519677e-08 1.906377633531519677e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 2.235294103622436523e+00 6.688560843467712402e-01 6.688560843467712402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.190154075622558594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.665935873985290527e-01 -8.554081887268694118e-09 -8.554081887268694118e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 2.210812091827392578e+00 6.725492477416992188e-01 6.725492477416992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.139999449253082275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.571210384368896484e-01 -2.010613897596158495e-08 -2.010613897596158495e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.190873622894287109e+00 6.756026148796081543e-01 6.756026148796081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.072739779949188232e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.491598844528198242e-01 -1.450603548391882214e-08 -1.450603548391882214e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.077777869999408722e-03 2.179816007614135742e+00 6.773140430450439453e-01 6.773140430450439453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.008980393409729004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.446475148200988770e-01 -6.034134969468141207e-09 -6.034134969468141207e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.322222270071506500e-03 2.162193775177001953e+00 6.800685524940490723e-01 6.800685524940490723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.938635885715484619e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.373028516769409180e-01 2.500481599554404966e-09 2.500481599554404966e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.142476081848144531e+00 6.831907629966735840e-01 6.831907629966735840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.857198953628540039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.288590788841247559e-01 2.010004607200244209e-09 2.010004607200244209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 2.120664119720458984e+00 6.866952776908874512e-01 6.866952776908874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.764441609382629395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.192300081253051758e-01 1.985256403713719919e-11 1.985256403713719919e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.088169574737548828e+00 6.920175552368164062e-01 6.920175552368164062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.655155897140502930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.042960047721862793e-01 -1.293066276275567361e-08 -1.293066276275567361e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.062354564666748047e+00 6.963351964950561523e-01 6.963351964950561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.576650917530059814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.919391870498657227e-01 1.805223348583240295e-08 1.805223348583240295e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.322222270071506500e-03 2.045214653015136719e+00 6.992468833923339844e-01 6.992468833923339844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.515281677246093750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.835015237331390381e-01 7.839357607508645742e-09 7.839357607508645742e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 2.021771192550659180e+00 7.032892704010009766e-01 7.032892704010009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.407525420188903809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.716351926326751709e-01 -1.766990465057460824e-08 -1.766990465057460824e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.002706050872802734e+00 7.066289186477661133e-01 7.066289186477661133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.333699107170104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.617377817630767822e-01 1.018423745335894637e-08 1.018423745335894637e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.316666698083281517e-03 1.985844612121582031e+00 7.096225023269653320e-01 7.096225023269653320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.270364403724670410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.528083205223083496e-01 -1.372992386450277991e-08 -1.372992386450277991e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 1.966922044754028320e+00 7.130277156829833984e-01 7.130277156829833984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169173598289489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.425862133502960205e-01 3.889429223136176006e-09 3.889429223136176006e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.939780354499816895e+00 7.179988026618957520e-01 7.179988026618957520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.021235466003417969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.275335669517517090e-01 1.147634520748397335e-08 1.147634520748397335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 1.919028401374816895e+00 7.218704819679260254e-01 7.218704819679260254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.919245064258575439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.157988429069519043e-01 -4.730509317596442997e-09 -4.730509317596442997e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.294444531202316284e-03 1.877886533737182617e+00 7.297352552413940430e-01 7.297352552413940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.818573117256164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.916386067867279053e-01 -2.311466573701181915e-10 -2.311466573701181915e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.816666875034570694e-03 1.849300742149353027e+00 7.353535890579223633e-01 7.353535890579223633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.612440586090087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.743696808815002441e-01 -7.376456778729334474e-09 -7.376456778729334474e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.825011849403381348e+00 7.402307987213134766e-01 7.402307987213134766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.495025396347045898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.592706322669982910e-01 2.589271019814987085e-09 2.589271019814987085e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.800856590270996094e+00 7.451786994934082031e-01 7.451786994934082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.335206866264343262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.437708616256713867e-01 -7.152976877478067763e-09 -7.152976877478067763e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.776888966560363770e+00 7.501875758171081543e-01 7.501875758171081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.214348763227462769e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.278428316116333008e-01 3.041137119907943998e-09 3.041137119907943998e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.233333144336938858e-03 1.747102379798889160e+00 7.565555572509765625e-01 7.565555572509765625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.984960138797760010e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.071572482585906982e-01 -6.523151796500314958e-09 -6.523151796500314958e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 1.727410793304443359e+00 7.608554959297180176e-01 7.608554959297180176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.871558129787445068e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.929100096225738525e-01 1.076529088095412590e-09 1.076529088095412590e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.703912496566772461e+00 7.660839557647705078e-01 7.660839557647705078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.702969074249267578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.752213180065155029e-01 7.277630942326140939e-09 7.277630942326140939e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 1.686387896537780762e+00 7.700541019439697266e-01 7.700541019439697266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.585559397935867310e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.615181505680084229e-01 -1.924711057199601782e-09 -1.924711057199601782e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.816666875034570694e-03 1.659304738044738770e+00 7.763131260871887207e-01 7.763131260871887207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.386293172836303711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.393881231546401978e-01 -6.861512247269274667e-09 -6.861512247269274667e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.636275887489318848e+00 7.817569375038146973e-01 7.817569375038146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210851967334747314e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.196134328842163086e-01 -2.376973284867744951e-09 -2.376973284867744951e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.613407969474792480e+00 7.872775793075561523e-01 7.872775793075561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.032935827970504761e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.990363448858261108e-01 2.639310991980892140e-11 2.639310991980892140e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.588835000991821289e+00 7.933422923088073730e-01 7.933422923088073730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.675335347652435303e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.758034080266952515e-01 1.239726543644792400e-09 1.239726543644792400e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.564450621604919434e+00 7.995011210441589355e-01 7.995011210441589355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.141774147748947144e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.515213549137115479e-01 4.561642619194117287e-09 4.561642619194117287e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.072222419083118439e-03 1.532767772674560547e+00 8.077217936515808105e-01 8.077217936515808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.533117845654487610e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.179889962077140808e-01 1.086190692944910552e-09 1.086190692944910552e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig32_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.666666649834951386e-06 1.000040054321289062e+00 9.999799728393554688e-01 9.999799728393554688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.233220316469669342e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.161074978881515563e-04 8.938301487848576699e-13 8.938301487848576699e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.876666676253080368e-03 1.011331915855407715e+00 9.943817257881164551e-01 9.943817257881164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.085338860750198364e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.215625882148742676e-02 2.872604376591425535e-10 2.872604376591425535e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.533333264291286469e-04 1.015882611274719238e+00 9.921520948410034180e-01 9.921520948410034180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.250268220901489258e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.464057460427284241e-02 -4.203191128482330896e-10 -4.203191128482330896e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.024994254112243652e+00 9.877323508262634277e-01 9.877323508262634277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.926571905612945557e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.899849325418472290e-02 -7.589180395228822817e-10 -7.589180395228822817e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.873333356343209743e-03 1.036405444145202637e+00 9.822796583175659180e-01 9.822796583175659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.156560033559799194e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.832055121660232544e-02 -9.092984143421745102e-10 -9.092984143421745102e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.045608520507812500e+00 9.779472947120666504e-01 9.779472947120666504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.446001976728439331e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210405230522155762e-01 1.782797909299915773e-09 1.782797909299915773e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.506666652858257294e-03 1.054872751235961914e+00 9.736434817314147949e-01 9.736434817314147949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.759577542543411255e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.431351751089096069e-01 -2.231068663149926579e-10 -2.231068663149926579e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.873333356343209743e-03 1.066448569297790527e+00 9.683448076248168945e-01 9.683448076248168945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.041566073894500732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.697202473878860474e-01 -1.252836057119566249e-09 -1.252836057119566249e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.619999926537275314e-03 1.082744240760803223e+00 9.610302448272705078e-01 9.610302448272705078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.288984656333923340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.053569257259368896e-01 1.556729856133642897e-09 1.556729856133642897e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 1.087494373321533203e+00 9.589290618896484375e-01 9.589290618896484375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.572973370552062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.153575271368026733e-01 1.628528423225361621e-09 1.628528423225361621e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.243333263322710991e-03 1.101576209068298340e+00 9.527801871299743652e-01 9.527801871299743652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.764905691146850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.440986335277557373e-01 3.096339185049146181e-09 3.096339185049146181e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.111105680465698242e+00 9.486855864524841309e-01 9.486855864524841309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.142783343791961670e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.627876698970794678e-01 -4.524096652858133893e-10 -4.524096652858133893e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.126666669733822346e-03 1.118242740631103516e+00 9.456533193588256836e-01 9.456533193588256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.365795314311981201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.764042615890502930e-01 -1.399245164179774292e-09 -1.399245164179774292e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.132542848587036133e+00 9.396641850471496582e-01 9.396641850471496582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.601548671722412109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.027693629264831543e-01 -9.968630365619901568e-10 -9.968630365619901568e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.129999989643692970e-03 1.139769792556762695e+00 9.366803765296936035e-01 9.366803765296936035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.846637606620788574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.156382143497467041e-01 -9.124967448315146612e-10 -9.124967448315146612e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 1.159024477005004883e+00 9.288673400878906250e-01 9.288673400878906250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.068506062030792236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.485468924045562744e-01 1.088722001441055909e-09 1.088722001441055909e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.168755650520324707e+00 9.249923825263977051e-01 9.249923825263977051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.304791092872619629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.644396662712097168e-01 3.548478844095370732e-09 3.548478844095370732e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.363333409652113914e-03 1.190673828125000000e+00 9.164390563964843750e-01 9.164390563964843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.540590643882751465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.985705673694610596e-01 3.267526693662148318e-09 3.267526693662148318e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666811518371105e-04 1.193206667900085449e+00 9.154658913612365723e-01 9.154658913612365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786647260189056396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.023683071136474609e-01 -3.310688612145895604e-09 -3.310688612145895604e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.363333409652113914e-03 1.215351939201354980e+00 9.070870876312255859e-01 9.070870876312255859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.965881109237670898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.344059228897094727e-01 7.855359029917963198e-09 7.855359029917963198e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.876666676253080368e-03 1.227797031402587891e+00 9.024782180786132812e-01 9.024782180786132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.212378501892089844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.515100121498107910e-01 -6.685327846867039625e-09 -6.685327846867039625e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.873333356343209743e-03 1.240283131599426270e+00 8.979240059852600098e-01 8.979240059852600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.407186746597290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.680608212947845459e-01 5.895547161571812467e-09 5.895547161571812467e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.619999926537275314e-03 1.257851958274841309e+00 8.916311264038085938e-01 8.916311264038085938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.637595653533935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.903687536716461182e-01 8.355982572538778186e-12 8.355982572538778186e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.273015856742858887e+00 8.863047957420349121e-01 8.863047957420349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.846425294876098633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.087458491325378418e-01 2.482225980315888592e-09 2.482225980315888592e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.288270354270935059e+00 8.810417652130126953e-01 8.810417652130126953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052743792533874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.264604687690734863e-01 7.726747242031706264e-09 7.726747242031706264e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.616666723042726517e-03 1.306151747703552246e+00 8.749901652336120605e-01 8.749901652336120605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.178519725799560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.462939739227294922e-01 6.039215350028825924e-09 6.039215350028825924e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.876666676253080368e-03 1.319052338600158691e+00 8.707008957862854004e-01 8.707008957862854004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.434254646301269531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.600082874298095703e-01 5.851916284882463515e-09 5.851916284882463515e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 1.339736819267272949e+00 8.639532923698425293e-01 8.639532923698425293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596921086311340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.810232758522033691e-01 8.816968488645215984e-09 8.816968488645215984e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.616666723042726517e-03 1.357970714569091797e+00 8.581333756446838379e-01 8.581333756446838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.716608405113220215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.986029505729675293e-01 1.043773778519607731e-08 1.043773778519607731e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 1.384222745895385742e+00 8.499571084976196289e-01 8.499571084976196289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.884840726852416992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.224737167358398438e-01 1.731421406248045969e-08 1.731421406248045969e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.394855499267578125e+00 8.467113971710205078e-01 8.467113971710205078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.090344429016113281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.316801309585571289e-01 -7.142737956655764719e-09 -7.142737956655764719e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 1.416100025177001953e+00 8.403361439704895020e-01 8.403361439704895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.197590470314025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.493387818336486816e-01 3.054303476801578654e-09 3.054303476801578654e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.986666910350322723e-03 1.444707751274108887e+00 8.319744467735290527e-01 8.319744467735290527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.360836863517761230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.716552972793579102e-01 -9.251927224340761313e-09 -9.251927224340761313e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 1.464535593986511230e+00 8.263233304023742676e-01 8.263233304023742676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.506613135337829590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.861979365348815918e-01 -9.921542698521079728e-09 -9.921542698521079728e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 1.486351132392883301e+00 8.202368617057800293e-01 8.202368617057800293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.675575613975524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.013905048370361328e-01 -7.584617378597613424e-10 -7.584617378597613424e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.511965274810791016e+00 8.132593631744384766e-01 8.132593631744384766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.787938117980957031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.182174324989318848e-01 -1.674607119639404118e-08 -1.674607119639404118e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 1.532223105430603027e+00 8.078653812408447266e-01 8.078653812408447266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.868627905845642090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.307974100112915039e-01 7.267200174965182669e-09 7.267200174965182669e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333345279097557e-03 1.552665472030639648e+00 8.025295734405517578e-01 8.025295734405517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.992113232612609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.428842186927795410e-01 1.662773030375319649e-08 1.662773030375319649e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.578842520713806152e+00 7.958488464355468750e-01 7.958488464355468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.099463582038879395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.575274705886840820e-01 8.361880077245587017e-09 8.361880077245587017e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 1.603338360786437988e+00 7.897459268569946289e-01 7.897459268569946289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.224348425865173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.704310417175292969e-01 -9.932374922527742456e-09 -9.932374922527742456e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 1.627997398376464844e+00 7.837420701980590820e-01 7.837420701980590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.275795578956604004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.826946973800659180e-01 -1.841898722432233626e-08 -1.841898722432233626e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 1.656729340553283691e+00 7.769162654876708984e-01 7.769162654876708984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.373381495475769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.961316704750061035e-01 1.610175104360678233e-08 1.610175104360678233e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 1.677957534790039062e+00 7.719861865043640137e-01 7.719861865043640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.474929332733154297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.055008649826049805e-01 -1.386496606414766575e-08 -1.386496606414766575e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 1.703207731246948242e+00 7.662424445152282715e-01 7.662424445152282715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.593304157257080078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.160735964775085449e-01 -1.252016090802499093e-08 -1.252016090802499093e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 1.730592846870422363e+00 7.601556777954101562e-01 7.601556777954101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.621650338172912598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.268799781799316406e-01 -1.206627331384879653e-08 -1.206627331384879653e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 1.764141798019409180e+00 7.528929710388183594e-01 7.528929710388183594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.703612089157104492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.392527699470520020e-01 1.188738352198015491e-08 1.188738352198015491e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 1.788023591041564941e+00 7.478480935096740723e-01 7.478480935096740723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.767750263214111328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.475095629692077637e-01 -1.867209675765479915e-08 -1.867209675765479915e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 1.818101644515991211e+00 7.416362166404724121e-01 7.416362166404724121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.829772472381591797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.573131561279296875e-01 3.166952922128984937e-08 3.166952922128984937e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.846418976783752441e+00 7.359272241592407227e-01 7.359272241592407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.922565579414367676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.659695386886596680e-01 -1.059947862813714892e-08 -1.059947862813714892e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 1.876982212066650391e+00 7.299110293388366699e-01 7.299110293388366699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.969014286994934082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.747332692146301270e-01 -3.095742329151107697e-08 -3.095742329151107697e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 1.905725002288818359e+00 7.243857383728027344e-01 7.243857383728027344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.019659757614135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.824611306190490723e-01 1.761657131282845512e-08 1.761657131282845512e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 1.932600378990173340e+00 7.193313241004943848e-01 7.193313241004943848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.087621569633483887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.892643451690673828e-01 -3.024308625754201785e-08 -3.024308625754201785e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 1.961764454841613770e+00 7.139644026756286621e-01 7.139644026756286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.123592376708984375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.962165713310241699e-01 -1.161657792181358673e-08 -1.161657792181358673e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 1.993263840675354004e+00 7.083005905151367188e-01 7.083005905151367188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.167071580886840820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.032530188560485840e-01 -2.188915004808222875e-08 -2.188915004808222875e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.025014400482177734e+00 7.027258872985839844e-01 7.027258872985839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.235551953315734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.098803997039794922e-01 -2.818566713358450215e-09 -2.818566713358450215e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 2.061291933059692383e+00 6.965146660804748535e-01 6.965146660804748535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.280466437339782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.169241189956665039e-01 1.848192709985596593e-08 1.848192709985596593e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.093548536300659180e+00 6.911280155181884766e-01 6.911280155181884766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.296479821205139160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.227403998374938965e-01 1.090654677682323381e-08 1.090654677682323381e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.128243207931518555e+00 6.854714155197143555e-01 6.854714155197143555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.345005154609680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.285632967948913574e-01 -2.704133095221550320e-08 -2.704133095221550320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.156668424606323242e+00 6.809391379356384277e-01 6.809391379356384277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.394670724868774414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.330157041549682617e-01 4.212432713757152669e-08 4.212432713757152669e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 2.194101572036743164e+00 6.751055121421813965e-01 6.751055121421813965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.449215531349182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.384817481040954590e-01 3.286626792942115571e-08 3.286626792942115571e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 2.234038352966308594e+00 6.690440177917480469e-01 6.690440177917480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.436997175216674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.438424110412597656e-01 5.942467851127730682e-09 5.942467851127730682e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 2.263128995895385742e+00 6.647300720214843750e-01 6.647300720214843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.460652470588684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.474550485610961914e-01 -2.015995903548173374e-08 -2.015995903548173374e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 2.292407989501953125e+00 6.604714393615722656e-01 6.604714393615722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.508169889450073242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.508612155914306641e-01 8.353993052878649905e-10 8.353993052878649905e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.476666916161775589e-03 2.333256244659423828e+00 6.546644568443298340e-01 6.546644568443298340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.519562721252441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.552621245384216309e-01 1.868763632728587254e-08 1.868763632728587254e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 2.358435869216918945e+00 6.511603593826293945e-01 6.511603593826293945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.599081873893737793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.577696919441223145e-01 2.502143559013347840e-08 2.502143559013347840e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.470000207424163818e-03 2.409107446670532227e+00 6.442759037017822266e-01 6.442759037017822266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.602679610252380371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.624141454696655273e-01 3.370330858842862654e-08 3.370330858842862654e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.983333310112357140e-03 2.436970710754394531e+00 6.405821442604064941e-01 6.405821442604064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.582277536392211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.647291302680969238e-01 -9.360618946629983839e-09 -9.360618946629983839e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.474391937255859375e+00 6.357198357582092285e-01 6.357198357582092285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.625111818313598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.676066040992736816e-01 7.877474672568496317e-09 7.877474672568496317e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 2.507377147674560547e+00 6.315244436264038086e-01 6.315244436264038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.653381705284118652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.699277877807617188e-01 -3.383055968697590288e-08 -3.383055968697590288e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.542940616607666016e+00 6.270928978919982910e-01 6.270928978919982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.665294289588928223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.722198247909545898e-01 7.957282832649070770e-09 7.957282832649070770e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.578754186630249023e+00 6.227231621742248535e-01 6.227231621742248535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.654279947280883789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.743205904960632324e-01 2.460936343595676590e-08 2.460936343595676590e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.617244482040405273e+00 6.181272268295288086e-01 6.181272268295288086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.695397615432739258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.763604998588562012e-01 -4.660572017201047856e-08 -4.660572017201047856e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.226666875183582306e-03 2.658432483673095703e+00 6.133201122283935547e-01 6.133201122283935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.709032177925109863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.783090949058532715e-01 2.154360601025473443e-08 2.154360601025473443e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.697510480880737305e+00 6.088613867759704590e-01 6.088613867759704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.726858735084533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.799441695213317871e-01 -2.844279833880136721e-08 -2.844279833880136721e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.976666834205389023e-03 2.736840724945068359e+00 6.044706702232360840e-01 6.044706702232360840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.711356759071350098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.813939332962036133e-01 1.845145902734657284e-08 1.845145902734657284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.776489019393920898e+00 6.001392006874084473e-01 6.001392006874084473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.717953801155090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.826692342758178711e-01 2.848145186362671666e-08 2.848145186362671666e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.813905715942382812e+00 5.961358547210693359e-01 5.961358547210693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.739753007888793945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.837097525596618652e-01 4.389133323456917424e-08 4.389133323456917424e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 2.859108924865722656e+00 5.914045572280883789e-01 5.914045572280883789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.737465977668762207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.847742319107055664e-01 -9.808530876398435794e-09 -9.808530876398435794e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 2.904672622680664062e+00 5.867477059364318848e-01 5.867477059364318848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.713746905326843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.856438040733337402e-01 3.946463777992903488e-08 3.946463777992903488e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.945514202117919922e+00 5.826656818389892578e-01 5.826656818389892578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.720135331153869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.862568974494934082e-01 -3.601667941666164552e-08 -3.601667941666164552e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.479999955743551254e-03 2.981458425521850586e+00 5.791427493095397949e-01 5.791427493095397949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.713799953460693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.866721630096435547e-01 2.364043893976486288e-08 2.364043893976486288e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 3.020226955413818359e+00 5.754137039184570312e-01 5.754137039184570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.724342226982116699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.870041608810424805e-01 3.059955844264550251e-08 3.059955844264550251e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.226666875183582306e-03 3.064460277557373047e+00 5.712457895278930664e-01 5.712457895278930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.705501794815063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.872422814369201660e-01 6.390693840785388602e-08 6.390693840785388602e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.726666793227195740e-03 3.103727817535400391e+00 5.676206350326538086e-01 5.676206350326538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.695261716842651367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.873311519622802734e-01 -1.186340625736193033e-08 -1.186340625736193033e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.226666875183582306e-03 3.148566246032714844e+00 5.635644197463989258e-01 5.635644197463989258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.707791209220886230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.873052835464477539e-01 -1.449885189686028752e-08 -1.449885189686028752e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.220000166445970535e-03 3.204386472702026367e+00 5.586342215538024902e-01 5.586342215538024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.683403372764587402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.871010184288024902e-01 5.246192813501693308e-08 5.246192813501693308e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.241836309432983398e+00 5.553981661796569824e-01 5.553981661796569824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.647133350372314453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.868485331535339355e-01 5.594343122083955677e-08 5.594343122083955677e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 3.287694215774536133e+00 5.515111684799194336e-01 5.515111684799194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.659678339958190918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.864359498023986816e-01 -2.214902394825912779e-08 -2.214902394825912779e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.223333206027746201e-03 3.333801269531250000e+00 5.476841330528259277e-01 5.476841330528259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.622098803520202637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.859085083007812500e-01 6.205497982136876089e-08 6.205497982136876089e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 3.382987737655639648e+00 5.436880588531494141e-01 5.436880588531494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.610927700996398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.852302670478820801e-01 5.418378634658438386e-08 5.418378634658438386e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.973333165049552917e-03 3.426978588104248047e+00 5.401872396469116211e-01 5.401872396469116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.568246603012084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.845255017280578613e-01 3.777709878249879694e-08 3.777709878249879694e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 3.465778112411499023e+00 5.371550321578979492e-01 5.371550321578979492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.582804441452026367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.838305711746215820e-01 -8.828064324006845709e-08 -8.828064324006845709e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.504720926284790039e+00 5.341623425483703613e-01 5.341623425483703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.558234214782714844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.830700755119323730e-01 -8.242585636253352277e-08 -8.242585636253352277e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.973333328962326050e-03 3.560806751251220703e+00 5.299388766288757324e-01 5.299388766288757324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.549821019172668457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.818822145462036133e-01 -8.102063020487548783e-08 -8.102063020487548783e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 3.597508907318115234e+00 5.272287130355834961e-01 5.272287130355834961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.548735618591308594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.810348153114318848e-01 8.632346748527197633e-08 8.632346748527197633e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.970000125467777252e-03 3.654290914535522461e+00 5.231165289878845215e-01 5.231165289878845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.540535211563110352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.796456098556518555e-01 -1.073129709538989118e-07 -1.073129709538989118e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.980000106617808342e-03 3.688550710678100586e+00 5.206814408302307129e-01 5.206814408302307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.514784812927246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.787488579750061035e-01 6.658865459030494094e-08 6.658865459030494094e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.466666538268327713e-03 3.751813888549804688e+00 5.162729024887084961e-01 5.162729024887084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.471263885498046875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.770218729972839355e-01 -2.083514516471041134e-08 -2.083514516471041134e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 3.798211097717285156e+00 5.131099820137023926e-01 5.131099820137023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487762451171875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.756760597229003906e-01 5.291825289077678462e-08 5.291825289077678462e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.726666793227195740e-03 3.841913700103759766e+00 5.101832747459411621e-01 5.101832747459411621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.451819062232971191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.743558764457702637e-01 -2.740381432886351831e-08 -2.740381432886351831e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 3.894702196121215820e+00 5.067139863967895508e-01 5.067139863967895508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.442547559738159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.727066755294799805e-01 -4.141568865634326357e-09 -4.141568865634326357e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.479999955743551254e-03 3.936017990112304688e+00 5.040475130081176758e-01 5.040475130081176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.447697401046752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.713671803474426270e-01 -4.648512685889727436e-10 -4.648512685889727436e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966666921973228455e-03 3.995361328125000000e+00 5.002901554107666016e-01 5.002901554107666016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.394949674606323242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.693925380706787109e-01 -2.377305463596712798e-08 -2.377305463596712798e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.003333250992000103e-03 3.983337402343750000e+00 5.010446906089782715e-01 5.010446906089782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.281046986579895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.679322242736816406e-01 -3.598894693368492881e-08 -3.598894693368492881e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 3.974241495132446289e+00 5.016177296638488770e-01 5.016177296638488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.126720428466796875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.668315649032592773e-01 -5.786014867226185743e-08 -5.786014867226185743e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 3.938518047332763672e+00 5.038874745368957520e-01 5.038874745368957520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.021054506301879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.625035524368286133e-01 9.740716677697491832e-08 9.740716677697491832e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 3.908885002136230469e+00 5.057938694953918457e-01 5.057938694953918457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.935315012931823730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.589468836784362793e-01 5.976959016606997466e-08 5.976959016606997466e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 3.879363536834716797e+00 5.077147483825683594e-01 5.077147483825683594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.848941326141357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.554253220558166504e-01 -2.464243209487904096e-08 -2.464243209487904096e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.841207981109619141e+00 5.102301239967346191e-01 5.102301239967346191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.799935579299926758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.508928656578063965e-01 -1.143416739068925381e-07 -1.143416739068925381e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 3.811944007873535156e+00 5.121848583221435547e-01 5.121848583221435547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.693562150001525879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.474415183067321777e-01 8.716774857475684257e-08 8.716774857475684257e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 3.776958942413330078e+00 5.145515203475952148e-01 5.145515203475952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.611842393875122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.433257579803466797e-01 -4.223716132401023060e-08 -4.223716132401023060e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.739311695098876953e+00 5.171352624893188477e-01 5.171352624893188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.532638549804687500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.389070868492126465e-01 -3.715710761298396392e-08 -3.715710761298396392e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.243333263322710991e-03 3.713329076766967773e+00 5.189413428306579590e-01 5.189413428306579590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.448909521102905273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.358715415000915527e-01 -1.105354385799728334e-07 -1.105354385799728334e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 3.678800582885742188e+00 5.213710069656372070e-01 5.213710069656372070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.345922827720642090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.318328499794006348e-01 -7.762099585306714289e-08 -7.762099585306714289e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 3.647336006164550781e+00 5.236150622367858887e-01 5.236150622367858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.286505937576293945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.281544089317321777e-01 6.956810238989419304e-08 6.956810238989419304e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 3.604644060134887695e+00 5.267066359519958496e-01 5.267066359519958496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.201159834861755371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.231475591659545898e-01 1.594526111148297787e-08 1.594526111148297787e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.243333263322710991e-03 3.579134225845336914e+00 5.285803675651550293e-01 5.285803675651550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.124346733093261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.201580286026000977e-01 4.952794085966161219e-08 4.952794085966161219e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.542488574981689453e+00 5.313072800636291504e-01 5.313072800636291504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.040457367897033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.158421754837036133e-01 5.149284731942316284e-08 5.149284731942316284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 3.517162799835205078e+00 5.332167148590087891e-01 5.332167148590087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.933211326599121094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.128535389900207520e-01 -6.577738531632348895e-08 -6.577738531632348895e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.233333282172679901e-03 3.469688415527343750e+00 5.368522405624389648e-01 5.368522405624389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.870121002197265625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.071983098983764648e-01 9.560814362430392066e-08 9.560814362430392066e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 3.433571815490722656e+00 5.396683216094970703e-01 5.396683216094970703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.763897180557250977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.028696417808532715e-01 -2.540971877351694275e-09 -2.540971877351694275e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 3.400446653366088867e+00 5.422905087471008301e-01 5.422905087471008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.702901959419250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.988704681396484375e-01 3.941694615150481695e-08 3.941694615150481695e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 3.372952699661254883e+00 5.444962382316589355e-01 5.444962382316589355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.654954791069030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.955271244049072266e-01 -6.135334729151509237e-08 -6.135334729151509237e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 3.337344408035278320e+00 5.473933219909667969e-01 5.473933219909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.536071538925170898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.911532163619995117e-01 -9.112909538089297712e-09 -9.112909538089297712e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 3.301925182342529297e+00 5.503214001655578613e-01 5.503214001655578613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.446058392524719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.867540955543518066e-01 3.073260046448922367e-08 3.073260046448922367e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.266730785369873047e+00 5.532779097557067871e-01 5.532779097557067871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.355056405067443848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.823289275169372559e-01 1.959790552064077929e-09 1.959790552064077929e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 3.234386444091796875e+00 5.560374259948730469e-01 5.560374259948730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.280367016792297363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.782103657722473145e-01 9.587949989509070292e-09 9.587949989509070292e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 3.196872472763061523e+00 5.592903494834899902e-01 5.592903494834899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.210993170738220215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.733604550361633301e-01 1.721764419926330447e-08 1.721764419926330447e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 3.170215845108032227e+00 5.616368055343627930e-01 5.616368055343627930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.138944864273071289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.698701262474060059e-01 5.962419891147874296e-09 5.962419891147874296e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 3.133076906204223633e+00 5.649557709693908691e-01 5.649557709693908691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.037067413330078125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.649271130561828613e-01 4.935100150760263205e-08 4.935100150760263205e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 3.101402759552001953e+00 5.678333640098571777e-01 5.678333640098571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.959174275398254395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.606398701667785645e-01 -1.117381032145203790e-08 -1.117381032145203790e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.067296981811523438e+00 5.709815621376037598e-01 5.709815621376037598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.883431077003479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.559398055076599121e-01 -2.911957608375814743e-08 -2.911957608375814743e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 3.030802488327026367e+00 5.744089484214782715e-01 5.744089484214782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.809757351875305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.508079648017883301e-01 3.570994522306136787e-08 3.570994522306136787e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333345279097557e-03 3.002214670181274414e+00 5.771372914314270020e-01 5.771372914314270020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.694828867912292480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.467119336128234863e-01 -2.010975208577292506e-08 -2.010975208577292506e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.960946083068847656e+00 5.811453461647033691e-01 5.811453461647033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.625064611434936523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.406592607498168945e-01 -2.595839987407089211e-08 -2.595839987407089211e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 2.932724714279174805e+00 5.839347839355468750e-01 5.839347839355468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.539861559867858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.364295363426208496e-01 1.234752033951735939e-08 1.234752033951735939e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.899561882019042969e+00 5.872645974159240723e-01 5.872645974159240723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.459566950798034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.313485980033874512e-01 1.019293449644464999e-08 1.019293449644464999e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.861544370651245117e+00 5.911527872085571289e-01 5.911527872085571289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384033560752868652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.253697752952575684e-01 -2.864361192678188672e-08 -2.864361192678188672e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.831277370452880859e+00 5.943042039871215820e-01 5.943042039871215820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.277304887771606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.204881548881530762e-01 2.105535656937718159e-08 2.105535656937718159e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 2.798661231994628906e+00 5.977572202682495117e-01 5.977572202682495117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.172219514846801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.150947093963623047e-01 2.503493590211292030e-08 2.503493590211292030e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 2.771259307861328125e+00 6.007052063941955566e-01 6.007052063941955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.126230359077453613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.104513883590698242e-01 2.685624167497735471e-09 2.685624167497735471e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.741474866867065430e+00 6.039595603942871094e-01 6.039595603942871094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.016349792480468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.052808642387390137e-01 -4.295485211969207739e-08 -4.295485211969207739e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.702045679092407227e+00 6.083502173423767090e-01 6.083502173423767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.927280187606811523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.982192039489746094e-01 -2.506860141693323385e-08 -2.506860141693323385e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 2.677543163299560547e+00 6.111274361610412598e-01 6.111274361610412598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.831843018531799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.937059998512268066e-01 2.528076947783119977e-08 2.528076947783119977e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 2.643420696258544922e+00 6.150591373443603516e-01 6.150591373443603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.746254920959472656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.872421145439147949e-01 1.926775894389720634e-08 1.926775894389720634e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.607126951217651367e+00 6.193254590034484863e-01 6.193254590034484863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.673481225967407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.801269888877868652e-01 -3.455527064488705946e-08 -3.455527064488705946e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.568711280822753906e+00 6.239392757415771484e-01 6.239392757415771484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.579537153244018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.723076343536376953e-01 -2.285027278503548587e-08 -2.285027278503548587e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.496666740626096725e-03 2.544758796691894531e+00 6.268688440322875977e-01 6.268688440322875977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.434257984161376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.672762274742126465e-01 3.967641504232233274e-08 3.967641504232233274e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 2.511527538299560547e+00 6.310024261474609375e-01 6.310024261474609375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.355312824249267578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.600762248039245605e-01 2.350817851493047783e-08 2.350817851493047783e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 2.487875223159790039e+00 6.339948177337646484e-01 6.339948177337646484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.276803374290466309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.547926902770996094e-01 1.920545855682576075e-08 1.920545855682576075e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.450320482254028320e+00 6.388347744941711426e-01 6.388347744941711426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.154274106025695801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.461030483245849609e-01 -1.177255626316764392e-09 -1.177255626316764392e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.413051605224609375e+00 6.437491774559020996e-01 6.437491774559020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.041614174842834473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.370996475219726562e-01 7.680682756472378969e-10 7.680682756472378969e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.376068115234375000e+00 6.487398147583007812e-01 6.487398147583007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.903471171855926514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.277600765228271484e-01 2.349815986235626042e-08 2.349815986235626042e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.996666658669710159e-03 2.357637405395507812e+00 6.512706279754638672e-01 6.512706279754638672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.815793335437774658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.229499816894531250e-01 2.754379124780825805e-08 2.754379124780825805e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000059828162193e-03 2.337045907974243164e+00 6.541334986686706543e-01 6.541334986686706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.753641486167907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.174422740936279297e-01 -3.693412509164772928e-08 -3.693412509164772928e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.302927732467651367e+00 6.589612364768981934e-01 6.589612364768981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.632767736911773682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.079878449440002441e-01 -1.162834450951777399e-08 -1.162834450951777399e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.273551225662231445e+00 6.632047295570373535e-01 6.632047295570373535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.554050564765930176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.995053291320800781e-01 1.646597524995740969e-09 1.646597524995740969e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 2.239871501922607422e+00 6.681722998619079590e-01 6.681722998619079590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.417824447154998779e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.893605589866638184e-01 1.893970136279676808e-08 1.893970136279676808e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 2.217567682266235352e+00 6.715240478515625000e-01 6.715240478515625000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.293123483657836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.823843717575073242e-01 2.174594726511713816e-09 2.174594726511713816e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.182119846343994141e+00 6.769564151763916016e-01 6.769564151763916016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.204788208007812500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.708343029022216797e-01 5.040348582951992285e-09 5.040348582951992285e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.155699253082275391e+00 6.810922026634216309e-01 6.810922026634216309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.069159924983978271e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.618412137031555176e-01 5.804444924706331221e-09 5.804444924706331221e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.127280712127685547e+00 6.856265068054199219e-01 6.856265068054199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.958968520164489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.517719030380249023e-01 -6.086239068281429354e-09 -6.086239068281429354e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 2.096877813339233398e+00 6.905791163444519043e-01 6.905791163444519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.798834383487701416e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.405172944068908691e-01 7.775412314003915526e-09 7.775412314003915526e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 2.068821907043457031e+00 6.952459216117858887e-01 6.952459216117858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.685298860073089600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.296603083610534668e-01 1.238949920434606611e-08 1.238949920434606611e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.043098688125610352e+00 6.996089220046997070e-01 6.996089220046997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.542698025703430176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.192827224731445312e-01 1.853840814192153630e-08 1.853840814192153630e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 2.019667387008666992e+00 7.036554813385009766e-01 7.036554813385009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.435069620609283447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.094563007354736328e-01 1.773752700273689697e-08 1.773752700273689697e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 1.994252443313598633e+00 7.081250548362731934e-01 7.081250548362731934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263286054134368896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.983710885047912598e-01 -3.233708412153646350e-09 -3.233708412153646350e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 1.971131801605224609e+00 7.122659087181091309e-01 7.122659087181091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.191719949245452881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.878790616989135742e-01 1.592158582752745133e-08 1.592158582752745133e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243333194404840469e-03 1.943905234336853027e+00 7.172366380691528320e-01 7.172366380691528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.991735935211181641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.749927759170532227e-01 -3.290381300757871941e-10 -3.290381300757871941e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.925156235694885254e+00 7.207207083702087402e-01 7.207207083702087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.822252511978149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.657710433006286621e-01 -3.186904962149128551e-09 -3.186904962149128551e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.730000160634517670e-03 1.885980367660522461e+00 7.281677126884460449e-01 7.281677126884460449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.652643918991088867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.455028414726257324e-01 -1.897105050829850370e-08 -1.897105050829850370e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.996666658669710159e-03 1.869564056396484375e+00 7.313576936721801758e-01 7.313576936721801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.490864545106887817e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.365937352180480957e-01 8.635787196453748038e-09 8.635787196453748038e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 1.845141887664794922e+00 7.361818552017211914e-01 7.361818552017211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.359838038682937622e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.228479504585266113e-01 -1.552174921926052775e-08 -1.552174921926052775e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333345279097557e-03 1.822850942611694336e+00 7.406694293022155762e-01 7.406694293022155762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.198747396469116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.097677111625671387e-01 1.500394120057535474e-08 1.500394120057535474e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.794715642929077148e+00 7.464524507522583008e-01 7.464524507522583008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.066491842269897461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.924810230731964111e-01 -1.002412375328276539e-08 -1.002412375328276539e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 1.772785663604736328e+00 7.510552406311035156e-01 7.510552406311035156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.969930678606033325e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.783836305141448975e-01 1.306719354943197686e-08 1.306719354943197686e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 1.748953342437744141e+00 7.561550736427307129e-01 7.561550736427307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.776570230722427368e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.624087214469909668e-01 -1.133625815441519080e-08 -1.133625815441519080e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.709634661674499512e+00 7.648007869720458984e-01 7.648007869720458984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.490313857793807983e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.344536960124969482e-01 7.400453583272792457e-09 7.400453583272792457e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243333194404840469e-03 1.684284806251525879e+00 7.705347537994384766e-01 7.705347537994384766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.220455765724182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.154002368450164795e-01 3.761861933071486419e-09 3.761861933071486419e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.657244324684143066e+00 7.767955660820007324e-01 7.767955660820007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.046479493379592896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.941382467746734619e-01 4.906762995915414649e-09 4.906762995915414649e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.146333292126655579e-02 1.569883704185485840e+00 7.981164455413818359e-01 7.981164455413818359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.481349721550941467e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.173595666885375977e-01 -8.670046014458421269e-09 -8.670046014458421269e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig41_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.833333194255828857e-03 1.005808353424072266e+00 9.971083998680114746e-01 9.971083998680114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.265571134164929390e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.664115302264690399e-02 1.602154520163878715e-10 1.602154520163878715e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.024488091468811035e+00 9.879763126373291016e-01 9.879763126373291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.029633685946464539e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.712212413549423218e-02 6.359761606233860221e-10 6.359761606233860221e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.650000371038913727e-03 1.036242604255676270e+00 9.823568463325500488e-01 9.823568463325500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.385810509324073792e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.579836577177047729e-02 -1.360467294375666825e-09 -1.360467294375666825e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.050440549850463867e+00 9.756954312324523926e-01 9.756954312324523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.975918591022491455e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.280827969312667847e-01 -1.557054929435253143e-09 -1.557054929435253143e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.069528341293334961e+00 9.669496417045593262e-01 9.669496417045593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.123167127370834351e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.680365204811096191e-01 -2.865263581952604000e-11 -2.865263581952604000e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.091210126876831055e+00 9.572950601577758789e-01 9.572950601577758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.432194262742996216e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.092430889606475830e-01 -3.025455441729718586e-09 -3.025455441729718586e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.733333390206098557e-03 1.100925564765930176e+00 9.530616998672485352e-01 9.530616998672485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.656122952699661255e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.263541817665100098e-01 -7.978488980597830960e-10 -7.978488980597830960e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 1.127822756767272949e+00 9.416284561157226562e-01 9.416284561157226562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.916256546974182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.706383764743804932e-01 -1.741803146160236793e-09 -1.741803146160236793e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.145113945007324219e+00 9.344921112060546875e-01 9.344921112060546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.075406014919281006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.966592311859130859e-01 -1.752074929584068741e-09 -1.752074929584068741e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999985247850418e-02 1.160058140754699707e+00 9.284533858299255371e-01 9.284533858299255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.355334609746932983e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.178367912769317627e-01 -3.546389848452236038e-09 -3.546389848452236038e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.180112957954406738e+00 9.205306172370910645e-01 9.205306172370910645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.557638287544250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.445701003074645996e-01 3.971990736317820847e-09 3.971990736317820847e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 1.210506081581115723e+00 9.089008569717407227e-01 9.089008569717407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.795594930648803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.817774057388305664e-01 6.947367126031167572e-09 6.947367126031167572e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.225847601890563965e+00 9.031955003738403320e-01 9.031955003738403320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.029835224151611328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.991221487522125244e-01 -7.422212178198606125e-09 -7.422212178198606125e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.251646280288696289e+00 8.938387632369995117e-01 8.938387632369995117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.231001496315002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.264327883720397949e-01 -2.916047847634217760e-09 -2.916047847634217760e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.269858479499816895e+00 8.874059319496154785e-01 8.874059319496154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.389172852039337158e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.443710148334503174e-01 3.823450001050332503e-09 3.823450001050332503e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.296113848686218262e+00 8.783718347549438477e-01 8.783718347549438477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.664835393428802490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.684951901435852051e-01 -2.835101042819587747e-10 -2.835101042819587747e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.319971203804016113e+00 8.703977465629577637e-01 8.703977465629577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.809512853622436523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.887535572052001953e-01 2.228375706181395799e-09 2.228375706181395799e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.346737027168273926e+00 8.617049455642700195e-01 8.617049455642700195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.059737026691436768e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.097759962081909180e-01 7.161389703469467349e-09 7.161389703469467349e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000074207782745e-02 1.373748064041137695e+00 8.531913757324218750e-01 8.531913757324218750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.178174436092376709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.293132662773132324e-01 -6.493294790743675549e-10 -6.493294790743675549e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.398306250572204590e+00 8.456659317016601562e-01 8.456659317016601562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.345636665821075439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.457322597503662109e-01 1.544327332680950349e-08 1.544327332680950349e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318333275616168976e-02 1.431396842002868652e+00 8.358338475227355957e-01 8.358338475227355957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.543669223785400391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.660382509231567383e-01 1.474300859172217315e-08 1.474300859172217315e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 1.462043642997741699e+00 8.270272612571716309e-01 8.270272612571716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.710973203182220459e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.831264257431030273e-01 1.191424203739188670e-08 1.191424203739188670e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.487375378608703613e+00 8.199543952941894531e-01 8.199543952941894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.792586863040924072e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.961099267005920410e-01 1.014535300214447489e-08 1.014535300214447489e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 1.518637180328369141e+00 8.114709258079528809e-01 8.114709258079528809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.999390542507171631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.108536124229431152e-01 -8.335049983543285634e-09 -8.335049983543285634e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 1.550224184989929199e+00 8.031612634658813477e-01 8.031612634658813477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.082523822784423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.244258880615234375e-01 -1.471053678869793657e-08 -1.471053678869793657e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 1.585030555725097656e+00 7.942937612533569336e-01 7.942937612533569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.218312144279479980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.379877924919128418e-01 -1.772776414554755320e-08 -1.772776414554755320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.614348053932189941e+00 7.870483398437500000e-01 7.870483398437500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.375487208366394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.483645439147949219e-01 1.612909983350618859e-08 1.612909983350618859e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 1.658815145492553711e+00 7.764276862144470215e-01 7.764276862144470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.461684465408325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.625049710273742676e-01 1.603848076570102421e-08 1.603848076570102421e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.679771542549133301e+00 7.715691924095153809e-01 7.715691924095153809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.585250854492187500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.685220003128051758e-01 1.528903226244437974e-09 1.528903226244437974e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 1.725124597549438477e+00 7.613594532012939453e-01 7.613594532012939453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.681145191192626953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.803605556488037109e-01 8.901913872705335962e-09 8.901913872705335962e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 1.767995715141296387e+00 7.520719766616821289e-01 7.520719766616821289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.751599669456481934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.901400685310363770e-01 1.760902534897468286e-08 1.760902534897468286e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 1.802064657211303711e+00 7.449288964271545410e-01 7.449288964271545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.876948833465576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.970285177230834961e-01 3.260797853954500169e-09 3.260797853954500169e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 1.845875501632690430e+00 7.360355854034423828e-01 7.360355854034423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.888863205909729004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.048839926719665527e-01 4.076134985098178731e-09 4.076134985098178731e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318333275616168976e-02 1.883866071701049805e+00 7.285762429237365723e-01 7.285762429237365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.978135466575622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.108488082885742188e-01 -9.537714618090831209e-09 -9.537714618090831209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 1.922215938568115234e+00 7.212717533111572266e-01 7.212717533111572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.065660119056701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.161607742309570312e-01 -7.372435106844932307e-09 -7.372435106844932307e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 1.970710635185241699e+00 7.123420238494873047e-01 7.123420238494873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.162667870521545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.219721078872680664e-01 2.028298240475123748e-08 2.028298240475123748e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.016541957855224609e+00 7.042005658149719238e-01 7.042005658149719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.210011243820190430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.266169190406799316e-01 2.878266514017013833e-09 2.878266514017013833e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.069541215896606445e+00 6.951251029968261719e-01 6.951251029968261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.246237754821777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.310938835144042969e-01 -7.711605576332658529e-09 -7.711605576332658529e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 2.119848489761352539e+00 6.868273615837097168e-01 6.868273615837097168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.312093734741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.345486879348754883e-01 -1.375750002807762939e-08 -1.375750002807762939e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.167343378067016602e+00 6.792601346969604492e-01 6.792601346969604492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.343535780906677246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.371829152107238770e-01 -1.428107054834981682e-08 -1.428107054834981682e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.198162078857421875e+00 6.744816303253173828e-01 6.744816303253173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.386677622795104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.385907173156738281e-01 -2.600837234467689996e-08 -2.600837234467689996e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861666843295097351e-02 2.267403602600097656e+00 6.641032099723815918e-01 6.641032099723815918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.387136578559875488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.410614490509033203e-01 2.683263744529540418e-08 2.683263744529540418e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.316545009613037109e+00 6.570215821266174316e-01 6.570215821266174316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.404500007629394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.422453165054321289e-01 3.137252235774212750e-09 3.137252235774212750e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.373325109481811523e+00 6.491146087646484375e-01 6.491146087646484375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.460132002830505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.431260943412780762e-01 2.739680837748892372e-08 2.739680837748892372e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.423563957214355469e+00 6.423515081405639648e-01 6.423515081405639648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.452496647834777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.435122728347778320e-01 4.161114475209615193e-08 4.161114475209615193e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 2.477979660034179688e+00 6.352594494819641113e-01 6.352594494819641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.475722789764404297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.435733675956726074e-01 -2.371051266436552396e-08 -2.371051266436552396e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.529308557510375977e+00 6.287805438041687012e-01 6.287805438041687012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.491476297378540039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.433281540870666504e-01 3.192531039530877024e-08 3.192531039530877024e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 2.592357635498046875e+00 6.210871338844299316e-01 6.210871338844299316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.515927314758300781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.426864504814147949e-01 -1.053336973200202920e-08 -1.053336973200202920e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 2.633577108383178711e+00 6.162074804306030273e-01 6.162074804306030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.533448100090026855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.420778870582580566e-01 1.070078070597446640e-08 1.070078070597446640e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.248333349823951721e-02 2.716958761215209961e+00 6.066783070564270020e-01 6.066783070564270020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.488793492317199707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.405016422271728516e-01 -3.487500066512438934e-08 -3.487500066512438934e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.751451492309570312e+00 6.028636097908020020e-01 6.028636097908020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537620425224304199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.397099137306213379e-01 -2.490516237685369560e-08 -2.490516237685369560e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 2.821089744567871094e+00 5.953763127326965332e-01 5.953763127326965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.533879041671752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.379375696182250977e-01 -3.171656715039716801e-08 -3.171656715039716801e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.875839471817016602e+00 5.896817445755004883e-01 5.896817445755004883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.526185274124145508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.363851666450500488e-01 -5.015343873537858599e-08 -5.015343873537858599e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 2.927144527435302734e+00 5.844911336898803711e-01 5.844911336898803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.555635333061218262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.348258495330810547e-01 -3.983460317158460384e-08 -3.983460317158460384e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 2.998958110809326172e+00 5.774505734443664551e-01 5.774505734443664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.508875489234924316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.325085997581481934e-01 -4.540275000408655615e-08 -4.540275000408655615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.055399179458618164e+00 5.720921754837036133e-01 5.720921754837036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554788947105407715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.305898666381835938e-01 7.570662319267285056e-09 7.570662319267285056e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 3.100134849548339844e+00 5.679494738578796387e-01 5.679494738578796387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.560103893280029297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.290191054344177246e-01 2.033942791968001984e-08 2.033942791968001984e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.634999856352806091e-02 3.198839664459228516e+00 5.591183900833129883e-01 5.591183900833129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.530836224555969238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.254498600959777832e-01 5.274155512324796291e-08 5.274155512324796291e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.269695758819580078e+00 5.530269742012023926e-01 5.530269742012023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.531629562377929688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.228098511695861816e-01 1.210275968333007768e-08 1.210275968333007768e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.341328144073486328e+00 5.470669269561767578e-01 5.470669269561767578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.512076854705810547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.201008796691894531e-01 -2.883540872744561057e-08 -2.883540872744561057e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.392337799072265625e+00 5.429382920265197754e-01 5.429382920265197754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.503300070762634277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.181549668312072754e-01 -2.944066324062077911e-08 -2.944066324062077911e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.465293884277343750e+00 5.371925234794616699e-01 5.371925234794616699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.484380960464477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.153628468513488770e-01 -2.618236294438247569e-08 -2.618236294438247569e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.517237663269042969e+00 5.332110524177551270e-01 5.332110524177551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.505687236785888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.133744359016418457e-01 -2.039524105157397571e-08 -2.039524105157397571e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.591517686843872070e+00 5.276682972908020020e-01 5.276682972908020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.506723761558532715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.105380296707153320e-01 1.870958499239350203e-09 1.870958499239350203e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 3.662132978439331055e+00 5.225561261177062988e-01 5.225561261177062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.472811698913574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.078592181205749512e-01 6.398323648681980558e-09 6.398323648681980558e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 3.733435392379760742e+00 5.175420641899108887e-01 5.175420641899108887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.458799839019775391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.051789164543151855e-01 5.088134713560066302e-08 5.088134713560066302e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 3.782869338989257812e+00 5.141493678092956543e-01 5.141493678092956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.473793387413024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.033391594886779785e-01 5.237998834672907833e-08 5.237998834672907833e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.055000096559524536e-02 3.878103017807006836e+00 5.077972412109375000e-01 5.077972412109375000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.450436711311340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.998456716537475586e-01 -4.917746565524794278e-08 -4.917746565524794278e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.946857690811157227e+00 5.033548474311828613e-01 5.033548474311828613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.431414484977722168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.973699331283569336e-01 2.522861564102640841e-08 2.522861564102640841e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.898333221673965454e-02 4.016256332397460938e+00 4.989870488643646240e-01 4.989870488643646240e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.449809074401855469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.949154138565063477e-01 -1.056150722433812916e-10 -1.056150722433812916e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 4.072162628173828125e+00 4.955499470233917236e-01 4.955499470233917236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.414588689804077148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.929724812507629395e-01 3.711554086294199806e-08 3.711554086294199806e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 4.152058124542236328e+00 4.907590150833129883e-01 4.907590150833129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.434651613235473633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.902483105659484863e-01 -2.662930853603029391e-08 -2.662930853603029391e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 4.242281913757324219e+00 4.855123162269592285e-01 4.855123162269592285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.410979032516479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.872544884681701660e-01 4.871054670729790814e-08 4.871054670729790814e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 4.309360980987548828e+00 4.817187786102294922e-01 4.817187786102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.405653953552246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.850882768630981445e-01 -1.747019950926187448e-08 -1.747019950926187448e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 4.391539573669433594e+00 4.771902859210968018e-01 4.771902859210968018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.380900144577026367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.825031638145446777e-01 -4.741605152958072722e-08 -4.741605152958072722e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 4.459783554077148438e+00 4.735251963138580322e-01 4.735251963138580322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384694576263427734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.804147958755493164e-01 1.068955555183492834e-07 1.068955555183492834e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 4.553273200988769531e+00 4.686386883258819580e-01 4.686386883258819580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.362360119819641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.776414513587951660e-01 1.179996047540043946e-07 1.179996047540043946e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.632739543914794922e+00 4.646019935607910156e-01 4.646019935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350733041763305664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.753639578819274902e-01 -2.963611223094630986e-08 -2.963611223094630986e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.441666603088378906e-02 4.748171806335449219e+00 4.589197933673858643e-01 4.589197933673858643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.341289877891540527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.721842885017395020e-01 8.684008889758842997e-08 8.684008889758842997e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.668333217501640320e-02 4.844577312469482422e+00 4.543306827545166016e-01 4.543306827545166016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.311658620834350586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.696484684944152832e-01 1.297364349284180207e-07 1.297364349284180207e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.926535606384277344e+00 4.505356848239898682e-01 4.505356848239898682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.309177875518798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.675792932510375977e-01 -2.996691250700678211e-08 -2.996691250700678211e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.634999856352806091e-02 5.050761699676513672e+00 4.449605941772460938e-01 4.449605941772460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.272441148757934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.645824313163757324e-01 9.398235079061123542e-09 9.398235079061123542e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 5.134438991546630859e+00 4.413199126720428467e-01 4.413199126720428467e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.278531551361083984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.626656055450439453e-01 -3.244451818318339065e-08 -3.244451818318339065e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 5.218803405761718750e+00 4.377382993698120117e-01 4.377382993698120117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.243858337402343750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.608117222785949707e-01 2.653962383192265406e-08 2.653962383192265406e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 5.277219772338867188e+00 4.353087544441223145e-01 4.353087544441223145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.265833377838134766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.595748662948608398e-01 -6.020687237651145551e-08 -6.020687237651145551e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.346638679504394531e+00 4.324735701084136963e-01 4.324735701084136963e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.225023865699768066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.581510305404663086e-01 8.639713655611558352e-08 8.639713655611558352e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 5.443542480468750000e+00 4.286069273948669434e-01 4.286069273948669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.209198832511901855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.562455296516418457e-01 5.454026563711522613e-08 5.454026563711522613e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 5.524944305419921875e+00 4.254377782344818115e-01 4.254377782344818115e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.218633055686950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.547212004661560059e-01 1.236173545748897595e-07 1.236173545748897595e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 5.628946304321289062e+00 4.214892089366912842e-01 4.214892089366912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.200086474418640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528677344322204590e-01 -1.307394654759264085e-07 -1.307394654759264085e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.700634002685546875e+00 4.188306331634521484e-01 4.188306331634521484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.192105412483215332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.516552567481994629e-01 -1.182102096208836883e-07 -1.182102096208836883e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333165645599365e-02 5.811860084533691406e+00 4.148035049438476562e-01 4.148035049438476562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.186529397964477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.498653292655944824e-01 -1.370956397295231000e-07 -1.370956397295231000e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.884699821472167969e+00 4.122283458709716797e-01 4.122283458709716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.178773045539855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.487601995468139648e-01 -7.850059091651928611e-08 -7.850059091651928611e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 5.992018699645996094e+00 4.085201025009155273e-01 4.085201025009155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.168745756149291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.472148299217224121e-01 -1.159961868779646466e-07 -1.159961868779646466e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 6.071690082550048828e+00 4.058309793472290039e-01 4.058309793472290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.158300042152404785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.461353302001953125e-01 -4.075445758644491434e-08 -4.075445758644491434e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 6.169163227081298828e+00 4.026121497154235840e-01 4.026121497154235840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.161845922470092773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.448889374732971191e-01 6.404661689884960651e-08 6.404661689884960651e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 6.238405227661132812e+00 4.003715515136718750e-01 4.003715515136718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.172186136245727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.440535783767700195e-01 -9.481536267230694648e-08 -9.481536267230694648e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 6.238405227661132812e+00 4.003715515136718750e-01 4.003715515136718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.112662553787231445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.440536379814147949e-01 2.384078356953978073e-08 2.384078356953978073e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 6.192184448242187500e+00 4.018630385398864746e-01 4.018630385398864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.060756444931030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.402012705802917480e-01 -3.668105819087941200e-08 -3.668105819087941200e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 6.134637355804443359e+00 4.037435054779052734e-01 4.037435054779052734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.006574034690856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.353839039802551270e-01 -4.601633918355219066e-08 -4.601633918355219066e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 6.048845291137695312e+00 4.065966308116912842e-01 4.065966308116912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.950785875320434570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.281353235244750977e-01 5.574256078944017645e-08 5.574256078944017645e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 5.957993030548095703e+00 4.096849560737609863e-01 4.096849560737609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.912227630615234375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.203764081001281738e-01 -3.097579792665783316e-08 -3.097579792665783316e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.884699821472167969e+00 4.122283458709716797e-01 4.122283458709716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.872327685356140137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.140497326850891113e-01 1.557100404170341790e-08 1.557100404170341790e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 5.828603267669677734e+00 4.142073094844818115e-01 4.142073094844818115e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.800445079803466797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.091573238372802734e-01 -1.885928213596343994e-08 -1.885928213596343994e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 5.750547885894775391e+00 4.170089662075042725e-01 4.170089662075042725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.777667164802551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.022351980209350586e-01 -7.667065915484272409e-08 -7.667065915484272409e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 5.695096015930175781e+00 4.190342128276824951e-01 4.190342128276824951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.712272524833679199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.972481966018676758e-01 -2.304062718394561671e-08 -2.304062718394561671e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 5.617942810058593750e+00 4.219017624855041504e-01 4.219017624855041504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.680800676345825195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.901721119880676270e-01 7.105759891601337586e-08 7.105759891601337586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 5.557664871215820312e+00 4.241835474967956543e-01 4.241835474967956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.632683038711547852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.845384597778320312e-01 -1.232860995514784008e-07 -1.232860995514784008e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.474999964237213135e-02 5.459793090820312500e+00 4.279685914516448975e-01 4.279685914516448975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.595464110374450684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.751283168792724609e-01 1.034526633247878635e-07 1.034526633247878635e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 5.389594554901123047e+00 4.307467043399810791e-01 4.307467043399810791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.543723106384277344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.682035684585571289e-01 -7.468025842172210105e-08 -7.468025842172210105e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 5.341275691986083984e+00 4.326906502246856689e-01 4.326906502246856689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.480281114578247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.633559226989746094e-01 -2.952413069579051808e-08 -2.952413069579051808e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.271891593933105469e+00 4.355286955833435059e-01 4.355286955833435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.451475977897644043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.562522411346435547e-01 -4.272209253031178378e-09 -4.272209253031178378e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 5.192382335662841797e+00 4.388505518436431885e-01 4.388505518436431885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.419657826423645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.479558706283569336e-01 5.158074145583668724e-08 5.158074145583668724e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 5.102990627288818359e+00 4.426776766777038574e-01 4.426776766777038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.351744890213012695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.385633111000061035e-01 -5.357021848340082215e-08 -5.357021848340082215e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 5.045549392700195312e+00 4.451903998851776123e-01 4.451903998851776123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.307648777961730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.327653884887695312e-01 -5.067015251825068844e-08 -5.067015251825068844e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 4.978119373321533203e+00 4.481953382492065430e-01 4.481953382492065430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.276840925216674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.262388586997985840e-01 5.442542772016167874e-08 5.442542772016167874e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 4.916286468505859375e+00 4.510050714015960693e-01 4.510050714015960693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.226095318794250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207126736640930176e-01 -7.657945388928055763e-10 -7.657945388928055763e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 4.824216842651367188e+00 4.552884101867675781e-01 4.552884101867675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.191123485565185547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.130798220634460449e-01 -3.843500451239378890e-08 -3.843500451239378890e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 4.753228187561035156e+00 4.586756229400634766e-01 4.586756229400634766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.144492983818054199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.079325437545776367e-01 1.478719013903173618e-08 1.478719013903173618e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 4.712893486022949219e+00 4.606342017650604248e-01 4.606342017650604248e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.072286128997802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.052512884140014648e-01 -2.253156594633765053e-08 -2.253156594633765053e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.632739543914794922e+00 4.646019935607910156e-01 4.646019935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.046904683113098145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000319480895996094e-01 -2.678734745131805539e-08 -2.678734745131805539e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 4.587949752807617188e+00 4.668643176555633545e-01 4.668643176555633545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.010745525360107422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.972951710224151611e-01 4.548877541310503148e-08 4.548877541310503148e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 4.494103431701660156e+00 4.717136919498443604e-01 4.717136919498443604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.948825836181640625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.915791451930999756e-01 -1.983617892165057128e-08 -1.983617892165057128e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 4.420716285705566406e+00 4.756129384040832520e-01 4.756129384040832520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.901351034641265869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.872436821460723877e-01 -1.718629505376156885e-08 -1.718629505376156885e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318333275616168976e-02 4.362417221069335938e+00 4.787804484367370605e-01 4.787804484367370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.862795472145080566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.838277399539947510e-01 1.249600245500914752e-08 1.249600245500914752e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 4.304545879364013672e+00 4.819881021976470947e-01 4.819881021976470947e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.823717474937438965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.804227352142333984e-01 3.752663246814336162e-08 3.752663246814336162e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.227958202362060547e+00 4.863339960575103760e-01 4.863339960575103760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.767782986164093018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.758412837982177734e-01 1.285820871999021620e-08 1.285820871999021620e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 4.166252613067626953e+00 4.899223148822784424e-01 4.899223148822784424e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.721021354198455811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.720966517925262451e-01 -1.605548050065408461e-08 -1.605548050065408461e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.090910911560058594e+00 4.944131374359130859e-01 4.944131374359130859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.663216471672058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.674021005630493164e-01 -2.221869976892776322e-08 -2.221869976892776322e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 4.025520801544189453e+00 4.984125494956970215e-01 4.984125494956970215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.608318805694580078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.632145464420318604e-01 -5.433776095742359757e-08 -5.433776095742359757e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.969936609268188477e+00 5.018895864486694336e-01 5.018895864486694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.547184407711029053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.595572054386138916e-01 -1.323783038742476492e-08 -1.323783038742476492e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.905564069747924805e+00 5.060088634490966797e-01 5.060088634490966797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.518677890300750732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.551820158958435059e-01 3.257503067288780585e-08 3.257503067288780585e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 3.841678380966186523e+00 5.101988911628723145e-01 5.101988911628723145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.461267292499542236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.506819248199462891e-01 8.804811102436360670e-09 8.804811102436360670e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 3.791899442672729492e+00 5.135368108749389648e-01 5.135368108749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.385483860969543457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.470587670803070068e-01 -2.440376789536458091e-08 -2.440376789536458091e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 3.720037937164306641e+00 5.184732079505920410e-01 5.184732079505920410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.369823336601257324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.416088759899139404e-01 -4.356718363851541653e-08 -4.356718363851541653e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 3.675464153289794922e+00 5.216075778007507324e-01 5.216075778007507324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.299292266368865967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.381034970283508301e-01 -3.526295699884940404e-08 -3.526295699884940404e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 3.595915794372558594e+00 5.273454785346984863e-01 5.273454785346984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.248590469360351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.315515756607055664e-01 1.399718030370422639e-08 1.399718030370422639e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.543392181396484375e+00 5.312395691871643066e-01 5.312395691871643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.181224405765533447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.270216524600982666e-01 -1.701178575785888825e-08 -1.701178575785888825e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.478262186050415039e+00 5.361901521682739258e-01 5.361901521682739258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.140473902225494385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.211439490318298340e-01 -1.792994908100808971e-08 -1.792994908100808971e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 3.422277927398681641e+00 5.405580997467041016e-01 5.405580997467041016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.063689410686492920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.158506989479064941e-01 -9.436284642561076907e-09 -9.436284642561076907e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.358276128768920898e+00 5.456847548484802246e-01 5.456847548484802246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.031240940093994141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.094954133033752441e-01 -1.341270206012268318e-09 -1.341270206012268318e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.299091100692749023e+00 5.505577325820922852e-01 5.505577325820922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.964910507202148438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.033131897449493408e-01 1.034472063565772260e-08 1.034472063565772260e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 3.244573593139648438e+00 5.551638603210449219e-01 5.551638603210449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.915546238422393799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.973381221294403076e-01 -2.151662670257792342e-08 -2.151662670257792342e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.182263612747192383e+00 5.605726838111877441e-01 5.605726838111877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.859938979148864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.901467025279998779e-01 -2.413062105688368320e-08 -2.413062105688368320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.132864713668823242e+00 5.649749636650085449e-01 5.649749636650085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.785242736339569092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.841598033905029297e-01 -1.930510507008875720e-08 -1.930510507008875720e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.075709104537963867e+00 5.702002048492431641e-01 5.702002048492431641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.714291453361511230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.768824636936187744e-01 9.360384467527183006e-09 9.360384467527183006e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 3.039234399795532227e+00 5.736115574836730957e-01 5.736115574836730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.640556335449218750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.720399141311645508e-01 1.176080388631817186e-08 1.176080388631817186e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.056666791439056396e-02 2.954961061477661133e+00 5.817335844039916992e-01 5.817335844039916992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.594809770584106445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.601431548595428467e-01 1.830994023066523368e-09 1.830994023066523368e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.919211387634277344e+00 5.852847695350646973e-01 5.852847695350646973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.453599810600280762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.548134863376617432e-01 1.541300775897980202e-08 1.541300775897980202e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.856201410293579102e+00 5.917054414749145508e-01 5.917054414749145508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.414489924907684326e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.449265956878662109e-01 3.431068762438371778e-10 3.431068762438371778e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.801639795303344727e+00 5.974393486976623535e-01 5.974393486976623535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.347656428813934326e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.358456790447235107e-01 -1.731720189468433091e-08 -1.731720189468433091e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 2.755301237106323242e+00 6.024423241615295410e-01 6.024423241615295410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263716995716094971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.277259767055511475e-01 1.452143294500274351e-09 1.452143294500274351e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 2.705498695373535156e+00 6.079618930816650391e-01 6.079618930816650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.180642127990722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.185440301895141602e-01 2.297299062092861277e-08 2.297299062092861277e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.652403116226196289e+00 6.140167713165283203e-01 6.140167713165283203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.086787462234497070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.081963956356048584e-01 -1.814294137147953734e-08 -1.814294137147953734e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.592357635498046875e+00 6.210871338844299316e-01 6.210871338844299316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.995354235172271729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.957385182380676270e-01 -7.909825683327653678e-09 -7.909825683327653678e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 2.547790527343750000e+00 6.264957785606384277e-01 6.264957785606384277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.893377840518951416e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.859502434730529785e-01 -6.640220817644149065e-09 -6.640220817644149065e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.496242046356201172e+00 6.329314112663269043e-01 6.329314112663269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.817219793796539307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.739834487438201904e-01 -1.047716580160340527e-08 -1.047716580160340527e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 2.448880672454833984e+00 6.390225291252136230e-01 6.390225291252136230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.701838016510009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.623440027236938477e-01 6.976947020120860543e-09 6.976947020120860543e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 2.412740945816040039e+00 6.437906622886657715e-01 6.437906622886657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.614301145076751709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.530230581760406494e-01 7.700194259996351320e-09 7.700194259996351320e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.362614870071411133e+00 6.505842208862304688e-01 6.505842208862304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.496792972087860107e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.393892407417297363e-01 2.365066364973245072e-09 2.365066364973245072e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.313014984130859375e+00 6.575227379798889160e-01 6.575227379798889160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.425667345523834229e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.250506281852722168e-01 9.356131869253658806e-09 9.356131869253658806e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.263911485671997070e+00 6.646152138710021973e-01 6.646152138710021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.266553938388824463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.099527418613433838e-01 3.896012401582993334e-10 3.896012401582993334e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 2.225735902786254883e+00 6.702907085418701172e-01 6.702907085418701172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.161337882280349731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.975596845149993896e-01 2.458477865729946643e-09 2.458477865729946643e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 2.191287994384765625e+00 6.755387187004089355e-01 6.755387187004089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.065266966819763184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.858437955379486084e-01 5.992717433400684968e-09 5.992717433400684968e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 2.170760154724121094e+00 6.787253618240356445e-01 6.787253618240356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.974095553159713745e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.786159127950668335e-01 -9.716677240589888243e-09 -9.716677240589888243e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 2.146928310394287109e+00 6.824820637702941895e-01 6.824820637702941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.921602338552474976e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.699718087911605835e-01 3.927098646272497717e-10 3.927098646272497717e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.116472005844116211e+00 6.873750090599060059e-01 6.873750090599060059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.845955252647399902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.585073918104171753e-01 -4.249629981245561794e-09 -4.249629981245561794e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.086233615875244141e+00 6.923385858535766602e-01 6.923385858535766602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.756349951028823853e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.466467827558517456e-01 4.906006267901830142e-09 4.906006267901830142e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.691362112760543823e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.343730539083480835e-01 -3.893216415917777340e-09 -3.893216415917777340e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 2.036329030990600586e+00 7.007708549499511719e-01 7.007708549499511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582386046648025513e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.259669810533523560e-01 4.013911869549247058e-09 4.013911869549247058e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.006670713424682617e+00 7.059305310249328613e-01 7.059305310249328613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.489078551530838013e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.129669696092605591e-01 -3.980799689884406689e-09 -3.980799689884406689e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.977229714393615723e+00 7.111667394638061523e-01 7.111667394638061523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.394389271736145020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.950657933950424194e-02 1.569453011995847191e-09 1.569453011995847191e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.954487919807434082e+00 7.152922153472900391e-01 7.152922153472900391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336009651422500610e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.871769905090332031e-02 1.432826302050216327e-09 1.432826302050216327e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.935103654861450195e+00 7.188659310340881348e-01 7.188659310340881348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.249163970351219177e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.923845201730728149e-02 5.677729397746134055e-10 5.677729397746134055e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.915815949440002441e+00 7.224754691123962402e-01 7.224754691123962402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.161446198821067810e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.953287124633789062e-02 -1.738531096862061531e-09 -1.738531096862061531e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.353333331644535065e-02 1.893403530120849609e+00 7.267389297485351562e-01 7.267389297485351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.087262779474258423e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.789433792233467102e-02 -1.061401633251080057e-09 -1.061401633251080057e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.736666634678840637e-02 1.864835977554321289e+00 7.322841882705688477e-01 7.322841882705688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.866824001073837280e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.246605187654495239e-02 1.376427860577678075e-10 1.376427860577678075e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.833315968513488770e+00 7.385524511337280273e-01 7.385524511337280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.715951442718505859e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.463478595018386841e-02 4.497689998217424545e-10 4.497689998217424545e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.805180311203002930e+00 7.442857623100280762e-01 7.442857623100280762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.400355488061904907e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.970159873366355896e-03 1.019210271735460083e-10 1.019210271735460083e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.777262330055236816e+00 7.501087784767150879e-01 7.501087784767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.924782156944274902e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.313145652413368225e-03 -1.155340267899873652e-10 -1.155340267899873652e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.749561667442321777e+00 7.560236454010009766e-01 7.560236454010009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.706947505474090576e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.724171802401542664e-02 5.886335863181102468e-11 5.886335863181102468e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 1.694813370704650879e+00 7.681376338005065918e-01 7.681376338005065918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.212741412222385406e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.529343873262405396e-02 -3.551967608927952824e-10 -3.551967608927952824e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig41_rate2.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.222222148906439543e-04 1.001160264015197754e+00 9.994203448295593262e-01 9.994203448295593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.287054999731481075e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.350817831233143806e-03 8.435030451892089332e-12 8.435030451892089332e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 1.026837706565856934e+00 9.868453741073608398e-01 9.868453741073608398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.943203017115592957e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.409285008907318115e-02 8.647074167811297229e-10 8.647074167811297229e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.788888782262802124e-03 1.048064112663269043e+00 9.768009781837463379e-01 9.768009781837463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.078396320343017578e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.268387138843536377e-01 -1.620935830004555100e-09 -1.620935830004555100e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.067130327224731445e+00 9.680354595184326172e-01 9.680354595184326172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.106436029076576233e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.704725176095962524e-01 -1.514308678451925516e-09 -1.514308678451925516e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.086368441581726074e+00 9.594258666038513184e-01 9.594258666038513184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.399717628955841064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.114089727401733398e-01 3.463537012748929556e-09 3.463537012748929556e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.222222207114100456e-03 1.098492622375488281e+00 9.541165232658386230e-01 9.541165232658386230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.622492074966430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.357526123523712158e-01 -4.498019734455738217e-10 -4.498019734455738217e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.113109350204467773e+00 9.478313326835632324e-01 9.478313326835632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.016957104206085205e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.637784779071807861e-01 2.091571360551824910e-10 2.091571360551824910e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.132755756378173828e+00 9.395758509635925293e-01 9.395758509635925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.208930253982543945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.993524372577667236e-01 -7.642171340194181539e-10 -7.642171340194181539e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.216666635125875473e-03 1.145113945007324219e+00 9.344921112060546875e-01 9.344921112060546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.631163895130157471e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.205671310424804688e-01 1.662301407634458883e-09 1.662301407634458883e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 1.160058140754699707e+00 9.284533858299255371e-01 9.284533858299255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.717694640159606934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.451254665851593018e-01 9.681002666184213012e-10 9.681002666184213012e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 1.177593946456909180e+00 9.215145707130432129e-01 9.215145707130432129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.005656003952026367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.725091218948364258e-01 1.723940101783227874e-09 1.723940101783227874e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.192726135253906250e+00 9.156503081321716309e-01 9.156503081321716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.190736472606658936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.949690461158752441e-01 3.647439683618358686e-09 3.647439683618358686e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 1.210506081581115723e+00 9.089008569717407227e-01 9.089008569717407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.471266329288482666e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.200709462165832520e-01 4.646242501848973916e-09 4.646242501848973916e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 1.228417634963989258e+00 9.022502303123474121e-01 9.022502303123474121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.647089004516601562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.440382421016693115e-01 -5.542737824271171121e-09 -5.542737824271171121e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 1.254243254661560059e+00 8.929129242897033691e-01 8.929129242897033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.924645781517028809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.764466285705566406e-01 -5.496499255741582601e-09 -5.496499255741582601e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.269858479499816895e+00 8.874059319496154785e-01 8.874059319496154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.098352491855621338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.948831796646118164e-01 4.083833715640139417e-09 4.083833715640139417e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 1.293473958969116211e+00 8.792677521705627441e-01 8.792677521705627441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.338545501232147217e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.212511420249938965e-01 -7.095309229043778032e-09 -7.095309229043778032e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.309330940246582031e+00 8.739272356033325195e-01 8.739272356033325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.474626481533050537e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.379842519760131836e-01 -4.368422068523614143e-09 -4.368422068523614143e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 1.333309054374694824e+00 8.660333156585693359e-01 8.660333156585693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.707836210727691650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.619271993637084961e-01 -6.052921719401638256e-09 -6.052921719401638256e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.354802846908569336e+00 8.591360449790954590e-01 8.591360449790954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.877911508083343506e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.820772051811218262e-01 1.614755262835387839e-08 1.614755262835387839e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 1.387377738952636719e+00 8.489901423454284668e-01 8.489901423454284668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.120096206665039062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.104657053947448730e-01 -5.358934629384748405e-09 -5.358934629384748405e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.403798341751098633e+00 8.440100550651550293e-01 8.440100550651550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.262584686279296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.238478422164916992e-01 9.199805361959079164e-09 9.199805361959079164e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 1.439712047576904297e+00 8.334167003631591797e-01 8.334167003631591797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.475339889526367188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.511865258216857910e-01 -5.394287683202492190e-09 -5.394287683202492190e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 1.456462740898132324e+00 8.286102414131164551e-01 8.286102414131164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.597772002220153809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.630693078041076660e-01 -1.573604890836577397e-08 -1.573604890836577397e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 1.487375378608703613e+00 8.199543952941894531e-01 8.199543952941894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.798336267471313477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.837031245231628418e-01 5.770790068027054076e-09 5.770790068027054076e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 1.504400372505187988e+00 8.153015971183776855e-01 8.153015971183776855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.901821851730346680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.943755149841308594e-01 2.895571782346451073e-09 2.895571782346451073e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 1.544452428817749023e+00 8.046606183052062988e-01 8.046606183052062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.064051985740661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.177672982215881348e-01 -1.244011116341425804e-09 -1.244011116341425804e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.567579150199890137e+00 7.987028956413269043e-01 7.987028956413269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182443499565124512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.302224040031433105e-01 -6.062244040094810771e-09 -6.062244040094810771e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 1.602578759193420410e+00 7.899330854415893555e-01 7.899330854415893555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.290733218193054199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.477713823318481445e-01 -9.787115118342626374e-09 -9.787115118342626374e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 1.637990355491638184e+00 7.813476920127868652e-01 7.813476920127868652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.396620869636535645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.640476822853088379e-01 -1.612022515473654494e-09 -1.612022515473654494e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 1.667791366577148438e+00 7.743354439735412598e-01 7.743354439735412598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.526294946670532227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.766857147216796875e-01 -1.313664199642516905e-08 -1.313664199642516905e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 1.700859427452087402e+00 7.667711973190307617e-01 7.667711973190307617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.647795438766479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.896798253059387207e-01 -1.203214949896391772e-08 -1.203214949896391772e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 1.740394234657287598e+00 7.580121755599975586e-01 7.580121755599975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.754993796348571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.039187192916870117e-01 1.843162067416415084e-08 1.843162067416415084e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 1.771081924438476562e+00 7.514164447784423828e-01 7.514164447784423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.849838495254516602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.140642642974853516e-01 -7.483080821657495108e-09 -7.483080821657495108e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 1.802064657211303711e+00 7.449288964271545410e-01 7.449288964271545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942968368530273438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.235769271850585938e-01 1.903826785110140918e-08 1.903826785110140918e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 1.842724800109863281e+00 7.366645336151123047e-01 7.366645336151123047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.016548514366149902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.350479006767272949e-01 2.686314815036894288e-08 2.686314815036894288e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 1.893403530120849609e+00 7.267389297485351562e-01 7.267389297485351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.097591757774353027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.478807210922241211e-01 2.634584461702615954e-08 2.634584461702615954e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 1.928654313087463379e+00 7.200668454170227051e-01 7.200668454170227051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.166264057159423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.559141159057617188e-01 3.830510308944212738e-08 3.830510308944212738e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 1.964230298995971680e+00 7.135161161422729492e-01 7.135161161422729492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.260175347328186035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.633581995964050293e-01 7.648495170542446431e-09 7.648495170542446431e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.003385543823242188e+00 7.065090537071228027e-01 7.065090537071228027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.320192456245422363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.708447217941284180e-01 3.990408004028722644e-08 3.990408004028722644e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.329225540161132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.798905611038208008e-01 3.569806494851945899e-08 3.569806494851945899e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.096298694610595703e+00 6.906744837760925293e-01 6.906744837760925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.374351024627685547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.859930634498596191e-01 1.807499927508615656e-08 1.807499927508615656e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 2.150329113006591797e+00 6.819421648979187012e-01 6.819421648979187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.445874810218811035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.933160305023193359e-01 2.585267111498978920e-09 2.585267111498978920e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 2.184424877166748047e+00 6.765991449356079102e-01 6.765991449356079102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.475555539131164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.974217176437377930e-01 -2.932969778157712426e-08 -2.932969778157712426e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.661111049354076385e-03 2.236131429672241211e+00 6.687307953834533691e-01 6.687307953834533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.500466108322143555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.030023813247680664e-01 -5.903686428609944414e-10 -5.903686428609944414e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.288412570953369141e+00 6.610477566719055176e-01 6.610477566719055176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.512571215629577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.078971743583679199e-01 -2.490194361826070235e-08 -2.490194361826070235e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.341297864913940430e+00 6.535392403602600098e-01 6.535392403602600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.572993636131286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.121586084365844727e-01 -2.397126763753476553e-08 -2.397126763753476553e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.384028673171997070e+00 6.476557850837707520e-01 6.476557850837707520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.577039599418640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.151318073272705078e-01 1.068446664476141450e-08 1.068446664476141450e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.445251464843750000e+00 6.394965648651123047e-01 6.394965648651123047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.576657533645629883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.187652468681335449e-01 1.699926599485479528e-08 1.699926599485479528e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.499908685684204102e+00 6.324670314788818359e-01 6.324670314788818359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.599175572395324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.214139580726623535e-01 2.978318747182129300e-08 2.978318747182129300e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.555170297622680664e+00 6.255903840065002441e-01 6.255903840065002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.656072378158569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.235861897468566895e-01 -2.127768539139651693e-08 -2.127768539139651693e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.599833726882934570e+00 6.201934814453125000e-01 6.201934814453125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.647660374641418457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.249942302703857422e-01 -3.860759534290991724e-08 -3.860759534290991724e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.663750410079956055e+00 6.127075552940368652e-01 6.127075552940368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.657825350761413574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.265545010566711426e-01 -4.611962367562227882e-08 -4.611962367562227882e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 2.713136196136474609e+00 6.071055531501770020e-01 6.071055531501770020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.655509114265441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.273955821990966797e-01 -4.108395046387158800e-08 -4.108395046387158800e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.755301237106323242e+00 6.024423241615295410e-01 6.024423241615295410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.686271071434020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.278884530067443848e-01 -1.156702467142167734e-08 -1.156702467142167734e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.821089744567871094e+00 5.953763127326965332e-01 5.953763127326965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.684634327888488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.283131957054138184e-01 -4.130465924845339032e-08 -4.130465924845339032e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093888934701681137e-02 2.887620449066162109e+00 5.884776115417480469e-01 5.884776115417480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.661213874816894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.283272624015808105e-01 -3.071859566716739209e-08 -3.071859566716739209e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 2.939064502716064453e+00 5.833046436309814453e-01 5.833046436309814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.691447138786315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.280689358711242676e-01 3.410730187169974670e-08 3.410730187169974670e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.222777832299470901e-02 3.015015602111816406e+00 5.759108066558837891e-01 5.759108066558837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.690272331237792969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.273478388786315918e-01 -1.814156291857216274e-08 -1.814156291857216274e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.016666561365127563e-03 3.071641683578491211e+00 5.705776214599609375e-01 5.705776214599609375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.682682871818542480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.265384674072265625e-01 -2.139248067578591872e-08 -2.139248067578591872e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 3.116460561752319336e+00 5.664598941802978516e-01 5.664598941802978516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.700930833816528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.257504940032958984e-01 9.364327979710651562e-09 9.364327979710651562e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 3.190546274185180664e+00 5.598446130752563477e-01 5.598446130752563477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.652622461318969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.242341518402099609e-01 -1.087480683281683014e-08 -1.087480683281683014e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 3.265501976013183594e+00 5.533819794654846191e-01 5.533819794654846191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.677399516105651855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.224238991737365723e-01 -3.340213083902199287e-08 -3.340213083902199287e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.332851886749267578e+00 5.477620959281921387e-01 5.477620959281921387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.660513520240783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.205825328826904297e-01 -6.495994853139563929e-09 -6.495994853139563929e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.388066053390502930e+00 5.432804226875305176e-01 5.432804226875305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688719630241394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.189363718032836914e-01 9.695665426079358440e-08 9.695665426079358440e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.452349901199340820e+00 5.381986498832702637e-01 5.381986498832702637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.646798491477966309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.168943762779235840e-01 9.573815873409330379e-08 9.573815873409330379e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.287777815014123917e-02 3.539026260375976562e+00 5.315670967102050781e-01 5.315670967102050781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.671128511428833008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.139652848243713379e-01 -3.343271259836910758e-08 -3.343271259836910758e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.595915794372558594e+00 5.273454785346984863e-01 5.273454785346984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.639617323875427246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.119207262992858887e-01 -7.204212693068257067e-08 -7.204212693068257067e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.662132978439331055e+00 5.225561261177062988e-01 5.225561261177062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.647922635078430176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.094550013542175293e-01 6.178134981382754631e-08 6.178134981382754631e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 3.706626176834106445e+00 5.194103717803955078e-01 5.194103717803955078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.659803032875061035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.077417254447937012e-01 8.949660923462943174e-08 8.949660923462943174e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 3.791899442672729492e+00 5.135368108749389648e-01 5.135368108749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.611349821090698242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.043926596641540527e-01 -1.964359341855015373e-08 -1.964359341855015373e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 3.841678380966186523e+00 5.101988911628723145e-01 5.101988911628723145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.618769407272338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.023744463920593262e-01 -8.194464840016735252e-08 -8.194464840016735252e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.352222170680761337e-02 3.937684535980224609e+00 5.039408206939697266e-01 5.039408206939697266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.590876221656799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.984309434890747070e-01 4.885265525444992818e-08 4.885265525444992818e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 3.993042945861816406e+00 5.004353523254394531e-01 5.004353523254394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.575283050537109375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.961011171340942383e-01 -8.667410611451487057e-08 -8.667410611451487057e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 4.081531524658203125e+00 4.949809014797210693e-01 4.949809014797210693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.566305398941040039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.923468589782714844e-01 8.076358426478691399e-08 8.076358426478691399e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.147332191467285156e+00 4.910385608673095703e-01 4.910385608673095703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.560798525810241699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.895179629325866699e-01 1.031087322189705446e-07 1.031087322189705446e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 4.227958202362060547e+00 4.863339960575103760e-01 4.863339960575103760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.551627755165100098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.860368728637695312e-01 -1.058042471413500607e-07 -1.058042471413500607e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 4.285314083099365234e+00 4.830684363842010498e-01 4.830684363842010498e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.545813918113708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.835449814796447754e-01 6.947126962586480659e-08 6.947126962586480659e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 4.362417221069335938e+00 4.787804484367370605e-01 4.787804484367370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.523326873779296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.801970481872558594e-01 -7.458774575752613600e-08 -7.458774575752613600e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.661111049354076385e-03 4.435362339019775391e+00 4.748270511627197266e-01 4.748270511627197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.496510148048400879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.770310878753662109e-01 -1.078033733392658178e-07 -1.078033733392658178e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.480555627495050430e-02 4.548324108123779297e+00 4.688935875892639160e-01 4.688935875892639160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.455120682716369629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.721623420715332031e-01 1.213575160363689065e-07 1.213575160363689065e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 4.602827072143554688e+00 4.661091864109039307e-01 4.661091864109039307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.436830401420593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.698143959045410156e-01 2.523938746890053153e-08 2.523938746890053153e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 4.687744617462158203e+00 4.618681669235229492e-01 4.618681669235229492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.420668005943298340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.661879301071166992e-01 7.019380632300453726e-08 7.019380632300453726e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 4.748171806335449219e+00 4.589197933673858643e-01 4.589197933673858643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.415945529937744141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.636229038238525391e-01 1.058970156009308994e-08 1.058970156009308994e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 4.824216842651367188e+00 4.552884101867675781e-01 4.552884101867675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.391099929809570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.604250550270080566e-01 1.255469328498293180e-08 1.255469328498293180e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 4.890599727630615234e+00 4.521878957748413086e-01 4.521878957748413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.391191124916076660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.576611876487731934e-01 6.633848670389852487e-08 6.633848670389852487e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.609444431960582733e-02 5.019571304321289062e+00 4.463408887386322021e-01 4.463408887386322021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.328805923461914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.523918390274047852e-01 6.584113521057588514e-08 6.584113521057588514e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 5.087280273437500000e+00 4.433606564998626709e-01 4.433606564998626709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.321074008941650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.496639728546142578e-01 6.323924139906011987e-08 6.323924139906011987e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 5.171257972717285156e+00 4.397459924221038818e-01 4.397459924221038818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.294066548347473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.463323116302490234e-01 -4.988575597053568345e-08 -4.988575597053568345e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 5.298513412475585938e+00 4.344331622123718262e-01 4.344331622123718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.262458205223083496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.414015173912048340e-01 -6.835728072474012151e-08 -6.835728072474012151e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.016666561365127563e-03 5.373495101928710938e+00 4.313915073871612549e-01 4.313915073871612549e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.227655649185180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.385566473007202148e-01 -1.412479377904674038e-08 -1.412479377904674038e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 5.465215206146240234e+00 4.277562499046325684e-01 4.277562499046325684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.222397327423095703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.351441025733947754e-01 1.316170710197184235e-07 1.316170710197184235e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 5.541316032409667969e+00 4.248088300228118896e-01 4.248088300228118896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.220003008842468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.323701620101928711e-01 -4.165985956205986440e-08 -4.165985956205986440e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 5.617942810058593750e+00 4.219017624855041504e-01 4.219017624855041504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.194110751152038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.296301960945129395e-01 -5.324051244315342046e-08 -5.324051244315342046e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 5.722812175750732422e+00 4.180182516574859619e-01 4.180182516574859619e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.166737914085388184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.259735107421875000e-01 -9.000154932436998934e-08 -9.000154932436998934e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 5.795093536376953125e+00 4.154031574726104736e-01 4.154031574726104736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.168225646018981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.235118389129638672e-01 1.059684109350200742e-07 1.059684109350200742e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 5.867827892303466797e+00 4.128205478191375732e-01 4.128205478191375732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.162024378776550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.210843801498413086e-01 9.068389772437512875e-08 9.068389772437512875e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 5.969324111938476562e+00 4.092959165573120117e-01 4.092959165573120117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.146517038345336914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.177862167358398438e-01 1.375267402181634679e-07 1.375267402181634679e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 6.048845291137695312e+00 4.065966308116912842e-01 4.065966308116912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.152280211448669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.152692317962646484e-01 -2.816895516843942460e-08 -2.816895516843942460e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.352222170680761337e-02 6.169163227081298828e+00 4.026121497154235840e-01 4.026121497154235840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.134566903114318848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.115785121917724609e-01 -8.183633326552808285e-08 -8.183633326552808285e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 6.250000000000000000e+00 4.000000059604644775e-01 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.132882475852966309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.091768622398376465e-01 -5.960464477539062500e-08 -5.960464477539062500e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 6.111723423004150391e+00 4.044996500015258789e-01 4.044996500015258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.070286870002746582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.981206178665161133e-01 -6.171802624521660618e-08 -6.171802624521660618e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 6.037487983703613281e+00 4.069788753986358643e-01 4.069788753986358643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.022855281829833984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.924664616584777832e-01 -1.355151653115171939e-07 -1.355151653115171939e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 5.963656902313232422e+00 4.094903469085693359e-01 4.094903469085693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967259645462036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.869549989700317383e-01 4.220032678858842701e-08 4.220032678858842701e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 5.901595592498779297e+00 4.116378128528594971e-01 4.116378128528594971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911993026733398438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.824074029922485352e-01 -6.987957590354199056e-08 -6.987957590354199056e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 5.867827892303466797e+00 4.128205478191375732e-01 4.128205478191375732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.847454309463500977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.799690961837768555e-01 -9.801351552596315742e-08 -9.801351552596315742e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 5.778350830078125000e+00 4.160045385360717773e-01 4.160045385360717773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.799759268760681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.735254168510437012e-01 1.343782969343010336e-07 1.343782969343010336e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 5.711717605590820312e+00 4.184240400791168213e-01 4.184240400791168213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.730440855026245117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688026428222656250e-01 1.409185017564595910e-07 1.409185017564595910e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 5.628946304321289062e+00 4.214892089366912842e-01 4.214892089366912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.693573594093322754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.629768252372741699e-01 9.031458603203645907e-08 9.031458603203645907e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 5.557664871215820312e+00 4.241835474967956543e-01 4.241835474967956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.665417551994323730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.580026388168334961e-01 1.007710466183198150e-07 1.007710466183198150e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 5.503200054168701172e+00 4.262774586677551270e-01 4.262774586677551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.595330238342285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.542272806167602539e-01 7.948710845084860921e-08 7.948710845084860921e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 5.438130855560302734e+00 4.288201332092285156e-01 4.288201332092285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.531066894531250000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.497186660766601562e-01 -6.234478178157587536e-08 -6.234478178157587536e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 5.373495101928710938e+00 4.313915073871612549e-01 4.313915073871612549e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.490048766136169434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.452448606491088867e-01 -4.089997673872858286e-08 -4.089997673872858286e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 5.287884235382080078e+00 4.348695874214172363e-01 4.348695874214172363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429229974746704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.392963171005249023e-01 5.969900485069956630e-08 5.969900485069956630e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 5.240024566650390625e+00 4.368509948253631592e-01 4.368509948253631592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.385460495948791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.359748482704162598e-01 -8.670411943967337720e-09 -8.670411943967337720e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 5.160757064819335938e+00 4.401931464672088623e-01 4.401931464672088623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.352496743202209473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.304298281669616699e-01 9.942073120328132063e-08 9.942073120328132063e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 5.108232975006103516e+00 4.424504637718200684e-01 4.424504637718200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.302852034568786621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.267421483993530273e-01 -9.566576864017406479e-09 -9.566576864017406479e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 5.061194896697998047e+00 4.445017278194427490e-01 4.445017278194427490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.241196990013122559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.234215140342712402e-01 1.336247805738821626e-07 1.336247805738821626e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 4.972944736480712891e+00 4.484284818172454834e-01 4.484284818172454834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.187990903854370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.171037197113037109e-01 -1.304395027545979246e-07 -1.304395027545979246e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 4.926535606384277344e+00 4.505356848239898682e-01 4.505356848239898682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.133329868316650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.137555480003356934e-01 8.682235375090385787e-09 8.682235375090385787e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 4.859908580780029297e+00 4.536134898662567139e-01 4.536134898662567139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.082507371902465820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.088848948478698730e-01 -6.141681296867318451e-08 -6.141681296867318451e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 4.763306140899658203e+00 4.581901431083679199e-01 4.581901431083679199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.041688323020935059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.016730904579162598e-01 2.690691758289176505e-08 2.690691758289176505e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 4.727972030639648438e+00 4.598990976810455322e-01 4.598990976810455322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.987288355827331543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.990038752555847168e-01 1.115386396577378036e-07 1.115386396577378036e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 4.662705898284912109e+00 4.631066024303436279e-01 4.631066024303436279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.917158722877502441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.939912438392639160e-01 -6.160550469758163672e-08 -6.160550469758163672e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 4.587949752807617188e+00 4.668643176555633545e-01 4.668643176555633545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.887088179588317871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.881186366081237793e-01 8.663326411806338001e-08 8.663326411806338001e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.016666561365127563e-03 4.518685340881347656e+00 4.704288542270660400e-01 4.704288542270660400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.827119946479797363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.825473308563232422e-01 -1.111471874537528493e-07 -1.111471874537528493e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.449990272521972656e+00 4.740459918975830078e-01 4.740459918975830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.775009393692016602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.768783926963806152e-01 -4.959974830853752792e-08 -4.959974830853752792e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 4.396402359008789062e+00 4.769262969493865967e-01 4.769262969493865967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.739193558692932129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.723538637161254883e-01 -1.237879132531816140e-09 -1.237879132531816140e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 4.338263988494873047e+00 4.801113903522491455e-01 4.801113903522491455e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.697222948074340820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.673260927200317383e-01 -8.647873528389027342e-10 -8.647873528389027342e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.270959377288818359e+00 4.838795363903045654e-01 4.838795363903045654e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.625031590461730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.613346934318542480e-01 2.722354963680118090e-08 2.722354963680118090e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.204181194305419922e+00 4.877073466777801514e-01 4.877073466777801514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.578881502151489258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.551972627639770508e-01 3.924121472209662898e-08 3.924121472209662898e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 4.161518573760986328e+00 4.902008771896362305e-01 4.902008771896362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.543634295463562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.511731147766113281e-01 -5.583399342867778614e-08 -5.583399342867778614e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 4.086219787597656250e+00 4.946968555450439453e-01 4.946968555450439453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.456576943397521973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.438299417495727539e-01 -9.530907618682249449e-09 -9.530907618682249449e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 4.034835338592529297e+00 4.978368878364562988e-01 4.978368878364562988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.380182862281799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.386470198631286621e-01 -2.253293018839030992e-08 -2.253293018839030992e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.960696935653686523e+00 5.024746656417846680e-01 5.024746656417846680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.346246957778930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.308769583702087402e-01 5.917577539094054373e-08 5.917577539094054373e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.900980472564697266e+00 5.063060522079467773e-01 5.063060522079467773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.302332639694213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.243602037429809570e-01 -2.085605643742383108e-08 -2.085605643742383108e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 3.846226930618286133e+00 5.098971128463745117e-01 5.098971128463745117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.235695242881774902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.181609630584716797e-01 2.810178045820066473e-08 2.810178045820066473e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.778358459472656250e+00 5.144562125205993652e-01 5.144562125205993652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.177350044250488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.101481318473815918e-01 -5.353115284378873184e-08 -5.353115284378873184e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.706626176834106445e+00 5.194103717803955078e-01 5.194103717803955078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.130667090415954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.012505888938903809e-01 -3.979306484325206839e-08 -3.979306484325206839e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 3.679913282394409180e+00 5.212922096252441406e-01 5.212922096252441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.071754455566406250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.978214740753173828e-01 -3.272650417329714401e-08 -3.272650417329714401e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.609126091003417969e+00 5.263795256614685059e-01 5.263795256614685059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.994075596332550049e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.883777737617492676e-01 3.559970451760818833e-08 3.559970451760818833e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 3.556468009948730469e+00 5.302620530128479004e-01 5.302620530128479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.961929619312286377e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.810107588768005371e-01 7.984397143445676193e-09 7.984397143445676193e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.491217613220214844e+00 5.351943969726562500e-01 5.351943969726562500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.888723194599151611e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.714325308799743652e-01 -1.346066369478648994e-08 -1.346066369478648994e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 3.439466953277587891e+00 5.392056107521057129e-01 5.392056107521057129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.805108904838562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.634629130363464355e-01 2.675858468137448654e-08 2.675858468137448654e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 3.383796930313110352e+00 5.436230301856994629e-01 5.436230301856994629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.743433594703674316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.544898509979248047e-01 1.475063982070423663e-08 1.475063982070423663e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.328617811203002930e+00 5.481103658676147461e-01 5.481103658676147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.670550227165222168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.451657772064208984e-01 -9.359986563595157349e-09 -9.359986563595157349e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.273892164230346680e+00 5.526724457740783691e-01 5.526724457740783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.606702625751495361e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.354799032211303711e-01 2.105800689378156676e-08 2.105800689378156676e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.661111049354076385e-03 3.211263895034790039e+00 5.580357313156127930e-01 5.580357313156127930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.516583979129791260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.238452553749084473e-01 9.019828439704724588e-09 9.019828439704724588e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 3.169895410537719727e+00 5.616652369499206543e-01 5.616652369499206543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.441566765308380127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.158892869949340820e-01 -2.860262782178324414e-08 -2.860262782178324414e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 3.116460561752319336e+00 5.664598941802978516e-01 5.664598941802978516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.374217689037322998e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.052774548530578613e-01 4.221720928399008699e-08 4.221720928399008699e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 3.067577123641967773e+00 5.709555149078369141e-01 5.709555149078369141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.324048757553100586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.953347146511077881e-01 2.687704636628041044e-08 2.687704636628041044e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 3.015015602111816406e+00 5.759108066558837891e-01 5.759108066558837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.233135581016540527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.844275116920471191e-01 -8.896670067315426422e-10 -8.896670067315426422e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 2.962942600250244141e+00 5.809494853019714355e-01 5.809494853019714355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.151400029659271240e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.734462797641754150e-01 -1.813215178003702022e-08 -1.813215178003702022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 2.907366037368774414e+00 5.864758491516113281e-01 5.864758491516113281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.049196839332580566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.614801108837127686e-01 -7.543064839410362765e-09 -7.543064839410362765e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 2.871906518936157227e+00 5.900853872299194336e-01 5.900853872299194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.975426554679870605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.537249505519866943e-01 -5.330889507604297251e-09 -5.330889507604297251e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.805524587631225586e+00 5.970256328582763672e-01 5.970256328582763672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.889032602310180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.385854601860046387e-01 -2.179996272388962097e-08 -2.179996272388962097e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.759153604507446289e+00 6.020215749740600586e-01 6.020215749740600586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.798496723175048828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.275574386119842529e-01 -2.019128331198771775e-08 -2.019128331198771775e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 2.724612474441528320e+00 6.058256030082702637e-01 6.058256030082702637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.709897100925445557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.190296828746795654e-01 -2.076697569464158732e-08 -2.076697569464158732e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 2.675089120864868164e+00 6.114076375961303711e-01 6.114076375961303711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.573643267154693604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.062278270721435547e-01 -7.806619350958499126e-09 -7.806619350958499126e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 2.633577108383178711e+00 6.162074804306030273e-01 6.162074804306030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.487188816070556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.949408829212188721e-01 4.045240586947329575e-09 4.045240586947329575e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.588623523712158203e+00 6.215349435806274414e-01 6.215349435806274414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.424911499023437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.820728659629821777e-01 3.346478649746131850e-09 3.346478649746131850e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 2.536693334579467773e+00 6.278646588325500488e-01 6.278646588325500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.284766376018524170e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.662860691547393799e-01 -2.330529014216153882e-08 -2.330529014216153882e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.492577791213989258e+00 6.333964467048645020e-01 6.333964467048645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.195981085300445557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.520342111587524414e-01 -2.238552099242951954e-08 -2.238552099242951954e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 2.452512502670288086e+00 6.385492086410522461e-01 6.385492086410522461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.091455996036529541e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.383602797985076904e-01 1.153082962446205784e-08 1.153082962446205784e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 2.423563957214355469e+00 6.423515081405639648e-01 6.423515081405639648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.978539764881134033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.280192911624908447e-01 1.109983571723205387e-08 1.109983571723205387e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 2.376869678497314453e+00 6.486304402351379395e-01 6.486304402351379395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.887097001075744629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.104468882083892822e-01 -3.955619831685908139e-09 -3.955619831685908139e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 2.327119588851928711e+00 6.555270552635192871e-01 6.555270552635192871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.722879946231842041e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.904298007488250732e-01 -7.157400006008174387e-09 -7.157400006008174387e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.284904241561889648e+00 6.615550518035888672e-01 6.615550518035888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.588085234165191650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.723108530044555664e-01 4.783117901752120815e-09 4.783117901752120815e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.246521234512329102e+00 6.671826243400573730e-01 6.671826243400573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.473699450492858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.548583447933197021e-01 -1.056699439061503654e-08 -1.056699439061503654e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 2.215364217758178711e+00 6.718578934669494629e-01 6.718578934669494629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.378658801317214966e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.399585098028182983e-01 7.170910976128652692e-09 7.170910976128652692e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 2.194723606109619141e+00 6.750097870826721191e-01 6.750097870826721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.289459258317947388e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.297087460756301880e-01 1.020329953860255046e-08 1.020329953860255046e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 2.167343378067016602e+00 6.792601346969604492e-01 6.792601346969604492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.177634537220001221e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.156106829643249512e-01 -4.354125948680120928e-09 -4.354125948680120928e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 2.146928310394287109e+00 6.824820637702941895e-01 6.824820637702941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.048441767692565918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.047176063060760498e-01 -7.891884479249711148e-09 -7.891884479249711148e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.106358766555786133e+00 6.890231966972351074e-01 6.890231966972351074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.914408951997756958e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.820147186517715454e-01 8.825679742585634813e-09 8.825679742585634813e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.730242371559143066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.518893837928771973e-01 -2.242629193460743409e-09 -2.242629193460743409e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.016541957855224609e+00 7.042005658149719238e-01 7.042005658149719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.550867259502410889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.263196021318435669e-01 -4.078234638882349827e-09 -4.078234638882349827e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 1.957732677459716797e+00 7.146992087364196777e-01 7.146992087364196777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.374750584363937378e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.522292226552963257e-02 -6.000013819118521496e-10 -6.000013819118521496e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.480555627495050430e-02 1.883866071701049805e+00 7.285762429237365723e-01 7.285762429237365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.062928289175033569e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.752915583550930023e-02 6.917106887271984306e-10 6.917106887271984306e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 1.839603900909423828e+00 7.372891306877136230e-01 7.372891306877136230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.838078379631042480e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.061235554516315460e-02 3.361788625255712759e-11 3.361788625255712759e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 1.798951625823974609e+00 7.455731630325317383e-01 7.455731630325317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.274607568979263306e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.832314327359199524e-02 1.111758685112818057e-09 1.111758685112818057e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.725124597549438477e+00 7.613594532012939453e-01 7.613594532012939453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.476210892200469971e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.244159489870071411e-01 -4.658774699350942683e-09 -4.658774699350942683e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig41_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.933333260240033269e-04 1.001160264015197754e+00 9.994203448295593262e-01 9.994203448295593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.786116441711783409e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.350816667079925537e-03 5.194507324279840077e-11 5.194507324279840077e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.015116691589355469e+00 9.925262928009033203e-01 9.925262928009033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.412508592009544373e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.259347543120384216e-02 4.120288554787521207e-10 4.120288554787521207e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999985247850418e-03 1.022141218185424805e+00 9.891098737716674805e-01 9.891098737716674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.790479853749275208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.149583682417869568e-02 -5.093514499066031931e-10 -5.093514499066031931e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.036242604255676270e+00 9.823568463325500488e-01 9.823568463325500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.402336180210113525e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.796866774559020996e-02 -1.879730149312308640e-09 -1.879730149312308640e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000027641654015e-03 1.048064112663269043e+00 9.768009781837463379e-01 9.768009781837463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.170917004346847534e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.270422190427780151e-01 5.405915715073206229e-10 5.405915715073206229e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999970495700836e-03 1.062363147735595703e+00 9.702050089836120605e-01 9.702050089836120605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.487570554018020630e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.605563908815383911e-01 1.685107164917098999e-09 1.685107164917098999e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156666665337979794e-03 1.069528341293334961e+00 9.669496417045593262e-01 9.669496417045593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.716196835041046143e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766897141933441162e-01 -3.469968312685978162e-09 -3.469968312685978162e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999970495700836e-03 1.083972454071044922e+00 9.604856371879577637e-01 9.604856371879577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.008184343576431274e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.080282568931579590e-01 4.148761334477057972e-10 4.148761334477057972e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000027641654015e-03 1.096062421798706055e+00 9.551736712455749512e-01 9.551736712455749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.281107008457183838e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.330777049064636230e-01 2.235193363731013960e-09 2.235193363731013960e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.118010163307189941e+00 9.457516670227050781e-01 9.457516670227050781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.574985921382904053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.760700881481170654e-01 1.413684280748839228e-09 1.413684280748839228e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156666665337979794e-03 1.125360250473022461e+00 9.426581263542175293e-01 9.426581263542175293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.759273648262023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.897769808769226074e-01 1.905836377602554421e-09 1.905836377602554421e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.147598028182983398e+00 9.334802031517028809e-01 9.334802031517028809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.062030375003814697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.293691575527191162e-01 7.676007385271077510e-09 7.676007385271077510e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999985247850418e-03 1.155066132545471191e+00 9.304575920104980469e-01 9.304575920104980469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.294210135936737061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.420473337173461914e-01 6.296193788557502558e-09 6.296193788557502558e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.175077676773071289e+00 9.225007295608520508e-01 9.225007295608520508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.557485640048980713e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.746260404586791992e-01 -4.944526565964224574e-09 -4.944526565964224574e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.190193653106689453e+00 9.166238903999328613e-01 9.166238903999328613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.722220361232757568e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.979482352733612061e-01 2.396660647718817927e-11 2.396660647718817927e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.215616464614868164e+00 9.069883227348327637e-01 9.069883227348327637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.020214080810546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.348807036876678467e-01 -3.115751212590112118e-09 -3.115751212590112118e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.733333040960133076e-04 1.220737695693969727e+00 9.050838351249694824e-01 9.050838351249694824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.230442941188812256e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.419868588447570801e-01 -4.081226023799899849e-09 -4.081226023799899849e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.238724470138549805e+00 8.984887599945068359e-01 8.984887599945068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.466806054115295410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.661314189434051514e-01 6.825715104241680820e-09 6.825715104241680820e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.259445071220397949e+00 8.910670280456542969e-01 8.910670280456542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.645193517208099365e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.924412071704864502e-01 8.324292366523877718e-10 8.324292366523877718e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.277713656425476074e+00 8.846738934516906738e-01 8.846738934516906738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.891351461410522461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.143869519233703613e-01 2.409173305295553291e-09 2.409173305295553291e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.298756480216979980e+00 8.774777650833129883e-01 8.774777650833129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.128808021545410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.383152365684509277e-01 4.174502521436807001e-09 4.174502521436807001e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.322638034820556641e+00 8.695198297500610352e-01 8.695198297500610352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.357024073600769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.638449788093566895e-01 -6.451937650808758917e-09 -6.451937650808758917e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.338672041893005371e+00 8.642967343330383301e-01 8.642967343330383301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.501514077186584473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.800757408142089844e-01 6.471452707046410069e-09 6.471452707046410069e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.360208988189697266e+00 8.574270009994506836e-01 8.574270009994506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.728695392608642578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.008087992668151855e-01 -1.672475491432123818e-08 -1.672475491432123818e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.379191875457763672e+00 8.515058755874633789e-01 8.515058755874633789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.894860029220581055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.181256175041198730e-01 1.840835039956800756e-09 1.840835039956800756e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.406548619270324707e+00 8.431845307350158691e-01 8.431845307350158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.056634187698364258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.416236162185668945e-01 -1.525385329159689718e-08 -1.525385329159689718e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.425850868225097656e+00 8.374578356742858887e-01 8.374578356742858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.233419775962829590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.572287678718566895e-01 1.527422455183113925e-08 1.527422455183113925e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.448075294494628906e+00 8.310065269470214844e-01 8.310065269470214844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.401613950729370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.742722392082214355e-01 1.485804190792805457e-08 1.485804190792805457e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.476103544235229492e+00 8.230791687965393066e-01 8.230791687965393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.585280299186706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.944551467895507812e-01 -1.310712605118169449e-08 -1.310712605118169449e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.498714566230773926e+00 8.168466687202453613e-01 8.168466687202453613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.763149499893188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.097411155700683594e-01 -1.487986978077060485e-08 -1.487986978077060485e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.527226448059082031e+00 8.091858625411987305e-01 8.091858625411987305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.895223259925842285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.278513312339782715e-01 1.585499376233201474e-08 1.585499376233201474e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 1.558877110481262207e+00 8.009290695190429688e-01 8.009290695190429688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.018371820449829102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.465471029281616211e-01 -5.048132578622244182e-09 -5.048132578622244182e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.587952852249145508e+00 7.935625910758972168e-01 7.935625910758972168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.175035476684570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.625197768211364746e-01 -1.849294051226024749e-10 -1.849294051226024749e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.614348053932189941e+00 7.870483398437500000e-01 7.870483398437500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.306289076805114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.760996818542480469e-01 1.276532657357165590e-09 1.276532657357165590e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 1.649863243103027344e+00 7.785311937332153320e-01 7.785311937332153320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.400854229927062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.931113839149475098e-01 -8.860482125783164520e-09 -8.860482125783164520e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 1.688804149627685547e+00 7.695030570030212402e-01 7.695030570030212402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.515240907669067383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.102396130561828613e-01 8.937860229707439430e-09 8.937860229707439430e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.709948539733886719e+00 7.647306323051452637e-01 7.647306323051452637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.639184594154357910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.189145326614379883e-01 9.626660357753280550e-09 9.626660357753280550e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 1.755704522132873535e+00 7.546998858451843262e-01 7.546998858451843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.707299590110778809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.363593816757202148e-01 -2.034688861840550089e-09 -2.034688861840550089e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.786553025245666504e+00 7.481557726860046387e-01 7.481557726860046387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.821224927902221680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.471468091011047363e-01 -3.342162813169125002e-08 -3.342162813169125002e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.860000055283308029e-03 1.817643165588378906e+00 7.417297363281250000e-01 7.417297363281250000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.878100275993347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.573007583618164062e-01 -3.401358128485298948e-08 -3.401358128485298948e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 1.852184891700744629e+00 7.347808480262756348e-01 7.347808480262756348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.940864562988281250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.678020834922790527e-01 1.733494059408258181e-08 1.733494059408258181e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 1.887051701545715332e+00 7.279610037803649902e-01 7.279610037803649902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.056563735008239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.776320219039916992e-01 3.543370041825255612e-08 3.543370041825255612e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 1.925433754920959473e+00 7.206687927246093750e-01 7.206687927246093750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.083000779151916504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.876310586929321289e-01 -1.299213181482627988e-09 -1.299213181482627988e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 1.977229714393615723e+00 7.111667394638061523e-01 7.111667394638061523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.148245811462402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.998941183090209961e-01 4.008932563692724216e-08 4.008932563692724216e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 2.013248682022094727e+00 7.047762870788574219e-01 7.047762870788574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.192924857139587402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.076411128044128418e-01 3.151137661916436628e-08 3.151137661916436628e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.288323283195495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.161388874053955078e-01 1.506515445726108737e-08 1.506515445726108737e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.106358766555786133e+00 6.890231966972351074e-01 6.890231966972351074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.304307460784912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.251227974891662598e-01 -1.886058953459723853e-08 -1.886058953459723853e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.157109022140502930e+00 6.808696389198303223e-01 6.808696389198303223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.332588076591491699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.332798719406127930e-01 -6.613618097617290914e-09 -6.613618097617290914e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 2.194723606109619141e+00 6.750097870826721191e-01 6.750097870826721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.373769521713256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.387639760971069336e-01 4.388570573610195424e-08 4.388570573610195424e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.246521234512329102e+00 6.671826243400573730e-01 6.671826243400573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.413071632385253906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.456264972686767578e-01 -3.372645096533233300e-08 -3.372645096533233300e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.298923015594482422e+00 6.595348715782165527e-01 6.595348715782165527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.402434587478637695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.518141150474548340e-01 -2.857268555089831352e-08 -2.857268555089831352e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 2.337749242782592773e+00 6.540350914001464844e-01 6.540350914001464844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.478232026100158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.559397101402282715e-01 4.293205790872889338e-08 4.293205790872889338e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 2.384028673171997070e+00 6.476557850837707520e-01 6.476557850837707520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.455725908279418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.604062438011169434e-01 3.202367082622004091e-08 3.202367082622004091e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 2.441625118255615234e+00 6.399713158607482910e-01 6.399713158607482910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.510016798973083496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.653383493423461914e-01 -4.530638619826277136e-08 -4.530638619826277136e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 2.492577791213989258e+00 6.333964467048645020e-01 6.333964467048645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.481428027153015137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.691562056541442871e-01 -4.679844067823069054e-08 -4.679844067823069054e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 2.562592744827270508e+00 6.246837377548217773e-01 6.246837377548217773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.469261527061462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.736801981925964355e-01 -4.282441068426123820e-08 -4.282441068426123820e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 2.599833726882934570e+00 6.201934814453125000e-01 6.201934814453125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.512111306190490723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.757435917854309082e-01 6.606342140003107488e-09 6.606342140003107488e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 2.659965276718139648e+00 6.131433248519897461e-01 6.131433248519897461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.495112657546997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.786694049835205078e-01 -4.255748820014559897e-08 -4.255748820014559897e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 2.713136196136474609e+00 6.071055531501770020e-01 6.071055531501770020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.546857833862304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.808420538902282715e-01 4.526043539954116568e-08 4.526043539954116568e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 2.778422355651855469e+00 5.999304056167602539e-01 5.999304056167602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.512744903564453125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.830460548400878906e-01 1.637241808793987730e-08 1.637241808793987730e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 2.824954271316528320e+00 5.949689149856567383e-01 5.949689149856567383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.530798554420471191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.843087792396545410e-01 -4.189401181520224782e-08 -4.189401181520224782e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 2.879775047302246094e+00 5.892786383628845215e-01 5.892786383628845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.525869250297546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.855154752731323242e-01 -2.463055892576448969e-08 -2.463055892576448969e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 2.947024583816528320e+00 5.825163722038269043e-01 5.825163722038269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.514654040336608887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.866154193878173828e-01 -3.961289962717273738e-08 -3.961289962717273738e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 2.994941711425781250e+00 5.778376460075378418e-01 5.778376460075378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.521435856819152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.871433377265930176e-01 2.392994247202295810e-09 2.392994247202295810e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 3.059455871582031250e+00 5.717127919197082520e-01 5.717127919197082520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.516108989715576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.875771403312683105e-01 -5.959179816272808239e-08 -5.959179816272808239e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 3.124657154083251953e+00 5.657164454460144043e-01 5.657164454460144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.531935214996337891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.877046346664428711e-01 1.422274920059862779e-08 1.422274920059862779e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 3.178126335144042969e+00 5.609374642372131348e-01 5.609374642372131348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.491125702857971191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.875843524932861328e-01 1.397950200043851510e-09 1.397950200043851510e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 3.248753786087036133e+00 5.548065900802612305e-01 5.548065900802612305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.522055149078369141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.871720671653747559e-01 5.772261602032813244e-08 5.772261602032813244e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 3.299091100692749023e+00 5.505577325820922852e-01 5.505577325820922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.507955670356750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.866897463798522949e-01 5.176792683414532803e-08 5.176792683414532803e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.109999820590019226e-03 3.388066053390502930e+00 5.432804226875305176e-01 5.432804226875305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.456079363822937012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.855626225471496582e-01 -6.801204222028900404e-08 -6.801204222028900404e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 3.430867195129394531e+00 5.398809909820556641e-01 5.398809909820556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.473401665687561035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.848606586456298828e-01 3.906393430952448398e-09 3.906393430952448398e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.723333314061164856e-03 3.517237663269042969e+00 5.332110524177551270e-01 5.332110524177551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.467803001403808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.832516312599182129e-01 6.092362525578209898e-08 6.092362525578209898e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 3.565223693847656250e+00 5.296105146408081055e-01 5.296105146408081055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.469681143760681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.822069406509399414e-01 5.308103823153942358e-08 5.308103823153942358e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 3.640006065368652344e+00 5.241419672966003418e-01 5.241419672966003418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.460169434547424316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.804387688636779785e-01 -9.560554303789103869e-08 -9.560554303789103869e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 3.702160835266113281e+00 5.197235345840454102e-01 5.197235345840454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.437131643295288086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.788213372230529785e-01 -3.152399585815146565e-08 -3.152399585815146565e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.726666517555713654e-03 3.791899442672729492e+00 5.135368108749389648e-01 5.135368108749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.403504490852355957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.763122200965881348e-01 9.215992236022430006e-08 9.215992236022430006e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.846226930618286133e+00 5.098971128463745117e-01 5.098971128463745117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.429242372512817383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.746688008308410645e-01 -6.192814794303558301e-08 -6.192814794303558301e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.914699792861938477e+00 5.054180622100830078e-01 5.054180622100830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.402168154716491699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.725087285041809082e-01 7.884314356942923041e-08 7.884314356942923041e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 3.974560499191284180e+00 5.015975832939147949e-01 5.015975832939147949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.375933170318603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.705318212509155273e-01 7.953644853841979057e-08 7.953644853841979057e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 4.048828125000000000e+00 4.969758987426757812e-01 4.969758987426757812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.372642993927001953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.679932594299316406e-01 -1.919855208143417258e-08 -1.919855208143417258e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 4.119073390960693359e+00 4.927200675010681152e-01 4.927200675010681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.365060091018676758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.655020833015441895e-01 -1.660754378463025205e-08 -1.660754378463025205e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 4.204181194305419922e+00 4.877073466777801514e-01 4.877073466777801514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.316202759742736816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.623937606811523438e-01 -1.085742837858560961e-07 -1.085742837858560961e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 4.261375904083251953e+00 4.844233691692352295e-01 4.844233691692352295e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.323224782943725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.602390527725219727e-01 -4.010939846921246499e-08 -4.010939846921246499e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 4.352772712707519531e+00 4.793105721473693848e-01 4.793105721473693848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.297731876373291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.567434787750244141e-01 -2.368517471040831879e-08 -2.368517471040831879e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 4.425595760345458984e+00 4.753506779670715332e-01 4.753506779670715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.264523148536682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.538902044296264648e-01 1.153170217094157124e-07 1.153170217094157124e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.723333314061164856e-03 4.523618698120117188e+00 4.701722562313079834e-01 4.701722562313079834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.253126144409179688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.500005245208740234e-01 6.018427711751428433e-08 6.018427711751428433e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 4.573053836822509766e+00 4.676240384578704834e-01 4.676240384578704834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.234477639198303223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.479997158050537109e-01 3.618058030951942783e-08 3.618058030951942783e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 4.667716979980468750e+00 4.628579616546630859e-01 4.628579616546630859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.193565011024475098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.441618919372558594e-01 2.250840225315187126e-08 2.250840225315187126e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 4.733017921447753906e+00 4.596538841724395752e-01 4.596538841724395752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.188102841377258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.414826631546020508e-01 -1.231019837177882437e-07 -1.231019837177882437e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 4.829313755035400391e+00 4.550480842590332031e-01 4.550480842590332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.165254592895507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.375287294387817383e-01 -1.231194346473785117e-07 -1.231194346473785117e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 4.900866031646728516e+00 4.517140388488769531e-01 4.517140388488769531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.130607008934020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.345736503601074219e-01 -9.789562227524584159e-08 -9.789562227524584159e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 4.983297348022460938e+00 4.479624330997467041e-01 4.479624330997467041e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.113033175468444824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.311705827713012695e-01 -8.326421152560214978e-08 -8.326421152560214978e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 5.061194896697998047e+00 4.445017278194427490e-01 4.445017278194427490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.075147867202758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.279575943946838379e-01 -9.678478818386793137e-08 -9.678478818386793137e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.726666517555713654e-03 5.166028976440429688e+00 4.399684965610504150e-01 4.399684965610504150e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.058204054832458496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.236592054367065430e-01 -1.198909558297600597e-07 -1.198909558297600597e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.250651359558105469e+00 4.364086985588073730e-01 4.364086985588073730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033561110496520996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.202002882957458496e-01 9.384899612996377982e-08 9.384899612996377982e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.723333314061164856e-03 5.357373237609863281e+00 4.320400953292846680e-01 4.320400953292846680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.985250353813171387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.158810377120971680e-01 -4.827893462788779289e-08 -4.827893462788779289e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 5.448956489562988281e+00 4.283939599990844727e-01 4.283939599990844727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.981549501419067383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.122048020362854004e-01 1.118208956540911458e-07 1.118208956540911458e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.535856246948242188e+00 4.250182807445526123e-01 4.250182807445526123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.950257658958435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.087517857551574707e-01 1.396093125549668912e-07 1.396093125549668912e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.623443126678466797e+00 4.216953814029693604e-01 4.216953814029693604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.935124635696411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.053111076354980469e-01 -9.587787985765316989e-08 -9.587787985765316989e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.711717605590820312e+00 4.184240400791168213e-01 4.184240400791168213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.896888852119445801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.018884897232055664e-01 -1.631738655305525754e-08 -1.631738655305525754e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 5.789509773254394531e+00 4.156033992767333984e-01 4.156033992767333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.936344742774963379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.989099860191345215e-01 -1.339668074251676444e-07 -1.339668074251676444e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 5.884699821472167969e+00 4.122283458709716797e-01 4.122283458709716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.879568338394165039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.953221440315246582e-01 1.214521603287721518e-07 1.214521603287721518e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 5.957993030548095703e+00 4.096849560737609863e-01 4.096849560737609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.891860008239746094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.925987482070922852e-01 -5.550089099415345117e-08 -5.550089099415345117e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 6.048845291137695312e+00 4.065966308116912842e-01 4.065966308116912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.862586379051208496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.892781138420104980e-01 1.046370812218810897e-08 1.046370812218810897e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 6.123199462890625000e+00 4.041204154491424561e-01 4.041204154491424561e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.867274880409240723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.866045475006103516e-01 7.367665944002510514e-08 7.367665944002510514e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 6.192184448242187500e+00 4.018630385398864746e-01 4.018630385398864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.883087992668151855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.841611146926879883e-01 1.407283889420796186e-07 1.407283889420796186e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 6.261605262756347656e+00 3.996291458606719971e-01 3.996291458606719971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.861542105674743652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.817390203475952148e-01 -1.412729204730567290e-07 -1.412729204730567290e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999970495700836e-03 6.226821422576904297e+00 4.007437825202941895e-01 4.007437825202941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.794094085693359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.788577318191528320e-01 -4.002509967904188670e-08 -4.002509967904188670e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 6.157643795013427734e+00 4.029885530471801758e-01 4.029885530471801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.710440754890441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.732204437255859375e-01 8.601296030974481255e-08 8.601296030974481255e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 6.111723423004150391e+00 4.044996500015258789e-01 4.044996500015258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.679201364517211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.695963621139526367e-01 1.159571354492072714e-07 1.159571354492072714e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 6.054552555084228516e+00 4.064049422740936279e-01 4.064049422740936279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.586981058120727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.651710748672485352e-01 -1.255768893315689638e-07 -1.255768893315689638e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 5.992018699645996094e+00 4.085201025009155273e-01 4.085201025009155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.542948126792907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.604385852813720703e-01 6.090519377721648198e-08 6.090519377721648198e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 5.912824630737304688e+00 4.112467765808105469e-01 4.112467765808105469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.471013665199279785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.545764088630676270e-01 6.061497970222262666e-10 6.061497970222262666e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.473333315923810005e-03 5.862257957458496094e+00 4.130166172981262207e-01 4.130166172981262207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.426400780677795410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.509359955787658691e-01 2.192513193222112022e-08 2.192513193222112022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 5.789509773254394531e+00 4.156033992767333984e-01 4.156033992767333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.372502684593200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.457711338996887207e-01 -9.936206879501696676e-08 -9.936206879501696676e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 5.750547885894775391e+00 4.170089662075042725e-01 4.170089662075042725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.304433584213256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.430625200271606445e-01 4.999981229047989473e-08 4.999981229047989473e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 5.695096015930175781e+00 4.190342128276824951e-01 4.190342128276824951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.230883240699768066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.392428755760192871e-01 -1.316919053806486772e-07 -1.316919053806486772e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 5.617942810058593750e+00 4.219017624855041504e-01 4.219017624855041504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.186272144317626953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.339886069297790527e-01 -6.115121209404605906e-08 -6.115121209404605906e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 5.552243709564208984e+00 4.243905842304229736e-01 4.243905842304229736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.141900062561035156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.295859694480895996e-01 1.186059535029926337e-07 1.186059535029926337e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 5.497758865356445312e+00 4.264883399009704590e-01 4.264883399009704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.090024948120117188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.259764909744262695e-01 9.570840120431967080e-08 9.570840120431967080e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 5.427315711975097656e+00 4.292472004890441895e-01 4.292472004890441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.024190425872802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.213421702384948730e-01 4.013037369077210315e-08 4.013037369077210315e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.473333315923810005e-03 5.378874301910400391e+00 4.311757385730743408e-01 4.311757385730743408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967613697052001953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.181865811347961426e-01 -1.354301844003202859e-07 -1.354301844003202859e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.796666722744703293e-03 5.298513412475585938e+00 4.344331622123718262e-01 4.344331622123718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.891062259674072266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.129608035087585449e-01 -4.906269168714061379e-08 -4.906269168714061379e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 5.240024566650390625e+00 4.368509948253631592e-01 4.368509948253631592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.864467859268188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.091874122619628906e-01 -8.972091336545418017e-08 -8.972091336545418017e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 5.181814670562744141e+00 4.392978250980377197e-01 4.392978250980377197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.796780824661254883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.054394125938415527e-01 9.136766720985178836e-08 9.136766720985178836e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 5.118725299835205078e+00 4.419967532157897949e-01 4.419967532157897949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.756386756896972656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.013796210289001465e-01 -1.030849716698867269e-08 -1.030849716698867269e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 5.061194896697998047e+00 4.445017278194427490e-01 4.445017278194427490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.695543527603149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.976793646812438965e-01 4.598405212163925171e-09 4.598405212163925171e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 4.998846530914306641e+00 4.472652077674865723e-01 4.472652077674865723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.662365198135375977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.936581969261169434e-01 -1.374775138174300082e-08 -1.374775138174300082e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 4.941995620727539062e+00 4.498304128646850586e-01 4.498304128646850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.575180888175964355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.899820208549499512e-01 1.052682421232020715e-07 1.052682421232020715e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 4.870142936706542969e+00 4.531366229057312012e-01 4.531366229057312012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.514028310775756836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.853024005889892578e-01 -7.211866659417864867e-08 -7.211866659417864867e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 4.808941841125488281e+00 4.560109078884124756e-01 4.560109078884124756e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.470591425895690918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.812932729721069336e-01 9.941848588823631871e-08 9.941848588823631871e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 4.738066196441650391e+00 4.594089090824127197e-01 4.594089090824127197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.433436870574951172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.766036987304687500e-01 1.175951638288097456e-07 1.175951638288097456e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 4.682723045349121094e+00 4.621157646179199219e-01 4.621157646179199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.333919763565063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.729102373123168945e-01 -1.057077270161244087e-08 -1.057077270161244087e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.860000055283308029e-03 4.632739543914794922e+00 4.646019935607910156e-01 4.646019935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.281660199165344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.695421576499938965e-01 -6.972823030082508922e-08 -6.972823030082508922e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 4.563136577606201172e+00 4.681319296360015869e-01 4.681319296360015869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.233680248260498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.647849321365356445e-01 -1.199380221805768088e-07 -1.199380221805768088e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 4.508870124816894531e+00 4.709406197071075439e-01 4.709406197071075439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.166050434112548828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.610251903533935547e-01 3.109502699771837797e-08 3.109502699771837797e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 4.430477619171142578e+00 4.750887155532836914e-01 4.750887155532836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.132059693336486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.554866671562194824e-01 -5.290095828058838379e-08 -5.290095828058838379e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 4.372113704681396484e+00 4.782492220401763916e-01 4.782492220401763916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.075094938278198242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.512860298156738281e-01 8.969880127551732585e-08 8.969880127551732585e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 4.318998336791992188e+00 4.811809957027435303e-01 4.811809957027435303e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.005022525787353516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.473958730697631836e-01 -2.923439978985697962e-08 -2.923439978985697962e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 4.270959377288818359e+00 4.838795363903045654e-01 4.838795363903045654e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.948763489723205566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.438151240348815918e-01 1.390637294207408559e-08 1.390637294207408559e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 4.189922332763671875e+00 4.885364770889282227e-01 4.885364770889282227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.915231108665466309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.376131415367126465e-01 -1.649237901801825501e-08 -1.649237901801825501e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 4.133170127868652344e+00 4.918790757656097412e-01 4.918790757656097412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.855141878128051758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.331547737121582031e-01 -6.330083124339580536e-10 -6.330083124339580536e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 4.081531524658203125e+00 4.949809014797210693e-01 4.949809014797210693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.781672596931457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.290030121803283691e-01 -1.186725739898975007e-08 -1.186725739898975007e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 4.020866870880126953e+00 4.987008869647979736e-01 4.987008869647979736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.723167657852172852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.239962816238403320e-01 1.686112227616831660e-08 1.686112227616831660e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.965315580368041992e+00 5.021820068359375000e-01 5.021820068359375000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.660467147827148438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.192803621292114258e-01 -1.147481043517473154e-08 -1.147481043517473154e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.896399497985839844e+00 5.066035985946655273e-01 5.066035985946655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.587909817695617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.132343053817749023e-01 4.810823384104878642e-08 4.810823384104878642e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.855332374572753906e+00 5.092946290969848633e-01 5.092946290969848633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.541857481002807617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.095268964767456055e-01 -5.427051519291126169e-08 -5.427051519291126169e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 3.782869338989257812e+00 5.141493678092956543e-01 5.141493678092956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.480017066001892090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.027590274810791016e-01 -1.920284375955816358e-08 -1.920284375955816358e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 3.724514007568359375e+00 5.181615352630615234e-01 5.181615352630615234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.397590994834899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.970951557159423828e-01 -9.445081161629786948e-09 -9.445081161629786948e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.684365034103393555e+00 5.209771394729614258e-01 5.209771394729614258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.339787006378173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.930773258209228516e-01 -2.202632742864807369e-08 -2.202632742864807369e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 3.622322559356689453e+00 5.254198312759399414e-01 5.254198312759399414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.297446250915527344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.866505742073059082e-01 -1.427386564500920940e-08 -1.427386564500920940e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.569605588912963867e+00 5.292853713035583496e-01 5.292853713035583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.208543539047241211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.809738278388977051e-01 8.664272854730370454e-09 8.664272854730370454e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 3.521589994430541992e+00 5.328814387321472168e-01 5.328814387321472168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.144888162612915039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.756153702735900879e-01 4.749911397539108293e-08 4.749911397539108293e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.469614028930664062e+00 5.368579626083374023e-01 5.368579626083374023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.073523521423339844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.695958375930786133e-01 2.640414464849527576e-08 2.640414464849527576e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.405169010162353516e+00 5.419143438339233398e-01 5.419143438339233398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.010536313056945801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.617863774299621582e-01 1.423551765356023679e-08 1.423551765356023679e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 3.345533609390258789e+00 5.467229485511779785e-01 5.467229485511779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.922906756401062012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.541932225227355957e-01 -4.291121058486169204e-08 -4.291121058486169204e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 3.290668487548828125e+00 5.512618422508239746e-01 5.512618422508239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.840832948684692383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.468688845634460449e-01 -4.611720783032069448e-08 -4.611720783032069448e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 3.244573593139648438e+00 5.551638603210449219e-01 5.551638603210449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.751283526420593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.404430270195007324e-01 -1.579897457304468844e-08 -1.579897457304468844e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.182263612747192383e+00 5.605726838111877441e-01 5.605726838111877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.703798294067382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.313221454620361328e-01 2.451022851346351672e-08 2.451022851346351672e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 3.153394699096679688e+00 5.631328225135803223e-01 5.631328225135803223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.599709212779998779e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.269204020500183105e-01 -1.619166312138986541e-08 -1.619166312138986541e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 3.079744100570678711e+00 5.698265433311462402e-01 5.698265433311462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.527299404144287109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.151149272918701172e-01 1.214453959619277157e-08 1.214453959619277157e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.860000055283308029e-03 3.039234399795532227e+00 5.736115574836730957e-01 5.736115574836730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.472072124481201172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.082570552825927734e-01 1.461438614569487981e-08 1.461438614569487981e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 2.982908964157104492e+00 5.790019035339355469e-01 5.790019035339355469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.352693855762481689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.982400178909301758e-01 -4.304040857050495106e-08 -4.304040857050495106e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.473333315923810005e-03 2.947024583816528320e+00 5.825163722038269043e-01 5.825163722038269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.314156472682952881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.915496349334716797e-01 -3.631811296145315282e-08 -3.631811296145315282e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 2.891564130783081055e+00 5.880761742591857910e-01 5.880761742591857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.191400408744812012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.806909799575805664e-01 2.131508836100692861e-08 2.131508836100692861e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 2.848398685455322266e+00 5.925153493881225586e-01 5.925153493881225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.101903736591339111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.717776417732238770e-01 -2.830582701562889270e-08 -2.830582701562889270e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.004333328455686569e-02 2.747604608535766602e+00 6.032854914665222168e-01 6.032854914665222168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907370567321777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.491665601730346680e-01 -4.924046237420043326e-08 -4.924046237420043326e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.656666778028011322e-03 2.652403116226196289e+00 6.140167713165283203e-01 6.140167713165283203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.737241327762603760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.252439975738525391e-01 -8.854783573042368516e-11 -8.854783573042368516e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.270000271499156952e-03 2.562592744827270508e+00 6.246837377548217773e-01 6.246837377548217773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.488709926605224609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.001007914543151855e-01 2.294771661581762601e-08 2.294771661581762601e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.109999820590019226e-03 2.485289096832275391e+00 6.343245506286621094e-01 6.343245506286621094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.318562507629394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.763962626457214355e-01 -3.793232394855294842e-09 -3.793232394855294842e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.656666778028011322e-03 2.394787311553955078e+00 6.461994051933288574e-01 6.461994051933288574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.104458451271057129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.461701512336730957e-01 -5.286821647132455837e-09 -5.286821647132455837e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 2.330660104751586914e+00 6.550289988517761230e-01 6.550289988517761230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.879067659378051758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.233079552650451660e-01 -3.362345069035654888e-09 -3.362345069035654888e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 2.267403602600097656e+00 6.641032099723815918e-01 6.641032099723815918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.696786224842071533e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.991422355175018311e-01 1.061029308857541764e-08 1.061029308857541764e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.336666807532310486e-03 2.201603174209594727e+00 6.739543676376342773e-01 6.739543676376342773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.498806864023208618e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.718286752700805664e-01 -1.562461093840283866e-08 -1.562461093840283866e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 2.160517692565917969e+00 6.803322434425354004e-01 6.803322434425354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.294866740703582764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.534536659717559814e-01 5.229722432886774186e-09 5.229722432886774186e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.949999835342168808e-03 2.099658966064453125e+00 6.901215910911560059e-01 6.901215910911560059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.058547139167785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.239908218383789062e-01 -8.242349025522344164e-10 -8.242349025522344164e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 2.036329030990600586e+00 7.007708549499511719e-01 7.007708549499511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.816813200712203979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.901142835617065430e-01 1.106085889546193357e-09 1.106085889546193357e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 1.987028479576110840e+00 7.094110250473022461e-01 7.094110250473022461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.628264486789703369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.611595392227172852e-01 4.827278132779611042e-09 4.827278132779611042e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 1.938332200050354004e+00 7.182669639587402344e-01 7.182669639587402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.381613314151763916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.300437241792678833e-01 6.095675075812323485e-09 6.095675075812323485e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.726666517555713654e-03 1.874325275421142578e+00 7.304281592369079590e-01 7.304281592369079590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079206168651580811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.848222464323043823e-01 -2.936687337751209270e-09 -2.936687337751209270e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.815333217382431030e-02 1.728173255920410156e+00 7.606876492500305176e-01 7.606876492500305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.191280573606491089e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.868637561798095703e-02 -4.226592409395379946e-10 -4.226592409395379946e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig42_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.520000096410512924e-03 9.969782829284667969e-01 1.001514315605163574e+00 1.001514315605163574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.644482698291540146e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.791731670498847961e-03 6.629918836154047312e-11 6.629918836154047312e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533666789531707764e-02 1.027567386627197266e+00 9.864948987960815430e-01 9.864948987960815430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.954245150089263916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.679456472396850586e-02 7.545946090203869971e-10 7.545946090203869971e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.616666611284017563e-03 1.036853432655334473e+00 9.820674657821655273e-01 9.820674657821655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.561379879713058472e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.904360026121139526e-02 -9.543228429720329586e-10 -9.543228429720329586e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.281666733324527740e-02 1.064920783042907715e+00 9.690392017364501953e-01 9.690392017364501953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141811683773994446e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.609658747911453247e-01 -4.209539383737137541e-10 -4.209539383737137541e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000025629997253e-02 1.083826661109924316e+00 9.605501890182495117e-01 9.605501890182495117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.388467252254486084e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.976873278617858887e-01 -7.685940772717003711e-11 -7.685940772717003711e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.775000058114528656e-02 1.106114983558654785e+00 9.508234262466430664e-01 9.508234262466430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.790212392807006836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.372518032789230347e-01 2.504662255375933455e-09 2.504662255375933455e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000025629997253e-02 1.125381469726562500e+00 9.426492452621459961e-01 9.426492452621459961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.072519063949584961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.685982584953308105e-01 5.160618599120425642e-10 5.160618599120425642e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533333376049995422e-02 1.157862067222595215e+00 9.293335080146789551e-01 9.293335080146789551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.449573874473571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.166565895080566406e-01 -1.197610899339451862e-10 -1.197610899339451862e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015000045299530029e-02 1.171005249023437500e+00 9.241033792495727539e-01 9.241033792495727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.705219089984893799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.344584703445434570e-01 -4.243560169925331138e-09 -4.243560169925331138e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.026666700839996338e-02 1.197470545768737793e+00 9.138345122337341309e-01 9.138345122337341309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.052552342414855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.680084049701690674e-01 -3.267505377380075515e-09 -3.267505377380075515e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.773333363234996796e-02 1.220870256423950195e+00 9.050347208976745605e-01 9.050347208976745605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.330938518047332764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.952467441558837891e-01 1.854374431786709465e-10 1.854374431786709465e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 1.258076310157775879e+00 8.915516734123229980e-01 8.915516734123229980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.584443628787994385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.345304369926452637e-01 -3.019902550249753403e-09 -3.019902550249753403e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.028333209455013275e-02 1.285525083541870117e+00 8.819819688796997070e-01 8.819819688796997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.953081965446472168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.606088399887084961e-01 -7.741306262687430717e-09 -7.741306262687430717e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533333376049995422e-02 1.320224046707153320e+00 8.703144192695617676e-01 8.703144192695617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.260162413120269775e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.905312657356262207e-01 8.182254873645433690e-11 8.182254873645433690e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000025629997253e-02 1.341265082359313965e+00 8.634608983993530273e-01 8.634608983993530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.415329992771148682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.071402192115783691e-01 4.522382468508112652e-09 4.522382468508112652e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.796666860580444336e-02 1.394548416137695312e+00 8.468045592308044434e-01 8.468045592308044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.679703116416931152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.448461771011352539e-01 -6.369440086473332485e-09 -6.369440086473332485e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.773333363234996796e-02 1.419791340827941895e+00 8.392429947853088379e-01 8.392429947853088379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.902958869934082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.606396198272705078e-01 5.962306204310152680e-10 5.962306204310152680e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533333376049995422e-02 1.456245541572570801e+00 8.286720514297485352e-01 8.286720514297485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.163218379020690918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.814614295959472656e-01 -1.043495601038557652e-08 -1.043495601038557652e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 1.493112921714782715e+00 8.183774948120117188e-01 8.183774948120117188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.297763347625732422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.003370285034179688e-01 -1.099780888580426108e-08 -1.099780888580426108e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 1.534229040145874023e+00 8.073371052742004395e-01 8.073371052742004395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.520403981208801270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.190952062606811523e-01 8.727528921781413374e-09 8.727528921781413374e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 1.575903654098510742e+00 7.965905666351318359e-01 7.965905666351318359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.717735290527343750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.359112858772277832e-01 1.805473104354859970e-08 1.805473104354859970e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.038333356380462646e-02 1.622006058692932129e+00 7.851881980895996094e-01 7.851881980895996094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.902828574180603027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.522524952888488770e-01 -7.740041496617777739e-09 -7.740041496617777739e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 1.660928130149841309e+00 7.759336233139038086e-01 7.759336233139038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059342026710510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.643895506858825684e-01 -1.062839416476890619e-08 -1.062839416476890619e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 1.716152429580688477e+00 7.633471488952636719e-01 7.633471488952636719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.146297454833984375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.793871521949768066e-01 1.602339239070715848e-08 1.602339239070715848e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 1.756181478500366211e+00 7.545973658561706543e-01 7.545973658561706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.277382373809814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.887632608413696289e-01 -1.112072922637707961e-08 -1.112072922637707961e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.796666860580444336e-02 1.817077040672302246e+00 7.418452501296997070e-01 7.418452501296997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.405397653579711914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.010221481323242188e-01 6.927677986823255196e-09 6.927677986823255196e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 1.854117989540100098e+00 7.343977093696594238e-01 7.343977093696594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537259817123413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.073736190795898438e-01 -1.740136212902143598e-08 -1.740136212902143598e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.551666602492332458e-02 1.929237723350524902e+00 7.199579477310180664e-01 7.199579477310180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.530860662460327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.182080149650573730e-01 1.872658828006024123e-08 1.872658828006024123e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.291666880249977112e-02 1.984491944313049316e+00 7.098642587661743164e-01 7.098642587661743164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.697849631309509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.245532870292663574e-01 1.517997816335991956e-08 1.517997816335991956e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 2.053488969802856445e+00 6.978366971015930176e-01 6.978366971015930176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.719752550125122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.309067845344543457e-01 -2.474107674288461567e-08 -2.474107674288461567e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 2.097254276275634766e+00 6.905171275138854980e-01 6.905171275138854980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.800137162208557129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.341130375862121582e-01 4.393754693410301115e-09 4.393754693410301115e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 2.172646522521972656e+00 6.784306764602661133e-01 6.784306764602661133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.829193234443664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.384488582611083984e-01 6.977046496103866957e-09 6.977046496103866957e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 2.222156763076782227e+00 6.708303093910217285e-01 6.708303093910217285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.866632103919982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.405269145965576172e-01 2.768217655102489516e-09 2.768217655102489516e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 2.304354429244995117e+00 6.587572097778320312e-01 6.587572097778320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950860023498535156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.429265975952148438e-01 1.612734479294886114e-08 1.612734479294886114e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 2.355334758758544922e+00 6.515889167785644531e-01 6.515889167785644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.033417820930480957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.437957525253295898e-01 -3.194577402609866112e-08 -3.194577402609866112e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 2.435191392898559570e+00 6.408161520957946777e-01 6.408161520957946777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.025844454765319824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.444249391555786133e-01 -4.504833839291677577e-08 -4.504833839291677577e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 2.497158527374267578e+00 6.328152418136596680e-01 6.328152418136596680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.045567035675048828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.443491220474243164e-01 -2.791014708236616571e-08 -2.791014708236616571e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 2.574516534805297852e+00 6.232354640960693359e-01 6.232354640960693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.074965238571166992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.437059283256530762e-01 2.862741865783391404e-08 2.862741865783391404e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 2.648105382919311523e+00 6.145148277282714844e-01 6.145148277282714844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.080282568931579590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.426073551177978516e-01 -3.897461908763943939e-08 -3.897461908763943939e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 2.727716445922851562e+00 6.054807901382446289e-01 6.054807901382446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.123086452484130859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.409881353378295898e-01 -4.770099337747524260e-08 -4.770099337747524260e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 2.793277025222778320e+00 5.983330607414245605e-01 5.983330607414245605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.082416415214538574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.393700480461120605e-01 -3.707654627760348376e-08 -3.707654627760348376e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 2.854477882385253906e+00 5.918840765953063965e-01 5.918840765953063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.106574773788452148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.376705408096313477e-01 1.758428425091551617e-08 1.758428425091551617e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 2.911186695098876953e+00 5.860908627510070801e-01 5.860908627510070801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.136569619178771973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.359600067138671875e-01 -3.014237393017538125e-08 -3.014237393017538125e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 3.015675306320190430e+00 5.758478045463562012e-01 5.758478045463562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.095500826835632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.325580716133117676e-01 4.240389017695633811e-08 4.240389017695633811e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 3.089931249618530273e+00 5.688864588737487793e-01 5.688864588737487793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.106292843818664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.299644351005554199e-01 -2.480431504636726459e-08 -2.480431504636726459e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 3.165090084075927734e+00 5.620914101600646973e-01 5.620914101600646973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.144160866737365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.272374033927917480e-01 4.288857269330037525e-09 4.288857269330037525e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.252071142196655273e+00 5.545235276222229004e-01 5.545235276222229004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.115118503570556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.239913940429687500e-01 -1.646978375902108382e-08 -1.646978375902108382e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.340231418609619141e+00 5.471566915512084961e-01 5.471566915512084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.126729488372802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.206353545188903809e-01 -1.640461277929716744e-08 -1.640461277929716744e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.429570674896240234e+00 5.399830341339111328e-01 5.399830341339111328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.098677158355712891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.171982526779174805e-01 -1.546426631193753565e-08 -1.546426631193753565e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.520088911056518555e+00 5.329950451850891113e-01 5.329950451850891113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.097269296646118164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.137073874473571777e-01 4.233402961517640506e-08 4.233402961517640506e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.611786127090454102e+00 5.261856317520141602e-01 5.261856317520141602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.070310711860656738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.101845145225524902e-01 -2.368494733673287556e-09 -2.368494733673287556e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.704662561416625977e+00 5.195479989051818848e-01 5.195479989051818848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.081919312477111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.066509723663330078e-01 4.972949341208732221e-08 4.972949341208732221e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 3.792795181274414062e+00 5.134761929512023926e-01 5.134761929512023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.061330676078796387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.033454775810241699e-01 1.651487480103241978e-08 1.651487480103241978e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.059999972581863403e-02 3.911969661712646484e+00 5.055943727493286133e-01 5.055943727493286133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.050976753234863281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.989654898643493652e-01 8.084917624273657566e-09 8.084917624273657566e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 3.978269577026367188e+00 5.013636946678161621e-01 5.013636946678161621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.052755951881408691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.965847015380859375e-01 -1.629204859909805236e-08 -1.629204859909805236e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 4.081854343414306641e+00 4.949612915515899658e-01 4.949612915515899658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.046676874160766602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.929464340209960938e-01 4.420883215061621740e-09 4.420883215061621740e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 4.168171405792236328e+00 4.898095130920410156e-01 4.898095130920410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.044577002525329590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.900006532669067383e-01 4.800621411504835123e-08 4.800621411504835123e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.298333451151847839e-02 4.274142742156982422e+00 4.836993217468261719e-01 4.836993217468261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.038754820823669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.864928603172302246e-01 -3.479806309769628569e-08 -3.479806309769628569e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 4.368768692016601562e+00 4.784322679042816162e-01 4.784322679042816162e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.008434534072875977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.834686398506164551e-01 1.569389951328048483e-09 1.569389951328048483e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 4.496562480926513672e+00 4.715846776962280273e-01 4.715846776962280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.965177655220031738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.795449852943420410e-01 -1.152334618836903246e-07 -1.152334618836903246e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 4.600123882293701172e+00 4.662460982799530029e-01 4.662460982799530029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942785382270812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765081286430358887e-01 -3.538843884598463774e-08 -3.538843884598463774e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 4.685146808624267578e+00 4.619961977005004883e-01 4.619961977005004883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.946699619293212891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.741110682487487793e-01 6.163446641949121840e-09 6.163446641949121840e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.044999927282333374e-02 4.790801525115966797e+00 4.568734169006347656e-01 4.568734169006347656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.891693472862243652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.712486743927001953e-01 -1.234992055287875701e-07 -1.234992055287875701e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.806666821241378784e-02 4.917882919311523438e+00 4.509318470954895020e-01 4.509318470954895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.900461316108703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.679754853248596191e-01 -5.971855898678768426e-09 -5.971855898678768426e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.803333431482315063e-02 5.046537399291992188e+00 4.451467990875244141e-01 4.451467990875244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.844156980514526367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.648490428924560547e-01 -4.320946800362435170e-08 -4.320946800362435170e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 5.163120269775390625e+00 4.400924146175384521e-01 4.400924146175384521e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.841120719909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.621814966201782227e-01 8.731717571208719164e-08 8.731717571208719164e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 5.232336044311523438e+00 4.371718466281890869e-01 4.371718466281890869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.816855072975158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.606718897819519043e-01 -2.972362267428252380e-08 -2.972362267428252380e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.310000106692314148e-02 5.379106044769287109e+00 4.311664402484893799e-01 4.311664402484893799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.764883399009704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.576294898986816406e-01 -2.304528834429220296e-08 -2.304528834429220296e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.539999946951866150e-02 5.478080749511718750e+00 4.272536635398864746e-01 4.272536635398864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765639185905456543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.557110548019409180e-01 -7.642393029527738690e-08 -7.642393029527738690e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 5.585139751434326172e+00 4.231389164924621582e-01 4.231389164924621582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.751717925071716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537489891052246094e-01 6.015193321218248457e-08 6.015193321218248457e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 5.707750797271728516e+00 4.185694158077239990e-01 4.185694158077239990e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.729488968849182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.516392827033996582e-01 1.260291924154444132e-07 1.260291924154444132e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.803333431482315063e-02 5.846288681030273438e+00 4.135803282260894775e-01 4.135803282260894775e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.669152379035949707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.494275927543640137e-01 3.645783408501301892e-08 3.645783408501301892e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333336710929871e-02 5.949550151824951172e+00 4.099755287170410156e-01 4.099755287170410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.700553297996520996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.478989124298095703e-01 5.892661647521890700e-08 5.892661647521890700e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.321666389703750610e-02 6.136024475097656250e+00 4.036978781223297119e-01 4.036978781223297119e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.646734476089477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.453652381896972656e-01 -1.876492206065449864e-08 -1.876492206065449864e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.274999953806400299e-02 6.203835487365722656e+00 4.014855027198791504e-01 4.014855027198791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.639485955238342285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.445261836051940918e-01 -1.158190343630849384e-07 -1.158190343630849384e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 6.317732334136962891e+00 3.978500068187713623e-01 3.978500068187713623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.617873311042785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.431982517242431641e-01 1.243836322828428820e-07 1.243836322828428820e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 6.417304992675781250e+00 3.947513997554779053e-01 3.947513997554779053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.604567170143127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.421242952346801758e-01 -1.421278739144327119e-08 -1.421278739144327119e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.310000106692314148e-02 6.579738140106201172e+00 3.898483514785766602e-01 3.898483514785766602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579170227050781250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.405272483825683594e-01 -4.816081400349503383e-08 -4.816081400349503383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 6.712762832641601562e+00 3.859662711620330811e-01 3.859662711620330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.541622281074523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.393705606460571289e-01 7.464859663741663098e-08 7.464859663741663098e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 6.831218719482421875e+00 3.826052546501159668e-01 3.826052546501159668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.521689891815185547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384477019309997559e-01 -1.066579216058016755e-07 -1.066579216058016755e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 6.958727359771728516e+00 3.790836930274963379e-01 3.790836930274963379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.525999307632446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.375617384910583496e-01 3.850232133117970079e-08 3.850232133117970079e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.551666602492332458e-02 7.103557586669921875e+00 3.751993179321289062e-01 3.751993179321289062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.513650417327880859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.366834640502929688e-01 -7.581408567602920812e-08 -7.581408567602920812e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 7.200957775115966797e+00 3.726532161235809326e-01 3.726532161235809326e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.496503949165344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.361704468727111816e-01 1.351297385099314852e-07 1.351297385099314852e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.805000126361846924e-02 7.356516838073730469e+00 3.686921298503875732e-01 3.686921298503875732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.481025218963623047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.354647278785705566e-01 7.761974529785220511e-08 7.761974529785220511e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 7.455630302429199219e+00 3.662332892417907715e-01 3.662332892417907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.473289728164672852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350938081741333008e-01 8.049968869272561278e-08 8.049968869272561278e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.805000126361846924e-02 7.613902091979980469e+00 3.624068200588226318e-01 3.624068200588226318e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.449499726295471191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346078515052795410e-01 3.655469527075183578e-08 3.655469527075183578e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.298333451151847839e-02 7.756893634796142578e+00 3.590509593486785889e-01 3.590509593486785889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.424518227577209473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.342872977256774902e-01 1.412190613336861134e-07 1.412190613336861134e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 7.909818649291992188e+00 3.555631339550018311e-01 3.555631339550018311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.439719796180725098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.340593695640563965e-01 -9.807595802158175502e-08 -9.807595802158175502e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 8.055605888366699219e+00 3.523310124874114990e-01 3.523310124874114990e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.415271162986755371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.339505314826965332e-01 -4.953602683599456213e-08 -4.953602683599456213e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 8.150625228881835938e+00 3.502712845802307129e-01 3.502712845802307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.420230865478515625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.339353919029235840e-01 3.592913344618864357e-08 3.592913344618864357e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.551666602492332458e-02 8.307307243347167969e+00 3.469523787498474121e-01 3.469523787498474121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.392954587936401367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.339960098266601562e-01 3.194423925378941931e-08 3.194423925378941931e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 8.439024925231933594e+00 3.442340791225433350e-01 3.442340791225433350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384549736976623535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.341323852539062500e-01 -1.168422159025794826e-08 -1.168422159025794826e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 8.616279602050781250e+00 3.406748771667480469e-01 3.406748771667480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.343197822570800781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.344251036643981934e-01 -4.026151145808398724e-08 -4.026151145808398724e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 8.714540481567382812e+00 3.387488126754760742e-01 3.387488126754760742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.373091936111450195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346436142921447754e-01 -7.842905347388295922e-08 -7.842905347388295922e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.298333451151847839e-02 8.867471694946289062e+00 3.358150124549865723e-01 3.358150124549865723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.325911879539489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350572705268859863e-01 -4.136927600484341383e-08 -4.136927600484341383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.264999993145465851e-02 8.822325706481933594e+00 3.366731405258178711e-01 3.366731405258178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.276649832725524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.326848268508911133e-01 8.920071081774949562e-08 8.920071081774949562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 8.705450057983398438e+00 3.389256000518798828e-01 3.389256000518798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.219913363456726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.264915466308593750e-01 -8.386564331885892898e-08 -8.386564331885892898e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 8.589354515075683594e+00 3.412084281444549561e-01 3.412084281444549561e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.170703172683715820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.202868819236755371e-01 -1.454362177355505992e-07 -1.454362177355505992e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.796666860580444336e-02 8.456347465515136719e+00 3.438813090324401855e-01 3.438813090324401855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.118880510330200195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.130852103233337402e-01 1.302641408074123319e-07 1.302641408074123319e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 8.333209991455078125e+00 3.464127182960510254e-01 3.464127182960510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.096703410148620605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.063163280487060547e-01 -1.693622948550910223e-07 -1.693622948550910223e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 8.237071990966796875e+00 3.484283983707427979e-01 3.484283983707427979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.039133667945861816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.009618043899536133e-01 -1.422904460923746228e-09 -1.422904460923746228e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 8.098236083984375000e+00 3.514024615287780762e-01 3.514024615287780762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.988341569900512695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.930632948875427246e-01 -3.054918806810746901e-08 -3.054918806810746901e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 8.012069702148437500e+00 3.532869815826416016e-01 3.532869815826416016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.951851606369018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.880939364433288574e-01 6.224956905498402193e-08 6.224956905498402193e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333336710929871e-02 7.892166614532470703e+00 3.559605479240417480e-01 3.559605479240417480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.910511612892150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.810622572898864746e-01 -1.887781309051206335e-08 -1.887781309051206335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.805000126361846924e-02 7.731013298034667969e+00 3.596514165401458740e-01 3.596514165401458740e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.893320441246032715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.714617967605590820e-01 -1.589073974628263386e-07 -1.589073974628263386e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 7.646773338317871094e+00 3.616270422935485840e-01 3.616270422935485840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.829097628593444824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.666220188140869141e-01 8.212140301111503504e-09 8.212140301111503504e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 7.537990093231201172e+00 3.642270565032958984e-01 3.642270565032958984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.791468620300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.605973601341247559e-01 2.917397523560794070e-08 2.917397523560794070e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 7.430040359497070312e+00 3.668634295463562012e-01 3.668634295463562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.753260254859924316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.551146268844604492e-01 -6.704794941470026970e-08 -6.704794941470026970e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 7.298210144042968750e+00 3.701619803905487061e-01 3.701619803905487061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.715187191963195801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.491034984588623047e-01 1.189243903354508802e-07 1.189243903354508802e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 7.191944122314453125e+00 3.728866577148437500e-01 3.728866577148437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.648632049560546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.449020266532897949e-01 -1.293170441840629792e-07 -1.293170441840629792e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 7.086510181427001953e+00 3.756503462791442871e-01 3.756503462791442871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.608450174331665039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.410915613174438477e-01 8.716034471945022233e-08 8.716034471945022233e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 6.957830429077148438e+00 3.791081011295318604e-01 3.791081011295318604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.604958534240722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.367390513420104980e-01 -6.587123380086268298e-08 -6.587123380086268298e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 6.822334766387939453e+00 3.828542530536651611e-01 3.828542530536651611e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.576778054237365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.324367880821228027e-01 -8.333984169439645484e-09 -8.333984169439645484e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 6.703905105590820312e+00 3.862211704254150391e-01 3.862211704254150391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.503944754600524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.288488864898681641e-01 -8.489973879477474838e-08 -8.489973879477474838e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 6.625527381896972656e+00 3.884988725185394287e-01 3.884988725185394287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.498744845390319824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.265468955039978027e-01 1.258265172054962022e-07 1.258265172054962022e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 6.485630035400390625e+00 3.926665484905242920e-01 3.926665484905242920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.452931523323059082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.224435329437255859e-01 1.393307229591300711e-07 1.393307229591300711e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 6.408543109893798828e+00 3.950211405754089355e-01 3.950211405754089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.408934354782104492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.202270150184631348e-01 1.729318910292931832e-08 1.729318910292931832e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 6.308988571166992188e+00 3.981256186962127686e-01 3.981256186962127686e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.345141291618347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.173578858375549316e-01 -1.731237375679484103e-08 -1.731237375679484103e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 6.195120811462402344e+00 4.017677903175354004e-01 4.017677903175354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.306317210197448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.140599012374877930e-01 -6.121780415924149565e-08 -6.121780415924149565e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 6.082290172576904297e+00 4.054771959781646729e-01 4.054771959781646729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.266776084899902344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.107675790786743164e-01 1.269770564249483868e-07 1.269770564249483868e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 5.933511257171630859e+00 4.105292558670043945e-01 4.105292558670043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.232846140861511230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.063470602035522461e-01 1.207547200010594679e-07 1.207547200010594679e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 5.859788417816162109e+00 4.131036400794982910e-01 4.131036400794982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.195491909980773926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.041376352310180664e-01 -3.760942490771412849e-08 -3.760942490771412849e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 5.750068187713623047e+00 4.170263409614562988e-01 4.170263409614562988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.153772234916687012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.007833838462829590e-01 -3.203695086995139718e-09 -3.203695086995139718e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 5.655835151672363281e+00 4.204860925674438477e-01 4.204860925674438477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.125135779380798340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.978433251380920410e-01 -6.922286388544307556e-08 -6.922286388544307556e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 5.533738613128662109e+00 4.250995814800262451e-01 4.250995814800262451e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.078252553939819336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.939265251159667969e-01 1.612164624020806514e-08 1.612164624020806514e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.313333123922348022e-02 5.384766578674316406e+00 4.309397637844085693e-01 4.309397637844085693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.012093186378479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.889608621597290039e-01 5.923226353843347169e-08 5.923226353843347169e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 5.314546585083007812e+00 4.337773919105529785e-01 4.337773919105529785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.971415698528289795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.865556359291076660e-01 3.313655838610429782e-08 3.313655838610429782e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 5.189329624176025391e+00 4.389796257019042969e-01 4.389796257019042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.924555420875549316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.821097850799560547e-01 5.993904039769404335e-08 5.993904039769404335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 5.099828720092773438e+00 4.428148865699768066e-01 4.428148865699768066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.903170764446258545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.788164198398590088e-01 1.697355855867499486e-08 1.697355855867499486e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 5.011106014251708984e+00 4.467177391052246094e-01 4.467177391052246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.827109575271606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.754405915737152100e-01 -5.227521171491389396e-08 -5.227521171491389396e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 4.936617374420166016e+00 4.500753879547119141e-01 4.500753879547119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.808828532695770264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.725143909454345703e-01 -3.583758712011331227e-08 -3.583758712011331227e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 4.842640399932861328e+00 4.544215202331542969e-01 4.544215202331542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.789167344570159912e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.686849713325500488e-01 -1.112158543037367053e-08 -1.112158543037367053e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 4.736368656158447266e+00 4.594912528991699219e-01 4.594912528991699219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.731123447418212891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.641548395156860352e-01 7.321375505853211507e-09 7.321375505853211507e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 4.637777805328369141e+00 4.643495678901672363e-01 4.643495678901672363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.657179117202758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.597479701042175293e-01 1.965456419839028968e-08 1.965456419839028968e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 4.533748149871826172e+00 4.696467220783233643e-01 4.696467220783233643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.619207084178924561e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.548578262329101562e-01 5.096478616906097159e-08 5.096478616906097159e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 4.469334125518798828e+00 4.730190038681030273e-01 4.730190038681030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.549027383327484131e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.517021477222442627e-01 -5.114003442940884270e-09 -5.114003442940884270e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 4.360913276672363281e+00 4.788630008697509766e-01 4.788630008697509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535610377788543701e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.461233317852020264e-01 2.551168165609851712e-08 2.551168165609851712e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 4.253782272338867188e+00 4.848555326461791992e-01 4.848555326461791992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.427621960639953613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.402694404125213623e-01 -1.399970983584353235e-08 -1.399970983584353235e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 4.154177665710449219e+00 4.906337857246398926e-01 4.906337857246398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.373279511928558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.344874620437622070e-01 2.277876376410858938e-08 2.277876376410858938e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.023333311080932617e-02 4.104837894439697266e+00 4.935736656188964844e-01 4.935736656188964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.315611422061920166e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.314984679222106934e-01 -3.881149268636363558e-08 -3.881149268636363558e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 4.013090610504150391e+00 4.991838335990905762e-01 4.991838335990905762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.267799258232116699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.256738722324371338e-01 5.231765953794820234e-08 5.231765953794820234e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 3.934391260147094727e+00 5.041517019271850586e-01 5.041517019271850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.175661206245422363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.203993976116180420e-01 1.140906391583484947e-08 1.140906391583484947e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276666648685932159e-02 3.880387783050537109e+00 5.076476931571960449e-01 5.076476931571960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.130722582340240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.166205823421478271e-01 2.795292175505892374e-08 2.795292175505892374e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276666648685932159e-02 3.826757669448852539e+00 5.111925601959228516e-01 5.111925601959228516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.109978675842285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.127287864685058594e-01 2.769877482933225110e-08 2.769877482933225110e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 3.761737823486328125e+00 5.155915021896362305e-01 5.155915021896362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.095385968685150146e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.078074991703033447e-01 1.260764292965177447e-08 1.260764292965177447e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 3.703045845031738281e+00 5.196613669395446777e-01 5.196613669395446777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.001549482345581055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.031658768653869629e-01 2.847367852609750116e-08 2.847367852609750116e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.516666729003190994e-02 3.668106079101562500e+00 5.221304893493652344e-01 5.221304893493652344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.995265662670135498e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.003107547760009766e-01 1.105792080124956556e-08 1.105792080124956556e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 3.627501249313354492e+00 5.250446200370788574e-01 5.250446200370788574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.928325176239013672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.968977630138397217e-01 1.483924449985352112e-08 1.483924449985352112e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 3.564166307449340820e+00 5.296890735626220703e-01 5.296890735626220703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.885990679264068604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.913553953170776367e-01 1.940397709176977514e-08 1.940397709176977514e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 3.478709936141967773e+00 5.361556410789489746e-01 5.361556410789489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.816366195678710938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.834237754344940186e-01 1.091985524226402049e-08 1.091985524226402049e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 3.405501127243041992e+00 5.418879389762878418e-01 5.418879389762878418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.725666403770446777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.761951029300689697e-01 2.368866702795457968e-08 2.368866702795457968e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333336710929871e-02 3.327486753463745117e+00 5.482035279273986816e-01 5.482035279273986816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.649372458457946777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.680009245872497559e-01 -2.380971864113234915e-09 -2.380971864113234915e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276666648685932159e-02 3.277837753295898438e+00 5.523397326469421387e-01 5.523397326469421387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.569648265838623047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.625122606754302979e-01 8.822901520488812821e-09 8.822901520488812821e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 3.223066091537475586e+00 5.570130944252014160e-01 5.570130944252014160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.478151857852935791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.561799526214599609e-01 2.098175144737979281e-08 2.098175144737979281e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 3.147217988967895508e+00 5.636851787567138672e-01 5.636851787567138672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.383022248744964600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.468847870826721191e-01 1.208007560649093648e-08 1.208007560649093648e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 3.088279008865356445e+00 5.690386295318603516e-01 5.690386295318603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.346167206764221191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.392256498336791992e-01 -5.511594736162805930e-09 -5.511594736162805930e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 3.035121440887451172e+00 5.740000605583190918e-01 5.740000605583190918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.222040235996246338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.319599926471710205e-01 -8.759158731663774233e-09 -8.759158731663774233e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 2.961531162261962891e+00 5.810878872871398926e-01 5.810878872871398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.149068057537078857e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.212737441062927246e-01 2.293512579853995703e-08 2.293512579853995703e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 2.909480810165405273e+00 5.862627029418945312e-01 5.862627029418945312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.034777939319610596e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.132652640342712402e-01 1.502169766354199965e-08 1.502169766354199965e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.036666661500930786e-02 2.847656250000000000e+00 5.925925970077514648e-01 5.925925970077514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.923695147037506104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.032034933567047119e-01 -2.048909664154052734e-08 -2.048909664154052734e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 2.786529064178466797e+00 5.990570783615112305e-01 5.990570783615112305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.853877544403076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.926300168037414551e-01 -3.525883585098199546e-09 -3.525883585098199546e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.025000005960464478e-02 2.746113061904907227e+00 6.034493446350097656e-01 6.034493446350097656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.757596671581268311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.852825820446014404e-01 1.455661902127758367e-08 1.455661902127758367e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.025000005960464478e-02 2.705991983413696289e+00 6.079064011573791504e-01 6.079064011573791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.659893929958343506e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.776805460453033447e-01 2.126832754356655641e-08 2.126832754356655641e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 2.671132564544677734e+00 6.118602752685546875e-01 6.118602752685546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.588064968585968018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.708147466182708740e-01 -1.097585311526927399e-08 -1.097585311526927399e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 2.636499166488647461e+00 6.158659458160400391e-01 6.158659458160400391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.500354647636413574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.637376487255096436e-01 6.504848215627134778e-09 6.504848215627134778e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.036666661500930786e-02 2.577662467956542969e+00 6.228550672531127930e-01 6.228550672531127930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.377556264400482178e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510658502578735352e-01 -1.081201261854403128e-08 -1.081201261854403128e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 2.514698266983032227e+00 6.306045055389404297e-01 6.306045055389404297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.300069481134414673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.365589737892150879e-01 -4.417129773059969011e-09 -4.417129773059969011e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 2.471529960632324219e+00 6.360878348350524902e-01 6.360878348350524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.196536362171173096e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.260218411684036255e-01 1.764018264793776325e-09 1.764018264793776325e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 2.414605140686035156e+00 6.435420513153076172e-01 6.435420513153076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.066071629524230957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.112830877304077148e-01 -6.697753462958644377e-09 -6.697753462958644377e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 2.362953186035156250e+00 6.505376696586608887e-01 6.505376696586608887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.914798468351364136e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.970386654138565063e-01 2.836273438333591912e-10 2.836273438333591912e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.518333330750465393e-02 2.335028409957885742e+00 6.544160246849060059e-01 6.544160246849060059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.862697005271911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.889815032482147217e-01 -1.484011136199114844e-09 -1.484011136199114844e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 2.302654504776000977e+00 6.590002775192260742e-01 6.590002775192260742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.731716543436050415e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.792890727519989014e-01 9.917069831999469898e-09 9.917069831999469898e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 2.256815195083618164e+00 6.656593084335327148e-01 6.656593084335327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.636142730712890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.648662388324737549e-01 2.471168158990622032e-09 2.471168158990622032e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.773333363234996796e-02 2.224960088729858398e+00 6.704075336456298828e-01 6.704075336456298828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.484995931386947632e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.543599218130111694e-01 4.216794025069248164e-09 4.216794025069248164e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 2.179904699325561523e+00 6.773002743721008301e-01 6.773002743721008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.335827857255935669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.387304663658142090e-01 5.008701009501237422e-09 5.008701009501237422e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 2.135280847549438477e+00 6.843408942222595215e-01 6.843408942222595215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.183568611741065979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.223236843943595886e-01 -9.970761993827181868e-10 -9.970761993827181868e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 2.095516681671142578e+00 6.908033490180969238e-01 6.908033490180969238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.027011275291442871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.068715602159500122e-01 -6.586926559748462751e-10 -6.586926559748462751e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 2.021458387374877930e+00 7.033436894416809082e-01 7.033436894416809082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.895568758249282837e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.565233111381530762e-02 -2.166062884612074413e-10 -2.166062884612074413e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 1.965716242790222168e+00 7.132464051246643066e-01 7.132464051246643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.755614116787910461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.998607933521270752e-02 1.165904706112996791e-09 1.165904706112996791e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.026666700839996338e-02 1.931766390800476074e+00 7.194865942001342773e-01 7.194865942001342773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.058777913451194763e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.336367011070251465e-02 -2.699351853152620606e-11 -2.699351853152620606e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 1.893954038619995117e+00 7.266333103179931641e-01 7.266333103179931641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.158149518072605133e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.384328119456768036e-02 5.806044534040211147e-11 5.806044534040211147e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42-Fig42_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.333333324917475693e-06 1.000020027160644531e+00 9.999899864196777344e-01 9.999899864196777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.211130176670849323e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.781592335551977158e-05 -5.879238068606795764e-14 -5.879238068606795764e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.039999933913350105e-03 1.012297630310058594e+00 9.939073324203491211e-01 9.939073324203491211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.367410510778427124e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.483886644244194031e-02 -1.155389117712957159e-10 -1.155389117712957159e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.526666688732802868e-03 1.021534681320190430e+00 9.894034862518310547e-01 9.894034862518310547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.166188567876815796e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.988008901476860046e-02 8.699707620962726651e-13 8.699707620962726651e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.526666688732802868e-03 1.030813813209533691e+00 9.849402308464050293e-01 9.849402308464050293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.543883830308914185e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.413300663232803345e-02 -9.186713612052699318e-10 -9.186713612052699318e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.030000090599060059e-03 1.043217062950134277e+00 9.790675640106201172e-01 9.790675640106201172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.939120888710021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.152457892894744873e-01 -7.863061313173602684e-10 -7.863061313173602684e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046666737645864487e-03 1.061971545219421387e+00 9.703838825225830078e-01 9.703838825225830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.322722226381301880e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.596715152263641357e-01 -2.903473017568103387e-10 -2.903473017568103387e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.019999966956675053e-03 1.068287611007690430e+00 9.675109982490539551e-01 9.675109982490539551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.739083170890808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.739321351051330566e-01 -2.896118900252986350e-10 -2.896118900252986350e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000023096799850e-03 1.090416312217712402e+00 9.576434493064880371e-01 9.576434493064880371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.083380460739135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.215634286403656006e-01 8.869704970493330620e-11 8.869704970493330620e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.536666812375187874e-03 1.106367349624633789e+00 9.507149457931518555e-01 9.507149457931518555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.523112237453460693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.537023425102233887e-01 -2.296786760780378245e-09 -2.296786760780378245e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.523333252407610416e-03 1.116002082824707031e+00 9.466021656990051270e-01 9.466021656990051270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.760856688022613525e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.722970247268676758e-01 -1.031375873594697623e-09 -1.031375873594697623e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.043333301320672035e-03 1.135375499725341797e+00 9.384912848472595215e-01 9.384912848472595215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.047854542732238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.079929351806640625e-01 -2.683049338259024807e-09 -2.683049338259024807e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.540000015869736671e-03 1.151672363281250000e+00 9.318274855613708496e-01 9.318274855613708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.471940100193023682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.363562226295471191e-01 2.153244693658962206e-09 2.153244693658962206e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.546666586771607399e-03 1.174622416496276855e+00 9.226794838905334473e-01 9.226794838905334473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786683619022369385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.739463984966278076e-01 -4.360339644904343004e-09 -4.360339644904343004e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.536666812375187874e-03 1.191175818443298340e+00 9.162459373474121094e-01 9.162459373474121094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.087224245071411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.994662165641784668e-01 7.288585734954722284e-09 7.288585734954722284e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.033333294093608856e-03 1.204528212547302246e+00 9.111534357070922852e-01 9.111534357070922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.435350537300109863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.191457629203796387e-01 3.506396950569978799e-09 3.506396950569978799e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000023096799850e-03 1.228018641471862793e+00 9.023967981338500977e-01 9.023967981338500977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.733876228332519531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.519469738006591797e-01 -1.711612185317790136e-09 -1.711612185317790136e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.043333301320672035e-03 1.248336911201477051e+00 8.950228095054626465e-01 8.950228095054626465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.034949421882629395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.785651862621307373e-01 -6.130036922513681930e-09 -6.130036922513681930e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.053333308547735214e-03 1.275657296180725098e+00 8.853867053985595703e-01 8.853867053985595703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.335605382919311523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.120130181312561035e-01 -3.132333503685913456e-09 -3.132333503685913456e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000023096799850e-03 1.299828052520751953e+00 8.771160244941711426e-01 8.771160244941711426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.617358326911926270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.395395159721374512e-01 2.636099338815256488e-09 2.636099338815256488e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.546666586771607399e-03 1.324202537536621094e+00 8.690060377120971680e-01 8.690060377120971680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.830584406852722168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.655024051666259766e-01 -2.582480007617959927e-09 -2.582480007617959927e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.043333301320672035e-03 1.345298409461975098e+00 8.621655702590942383e-01 8.621655702590942383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.153897285461425781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.866250991821289062e-01 -1.670421312383041368e-08 -1.670421312383041368e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.053333308547735214e-03 1.373654246330261230e+00 8.532204627990722656e-01 8.532204627990722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.349070906639099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.132116913795471191e-01 -1.598979793016042095e-08 -1.598979793016042095e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.040000097826123238e-03 1.395115256309509277e+00 8.466325402259826660e-01 8.466325402259826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.580273747444152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.320509910583496094e-01 -3.639897272478265222e-09 -3.639897272478265222e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.559999797493219376e-03 1.427618741989135742e+00 8.369391560554504395e-01 8.369391560554504395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.859442234039306641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.586731672286987305e-01 -4.849368906434392557e-09 -4.849368906434392557e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573333241045475006e-03 1.467853426933288574e+00 8.253889679908752441e-01 8.253889679908752441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.071718811988830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.887286901473999023e-01 1.461379639522419893e-08 1.461379639522419893e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.546666586771607399e-03 1.493748426437377930e+00 8.182033896446228027e-01 8.182033896446228027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.259818553924560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.065247893333435059e-01 -1.206014133003918687e-08 -1.206014133003918687e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.559999797493219376e-03 1.527374744415283203e+00 8.091465830802917480e-01 8.091465830802917480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.463188409805297852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.280135154724121094e-01 -2.660524245357009931e-09 -2.660524245357009931e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.059999879449605942e-03 1.565126061439514160e+00 7.993285655975341797e-01 7.993285655975341797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.573980331420898438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.501502037048339844e-01 -1.554965933792118449e-08 -1.554965933792118449e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.080000195652246475e-03 1.611097097396850586e+00 7.878420352935791016e-01 7.878420352935791016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.795203566551208496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.745665311813354492e-01 1.465883769924403168e-08 1.465883769924403168e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 1.645986437797546387e+00 7.794475555419921875e-01 7.794475555419921875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.928627967834472656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.914147973060607910e-01 4.605851700034691021e-09 4.605851700034691021e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 1.685193419456481934e+00 7.703269720077514648e-01 7.703269720077514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048632383346557617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.088057637214660645e-01 1.688997031124017667e-08 1.688997031124017667e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 1.732830047607421875e+00 7.596648335456848145e-01 7.596648335456848145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.126251935958862305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.279651999473571777e-01 -5.992490059725241736e-09 -5.992490059725241736e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.066666752099990845e-03 1.773078680038452148e+00 7.509931921958923340e-01 7.509931921958923340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.313905835151672363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.426283001899719238e-01 1.088305978669268370e-08 1.088305978669268370e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.050000105053186417e-03 1.805583357810974121e+00 7.442026734352111816e-01 7.442026734352111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.392339587211608887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.535460829734802246e-01 7.918146138763404451e-09 7.918146138763404451e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.603333495557308197e-03 1.875612378120422363e+00 7.301775217056274414e-01 7.301775217056274414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.516684412956237793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.746412992477416992e-01 3.590811559206485981e-08 3.590811559206485981e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.050000105053186417e-03 1.909039616584777832e+00 7.237566113471984863e-01 7.237566113471984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.573570489883422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.836095333099365234e-01 -2.418440914198072278e-08 -2.418440914198072278e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.593333255499601364e-03 1.972507953643798828e+00 7.120174169540405273e-01 7.120174169540405273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.642974734306335449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.989965319633483887e-01 3.412061744256789098e-09 3.412061744256789098e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 2.024018287658691406e+00 7.028987407684326172e-01 7.028987407684326172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.724259972572326660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.100200533866882324e-01 5.108326206482161069e-09 5.108326206482161069e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 2.063101291656494141e+00 6.962091326713562012e-01 6.962091326713562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.749994277954101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.175992012023925781e-01 2.452232195082615362e-09 2.452232195082615362e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.086666766554117203e-03 2.124626874923706055e+00 6.860545873641967773e-01 6.860545873641967773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.840971231460571289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.283402562141418457e-01 -1.281635775285394629e-08 -1.281635775285394629e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 2.205017089843750000e+00 6.734324097633361816e-01 6.734324097633361816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.855991601943969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.404178261756896973e-01 -3.151205874019069597e-08 -3.151205874019069597e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 2.259459972381591797e+00 6.652696132659912109e-01 6.652696132659912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.898016452789306641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.474477767944335938e-01 -3.929710601369151846e-08 -3.929710601369151846e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.319194078445434570e+00 6.566462516784667969e-01 6.566462516784667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.945045113563537598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.542474150657653809e-01 3.370703183236400946e-08 3.370703183236400946e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 2.393734931945800781e+00 6.463413834571838379e-01 6.463413834571838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.914373159408569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.615520834922790527e-01 -3.594391984051981126e-08 -3.594391984051981126e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 2.464711666107177734e+00 6.369670033454895020e-01 6.369670033454895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.940605759620666504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.674080610275268555e-01 1.643672931095352396e-08 1.643672931095352396e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.527082443237304688e+00 6.290574073791503906e-01 6.290574073791503906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.939256310462951660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.717628359794616699e-01 3.397889969392053899e-08 3.397889969392053899e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 2.585342407226562500e+00 6.219292283058166504e-01 6.219292283058166504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.992710351943969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.752360582351684570e-01 -2.290180134423280833e-08 -2.290180134423280833e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.654129743576049805e+00 6.138170361518859863e-01 6.138170361518859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.951652288436889648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.786862730979919434e-01 -1.897643642223556526e-08 -1.897643642223556526e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.723820209503173828e+00 6.059136986732482910e-01 6.059136986732482910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.815257191658020020e-01 -1.688690787204905064e-08 -1.688690787204905064e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.059999879449605942e-03 2.774156808853149414e+00 6.003914475440979004e-01 6.003914475440979004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.996254444122314453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.831882119178771973e-01 -4.565978883874777239e-08 -4.565978883874777239e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 2.855660676956176758e+00 5.917615294456481934e-01 5.917615294456481934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.996132850646972656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.853245019912719727e-01 -3.024257466677227058e-08 -3.024257466677227058e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 2.922732114791870117e+00 5.849321484565734863e-01 5.849321484565734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.951660633087158203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.865657091140747070e-01 1.344895395050116349e-08 1.344895395050116349e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.613333269953727722e-03 3.022173643112182617e+00 5.752283930778503418e-01 5.752283930778503418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.940053224563598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.877178668975830078e-01 -6.803610119732184103e-09 -6.803610119732184103e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.070000119507312775e-03 3.085819244384765625e+00 5.692653656005859375e-01 5.692653656005859375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.947516322135925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.880084991455078125e-01 -8.772428827796829864e-08 -8.772428827796829864e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 3.177128076553344727e+00 5.610255599021911621e-01 5.610255599021911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.912356138229370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.879624843597412109e-01 -1.442742814106168225e-08 -1.442742814106168225e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 3.253333806991577148e+00 5.544159412384033203e-01 5.544159412384033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.916647672653198242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.875045418739318848e-01 -4.971855105395661667e-08 -4.971855105395661667e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 3.341547489166259766e+00 5.470489263534545898e-01 5.470489263534545898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.877700209617614746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.865825176239013672e-01 -5.315763473845436238e-08 -5.315763473845436238e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.563333164900541306e-03 3.402844190597534180e+00 5.420994162559509277e-01 5.420994162559509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.867219924926757812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.856889247894287109e-01 1.058244833984645084e-07 1.058244833984645084e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 3.504384040832519531e+00 5.341880321502685547e-01 5.341880321502685547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.800860285758972168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.838899374008178711e-01 -1.099416806482622633e-07 -1.099416806482622633e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 3.595877885818481445e+00 5.273482799530029297e-01 5.273482799530029297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.803306460380554199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.819033741950988770e-01 6.801747076679021120e-08 6.801747076679021120e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 3.694391489028930664e+00 5.202696919441223145e-01 5.202696919441223145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.759995937347412109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.794463515281677246e-01 9.037421477842144668e-09 9.037421477842144668e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 3.770626068115234375e+00 5.149834156036376953e-01 5.149834156036376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.723222851753234863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.773215651512145996e-01 -6.882567049615317956e-08 -6.882567049615317956e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 3.865509986877441406e+00 5.086237192153930664e-01 5.086237192153930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.701825380325317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.744792580604553223e-01 -9.962420222109358292e-08 -9.962420222109358292e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 3.955564022064208984e+00 5.028005838394165039e-01 5.028005838394165039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.663867950439453125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.715818166732788086e-01 9.633752995341637870e-08 9.633752995341637870e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 4.058855056762695312e+00 4.963616728782653809e-01 4.963616728782653809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.624333381652832031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.680707454681396484e-01 -7.171865945565514266e-08 -7.171865945565514266e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.573333404958248138e-03 4.138701915740966797e+00 4.915502369403839111e-01 4.915502369403839111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.578654170036315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.652122855186462402e-01 9.828454494709149003e-08 9.828454494709149003e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 4.250607013702392578e+00 4.850366115570068359e-01 4.850366115570068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.522224068641662598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.610807895660400391e-01 -1.116888483920774888e-07 -1.116888483920774888e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.070000119507312775e-03 4.326025485992431641e+00 4.807900190353393555e-01 4.807900190353393555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.520487189292907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.581873416900634766e-01 -7.391633971565170214e-10 -7.391633971565170214e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.103333577513694763e-03 4.440376281738281250e+00 4.745588898658752441e-01 4.745588898658752441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.454545378684997559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.537258148193359375e-01 -7.279385272340732627e-08 -7.279385272340732627e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 4.549774169921875000e+00 4.688188731670379639e-01 4.688188731670379639e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.419736266136169434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.493570327758789062e-01 1.660902171352063306e-08 1.660902171352063306e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 4.647387504577636719e+00 4.638692438602447510e-01 4.638692438602447510e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.376454949378967285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.453930258750915527e-01 2.276010491186752915e-09 2.276010491186752915e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 4.746079921722412109e+00 4.590209126472473145e-01 4.590209126472473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.356371760368347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.413470625877380371e-01 -4.179551638117118273e-08 -4.179551638117118273e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.596667088568210602e-03 4.859114646911621094e+00 4.536505341529846191e-01 4.536505341529846191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.290798902511596680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.366902709007263184e-01 1.121723016694886610e-07 1.121723016694886610e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 4.980306625366210938e+00 4.480969309806823730e-01 4.480969309806823730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.263964295387268066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.316887259483337402e-01 7.797802936693187803e-08 7.797802936693187803e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.089999668300151825e-03 5.089220046997070312e+00 4.432761669158935547e-01 4.432761669158935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.185649156570434570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.271932244300842285e-01 -2.315778147021774203e-08 -2.315778147021774203e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 5.192473888397216797e+00 4.388467073440551758e-01 4.388467073440551758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.189680218696594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.229449629783630371e-01 -3.415354399294301402e-08 -3.415354399294301402e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.610000066459178925e-03 5.324694633483886719e+00 4.333637952804565430e-01 4.333637952804565430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.127309322357177734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.175631403923034668e-01 -5.805648584100708831e-08 -5.805648584100708831e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 5.402045249938964844e+00 4.302500188350677490e-01 4.302500188350677490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.113872051239013672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.144283533096313477e-01 -4.803837327926885337e-09 -4.803837327926885337e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.061999984085559845e-02 5.551160335540771484e+00 4.244320094585418701e-01 4.244320094585418701e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.062601923942565918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.084937572479248047e-01 -9.158429747913032770e-08 -9.158429747913032770e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 5.644520759582519531e+00 4.209073185920715332e-01 4.209073185920715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.028112292289733887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048232436180114746e-01 1.655578785175748635e-08 1.655578785175748635e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 5.767778396606445312e+00 4.163856208324432373e-01 4.163856208324432373e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.991660475730895996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.000619649887084961e-01 -1.112121026380918920e-07 -1.112121026380918920e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.596667088568210602e-03 5.892319202423095703e+00 4.119617342948913574e-01 4.119617342948913574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.945997357368469238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.953496813774108887e-01 3.024618422386993188e-08 3.024618422386993188e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 6.003382205963134766e+00 4.081332683563232422e-01 4.081332683563232422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.932126760482788086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.912349343299865723e-01 -1.159532985184341669e-07 -1.159532985184341669e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.596667088568210602e-03 6.130427360534667969e+00 4.038821160793304443e-01 4.038821160793304443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.887979388236999512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.866398930549621582e-01 8.519023708686290774e-08 8.519023708686290774e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.070000119507312775e-03 6.220933914184570312e+00 4.009333848953247070e-01 4.009333848953247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.871678709983825684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.834358453750610352e-01 -1.423294122560037067e-07 -1.423294122560037067e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 6.357962131500244141e+00 3.965893387794494629e-01 3.965893387794494629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.852484226226806641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.787153959274291992e-01 -1.452000333301839419e-07 -1.452000333301839419e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 6.473309993743896484e+00 3.930400609970092773e-01 3.930400609970092773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.830414414405822754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.748561739921569824e-01 7.905714483058545738e-08 7.905714483058545738e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.100000374019145966e-03 6.612972259521484375e+00 3.888674974441528320e-01 3.888674974441528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.755370974540710449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.703288435935974121e-01 1.181945208372781053e-08 1.181945208372781053e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 6.746330738067626953e+00 3.850048184394836426e-01 3.850048184394836426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.743084669113159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.661574721336364746e-01 3.288278094260022044e-08 3.288278094260022044e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 6.873048782348632812e+00 3.814391791820526123e-01 3.814391791820526123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.708298802375793457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.623285293579101562e-01 -6.032146870893484447e-08 -6.032146870893484447e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 7.008991718292236328e+00 3.777219653129577637e-01 3.777219653129577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.687525987625122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.583695888519287109e-01 1.356759185000555590e-07 1.356759185000555590e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.563333164900541306e-03 7.097641944885253906e+00 3.753556609153747559e-01 3.753556609153747559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.660353422164916992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558710813522338867e-01 -1.500264374953985680e-07 -1.500264374953985680e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.610000066459178925e-03 7.252087593078613281e+00 3.713372051715850830e-01 3.713372051715850830e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.612575531005859375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.516756892204284668e-01 -6.072934866097057238e-08 -6.072934866097057238e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 7.383447647094726562e+00 3.680191338062286377e-01 3.680191338062286377e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.580180406570434570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.482598662376403809e-01 2.230802920166752301e-08 2.230802920166752301e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 7.515986919403076172e+00 3.647598326206207275e-01 3.647598326206207275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.566096425056457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.449558615684509277e-01 -6.463722002081340179e-08 -6.463722002081340179e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 7.641299247741699219e+00 3.617565631866455078e-01 3.617565631866455078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.539370894432067871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.419616222381591797e-01 -2.186370693380013108e-07 -2.186370693380013108e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.011666655540466309e-02 7.810012817382812500e+00 3.578278422355651855e-01 3.578278422355651855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.481228947639465332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.381283283233642578e-01 2.125054834323236719e-07 2.125054834323236719e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.573333404958248138e-03 7.920622348785400391e+00 3.553205728530883789e-01 3.553205728530883789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.447585701942443848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.357338309288024902e-01 -1.758201619850296993e-07 -1.758201619850296993e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.057876586914062500e+00 3.522813618183135986e-01 3.522813618183135986e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.435105085372924805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.328918218612670898e-01 -3.005015969392843544e-08 -3.005015969392843544e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.196310997009277344e+00 3.492937386035919189e-01 3.492937386035919189e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.414362072944641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.301661610603332520e-01 3.544892024365253747e-08 3.544892024365253747e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 8.327206611633300781e+00 3.465375602245330811e-01 3.465375602245330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.398360013961791992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.277186751365661621e-01 3.041124614355794620e-07 3.041124614355794620e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.467925071716308594e+00 3.436461389064788818e-01 3.436461389064788818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.369897603988647461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.252222537994384766e-01 -2.357232347094395664e-07 -2.357232347094395664e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 8.600905418395996094e+00 3.409792184829711914e-01 3.409792184829711914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.346229791641235352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.229923248291015625e-01 -2.585962874945835210e-07 -2.585962874945835210e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 8.725997924804687500e+00 3.385263383388519287e-01 3.385263383388519287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.368341326713562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.210012316703796387e-01 1.807325133995618671e-07 1.807325133995618671e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.870032310485839844e+00 3.357665240764617920e-01 3.357665240764617920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.340776562690734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.188360333442687988e-01 1.954367689904756844e-07 1.954367689904756844e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 8.951644897460937500e+00 3.342324197292327881e-01 3.342324197292327881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.367571830749511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.176695108413696289e-01 -2.005976966756861657e-07 -2.005976966756861657e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900000058114528656e-04 8.960443496704101562e+00 3.340682685375213623e-01 3.340682685375213623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.176699280738830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.175469040870666504e-01 4.377000095701077953e-08 4.377000095701077953e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 8.869734764099121094e+00 3.357721567153930664e-01 3.357721567153930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.087924718856811523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.125575184822082520e-01 1.970983021237771027e-07 1.970983021237771027e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 8.779487609863281250e+00 3.374935090541839600e-01 3.374935090541839600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.039250373840332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.077473640441894531e-01 2.215278982475865632e-07 2.215278982475865632e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076666526496410370e-03 8.671788215637207031e+00 3.395828008651733398e-01 3.395828008651733398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.957059144973754883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.021670579910278320e-01 2.679007593542337418e-07 2.679007593542337418e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 8.555917739868164062e+00 3.418745100498199463e-01 3.418745100498199463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.902862429618835449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.963545322418212891e-01 1.127605173678603023e-07 1.127605173678603023e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 8.458441734313964844e+00 3.438387513160705566e-01 3.438387513160705566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.831375598907470703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.916137576103210449e-01 3.218669917259830981e-07 3.218669917259830981e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 8.379114151000976562e+00 3.454625308513641357e-01 3.454625308513641357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.776081562042236328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.878453135490417480e-01 -2.908220722019905224e-07 -2.908220722019905224e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.086666766554117203e-03 8.256484985351562500e+00 3.480185568332672119e-01 3.480185568332672119e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.740693092346191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.821146249771118164e-01 -9.842875670074135996e-08 -9.842875670074135996e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 8.152110099792480469e+00 3.502393960952758789e-01 3.502393960952758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688050866127014160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.773578763008117676e-01 -2.098528284477652051e-08 -2.098528284477652051e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 8.056968688964843750e+00 3.523012399673461914e-01 3.523012399673461914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.622099518775939941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.731003761291503906e-01 3.113941602350678295e-07 3.113941602350678295e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.962386131286621094e+00 3.543874919414520264e-01 3.543874919414520264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.555366754531860352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.689282298088073730e-01 -8.471471346638281830e-08 -8.471471346638281830e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 7.851428031921386719e+00 3.568828403949737549e-01 3.568828403949737549e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.530630826950073242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.640998959541320801e-01 -3.134027792839333415e-08 -3.134027792839333415e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.758063316345214844e+00 3.590238988399505615e-01 3.590238988399505615e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.453753352165222168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.600927352905273438e-01 -1.606335899850819260e-07 -1.606335899850819260e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 7.656898021697998047e+00 3.613878786563873291e-01 3.613878786563873291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.406326532363891602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.557911276817321777e-01 1.166467882285360247e-07 1.166467882285360247e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.564700126647949219e+00 3.635834753513336182e-01 3.635834753513336182e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.363065481185913086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.519071102142333984e-01 8.575932497478788719e-08 8.575932497478788719e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 7.439965248107910156e+00 3.666186332702636719e-01 3.666186332702636719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.308840751647949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.466784119606018066e-01 -2.224237505288328975e-08 -2.224237505288328975e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.349087238311767578e+00 3.688784539699554443e-01 3.688784539699554443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.228472828865051270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.429025173187255859e-01 -1.429670248853653902e-07 -1.429670248853653902e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 7.250633239746093750e+00 3.713744580745697021e-01 3.713744580745697021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.178224325180053711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.388223409652709961e-01 1.331026737716456410e-07 1.331026737716456410e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.583333481103181839e-03 7.144661903381347656e+00 3.741184771060943604e-01 3.741184771060943604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.113178968429565430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.344370484352111816e-01 2.603545112833671737e-08 2.603545112833671737e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 7.023507118225097656e+00 3.773314356803894043e-01 3.773314356803894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.091879844665527344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.294214963912963867e-01 -1.240074141151126241e-07 -1.240074141151126241e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 6.935216903686523438e+00 3.797256946563720703e-01 3.797256946563720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.017011642456054688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.257687449455261230e-01 -6.326871471173944883e-09 -6.326871471173944883e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 6.839584827423095703e+00 3.823711574077606201e-01 3.823711574077606201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.963788270950317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.217997908592224121e-01 2.164415491279214621e-08 2.164415491279214621e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.603333495557308197e-03 6.705251216888427734e+00 3.861823976039886475e-01 3.861823976039886475e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911361813545227051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.161804437637329102e-01 1.096536834666039795e-07 1.096536834666039795e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 6.626814365386962891e+00 3.884611427783966064e-01 3.884611427783966064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857833266258239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.128864526748657227e-01 -1.503672422131785424e-07 -1.503672422131785424e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 6.517859935760498047e+00 3.916945159435272217e-01 3.916945159435272217e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.819859743118286133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.082670927047729492e-01 -1.237026481248904020e-07 -1.237026481248904020e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 6.432817935943603516e+00 3.942751288414001465e-01 3.942751288414001465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.759503483772277832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.046300172805786133e-01 -2.690421752049587667e-08 -2.690421752049587667e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 6.325476646423339844e+00 3.976064026355743408e-01 3.976064026355743408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.700791716575622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.999806165695190430e-01 7.749838459858438000e-08 7.749838459858438000e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 6.226572036743164062e+00 4.007517993450164795e-01 4.007517993450164795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.656534671783447266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.956371665000915527e-01 1.105516105326387333e-07 1.105516105326387333e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 6.128446578979492188e+00 4.039473831653594971e-01 4.039473831653594971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.582127809524536133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.912618279457092285e-01 3.911642920684244018e-08 3.911642920684244018e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 6.016227722167968750e+00 4.076973199844360352e-01 4.076973199844360352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554213762283325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.861591935157775879e-01 7.206784857771708630e-08 7.206784857771708630e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 5.941942691802978516e+00 4.102379083633422852e-01 4.102379083633422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.485491394996643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.827245950698852539e-01 9.952881896424514707e-08 9.952881896424514707e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 5.838795661926269531e+00 4.138456284999847412e-01 4.138456284999847412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.452151536941528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.778572201728820801e-01 -1.120251909014768898e-07 -1.120251909014768898e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 5.729273319244384766e+00 4.177824854850769043e-01 4.177824854850769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.391859054565429688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.725550889968872070e-01 4.095352323929546401e-08 4.095352323929546401e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 5.642382621765136719e+00 4.209870398044586182e-01 4.209870398044586182e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.359165310859680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.682443618774414062e-01 3.646073309937492013e-08 3.646073309937492013e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 5.548992633819580078e+00 4.245148897171020508e-01 4.245148897171020508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.309420466423034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.634896397590637207e-01 -2.121601028193254024e-08 -2.121601028193254024e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 5.449329853057861328e+00 4.283792674541473389e-01 4.283792674541473389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.242068409919738770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.582637429237365723e-01 -6.590101975234574638e-08 -6.590101975234574638e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 5.336515903472900391e+00 4.328835606575012207e-01 4.328835606575012207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.202682852745056152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.521370410919189453e-01 -1.330238319496857002e-08 -1.330238319496857002e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 5.245703220367431641e+00 4.366144835948944092e-01 4.366144835948944092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.139563918113708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.470271944999694824e-01 6.376581040967721492e-08 6.376581040967721492e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 5.162574768066406250e+00 4.401156604290008545e-01 4.401156604290008545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.081975698471069336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.421943306922912598e-01 -4.679941412177868187e-08 -4.679941412177868187e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 5.073305606842041016e+00 4.439708888530731201e-01 4.439708888530731201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059870719909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.368222832679748535e-01 1.299902123719220981e-07 1.299902123719220981e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.086666766554117203e-03 4.977985858917236328e+00 4.482013583183288574e-01 4.482013583183288574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.965272784233093262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.308562159538269043e-01 -1.151056494563817978e-07 -1.151056494563817978e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 4.903744697570800781e+00 4.515814483165740967e-01 4.515814483165740967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.922583341598510742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.260327100753784180e-01 8.733775302971480414e-08 8.733775302971480414e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.603333495557308197e-03 4.790101528167724609e+00 4.569068253040313721e-01 4.569068253040313721e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.870479345321655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.183045506477355957e-01 4.829985300602857023e-09 4.829985300602857023e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 4.717279911041259766e+00 4.604200124740600586e-01 4.604200124740600586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.792666077613830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.131223440170288086e-01 -8.792312655714340508e-09 -8.792312655714340508e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 4.631921768188476562e+00 4.646430015563964844e-01 4.646430015563964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.699139237403869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.067879796028137207e-01 -2.058065717847057385e-08 -2.058065717847057385e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 4.534429550170898438e+00 4.696114361286163330e-01 4.696114361286163330e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.657544732093811035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.991779565811157227e-01 -1.541124561299511697e-08 -1.541124561299511697e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 4.431572437286376953e+00 4.750300645828247070e-01 4.750300645828247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.596038699150085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.906665325164794922e-01 5.878638376088929363e-08 5.878638376088929363e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 4.348851680755615234e+00 4.795266091823577881e-01 4.795266091823577881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.509323477745056152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.834285020828247070e-01 3.430432116147130728e-08 3.430432116147130728e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 4.266910076141357422e+00 4.841091334819793701e-01 4.841091334819793701e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.456235408782958984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.758731365203857422e-01 2.012592403843882494e-08 2.012592403843882494e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 4.198195934295654297e+00 4.880548715591430664e-01 4.880548715591430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.382233858108520508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.692181587219238281e-01 -1.360477597245335346e-08 -1.360477597245335346e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 4.111567497253417969e+00 4.931696057319641113e-01 4.931696057319641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.318958759307861328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.603702068328857422e-01 4.629822569768293761e-08 4.629822569768293761e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 4.038010120391845703e+00 4.976411759853363037e-01 4.976411759853363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.234295129776000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.524278283119201660e-01 3.221828137611737475e-09 3.221828137611737475e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 3.959065198898315430e+00 5.025782585144042969e-01 5.025782585144042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.152032375335693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.434314608573913574e-01 1.806614591259858571e-08 1.806614591259858571e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 3.862993717193603516e+00 5.087893605232238770e-01 5.087893605232238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.055167078971862793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.317777395248413086e-01 -1.683185502088235808e-08 -1.683185502088235808e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 3.791704654693603516e+00 5.135500431060791016e-01 5.135500431060791016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.977824091911315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.226491093635559082e-01 -1.378970182486227714e-08 -1.378970182486227714e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 3.721079587936401367e+00 5.184006094932556152e-01 5.184006094932556152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.924210011959075928e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.132114887237548828e-01 1.946241923178604338e-08 1.946241923178604338e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 3.656891345977783203e+00 5.229305028915405273e-01 5.229305028915405273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.814870357513427734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.043337941169738770e-01 3.346091403955142596e-08 3.346091403955142596e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 3.558882236480712891e+00 5.300821661949157715e-01 5.300821661949157715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.726361930370330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.901388287544250488e-01 3.142926630061992910e-08 3.142926630061992910e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 3.484792947769165039e+00 5.356875061988830566e-01 5.356875061988830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.633308947086334229e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.790132343769073486e-01 -1.415141070992831374e-08 -1.415141070992831374e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076666526496410370e-03 3.417063236236572266e+00 5.409703850746154785e-01 5.409703850746154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.521397054195404053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.684254527091979980e-01 -4.694439326158317272e-08 -4.694439326158317272e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 3.350034713745117188e+00 5.463555455207824707e-01 5.463555455207824707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.393957257270812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.574403762817382812e-01 4.386384944154997356e-08 4.386384944154997356e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 3.267200946807861328e+00 5.532380938529968262e-01 5.532380938529968262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.341955184936523438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.429894685745239258e-01 8.830369324641651474e-09 8.830369324641651474e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333383277058601e-03 3.228885412216186523e+00 5.565109252929687500e-01 5.565109252929687500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.218969345092773438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359501004219055176e-01 -2.243745811369990406e-08 -2.243745811369990406e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 3.142181634902954102e+00 5.641366839408874512e-01 5.641366839408874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.139900207519531250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.189878702163696289e-01 1.682366956856640172e-08 1.682366956856640172e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 3.083220005035400391e+00 5.695052742958068848e-01 5.695052742958068848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.985684812068939209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.065835177898406982e-01 1.333820875970559428e-08 1.333820875970559428e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 3.014286279678344727e+00 5.759804844856262207e-01 5.759804844856262207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.891205489635467529e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.910612463951110840e-01 -1.647211433919437695e-08 -1.647211433919437695e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 2.956577062606811523e+00 5.815745592117309570e-01 5.815745592117309570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.773693144321441650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.771428465843200684e-01 2.897991180361714214e-09 2.897991180361714214e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.889082193374633789e+00 5.883287191390991211e-01 5.883287191390991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.660431802272796631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.596770167350769043e-01 1.292378115635983704e-08 1.292378115635983704e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076666526496410370e-03 2.827442169189453125e+00 5.947071313858032227e-01 5.947071313858032227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.483487665653228760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.424998521804809570e-01 2.390493136772420257e-08 2.390493136772420257e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.761446237564086914e+00 6.017715930938720703e-01 6.017715930938720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.364191055297851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.226709365844726562e-01 5.543206782476772787e-09 5.543206782476772787e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.164333336055278778e-02 2.646575689315795898e+00 6.146923899650573730e-01 6.146923899650573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.078235983848571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.840794324874877930e-01 7.467921392390053370e-09 7.467921392390053370e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 2.514856815338134766e+00 6.305845975875854492e-01 6.305845975875854492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.698492705821990967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.323058098554611206e-01 -3.373017420926771592e-09 -3.373017420926771592e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.569666713476181030e-02 2.367720842361450195e+00 6.498823761940002441e-01 6.498823761940002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.228769958019256592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.625876277685165405e-01 9.147615998017499805e-09 9.147615998017499805e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.923666708171367645e-02 2.193449974060058594e+00 6.752057671546936035e-01 6.752057671546936035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.610634028911590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.866735056042671204e-02 -1.544462335800744768e-09 -1.544462335800744768e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.493666648864746094e-02 1.893981456756591797e+00 7.266280055046081543e-01 7.266280055046081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.687976881861686707e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.027911245822906494e-01 6.018055387357890140e-09 6.018055387357890140e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig31_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.416666580364108086e-04 9.988703131675720215e-01 1.000565290451049805e+00 1.000565290451049805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.943343202583491802e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.053335240110754967e-03 -4.836062106328142818e-13 -4.836062106328142818e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.458333253860473633e-03 1.010246157646179199e+00 9.949159622192382812e-01 9.949159622192382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.891096308827400208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.725718915462493896e-02 2.867728277067271847e-10 2.867728277067271847e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.399999976158142090e-03 1.015560150146484375e+00 9.923095703125000000e-01 9.923095703125000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.735149279236793518e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.053385555744171143e-02 1.491282652921199769e-10 1.491282652921199769e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.023961782455444336e+00 9.882301688194274902e-01 9.882301688194274902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.406923964619636536e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.072409823536872864e-02 6.126059659550264769e-10 6.126059659550264769e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.033943176269531250e+00 9.834485650062561035e-01 9.834485650062561035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.212193310260772705e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.343605697154998779e-02 -8.400942164143998525e-10 -8.400942164143998525e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.044729351997375488e+00 9.783586859703063965e-01 9.783586859703063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.300693869590759277e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.065371632575988770e-01 1.520012560263239720e-09 1.520012560263239720e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.053250551223754883e+00 9.743929505348205566e-01 9.743929505348205566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.092653498053550720e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.237754896283149719e-01 5.443028250340375962e-10 5.443028250340375962e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.062589883804321289e+00 9.701014757156372070e-01 9.701014757156372070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.238367781043052673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.418034285306930542e-01 -1.867060728244496204e-09 -1.867060728244496204e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.072736620903015137e+00 9.655026197433471680e-01 9.655026197433471680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.397299021482467651e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.604510098695755005e-01 -4.177058698928703961e-10 -4.177058698928703961e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.316666491329669952e-03 1.080601811408996582e+00 9.619824290275573730e-01 9.619824290275573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.541505753993988037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.742579042911529541e-01 -7.092681997278305062e-10 -7.092681997278305062e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.088474869728088379e+00 9.584971070289611816e-01 9.584971070289611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.625112444162368774e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.875770688056945801e-01 -1.354559131527821592e-09 -1.354559131527821592e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.097947716712951660e+00 9.543532729148864746e-01 9.543532729148864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766169816255569458e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.030037790536880493e-01 -1.386258219326919061e-09 -1.386258219326919061e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.106683015823364258e+00 9.505794048309326172e-01 9.505794048309326172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.936244964599609375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.166668772697448730e-01 1.990430043008473149e-09 1.990430043008473149e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.115452766418457031e+00 9.468352198600769043e-01 9.468352198600769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.060839235782623291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.298854440450668335e-01 6.148219711121782893e-10 6.148219711121782893e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.125869512557983398e+00 9.424448609352111816e-01 9.424448609352111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.212149649858474731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.449924349784851074e-01 -1.784247416480866377e-09 -1.784247416480866377e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.136313438415527344e+00 9.381039142608642578e-01 9.381039142608642578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.376659065485000610e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.595229148864746094e-01 -3.621842381562601076e-09 -3.621842381562601076e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.145199656486511230e+00 9.344571828842163086e-01 9.344571828842163086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.454358190298080444e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.714256644248962402e-01 2.407868571197013807e-09 2.407868571197013807e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.152488112449645996e+00 9.314976334571838379e-01 9.314976334571838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.620120048522949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.808899879455566406e-01 -1.212742795075882896e-09 -1.212742795075882896e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.165514588356018066e+00 9.262775778770446777e-01 9.262775778770446777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.749100625514984131e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.972140014171600342e-01 -1.427036266932191211e-09 -1.427036266932191211e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.174514055252075195e+00 9.227220416069030762e-01 9.227220416069030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.853067219257354736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.080393373966217041e-01 2.923576047919596022e-09 2.923576047919596022e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.183548212051391602e+00 9.191936850547790527e-01 9.191936850547790527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.941955327987670898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.185660541057586670e-01 2.274936683477335464e-09 2.274936683477335464e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.193446993827819824e+00 9.153736829757690430e-01 9.153736829757690430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.100211322307586670e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.297315239906311035e-01 7.667180668136097665e-09 7.667180668136097665e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.203365087509155273e+00 9.115936756134033203e-01 9.115936756134033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.200530409812927246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.405477702617645264e-01 5.346960207930351316e-09 5.346960207930351316e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.216675162315368652e+00 9.065936803817749023e-01 9.065936803817749023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.351770937442779541e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.545206487178802490e-01 3.640263201987181674e-09 3.640263201987181674e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.227530956268310547e+00 9.025759696960449219e-01 9.025759696960449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.462912142276763916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.654679954051971436e-01 -7.607404484133439837e-09 -7.607404484133439837e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000027716159821e-02 1.242667555809020996e+00 8.970621228218078613e-01 8.970621228218078613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.566918373107910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.801163136959075928e-01 -4.817469090312442859e-09 -4.817469090312442859e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.251109361648559570e+00 8.940305709838867188e-01 8.940305709838867188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.651939630508422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.879781067371368408e-01 1.533198457082107780e-09 1.533198457082107780e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.266367554664611816e+00 8.886282444000244141e-01 8.886282444000244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.795290589332580566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.016860127449035645e-01 2.758810069281025790e-09 2.758810069281025790e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.274031400680541992e+00 8.859514594078063965e-01 8.859514594078063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.893857896327972412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.083245396614074707e-01 6.111811501341435360e-09 6.111811501341435360e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000027716159821e-02 1.289451122283935547e+00 8.806383013725280762e-01 8.806383013725280762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.020718336105346680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.212337434291839600e-01 7.258620371430879459e-09 7.258620371430879459e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.300626158714294434e+00 8.768468499183654785e-01 8.768468499183654785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.098586142063140869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.302173256874084473e-01 1.946517613760079257e-09 1.946517613760079257e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.316182613372802734e+00 8.716496229171752930e-01 8.716496229171752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.209455847740173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.422422349452972412e-01 -3.254260860785507248e-09 -3.254260860785507248e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 1.323144078254699707e+00 8.693535327911376953e-01 8.693535327911376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.292794764041900635e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.474433660507202148e-01 -1.779767444531898946e-10 -1.779767444531898946e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.340593457221984863e+00 8.636772036552429199e-01 8.636772036552429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.412084519863128662e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.600381553173065186e-01 -2.139184829275109223e-09 -2.139184829275109223e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.351987600326538086e+00 8.600301146507263184e-01 8.600301146507263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.513539969921112061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.679225087165832520e-01 -3.374214685436527361e-09 -3.374214685436527361e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.366981863975524902e+00 8.553003072738647461e-01 8.553003072738647461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.608052074909210205e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.779160320758819580e-01 2.970724111150957469e-09 2.970724111150957469e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.376703262329101562e+00 8.522751331329345703e-01 8.522751331329345703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.671048820018768311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.841685891151428223e-01 2.222897421688685426e-09 2.222897421688685426e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.511666737496852875e-02 1.398069858551025391e+00 8.457374572753906250e-01 8.457374572753906250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.805706441402435303e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.973376691341400146e-01 -1.523993375940335682e-09 -1.523993375940335682e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.407924652099609375e+00 8.427723646163940430e-01 8.427723646163940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.854170382022857666e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.031447410583496094e-01 -1.507666880229407980e-09 -1.507666880229407980e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.424108147621154785e+00 8.379700779914855957e-01 8.379700779914855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.956420660018920898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.123468637466430664e-01 2.881503036178401089e-09 2.881503036178401089e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.439496040344238281e+00 8.334791660308837891e-01 8.334791660308837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.072086453437805176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207221508026123047e-01 9.353584573545958847e-11 9.353584573545958847e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.454050064086914062e+00 8.292974233627319336e-01 8.292974233627319336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.123707056045532227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.283219814300537109e-01 -5.972239591756078880e-09 -5.972239591756078880e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.469574332237243652e+00 8.249055743217468262e-01 8.249055743217468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.224516391754150391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.360947847366333008e-01 -3.629672562510677380e-09 -3.629672562510677380e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000027716159821e-02 1.486131668090820312e+00 8.202974200248718262e-01 8.202974200248718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322501659393310547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.440288186073303223e-01 -5.692925242328783497e-09 -5.692925242328783497e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.384999975562095642e-02 1.506461739540100098e+00 8.147435784339904785e-01 8.147435784339904785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.400112271308898926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.532951354980468750e-01 9.940585243839450413e-09 9.940585243839450413e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.515754938125610352e+00 8.122420907020568848e-01 8.122420907020568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.459102988243103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.573567152023315430e-01 -9.590230831690860214e-10 -9.590230831690860214e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.533486008644104004e+00 8.075326681137084961e-01 8.075326681137084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.540091395378112793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.648340582847595215e-01 -3.746727372799796285e-10 -3.746727372799796285e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.544725775718688965e+00 8.045893907546997070e-01 8.045893907546997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.594757795333862305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.693854689598083496e-01 8.018258057518323767e-09 8.018258057518323767e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.562625050544738770e+00 7.999680042266845703e-01 7.999680042266845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.649370551109313965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.763579010963439941e-01 1.346904454635478032e-08 1.346904454635478032e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.574949741363525391e+00 7.968317866325378418e-01 7.968317866325378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.713686943054199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.809602141380310059e-01 4.054669489050866105e-09 4.054669489050866105e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.588255286216735840e+00 7.934870719909667969e-01 7.934870719909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.763500332832336426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.857580304145812988e-01 -2.266826726327053620e-09 -2.266826726327053620e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.604478240013122559e+00 7.894653677940368652e-01 7.894653677940368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.795385837554931641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.913792848587036133e-01 -1.556551154635599232e-08 -1.556551154635599232e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.620809078216552734e+00 7.854780554771423340e-01 7.854780554771423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.863499641418457031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.967899560928344727e-01 1.815100958424409328e-08 1.815100958424409328e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.634306550025939941e+00 7.822277545928955078e-01 7.822277545928955078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.924144387245178223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.010798215866088867e-01 -1.715720543415955035e-08 -1.715720543415955035e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.647860050201416016e+00 7.790042757987976074e-01 7.790042757987976074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.960046648979187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052292585372924805e-01 -1.420454509570845403e-08 -1.420454509570845403e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.665364384651184082e+00 7.748994827270507812e-01 7.748994827270507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.024714112281799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.103667020797729492e-01 6.734715896072884789e-09 6.734715896072884789e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.679045796394348145e+00 7.717359662055969238e-01 7.717359662055969238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.071892976760864258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.142089366912841797e-01 -1.469126686970412266e-08 -1.469126686970412266e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.694761276245117188e+00 7.681494355201721191e-01 7.681494355201721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.138938069343566895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.184464693069458008e-01 1.045233943841594737e-08 1.045233943841594737e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.711518049240112305e+00 7.643799185752868652e-01 7.643799185752868652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.167967915534973145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.227648854255676270e-01 -7.338385898947308306e-09 -7.338385898947308306e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 1.726385831832885742e+00 7.610813379287719727e-01 7.610813379287719727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.212107539176940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.264275908470153809e-01 -4.717321644420735538e-09 -4.717321644420735538e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.746309399604797363e+00 7.567273378372192383e-01 7.567273378372192383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.293883919715881348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.311062574386596680e-01 4.905611916683483287e-09 4.905611916683483287e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.757294893264770508e+00 7.543582916259765625e-01 7.543582916259765625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.297467947006225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.335689425468444824e-01 1.079289546623840579e-08 1.079289546623840579e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.774383783340454102e+00 7.507169246673583984e-01 7.507169246673583984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.360170841217041016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.372550129890441895e-01 -4.402885167564818403e-09 -4.402885167564818403e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000045001506805e-02 1.791528701782226562e+00 7.471161484718322754e-01 7.471161484718322754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.387483477592468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.407745480537414551e-01 -7.750713848508894444e-09 -7.750713848508894444e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.811823725700378418e+00 7.429199814796447754e-01 7.429199814796447754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.432142853736877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.447245478630065918e-01 1.580345099227997707e-08 1.580345099227997707e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.825065851211547852e+00 7.402198314666748047e-01 7.402198314666748047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.466104388236999512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.471734046936035156e-01 1.833541318774223328e-08 1.833541318774223328e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 1.838356256484985352e+00 7.375392913818359375e-01 7.375392913818359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.511282324790954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.495366096496582031e-01 1.870689203542497125e-08 1.870689203542497125e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.852729320526123047e+00 7.346729040145874023e-01 7.346729040145874023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554277539253234863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.519904136657714844e-01 1.822466089151930646e-08 1.822466089151930646e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.071666739881038666e-02 1.870275139808654785e+00 7.312186360359191895e-01 7.312186360359191895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.591415405273437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.548484563827514648e-01 -1.790302661675013951e-08 -1.790302661675013951e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.884771943092346191e+00 7.284010648727416992e-01 7.284010648727416992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.599797606468200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.570968031883239746e-01 -6.285564069230531459e-09 -6.285564069230531459e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.897230744361877441e+00 7.260054945945739746e-01 7.260054945945739746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.623045802116394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.589496135711669922e-01 -1.363564550160845101e-08 -1.363564550160845101e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.913933873176574707e+00 7.228305935859680176e-01 7.228305935859680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.661282777786254883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.613277196884155273e-01 1.243526526195637416e-08 1.243526526195637416e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.924407124519348145e+00 7.208610177040100098e-01 7.208610177040100098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.687792539596557617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.627548336982727051e-01 -1.637067725823726505e-08 -1.637067725823726505e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.943319559097290039e+00 7.173447012901306152e-01 7.173447012901306152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.721833944320678711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.652236580848693848e-01 1.668199800519687415e-08 1.668199800519687415e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.433333761990070343e-03 1.959132075309753418e+00 7.144439220428466797e-01 7.144439220428466797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.749969124794006348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.671741604804992676e-01 1.202540289568787557e-08 1.202540289568787557e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.972929358482360840e+00 7.119413614273071289e-01 7.119413614273071289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.781473755836486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.687970757484436035e-01 1.682984063222647819e-08 1.682984063222647819e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.992078185081481934e+00 7.085113525390625000e-01 7.085113525390625000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.781584024429321289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.709368824958801270e-01 -1.833516805049839604e-08 -1.833516805049839604e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 2.011319637298583984e+00 7.051141858100891113e-01 7.051141858100891113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.814595460891723633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.729562282562255859e-01 7.032440407783724368e-09 7.032440407783724368e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 2.027434349060058594e+00 7.023063898086547852e-01 7.023063898086547852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.820005178451538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.745485067367553711e-01 1.203810384708958736e-08 1.203810384708958736e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.258333306759595871e-02 2.048991918563842773e+00 6.986020803451538086e-01 6.986020803451538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.848906278610229492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765512824058532715e-01 -7.088285514100789442e-09 -7.088285514100789442e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 2.064164400100708008e+00 6.960298418998718262e-01 6.960298418998718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.866785883903503418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.778715848922729492e-01 -1.254223391811137844e-08 -1.254223391811137844e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 2.083750009536743164e+00 6.927510499954223633e-01 6.927510499954223633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.888050436973571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.794772744178771973e-01 1.375022407046344597e-08 1.375022407046344597e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 2.100151777267456055e+00 6.900406479835510254e-01 6.900406479835510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.903802752494812012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.807370185852050781e-01 -1.662540327629358217e-08 -1.662540327629358217e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 2.121013641357421875e+00 6.866387128829956055e-01 6.866387128829956055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.922881007194519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.822376847267150879e-01 -1.803434912517332123e-08 -1.803434912517332123e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.130928516387939453e+00 6.850394010543823242e-01 6.850394010543823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.927928328514099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.829075217247009277e-01 -1.554163020500709536e-08 -1.554163020500709536e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 2.146400690078735352e+00 6.825659275054931641e-01 6.825659275054931641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.934568881988525391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.839064955711364746e-01 -1.360437096309397020e-08 -1.360437096309397020e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 2.163046598434448242e+00 6.799344420433044434e-01 6.799344420433044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.939343214035034180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.849179863929748535e-01 -2.032449941680170014e-08 -2.032449941680170014e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.171939134597778320e+00 6.785411238670349121e-01 6.785411238670349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.935572624206542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.854290366172790527e-01 6.374754946136818035e-09 6.374754946136818035e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 2.186435461044311523e+00 6.762880086898803711e-01 6.762880086898803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.922883987426757812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.862273216247558594e-01 -1.219427403498229978e-08 -1.219427403498229978e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 2.198725461959838867e+00 6.743952631950378418e-01 6.743952631950378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.934832930564880371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.868674755096435547e-01 1.920220782380965829e-08 1.920220782380965829e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.207720518112182617e+00 6.730200052261352539e-01 6.730200052261352539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.941491961479187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.873153448104858398e-01 -9.430220160311364452e-09 -9.430220160311364452e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 2.223468780517578125e+00 6.706323623657226562e-01 6.706323623657226562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.927121281623840332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.880617737770080566e-01 -1.349359735058897058e-08 -1.349359735058897058e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.183333091437816620e-03 2.238135814666748047e+00 6.684313416481018066e-01 6.684313416481018066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.935409903526306152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.887122392654418945e-01 5.072340769629590795e-09 5.072340769629590795e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.766666632145643234e-03 2.244902849197387695e+00 6.674230694770812988e-01 6.674230694770812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.935250759124755859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.889975070953369141e-01 -2.177181102069880581e-08 -2.177181102069880581e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.234725952148437500e+00 6.689410805702209473e-01 6.689410805702209473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857571601867675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.832137107849121094e-01 -1.749840805587155046e-08 -1.749840805587155046e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.224572181701660156e+00 6.704659461975097656e-01 6.704659461975097656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.789982914924621582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.774486303329467773e-01 1.217665257513544930e-08 1.217665257513544930e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 2.212180376052856445e+00 6.723412275314331055e-01 6.723412275314331055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.735970377922058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.704069375991821289e-01 1.137863137046224438e-09 1.137863137046224438e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.202077865600585938e+00 6.738817095756530762e-01 6.738817095756530762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.709629297256469727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.646690368652343750e-01 -5.005212244668655330e-09 -5.005212244668655330e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.193094491958618164e+00 6.752604842185974121e-01 6.752604842185974121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.660483479499816895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.595625877380371094e-01 6.817884923293604515e-09 6.817884923293604515e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.399999976158142090e-03 2.185282230377197266e+00 6.764664053916931152e-01 6.764664053916931152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.640933156013488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.551181077957153320e-01 -1.641198821289435728e-08 -1.641198821289435728e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 2.173000335693359375e+00 6.783754229545593262e-01 6.783754229545593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596558690071105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.481049060821533203e-01 -1.876935940003932046e-08 -1.876935940003932046e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.164105892181396484e+00 6.797680854797363281e-01 6.797680854797363281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.557396054267883301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.430168747901916504e-01 4.022936650471820030e-09 4.022936650471820030e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.155200242996215820e+00 6.811710596084594727e-01 6.811710596084594727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528679728507995605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.379081010818481445e-01 1.514463576768321218e-08 1.514463576768321218e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.145228862762451172e+00 6.827523112297058105e-01 6.827523112297058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.512122154235839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.321663260459899902e-01 1.929627657659693796e-08 1.929627657659693796e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.399999976158142090e-03 2.137502431869506836e+00 6.839851737022399902e-01 6.839851737022399902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.470826268196105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.277033686637878418e-01 1.509953406753083982e-08 1.509953406753083982e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.127572298049926758e+00 6.855795383453369141e-01 6.855795383453369141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.432754397392272949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.219403743743896484e-01 8.140204954543150961e-09 8.140204954543150961e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.118742227554321289e+00 6.870066523551940918e-01 6.870066523551940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.414234638214111328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.167923808097839355e-01 1.853840103649417870e-08 1.853840103649417870e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.109959602355957031e+00 6.884349584579467773e-01 6.884349584579467773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384869217872619629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.116467118263244629e-01 -9.330051398137584329e-09 -9.330051398137584329e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 2.103370189666748047e+00 6.895124912261962891e-01 6.895124912261962891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.330661773681640625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.077696681022644043e-01 1.056641707464223146e-08 1.056641707464223146e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 2.096790790557861328e+00 6.905934214591979980e-01 6.905934214591979980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.276259422302246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.038824915885925293e-01 -1.865893750618852209e-08 -1.865893750618852209e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.086955785751342773e+00 6.922187805175781250e-01 6.922187805175781250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.237361431121826172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.980355739593505859e-01 1.221922119043483690e-08 1.221922119043483690e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 2.078239440917968750e+00 6.936689019203186035e-01 6.936689019203186035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.218208074569702148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.928198695182800293e-01 -1.826400364279834321e-09 -1.826400364279834321e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.069512367248535156e+00 6.951299309730529785e-01 6.951299309730529785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.188188791275024414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.875635743141174316e-01 -4.249912421983026434e-09 -4.249912421983026434e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.766666632145643234e-03 2.063014984130859375e+00 6.962236762046813965e-01 6.962236762046813965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.165537238121032715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.836275815963745117e-01 2.107572072418406606e-08 2.107572072418406606e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 2.052170991897583008e+00 6.980608105659484863e-01 6.980608105659484863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.138557791709899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.770059227943420410e-01 1.586244025020278059e-08 1.586244025020278059e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 2.041355133056640625e+00 6.999076008796691895e-01 6.999076008796691895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.067922711372375488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.703396201133728027e-01 -1.409787842021614779e-09 -1.409787842021614779e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 2.030567884445190430e+00 7.017642259597778320e-01 7.017642259597778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.029609441757202148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.636241436004638672e-01 4.323496227698342409e-09 4.323496227698342409e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 2.020889759063720703e+00 7.034426331520080566e-01 7.034426331520080566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.978557467460632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.575413107872009277e-01 -1.043564168412558502e-08 -1.043564168412558502e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 2.012284040451049805e+00 7.049452066421508789e-01 7.049452066421508789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.903801321983337402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.520843267440795898e-01 -1.239023106336389901e-08 -1.239023106336389901e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.999452590942382812e+00 7.072035670280456543e-01 7.072035670280456543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.856942534446716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.438521504402160645e-01 6.751193382115161512e-09 6.751193382115161512e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 1.990892767906188965e+00 7.087222337722778320e-01 7.087222337722778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.836575627326965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.383016467094421387e-01 -3.082043065205652965e-09 -3.082043065205652965e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.981309652328491211e+00 7.104341387748718262e-01 7.104341387748718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.817675590515136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.320274233818054199e-01 -2.253948139241401805e-10 -2.253948139241401805e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.416666924953460693e-03 1.973856449127197266e+00 7.117741703987121582e-01 7.117741703987121582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.729212760925292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.271022319793701172e-01 -8.637357495899777859e-10 -8.637357495899777859e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.964314341545104980e+00 7.135008573532104492e-01 7.135008573532104492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.687791109085083008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207355022430419922e-01 -3.291987127340689767e-09 -3.291987127340689767e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.953732967376708984e+00 7.154303789138793945e-01 7.154303789138793945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.658823251724243164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.135927796363830566e-01 3.961719841072408599e-09 3.961719841072408599e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 1.945299744606018066e+00 7.169795036315917969e-01 7.169795036315917969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.626629590988159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.078401565551757812e-01 -2.250679642656905344e-10 -2.250679642656905344e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.935827016830444336e+00 7.187315821647644043e-01 7.187315821647644043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.551142096519470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.013116598129272461e-01 7.404139523714547977e-09 7.404139523714547977e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.925322771072387695e+00 7.206895351409912109e-01 7.206895351409912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.510413050651550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.939874708652496338e-01 1.202267441158255679e-08 1.202267441158255679e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.915898919105529785e+00 7.224598526954650879e-01 7.224598526954650879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.467934012413024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.873439073562622070e-01 -1.447521569275522779e-08 -1.447521569275522779e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.904399991035461426e+00 7.246376872062683105e-01 7.246376872062683105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.405734777450561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.791396260261535645e-01 -1.681588202018247102e-08 -1.681588202018247102e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.893981456756591797e+00 7.266280055046081543e-01 7.266280055046081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.341683626174926758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.716204106807708740e-01 2.672273069492803188e-09 2.672273069492803188e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.884634852409362793e+00 7.284276485443115234e-01 7.284276485443115234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.309757590293884277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.648071825504302979e-01 1.593645038155955262e-08 1.593645038155955262e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.008333265781402588e-02 1.868060231208801270e+00 7.316520214080810547e-01 7.316520214080810547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.231152772903442383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.525447487831115723e-01 -5.851276796420279425e-09 -5.851276796420279425e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.855670571327209473e+00 7.340904474258422852e-01 7.340904474258422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.168877840042114258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.432758390903472900e-01 1.702603924513823586e-08 1.702603924513823586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.843349337577819824e+00 7.365397214889526367e-01 7.365397214889526367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.071833133697509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.339752495288848877e-01 7.698373494235966064e-09 7.698373494235966064e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.830013751983642578e+00 7.392184734344482422e-01 7.392184734344482422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.021555423736572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.238285124301910400e-01 -8.431491949068004033e-09 -8.431491949068004033e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.818802952766418457e+00 7.414932250976562500e-01 7.414932250976562500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.979544281959533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.152684211730957031e-01 8.813671570351289120e-09 8.813671570351289120e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.808621525764465332e+00 7.435773611068725586e-01 7.435773611068725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.889687597751617432e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.074855148792266846e-01 1.504661284457142756e-09 1.504661284457142756e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.816666901111602783e-03 1.794420957565307617e+00 7.465137839317321777e-01 7.465137839317321777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.827966094017028809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.965906500816345215e-01 -5.597797780865221284e-09 -5.597797780865221284e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.784308195114135742e+00 7.486262917518615723e-01 7.486262917518615723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.748705625534057617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.888875544071197510e-01 -7.419487246806966141e-09 -7.419487246806966141e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833332918584346771e-03 1.770177006721496582e+00 7.516084313392639160e-01 7.516084313392639160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.686065018177032471e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.781346976757049561e-01 3.478655585809065087e-09 3.478655585809065087e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000213086605072e-03 1.758143424987792969e+00 7.541762590408325195e-01 7.541762590408325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.608489871025085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.690802454948425293e-01 6.851651690453763877e-09 6.851651690453763877e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.747128844261169434e+00 7.565498352050781250e-01 7.565498352050781250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.529088139533996582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.608846664428710938e-01 -4.456705227084967191e-09 -4.456705227084967191e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.737150430679321289e+00 7.587195634841918945e-01 7.587195634841918945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.471486508846282959e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.535432219505310059e-01 -7.713200744774439954e-09 -7.713200744774439954e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 1.722236275672912598e+00 7.619976401329040527e-01 7.619976401329040527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.396277964115142822e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.426263928413391113e-01 8.271804574633279117e-09 8.271804574633279117e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 1.714318871498107910e+00 7.637552022933959961e-01 7.637552022933959961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.323460757732391357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.369559943675994873e-01 5.938328939691928099e-09 5.938328939691928099e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.703442573547363281e+00 7.661895751953125000e-01 7.661895751953125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.277863800525665283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.292004466056823730e-01 -2.341884908219071804e-09 -2.341884908219071804e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.693589925765991211e+00 7.684150934219360352e-01 7.684150934219360352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.194910228252410889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.222475051879882812e-01 3.899376821436817409e-09 3.899376821436817409e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000040233135223e-03 1.680808544158935547e+00 7.713311314582824707e-01 7.713311314582824707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.115116894245147705e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.132684528827667236e-01 4.453248436675494304e-09 4.453248436675494304e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.671021580696105957e+00 7.735866308212280273e-01 7.735866308212280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.031129479408264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.064681291580200195e-01 -4.097309158623829717e-10 -4.097309158623829717e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916666869074106216e-03 1.660309553146362305e+00 7.760781645774841309e-01 7.760781645774841309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.959872126579284668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.990529537200927734e-01 1.268150029432035808e-09 1.268150029432035808e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.650582551956176758e+00 7.783615589141845703e-01 7.783615589141845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.911174237728118896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.923493087291717529e-01 3.788244384850258939e-09 3.788244384850258939e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.416666924953460693e-03 1.643780350685119629e+00 7.799703478813171387e-01 7.799703478813171387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.870879709720611572e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.876829504966735840e-01 -4.977341205858465401e-09 -4.977341205858465401e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.634101986885070801e+00 7.822767496109008789e-01 7.822767496109008789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.773068189620971680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.810270190238952637e-01 1.497131307814925094e-09 1.497131307814925094e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.623483657836914062e+00 7.848308086395263672e-01 7.848308086395263672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.700168728828430176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.737139463424682617e-01 -9.170271653147210600e-09 -9.170271653147210600e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.613865256309509277e+00 7.871660590171813965e-01 7.871660590171813965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.650175333023071289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.670833766460418701e-01 3.858417585433926433e-09 3.858417585433926433e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.605238318443298340e+00 7.892784476280212402e-01 7.892784476280212402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.586508333683013916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.611245214939117432e-01 -8.601546142017468810e-09 -8.601546142017468810e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.595674157142639160e+00 7.916402816772460938e-01 7.916402816772460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.511283099651336670e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.544875144958496094e-01 -1.894431278515185113e-09 -1.894431278515185113e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 1.589944481849670410e+00 7.930654287338256836e-01 7.930654287338256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.443761169910430908e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.505085170269012451e-01 -4.578865286930522416e-09 -4.578865286930522416e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.579470753669738770e+00 7.956905364990234375e-01 7.956905364990234375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.381129801273345947e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.431718111038208008e-01 -4.381848661694220937e-09 -4.381848661694220937e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000008195638657e-03 1.569983959197998047e+00 7.980909943580627441e-01 7.980909943580627441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.304671645164489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.364870011806488037e-01 4.125126906728837639e-09 4.125126906728837639e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.561475157737731934e+00 8.002625107765197754e-01 8.002625107765197754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.251616656780242920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.304541915655136108e-01 4.575042567012133077e-09 4.575042567012133077e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.552989482879638672e+00 8.024458289146423340e-01 8.024458289146423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.173328340053558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.243952602148056030e-01 3.108738155788159929e-09 3.108738155788159929e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.542638540267944336e+00 8.051335215568542480e-01 8.051335215568542480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.121561408042907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.169323563575744629e-01 3.952568938814238209e-09 3.952568938814238209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033333320170640945e-03 1.535145759582519531e+00 8.070960044860839844e-01 8.070960044860839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.028961122035980225e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.114924937486648560e-01 -3.786252200654871558e-09 -3.786252200654871558e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.933333352208137512e-03 1.524854540824890137e+00 8.098149895668029785e-01 8.098149895668029785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.951233983039855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.039404362440109253e-01 3.355339117661060300e-09 3.355339117661060300e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000001639127731e-02 1.506240725517272949e+00 8.148033618927001953e-01 8.148033618927001953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.767136991024017334e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.899989396333694458e-01 5.542206693576190446e-10 5.542206693576190446e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.488668441772460938e+00 8.195982575416564941e-01 8.195982575416564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.605404853820800781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.765678524971008301e-01 8.201510581784532405e-10 8.201510581784532405e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.480383157730102539e+00 8.218885660171508789e-01 8.218885660171508789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.548964917659759521e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.701648235321044922e-01 3.199635223438690446e-09 3.199635223438690446e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.198333315551280975e-02 1.462938547134399414e+00 8.267742395401000977e-01 8.267742395401000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.410236597061157227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.563930213451385498e-01 -1.189009779523075849e-09 -1.189009779523075849e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.666666664183139801e-03 1.454725503921508789e+00 8.291049003601074219e-01 8.291049003601074219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.339867800474166870e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.498268842697143555e-01 -2.219518790980146150e-09 -2.219518790980146150e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333332836627960e-02 1.438368558883666992e+00 8.338057994842529297e-01 8.338057994842529297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.172020673751831055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.364728063344955444e-01 -6.420686204933190311e-10 -6.420686204933190311e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666696220636368e-03 1.427499175071716309e+00 8.369741439819335938e-01 8.369741439819335938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.050401270389556885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.274498403072357178e-01 -7.528924150790317071e-10 -7.528924150790317071e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449999779462814331e-03 1.413982629776000977e+00 8.409650921821594238e-01 8.409650921821594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.929731070995330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.160136908292770386e-01 3.586260177712574659e-10 3.586260177712574659e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.196666713804006577e-02 1.396958470344543457e+00 8.460738062858581543e-01 8.460738062858581543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.731396466493606567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.012533828616142273e-01 1.931450999137496183e-09 1.931450999137496183e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.638333313167095184e-02 1.373818397521972656e+00 8.531695008277893066e-01 8.531695008277893066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.520947515964508057e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.050340414047241211e-02 -1.058900522821204504e-09 -1.058900522821204504e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.049999803304672241e-03 1.366724729537963867e+00 8.553807735443115234e-01 8.553807735443115234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.418682485818862915e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.403799146413803101e-02 -4.927658281417279795e-11 -4.927658281417279795e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.575000025331974030e-02 1.344718456268310547e+00 8.623514771461486816e-01 8.623514771461486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.176040917634963989e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.336270108819007874e-02 2.292608325404899006e-10 2.292608325404899006e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333380222320557e-02 1.320292949676513672e+00 8.702917098999023438e-01 8.702917098999023438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.762798458337783813e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.949445694684982300e-02 -6.888811743266387566e-11 -6.888811743266387566e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.449999958276748657e-02 1.300375342369079590e+00 8.769314289093017578e-01 8.769314289093017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.835541337728500366e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.328788146376609802e-03 -6.754408143905266115e-11 -6.754408143905266115e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.511666737496852875e-02 1.279771804809570312e+00 8.839622735977172852e-01 8.839622735977172852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.727012149989604950e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.228715386241674423e-02 -6.622702386493983795e-11 -6.622702386493983795e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig31_rate2.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.166666720062494278e-04 1.001140356063842773e+00 9.994302988052368164e-01 9.994302988052368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.488766960799694061e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.070025239139795303e-03 -3.321731778527237111e-12 -3.321731778527237111e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.006450414657592773e+00 9.967903494834899902e-01 9.967903494834899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.824820391833782196e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.718981936573982239e-02 -1.233776414366616336e-10 -1.233776414366616336e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.011774539947509766e+00 9.941642880439758301e-01 9.941642880439758301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.669830203056335449e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.101305849850177765e-02 4.223080773968490575e-10 4.223080773968490575e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.017112612724304199e+00 9.915519952774047852e-01 9.915519952774047852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967332959175109863e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.454917833209037781e-02 -3.988455121728406993e-10 -3.988455121728406993e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.023982048034667969e+00 9.882203936576843262e-01 9.882203936576843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.092060476541519165e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.152031570672988892e-02 1.183426689976840862e-10 1.183426689976840862e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.033190846443176270e+00 9.838065505027770996e-01 9.838065505027770996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.164804473519325256e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.351918309926986694e-02 -8.175415899813742726e-11 -8.175415899813742726e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.038585186004638672e+00 9.812483191490173340e-01 9.812483191490173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.344614177942276001e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.599308669567108154e-02 8.637170978431640833e-10 8.637170978431640833e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.047859311103820801e+00 9.768964052200317383e-01 9.768964052200317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.581306457519531250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.168322265148162842e-01 7.339084895363612304e-10 7.339084895363612304e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.054071784019470215e+00 9.740133285522460938e-01 9.740133285522460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.803514063358306885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.303467601537704468e-01 7.362075393757550046e-10 7.362075393757550046e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.063414692878723145e+00 9.697251915931701660e-01 9.697251915931701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.006315439939498901e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500795334577560425e-01 1.468780652658097097e-10 1.468780652658097097e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.069673061370849609e+00 9.668841958045959473e-01 9.668841958045959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.150537520647048950e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.628945618867874146e-01 -1.501517132851404313e-09 -1.501517132851404313e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.077506303787231445e+00 9.633632898330688477e-01 9.633632898330688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.382034957408905029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.785246729850769043e-01 -3.853370955653190322e-09 -3.853370955653190322e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.086159944534301758e+00 9.595179557800292969e-01 9.595179557800292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.521428465843200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.952804327011108398e-01 3.564454509330516885e-09 3.564454509330516885e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.094053149223327637e+00 9.560503363609313965e-01 9.560503363609313965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.794395685195922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.101162374019622803e-01 2.059563186662671797e-09 2.059563186662671797e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.102772951126098633e+00 9.522630572319030762e-01 9.522630572319030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.931104898452758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.260388135910034180e-01 -7.645395427857692994e-10 -7.645395427857692994e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.109145998954772949e+00 9.495233297348022461e-01 9.495233297348022461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.129087686538696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.373740971088409424e-01 -6.268869867653847905e-10 -6.268869867653847905e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.118729352951049805e+00 9.454476833343505859e-01 9.454476833343505859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.321121931076049805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.539772987365722656e-01 -1.351843970098798309e-09 -1.351843970098798309e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.130755782127380371e+00 9.404064416885375977e-01 9.404064416885375977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.522342145442962646e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.740913331508636475e-01 -3.542226068020681851e-09 -3.542226068020681851e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.136398553848266602e+00 9.380686879158020020e-01 9.380686879158020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.630090057849884033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.832558751106262207e-01 -1.913441849410446594e-09 -1.913441849410446594e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.148519515991210938e+00 9.331056475639343262e-01 9.331056475639343262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.828090131282806396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.024110496044158936e-01 -6.657820961208926747e-10 -6.657820961208926747e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.156635642051696777e+00 9.298260211944580078e-01 9.298260211944580078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.973403871059417725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.148337602615356445e-01 -1.261923898709937930e-09 -1.261923898709937930e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.167242646217346191e+00 9.255917072296142578e-01 9.255917072296142578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.156446456909179688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.306147754192352295e-01 -2.134299847966758534e-09 -2.134299847966758534e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.176248669624328613e+00 9.220414161682128906e-01 9.220414161682128906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.297910034656524658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.436227440834045410e-01 -2.996927150888950564e-10 -2.996927150888950564e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.185289502143859863e+00 9.185182452201843262e-01 9.185182452201843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.495396316051483154e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.563358485698699951e-01 -3.164460693483306386e-09 -3.164460693483306386e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.195195555686950684e+00 9.147038459777832031e-01 9.147038459777832031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.576015472412109375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.698858916759490967e-01 -5.240206490952914464e-09 -5.240206490952914464e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.206790089607238770e+00 9.102991223335266113e-01 9.102991223335266113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.780057370662689209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.852629363536834717e-01 4.866389957669525757e-09 4.866389957669525757e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.216785550117492676e+00 9.065525531768798828e-01 9.065525531768798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.901056289672851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.981181085109710693e-01 1.521982539998134598e-09 1.521982539998134598e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.227641820907592773e+00 9.025352001190185547e-01 9.025352001190185547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.047409534454345703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.116785526275634766e-01 -6.872337365848579793e-09 -6.872337365848579793e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.239392399787902832e+00 8.982466459274291992e-01 8.982466459274291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.134887695312500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.259042441844940186e-01 5.451568085845792666e-10 5.451568085845792666e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.249521613121032715e+00 8.945984244346618652e-01 8.945984244346618652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322338342666625977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.378051459789276123e-01 -6.924580020495341159e-09 -6.924580020495341159e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.259691953659057617e+00 8.909797072410583496e-01 8.909797072410583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.397521257400512695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.494310319423675537e-01 8.521894301338761579e-10 8.521894301338761579e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.272451758384704590e+00 8.865012526512145996e-01 8.865012526512145996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.563002228736877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.635797441005706787e-01 2.170645885257727059e-09 2.170645885257727059e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.282714843750000000e+00 8.829476237297058105e-01 8.829476237297058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.663988590240478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.746193289756774902e-01 -3.190908870465136715e-09 -3.190908870465136715e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.294725418090820312e+00 8.788427114486694336e-01 8.788427114486694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.773997306823730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.871681034564971924e-01 1.347125078154931543e-09 1.347125078154931543e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.307660937309265137e+00 8.744851350784301758e-01 8.744851350784301758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.881001949310302734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.002557635307312012e-01 2.238818908040229871e-09 2.238818908040229871e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.318914413452148438e+00 8.707463741302490234e-01 8.707463741302490234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.018010973930358887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.112941861152648926e-01 -2.136246735062741209e-09 -2.136246735062741209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.330239295959472656e+00 8.670319914817810059e-01 8.670319914817810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.126878857612609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.220877528190612793e-01 -4.352340710056523676e-10 -4.352340710056523676e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.343350529670715332e+00 8.627904653549194336e-01 8.627904653549194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.203906536102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.342078804969787598e-01 -6.587569600924325641e-09 -6.587569600924325641e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.353895068168640137e+00 8.594239950180053711e-01 8.594239950180053711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.326417326927185059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.436702966690063477e-01 -6.198771274057435221e-09 -6.198771274057435221e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.364457607269287109e+00 8.560910820960998535e-01 8.560910820960998535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.408113837242126465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.529047846794128418e-01 -6.805985108826462238e-09 -6.805985108826462238e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.378628253936767578e+00 8.516799211502075195e-01 8.516799211502075195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.520428657531738281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.649276375770568848e-01 1.659407189436024055e-08 1.659407189436024055e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.199999850243330002e-03 1.396438479423522949e+00 8.462312817573547363e-01 8.462312817573547363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.636210680007934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.794658064842224121e-01 -9.297956182763300603e-09 -9.297956182763300603e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.407165288925170898e+00 8.429997563362121582e-01 8.429997563362121582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.676167845726013184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.879211425781250000e-01 -1.371787305970428861e-08 -1.371787305970428861e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.420649409294128418e+00 8.389894962310791016e-01 8.389894962310791016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.774567961692810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.982494354248046875e-01 1.140401906241095276e-08 1.140401906241095276e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.434197902679443359e+00 8.350172638893127441e-01 8.350172638893127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.872005462646484375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.082971096038818359e-01 2.068503590635373257e-09 2.068503590635373257e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.446896195411682129e+00 8.313450217247009277e-01 8.313450217247009277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.944914460182189941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.174271702766418457e-01 8.611245050360594178e-09 8.611245050360594178e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.458756685256958008e+00 8.279585242271423340e-01 8.279585242271423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.019363641738891602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.257106661796569824e-01 1.301779306572825590e-08 1.301779306572825590e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.471563100814819336e+00 8.243479132652282715e-01 8.243479132652282715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.103828191757202148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.344017386436462402e-01 -1.739808297429590311e-08 -1.739808297429590311e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.485351562500000000e+00 8.205128312110900879e-01 8.205128312110900879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.198041677474975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.434740424156188965e-01 1.396983861923217773e-08 1.396983861923217773e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.498273849487304688e+00 8.169667720794677734e-01 8.169667720794677734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.280977964401245117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.517175436019897461e-01 -8.097771342363557778e-09 -8.097771342363557778e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.513121366500854492e+00 8.129486441612243652e-01 8.129486441612243652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.358622550964355469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.608923077583312988e-01 -8.484033031663784641e-09 -8.484033031663784641e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.528042078018188477e+00 8.089698553085327148e-01 8.089698553085327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.435506582260131836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.698029637336730957e-01 -1.107444802528334549e-08 -1.107444802528334549e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.541148424148559570e+00 8.055226802825927734e-01 8.055226802825927734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.491229772567749023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.773807406425476074e-01 -8.183903332792397123e-09 -8.183903332792397123e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.566666739061474800e-03 1.557129621505737305e+00 8.013783693313598633e-01 8.013783693313598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.564527988433837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.863237619400024414e-01 -1.286375450604282378e-08 -1.286375450604282378e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.570359945297241211e+00 7.979954481124877930e-01 7.979954481124877930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.656394243240356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.934826374053955078e-01 -1.290530349251639564e-09 -1.290530349251639564e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 1.587473988533020020e+00 7.936822772026062012e-01 7.936822772026062012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688741683959960938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.024358510971069336e-01 1.646717251446716546e-08 1.646717251446716546e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.598909735679626465e+00 7.908388972282409668e-01 7.908388972282409668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.759330868721008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.082231640815734863e-01 -6.775700001071527367e-09 -6.775700001071527367e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.612315893173217773e+00 7.875441908836364746e-01 7.875441908836364746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.836942076683044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.148227691650390625e-01 1.458153064959333278e-08 1.458153064959333278e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.625777959823608398e+00 7.842768430709838867e-01 7.842768430709838867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.877368330955505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.212525010108947754e-01 4.067786107952997554e-09 4.067786107952997554e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.994444385170936584e-03 1.644165158271789551e+00 7.798790931701660156e-01 7.798790931701660156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.966223359107971191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.297328710556030273e-01 -1.840182051182637224e-08 -1.840182051182637224e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.655802845954895020e+00 7.771336436271667480e-01 7.771336436271667480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.998376488685607910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.349160313606262207e-01 -1.672987082201871090e-09 -1.672987082201871090e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.669444918632507324e+00 7.739518880844116211e-01 7.739518880844116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.073669672012329102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.408242225646972656e-01 6.982148192946624476e-09 6.982148192946624476e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.687063336372375488e+00 7.698999643325805664e-01 7.698999643325805664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.102949857711791992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.481973767280578613e-01 -1.812168193282559514e-09 -1.812168193282559514e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.702816247940063477e+00 7.663304805755615234e-01 7.663304805755615234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.136599063873291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.545453310012817383e-01 -5.070482700375578133e-09 -5.070482700375578133e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.715654611587524414e+00 7.634578347206115723e-01 7.634578347206115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.212699890136718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.595518231391906738e-01 -2.255898579051063280e-09 -2.255898579051063280e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944444306194782257e-03 1.729566931724548340e+00 7.603811025619506836e-01 7.603811025619506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.297566771507263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.648183107376098633e-01 -3.032795348190120421e-09 -3.032795348190120421e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.355555702000856400e-03 1.745490193367004395e+00 7.569048404693603516e-01 7.569048404693603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.318209052085876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.706491351127624512e-01 -7.496808507312380243e-09 -7.496808507312380243e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 1.764513731002807617e+00 7.528136372566223145e-01 7.528136372566223145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.366582393646240234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.773510813713073730e-01 7.435684068468617625e-09 7.435684068468617625e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.778595566749572754e+00 7.498275637626647949e-01 7.498275637626647949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.391451239585876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.821248173713684082e-01 -1.359594037353417662e-08 -1.359594037353417662e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.796779394149780273e+00 7.460237145423889160e-01 7.460237145423889160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.441374897956848145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.880725264549255371e-01 -2.431800538715833682e-09 -2.431800538715833682e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944444306194782257e-03 1.811016082763671875e+00 7.430855631828308105e-01 7.430855631828308105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.511860370635986328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.925570011138916016e-01 1.943223537637095433e-08 1.943223537637095433e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.144444432109594345e-03 1.826282024383544922e+00 7.399733662605285645e-01 7.399733662605285645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.545004725456237793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.972065210342407227e-01 -5.700176330947215320e-09 -5.700176330947215320e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 1.844734430313110352e+00 7.362631559371948242e-01 7.362631559371948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.547696471214294434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.026183247566223145e-01 9.778382548120134743e-10 9.778382548120134743e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.863252282142639160e+00 7.325953841209411621e-01 7.325953841209411621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.607329130172729492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.078225851058959961e-01 1.562497686791175511e-09 1.562497686791175511e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.878763675689697266e+00 7.295649051666259766e-01 7.295649051666259766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.639550209045410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.120082020759582520e-01 1.863597276496875565e-08 1.863597276496875565e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.566666739061474800e-03 1.896404385566711426e+00 7.261636853218078613e-01 7.261636853218078613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.678042888641357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.165915608406066895e-01 -8.839151632855646312e-11 -8.839151632855646312e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.906829595565795898e+00 7.241758704185485840e-01 7.241758704185485840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.699154257774353027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.192057013511657715e-01 -1.513099689987029706e-08 -1.513099689987029706e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.405555780977010727e-03 1.928793191909790039e+00 7.200409173965454102e-01 7.200409173965454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.727537393569946289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.245253562927246094e-01 -3.019879102339473320e-08 -3.019879102339473320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.941424250602722168e+00 7.176947593688964844e-01 7.176947593688964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.777003288269042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.274511098861694336e-01 -3.685499905259348452e-08 -3.685499905259348452e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.957257032394409180e+00 7.147860527038574219e-01 7.147860527038574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.774555325508117676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.309987783432006836e-01 2.514704533496114891e-08 2.514704533496114891e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 1.977398395538330078e+00 7.111364006996154785e-01 7.111364006996154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.795814514160156250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.353245854377746582e-01 2.314089897481608205e-08 2.314089897481608205e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.992303967475891113e+00 7.084711790084838867e-01 7.084711790084838867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.850737214088439941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.383852839469909668e-01 1.185796350000600796e-08 1.185796350000600796e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.355555702000856400e-03 2.009391307830810547e+00 7.054524421691894531e-01 7.054524421691894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.878609538078308105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.417582511901855469e-01 -3.648673185807638220e-08 -3.648673185807638220e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 2.029798507690429688e+00 7.018972039222717285e-01 7.018972039222717285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.866341114044189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.456068634986877441e-01 -1.888727751975238789e-08 -1.888727751975238789e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.043813228607177734e+00 6.994865536689758301e-01 6.994865536689758301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.900945186614990234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.481290936470031738e-01 3.543348725543182809e-09 3.543348725543182809e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 2.062239646911621094e+00 6.963545680046081543e-01 6.963545680046081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.914981484413146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.513156175613403320e-01 -2.308222946112437057e-08 -2.308222946112437057e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.566666739061474800e-03 2.080719709396362305e+00 6.932553052902221680e-01 6.932553052902221680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.939728736877441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.543591499328613281e-01 1.100065105674730148e-08 1.100065105674730148e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 2.096009016036987305e+00 6.907222270965576172e-01 6.907222270965576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.939097523689270020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.567624092102050781e-01 3.795761216451865039e-08 3.795761216451865039e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 2.116850376129150391e+00 6.873135566711425781e-01 6.873135566711425781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.990855813026428223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.598906397819519043e-01 -4.252425611639409908e-08 -4.252425611639409908e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.988889046013355255e-03 2.137794971466064453e+00 6.839383840560913086e-01 6.839383840560913086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.999609947204589844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.628571033477783203e-01 -2.308706825715489686e-08 -2.308706825715489686e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.152177095413208008e+00 6.816493272781372070e-01 6.816493272781372070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.001101851463317871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.647885918617248535e-01 -2.861555969957407797e-08 -2.861555969957407797e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.165518283843994141e+00 6.795463562011718750e-01 6.795463562011718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.036556482315063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.665089607238769531e-01 -8.849468713378882967e-09 -8.849468713378882967e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.194444511085748672e-03 2.187796115875244141e+00 6.760776638984680176e-01 6.760776638984680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.032196402549743652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.692497611045837402e-01 -8.166367138073837850e-09 -8.166367138073837850e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783333348110318184e-03 2.207988023757934570e+00 6.729792356491088867e-01 6.729792356491088867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.095157980918884277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.715777993202209473e-01 -3.829640604635642376e-08 -3.829640604635642376e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.222603797912597656e+00 6.707627773284912109e-01 6.707627773284912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.096335172653198242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.731693029403686523e-01 4.628141425655485364e-09 4.628141425655485364e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.616666585206985474e-03 2.247450590133666992e+00 6.670446395874023438e-01 6.670446395874023438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.097464084625244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.757280111312866211e-01 3.794632164044742240e-08 3.794632164044742240e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 2.238375186920166016e+00 6.683955788612365723e-01 6.683955788612365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.980982303619384766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.712497353553771973e-01 3.045670382562093437e-09 3.045670382562093437e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 2.223677396774291992e+00 6.706008315086364746e-01 6.706008315086364746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.854465484619140625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.640046715736389160e-01 2.246160590857471107e-09 2.246160590857471107e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.211287975311279297e+00 6.724768877029418945e-01 6.724768877029418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.733078241348266602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.579205870628356934e-01 6.780922490179364104e-09 6.780922490179364104e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 2.200060129165649414e+00 6.741906404495239258e-01 6.741906404495239258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.629736900329589844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.524207472801208496e-01 -2.637991514120585634e-08 -2.637991514120585634e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.186612844467163086e+00 6.762605309486389160e-01 6.762605309486389160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.498765230178833008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.458379507064819336e-01 3.003258797207308817e-08 3.003258797207308817e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.174327135086059570e+00 6.781684160232543945e-01 6.781684160232543945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.406968116760253906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.398318886756896973e-01 8.031321385715273209e-09 8.031321385715273209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.162076234817504883e+00 6.800870299339294434e-01 6.800870299339294434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.261801004409790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.338450789451599121e-01 1.512364633526885882e-08 1.512364633526885882e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 2.146547317504882812e+00 6.825426220893859863e-01 6.825426220893859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.164551854133605957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.262455463409423828e-01 -1.372888647210857016e-08 -1.372888647210857016e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 2.137677907943725586e+00 6.839570999145507812e-01 6.839570999145507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.096551895141601562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.219103217124938965e-01 3.104230472672497854e-08 3.104230472672497854e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.123344421386718750e+00 6.862617135047912598e-01 6.862617135047912598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.974704504013061523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.148835301399230957e-01 -1.119889248002436943e-08 -1.119889248002436943e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.110133886337280273e+00 6.884065270423889160e-01 6.884065270423889160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.860708236694335938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.083953261375427246e-01 1.512535163783468306e-08 1.512535163783468306e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.096964597702026367e+00 6.905648112297058105e-01 6.905648112297058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.756754159927368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.019117712974548340e-01 -8.741999124595167814e-09 -8.741999124595167814e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 2.083836555480957031e+00 6.927366852760314941e-01 6.927366852760314941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.609055042266845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.954266667366027832e-01 3.686507454858656274e-08 3.686507454858656274e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 2.074032068252563477e+00 6.943721175193786621e-01 6.943721175193786621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.519246935844421387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.905713915824890137e-01 2.710059732180525316e-08 2.710059732180525316e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 2.056642770767211914e+00 6.973014473915100098e-01 6.973014473915100098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.399489283561706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.819041609764099121e-01 -1.284184847349933989e-08 -1.284184847349933989e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 2.042555570602416992e+00 6.997019052505493164e-01 6.997019052505493164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.305513024330139160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.748473286628723145e-01 3.647009805263223825e-09 3.647009805263223825e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.030682086944580078e+00 7.017445564270019531e-01 7.017445564270019531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.196134328842163086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688699364662170410e-01 -5.242917211489839246e-09 -5.242917211489839246e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 2.018843173980712891e+00 7.037991285324096680e-01 7.037991285324096680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.107992172241210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.628772258758544922e-01 2.299778145697928267e-10 2.299778145697928267e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 2.004914283752441406e+00 7.062396407127380371e-01 7.062396407127380371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.001122832298278809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.557772397994995117e-01 1.085856737859103305e-08 1.085856737859103305e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.991005659103393555e+00 7.087021470069885254e-01 7.087021470069885254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.926578283309936523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.486333847045898438e-01 1.025511409125101636e-08 1.025511409125101636e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.978242278099060059e+00 7.109847068786621094e-01 7.109847068786621094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.794385313987731934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.420278787612915039e-01 -9.582130644503195072e-09 -9.582130644503195072e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.966557502746582031e+00 7.130938172340393066e-01 7.130938172340393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.681721806526184082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.359354496002197266e-01 -8.605940848838145030e-09 -8.605940848838145030e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.953844785690307617e+00 7.154099345207214355e-01 7.154099345207214355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.581292748451232910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.292523384094238281e-01 4.780559947903384455e-09 4.780559947903384455e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.940114736557006836e+00 7.179369330406188965e-01 7.179369330406188965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.448526978492736816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.219644784927368164e-01 1.630866108826012351e-09 1.630866108826012351e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.925405979156494141e+00 7.206739783287048340e-01 7.206739783287048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.338931322097778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.140731215476989746e-01 -7.101803589648625348e-10 -7.101803589648625348e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.911803960800170898e+00 7.232331633567810059e-01 7.232331633567810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.260455846786499023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.066948413848876953e-01 1.326043275184929371e-08 1.326043275184929371e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.899269938468933105e+00 7.256156802177429199e-01 7.256156802177429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.168484091758728027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.998233795166015625e-01 2.043167057763639605e-08 2.043167057763639605e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.884717106819152832e+00 7.284116744995117188e-01 7.284116744995117188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.079248785972595215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.917473077774047852e-01 1.707380192783602979e-08 1.707380192783602979e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.873312354087829590e+00 7.306256294250488281e-01 7.306256294250488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.984352827072143555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.853461861610412598e-01 -1.022290518903901102e-08 -1.022290518903901102e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.856787800788879395e+00 7.338695526123046875e-01 7.338695526123046875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.828688740730285645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.759405136108398438e-01 -1.028320184559561312e-08 -1.028320184559561312e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.845467925071716309e+00 7.361168265342712402e-01 7.361168265342712402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.720871090888977051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.694122552871704102e-01 1.174511510271258885e-08 1.174511510271258885e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.830094933509826660e+00 7.392020821571350098e-01 7.392020821571350098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.607193112373352051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.604183912277221680e-01 1.092339374508810579e-08 1.092339374508810579e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.816807508468627930e+00 7.419003248214721680e-01 7.419003248214721680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.512564182281494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.525255441665649414e-01 -1.847180541858506331e-08 -1.847180541858506331e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.803595304489135742e+00 7.446127533912658691e-01 7.446127533912658691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.417200922966003418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.445598006248474121e-01 -1.461155818560655462e-08 -1.461155818560655462e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.791421651840209961e+00 7.471384406089782715e-01 7.471384406089782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.319640636444091797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.371131539344787598e-01 3.573280338287077029e-09 3.573280338287077029e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.777288913726806641e+00 7.501031160354614258e-01 7.501031160354614258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.189405083656311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.283280849456787109e-01 -8.862588884994693217e-09 -8.862588884994693217e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.762203216552734375e+00 7.533070445060729980e-01 7.533070445060729980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.094731450080871582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.187789440155029297e-01 1.471528676688649284e-08 1.471528676688649284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333269134163857e-03 1.749165058135986328e+00 7.561093568801879883e-01 7.561093568801879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.019859671592712402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.103761196136474609e-01 -9.304720549607736757e-09 -9.304720549607736757e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.737203121185302734e+00 7.587080597877502441e-01 7.587080597877502441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.895824790000915527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.025398373603820801e-01 2.933493448153967620e-09 2.933493448153967620e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.722288846969604492e+00 7.619860172271728516e-01 7.619860172271728516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786921739578247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.925859212875366211e-01 2.634415352531505050e-09 2.634415352531505050e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.712381601333618164e+00 7.641871571540832520e-01 7.641871571540832520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.729649722576141357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.858604907989501953e-01 -1.138143090884113917e-08 -1.138143090884113917e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.701511502265930176e+00 7.666242718696594238e-01 7.666242718696594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.637689292430877686e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.783701539039611816e-01 1.587383735568437260e-08 1.587383735568437260e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.261111116036772728e-03 1.695594549179077148e+00 7.679606676101684570e-01 7.679606676101684570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.586176574230194092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.742432475090026855e-01 -2.392525288996694144e-09 -2.392525288996694144e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.686751604080200195e+00 7.699711322784423828e-01 7.699711322784423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.526517689228057861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.680062770843505859e-01 3.662986358676789678e-09 3.662986358676789678e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.679875254631042480e+00 7.715454101562500000e-01 7.715454101562500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.451969265937805176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.630994439125061035e-01 6.872813429481539060e-09 6.872813429481539060e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.673012852668762207e+00 7.731261253356933594e-01 7.731261253356933594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.389103651046752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.581502318382263184e-01 1.840047758605578565e-08 1.840047758605578565e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.664229035377502441e+00 7.751637697219848633e-01 7.751637697219848633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.328522980213165283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.517377257347106934e-01 9.013533031065890100e-09 9.013533031065890100e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.677777851000428200e-03 1.656446218490600586e+00 7.769826650619506836e-01 7.769826650619506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.254286289215087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.459812879562377930e-01 -5.086626231332047610e-09 -5.086626231332047610e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.894444343633949757e-03 1.647680282592773438e+00 7.790467739105224609e-01 7.790467739105224609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.217294156551361084e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.394106507301330566e-01 -1.472428579063489451e-08 -1.472428579063489451e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.466666697524487972e-03 1.640909790992736816e+00 7.806522846221923828e-01 7.806522846221923828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.165431559085845947e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.342725515365600586e-01 1.657844705960087595e-08 1.657844705960087595e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.633156180381774902e+00 7.825032472610473633e-01 7.825032472610473633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.053828716278076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.283164978027343750e-01 7.728445439170172904e-09 7.728445439170172904e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.466666697524487972e-03 1.626415610313415527e+00 7.841230630874633789e-01 7.841230630874633789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.977022767066955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.230764746665954590e-01 -6.375941552505537402e-09 -6.375941552505537402e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.894444343633949757e-03 1.617729544639587402e+00 7.862253189086914062e-01 7.862253189086914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.914507031440734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.162356495857238770e-01 8.981448473832642776e-09 8.981448473832642776e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.609092354774475098e+00 7.883327007293701172e-01 7.883327007293701172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.876129984855651855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.093318819999694824e-01 -7.464294071723998059e-09 -7.464294071723998059e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.599516749382019043e+00 7.906888723373413086e-01 7.906888723373413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.801860809326171875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.015568137168884277e-01 1.939739036060927901e-09 1.939739036060927901e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.590928077697753906e+00 7.928202152252197266e-01 7.928202152252197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.725995123386383057e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.944721162319183350e-01 -2.844645408117685292e-09 -2.844645408117685292e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.584250211715698242e+00 7.944894433021545410e-01 7.944894433021545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.659864068031311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.888890683650970459e-01 3.768697354189498583e-09 3.768697354189498583e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.677777851000428200e-03 1.576656937599182129e+00 7.964002490043640137e-01 7.964002490043640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.582163155078887939e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.824600219726562500e-01 -1.651542902436631266e-09 -1.651542902436631266e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.566227197647094727e+00 7.990475296974182129e-01 7.990475296974182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.519727587699890137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.734832644462585449e-01 5.094786814652252360e-10 5.094786814652252360e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999962560832500e-03 1.561500191688537598e+00 8.002560734748840332e-01 8.002560734748840332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.450538814067840576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.693598151206970215e-01 -4.854744162230417714e-09 -4.854744162230417714e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.554884314537048340e+00 8.019567728042602539e-01 8.019567728042602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.383200764656066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.635275900363922119e-01 -3.324005959370879282e-09 -3.324005959370879282e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.305555623024702072e-03 1.544551849365234375e+00 8.046346902847290039e-01 8.046346902847290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.319635391235351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.542737603187561035e-01 2.585260006071621319e-09 2.585260006071621319e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683333306573331356e-03 1.537029743194580078e+00 8.066012263298034668e-01 8.066012263298034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.252674043178558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.474266171455383301e-01 7.017312952939391835e-09 7.017312952939391835e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999962560832500e-03 1.532346844673156738e+00 8.078327775001525879e-01 8.078327775001525879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169837594032287598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.431153833866119385e-01 7.153982295449168305e-09 7.153982295449168305e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999962560832500e-03 1.527671337127685547e+00 8.090680241584777832e-01 8.090680241584777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.137046992778778076e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.387734830379486084e-01 8.626116709820053075e-09 8.626116709820053075e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.519278049468994141e+00 8.112998008728027344e-01 8.112998008728027344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.082798123359680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.308802783489227295e-01 2.981934699164412450e-09 2.981934699164412450e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.261111116036772728e-03 1.513687252998352051e+00 8.127966523170471191e-01 8.127966523170471191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.025409281253814697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.255543649196624756e-01 9.040604709298349917e-09 9.040604709298349917e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 1.497906684875488281e+00 8.170669078826904297e-01 8.170669078826904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.901908755302429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.101992249488830566e-01 -4.252074248256576539e-09 -4.252074248256576539e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.485912203788757324e+00 8.203579783439636230e-01 8.203579783439636230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.760826051235198975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.982204794883728027e-01 -5.363887112252996303e-10 -5.363887112252996303e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.471199154853820801e+00 8.244498968124389648e-01 8.244498968124389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.621104419231414795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.831439912319183350e-01 -3.305963502953090938e-09 -3.305963502953090938e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.938888967037200928e-03 1.458394408226013184e+00 8.280613422393798828e-01 8.280613422393798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.504125833511352539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.696812689304351807e-01 8.223803860119005549e-10 8.223803860119005549e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.311111195012927055e-03 1.448364138603210449e+00 8.309236764907836914e-01 8.309236764907836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.396747469902038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.589130938053131104e-01 -4.255866770108696073e-09 -4.255866770108696073e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522222232073545456e-03 1.437457084655761719e+00 8.340700864791870117e-01 8.340700864791870117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.276401072740554810e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.469735980033874512e-01 -7.956966641131657525e-09 -7.956966641131657525e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516666660085320473e-03 1.426615238189697266e+00 8.372334241867065430e-01 8.372334241867065430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.181140780448913574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.348681926727294922e-01 1.729155485463707009e-09 1.729155485463707009e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 1.411296486854553223e+00 8.417649865150451660e-01 8.417649865150451660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.036245465278625488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.173400759696960449e-01 2.876094917780847027e-09 2.876094917780847027e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.888888888061046600e-03 1.403229832649230957e+00 8.441810607910156250e-01 8.441810607910156250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.937288641929626465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.079430162906646729e-01 4.258167152215719398e-09 4.258167152215719398e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944444306194782257e-03 1.390701293945312500e+00 8.479750156402587891e-01 8.479750156402587891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.801272332668304443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.930704355239868164e-01 3.240922197278450767e-09 3.240922197278450767e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.727777697145938873e-03 1.379144906997680664e+00 8.515204191207885742e-01 8.515204191207885742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.663457304239273071e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.790833711624145508e-01 -2.543008470468066662e-09 -2.543008470468066662e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777776122093201e-03 1.363219738006591797e+00 8.564797043800354004e-01 8.564797043800354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.513720452785491943e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.593419253826141357e-01 -1.848325048570131912e-09 -1.848325048570131912e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572222311049699783e-03 1.348246097564697266e+00 8.612225651741027832e-01 8.612225651741027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.321635991334915161e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.403323352336883545e-01 -1.892924927915373701e-09 -1.892924927915373701e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999925121665001e-03 1.339482188224792480e+00 8.640353679656982422e-01 8.640353679656982422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.245553866028785706e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.290319502353668213e-01 2.373411689404747449e-09 2.373411689404747449e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.472222153097391129e-03 1.333355188369750977e+00 8.660182952880859375e-01 8.660182952880859375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100501790642738342e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.210499048233032227e-01 -2.956259237407721230e-09 -2.956259237407721230e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000004097819328e-03 1.320292949676513672e+00 8.702917098999023438e-01 8.702917098999023438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.168464690446853638e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.037064433097839355e-01 -2.065089432790045976e-09 -2.065089432790045976e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.361111041158437729e-03 1.306426048278808594e+00 8.748983144760131836e-01 8.748983144760131836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.316283881664276123e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.848711520433425903e-01 6.128337837196795590e-10 6.128337837196795590e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249999929219484329e-03 1.284912943840026855e+00 8.821920752525329590e-01 8.821920752525329590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.639651253819465637e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.546184420585632324e-01 -1.918206926632137765e-09 -1.918206926632137765e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig31_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.886666723294183612e-04 9.988683462142944336e-01 1.000566244125366211e+00 1.000566244125366211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.886704507749527693e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.058847738429903984e-03 -5.365015376401771618e-11 -5.365015376401771618e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135333324782550335e-03 1.005688071250915527e+00 9.971680641174316406e-01 9.971680641174316406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.981005422770977020e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.520530227571725845e-02 -1.143379835255586841e-11 -1.143379835255586841e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666463389992714e-04 1.010246157646179199e+00 9.949159622192382812e-01 9.949159622192382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.982876032590866089e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.712372876703739166e-02 3.207809573524400548e-10 3.207809573524400548e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 1.014834642410278320e+00 9.926642179489135742e-01 9.926642179489135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.284139841794967651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.890120983123779297e-02 1.408606564723413612e-10 1.408606564723413612e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.006666687317192554e-03 1.020928382873535156e+00 9.896972775459289551e-01 9.896972775459289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.413892775774002075e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.421768128871917725e-02 4.077664872426112197e-10 4.077664872426112197e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.866666466929018497e-04 1.026310801506042480e+00 9.870986342430114746e-01 9.870986342430114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.214868724346160889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.743871420621871948e-02 8.051712629963958534e-10 8.051712629963958534e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 1.031687140464782715e+00 9.845232963562011719e-01 9.845232963562011719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.425744444131851196e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.036828786134719849e-02 -3.527933500890867435e-11 -3.527933500890867435e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.006666687317192554e-03 1.037831187248229980e+00 9.816047549247741699e-01 9.816047549247741699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.650160402059555054e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.482163935899734497e-02 -1.613824629487226048e-09 -1.613824629487226048e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.044013857841491699e+00 9.786938428878784180e-01 9.786938428878784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.873235106468200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.090281009674072266e-01 1.093740209512361616e-09 1.093740209512361616e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 1.050994038581848145e+00 9.754384756088256836e-01 9.754384756088256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.094193100929260254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.246781349182128906e-01 1.885342992835603582e-09 1.885342992835603582e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.057215809822082520e+00 9.725639820098876953e-01 9.725639820098876953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.314558625221252441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.382894665002822876e-01 -1.197133947528072895e-09 -1.197133947528072895e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.064219236373901367e+00 9.693585634231567383e-01 9.693585634231567383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.547765672206878662e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.532496064901351929e-01 1.136342575591697823e-09 1.136342575591697823e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 1.069693684577941895e+00 9.668748974800109863e-01 9.668748974800109863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.751446068286895752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.646829843521118164e-01 -1.577070030123195465e-09 -1.577070030123195465e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 1.076758980751037598e+00 9.636974930763244629e-01 9.636974930763244629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.951883971691131592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.791219711303710938e-01 -3.802918868700544408e-09 -3.802918868700544408e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.083056449890136719e+00 9.608917236328125000e-01 9.608917236328125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.167110681533813477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.916961669921875000e-01 -3.292079497896338580e-09 -3.292079497896338580e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.092505812644958496e+00 9.567272067070007324e-01 9.567272067070007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.361297845840454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.100730836391448975e-01 1.599320675893523003e-09 1.599320675893523003e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 1.097277164459228516e+00 9.546447992324829102e-01 9.546447992324829102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.561551570892333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.191282063722610474e-01 8.980629573329679260e-10 8.980629573329679260e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.106809258460998535e+00 9.505251646041870117e-01 9.505251646041870117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.752737343311309814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.368095070123672485e-01 2.092455098079426534e-09 2.092455098079426534e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.006666687317192554e-03 1.113172650337219238e+00 9.478043913841247559e-01 9.478043913841247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.948061168193817139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.483092546463012695e-01 4.922551255504004075e-10 4.922551255504004075e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.121968150138854980e+00 9.440820217132568359e-01 9.440820217132568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.123071432113647461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.638269960880279541e-01 1.677990191240041895e-09 1.677990191240041895e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.263333251699805260e-03 1.130011558532714844e+00 9.407160878181457520e-01 9.407160878181457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.283587038516998291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.776466012001037598e-01 -1.725227960491793056e-09 -1.725227960491793056e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.140474557876586914e+00 9.363909363746643066e-01 9.363909363746643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.511037170886993408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.951205968856811523e-01 3.069043685854921932e-09 3.069043685854921932e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.263333251699805260e-03 1.148583769798278809e+00 9.330795407295227051e-01 9.330795407295227051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.668877422809600830e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.082837462425231934e-01 -3.378913149276741024e-09 -3.378913149276741024e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.159132242202758789e+00 9.288241863250732422e-01 9.288241863250732422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.849424362182617188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.249371945858001709e-01 -3.996424524643771292e-09 -3.996424524643771292e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.165665745735168457e+00 9.262174963951110840e-01 9.262174963951110840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.022791624069213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.349929749965667725e-01 4.701796285644377349e-09 4.701796285644377349e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.177941203117370605e+00 9.213787317276000977e-01 9.213787317276000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.182420015335083008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.533803522586822510e-01 -6.125262075329374056e-09 -6.125262075329374056e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.187816619873046875e+00 9.175406098365783691e-01 9.175406098365783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.331698060035705566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.677079975605010986e-01 4.688899934990331531e-09 4.688899934990331531e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.196901559829711914e+00 9.140517115592956543e-01 9.140517115592956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.495880246162414551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.805401027202606201e-01 8.099979353914932290e-09 8.099979353914932290e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.204352617263793945e+00 9.112198352813720703e-01 9.112198352813720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.620314478874206543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.908229768276214600e-01 3.663600978143222164e-09 3.663600978143222164e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.215175509452819824e+00 9.071528911590576172e-01 9.071528911590576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.792359709739685059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.053888022899627686e-01 4.170189527030743193e-09 4.170189527030743193e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.226866364479064941e+00 9.028204083442687988e-01 9.028204083442687988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.890725255012512207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.206476509571075439e-01 1.882966671473695897e-09 1.882966671473695897e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.236944437026977539e+00 8.991350531578063965e-01 8.991350531578063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.034117341041564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.334206581115722656e-01 1.442387542738288175e-09 1.442387542738288175e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.248739242553710938e+00 8.948786258697509766e-01 8.948786258697509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.186106801033020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.479426443576812744e-01 -3.500229439623581129e-09 -3.500229439623581129e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.258906364440917969e+00 8.912576436996459961e-01 8.912576436996459961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.299375295639038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.601047635078430176e-01 -7.232070942109203315e-09 -7.232070942109203315e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.269114851951599121e+00 8.876658678054809570e-01 8.876658678054809570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.439291238784790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.719972312450408936e-01 -5.978520789540198166e-09 -5.978520789540198166e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.013333374634385109e-03 1.282760143280029297e+00 8.829320669174194336e-01 8.829320669174194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528173089027404785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.874185025691986084e-01 1.466631260882422794e-10 1.466631260882422794e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.293064594268798828e+00 8.794069290161132812e-01 8.794069290161132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.652237176895141602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.987147748470306396e-01 6.194255774971679784e-09 6.194255774971679784e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.305123448371887207e+00 8.753347992897033691e-01 8.753347992897033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.757230758666992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.115709304809570312e-01 8.048530730775382835e-09 8.048530730775382835e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.315517187118530273e+00 8.718699812889099121e-01 8.718699812889099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.865774393081665039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.223461985588073730e-01 4.368882144945018808e-09 4.368882144945018808e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.329432129859924316e+00 8.672951459884643555e-01 8.672951459884643555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.977747678756713867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.363514423370361328e-01 7.327187745431729127e-09 7.327187745431729127e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.341658949851989746e+00 8.633341789245605469e-01 8.633341789245605469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.066397070884704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.482736229896545410e-01 -5.429743765716921189e-09 -5.429743765716921189e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.354826211929321289e+00 8.591286540031433105e-01 8.591286540031433105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.178579568862915039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.607296228408813477e-01 5.844441375302267261e-09 5.844441375302267261e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.364527702331542969e+00 8.560690879821777344e-01 8.560690879821777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.272548079490661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.696602463722229004e-01 7.932097645380054018e-09 7.932097645380054018e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.376914501190185547e+00 8.522098064422607422e-01 8.522098064422607422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.385216951370239258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.807726979255676270e-01 3.498712430882733315e-09 3.498712430882733315e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.390253186225891113e+00 8.481116890907287598e-01 8.481116890907287598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.468094825744628906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.923874974250793457e-01 6.225917559277149849e-09 6.225917559277149849e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.405457735061645508e+00 8.435117006301879883e-01 8.435117006301879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.545279860496520996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052009463310241699e-01 -1.539923744076077128e-10 -1.539923744076077128e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.418028473854064941e+00 8.397645354270935059e-01 8.397645354270935059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.628987431526184082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.154634952545166016e-01 9.855227744992589578e-11 9.855227744992589578e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.428837656974792480e+00 8.365820646286010742e-01 8.365820646286010742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.729890942573547363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.240581870079040527e-01 -6.114060369100116077e-09 -6.114060369100116077e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.443337917327880859e+00 8.323691487312316895e-01 8.323691487312316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.807129025459289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.352677345275878906e-01 -1.267550686634422163e-08 -1.267550686634422163e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.456993818283081055e+00 8.284592032432556152e-01 8.284592032432556152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.886075377464294434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.455010175704956055e-01 2.748542726749292342e-09 2.748542726749292342e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.468895554542541504e+00 8.250961303710937500e-01 8.250961303710937500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.956447005271911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.541717648506164551e-01 -1.366913693345850334e-09 -1.366913693345850334e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.482671499252319336e+00 8.212540745735168457e-01 8.212540745735168457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.059539794921875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.639316082000732422e-01 -9.912966447700455319e-09 -9.912966447700455319e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.013333374634385109e-03 1.497417211532592773e+00 8.172004222869873047e-01 8.172004222869873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.095731735229492188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.740636229515075684e-01 2.483830030541867018e-09 2.483830030541867018e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.511325955390930176e+00 8.134313821792602539e-01 8.134313821792602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.184557557106018066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.833308935165405273e-01 -1.112429970362427412e-08 -1.112429970362427412e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.523447155952453613e+00 8.101889491081237793e-01 8.101889491081237793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.277623653411865234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911854147911071777e-01 -1.851589104262529872e-09 -1.851589104262529872e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.013333374634385109e-03 1.538393735885620117e+00 8.062435388565063477e-01 8.062435388565063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.349860906600952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.006010413169860840e-01 -9.175579407383338548e-09 -9.175579407383338548e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.550622701644897461e+00 8.030580282211303711e-01 8.030580282211303711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.416491746902465820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.080860733985900879e-01 7.542752200606628321e-09 7.542752200606628321e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.566652774810791016e+00 7.989389896392822266e-01 7.989389896392822266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.472404479980468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.176178097724914551e-01 -8.598057377184886718e-09 -8.598057377184886718e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.579923272132873535e+00 7.955765724182128906e-01 7.955765724182128906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.523075580596923828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.252709269523620605e-01 8.772722992489434546e-09 8.772722992489434546e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.594209313392639160e+00 7.920039296150207520e-01 7.920039296150207520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.632261157035827637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.332804799079895020e-01 1.429671669939125422e-08 1.429671669939125422e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.608559489250183105e+00 7.884632349014282227e-01 7.884632349014282227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.654717206954956055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.410945296287536621e-01 1.021692597191758978e-08 1.021692597191758978e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.623942375183105469e+00 7.847199440002441406e-01 7.847199440002441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.759732246398925781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.492246031761169434e-01 4.481755411234189523e-09 4.481755411234189523e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.635534048080444336e+00 7.819342017173767090e-01 7.819342017173767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.801358342170715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.551821470260620117e-01 1.851384112683263083e-08 1.851384112683263083e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 1.653950333595275879e+00 7.775686979293823242e-01 7.775686979293823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.860710263252258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.643758058547973633e-01 1.425114604103328020e-08 1.425114604103328020e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.665622472763061523e+00 7.748394012451171875e-01 7.748394012451171875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.937799930572509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.700252532958984375e-01 1.751832456875490607e-08 1.751832456875490607e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.682260870933532715e+00 7.709981203079223633e-01 7.709981203079223633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.001063108444213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.778592705726623535e-01 -1.089564705125667388e-08 -1.089564705125667388e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.696011304855346680e+00 7.678663134574890137e-01 7.678663134574890137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.000111818313598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.841405272483825684e-01 -1.073328803613549098e-08 -1.073328803613549098e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 1.713768959045410156e+00 7.638777494430541992e-01 7.638777494430541992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.071813225746154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.920069694519042969e-01 1.344673705716559198e-09 1.344673705716559198e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.724678158760070801e+00 7.614580392837524414e-01 7.614580392837524414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.161234498023986816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.967007756233215332e-01 1.891631740136290318e-09 1.891631740136290318e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.741581678390502930e+00 7.577537298202514648e-01 7.577537298202514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.198864102363586426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.037846088409423828e-01 1.745726763147104066e-08 1.745726763147104066e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.756579041481018066e+00 7.545119524002075195e-01 7.545119524002075195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.229655861854553223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.098738193511962891e-01 2.741373350545472931e-09 2.741373350545472931e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 1.775662899017333984e+00 7.504464983940124512e-01 7.504464983940124512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.284602999687194824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.173748254776000977e-01 -3.130395498374127783e-09 -3.130395498374127783e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.786766886711120605e+00 7.481110095977783203e-01 7.481110095977783203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.336938858032226562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.216060996055603027e-01 -1.183737197152368026e-08 -1.183737197152368026e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.803971290588378906e+00 7.445350885391235352e-01 7.445350885391235352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.384644627571105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.279919624328613281e-01 1.055624920809350442e-09 1.055624920809350442e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.819234490394592285e+00 7.414052486419677734e-01 7.414052486419677734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.414120316505432129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.334786295890808105e-01 -1.999124421558917675e-08 -1.999124421558917675e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 1.838654637336730957e+00 7.374794483184814453e-01 7.374794483184814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.455679059028625488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.402333259582519531e-01 -1.899017121331780800e-08 -1.899017121331780800e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.853028774261474609e+00 7.346135377883911133e-01 7.346135377883911133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487254619598388672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.450648784637451172e-01 1.118198156291327905e-08 1.118198156291327905e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.868497610092163086e+00 7.315663695335388184e-01 7.315663695335388184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.504543542861938477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.501181602478027344e-01 -2.331830728508066386e-08 -2.331830728508066386e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.880929946899414062e+00 7.291446328163146973e-01 7.291446328163146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.540894031524658203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.540664315223693848e-01 -3.026141826012462843e-08 -3.026141826012462843e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.898580908775329590e+00 7.257473468780517578e-01 7.257473468780517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.563885331153869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.595155477523803711e-01 1.181305009367861203e-08 1.181305009367861203e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 1.917366385459899902e+00 7.221832871437072754e-01 7.221832871437072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.595231413841247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.651127815246582031e-01 1.906359159420389915e-08 1.906359159420389915e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.934157729148864746e+00 7.190416455268859863e-01 7.190416455268859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.609162211418151855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.699408769607543945e-01 -9.874412398858112283e-10 -9.874412398858112283e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.949960947036743164e+00 7.161220312118530273e-01 7.161220312118530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.658956527709960938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.743400573730468750e-01 -1.521946302318610833e-08 -1.521946302318610833e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.967931985855102539e+00 7.128447294235229492e-01 7.128447294235229492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.680998921394348145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.791784644126892090e-01 4.173621448444464477e-08 4.173621448444464477e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.985985636711120605e+00 7.095972895622253418e-01 7.095972895622253418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.680783152580261230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.838675618171691895e-01 -3.579421559152251575e-08 -3.579421559152251575e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 2.005197525024414062e+00 7.061897516250610352e-01 7.061897516250610352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.721874594688415527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.886743783950805664e-01 3.440413820499088615e-08 3.440413820499088615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 2.018075942993164062e+00 7.039328813552856445e-01 7.039328813552856445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.712510108947753906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.917878866195678711e-01 -1.068454480446234811e-08 -1.068454480446234811e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 2.036357402801513672e+00 7.007659673690795898e-01 7.007659673690795898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.755721688270568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.960760831832885742e-01 1.377632941057527205e-08 1.377632941057527205e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.056900978088378906e+00 6.972576975822448730e-01 6.972576975822448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.760817289352416992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.007079005241394043e-01 -1.364549007121240720e-08 -1.364549007121240720e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 2.074291229248046875e+00 6.943287253379821777e-01 6.943287253379821777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.762782454490661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.044726490974426270e-01 1.272671568131045206e-08 1.272671568131045206e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.089556932449340820e+00 6.917877793312072754e-01 6.917877793312072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.791368842124938965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.076622724533081055e-01 -1.214929312709500664e-08 -1.214929312709500664e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.110366344451904297e+00 6.883686184883117676e-01 6.883686184883117676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.806922674179077148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.118555784225463867e-01 -4.172996170836995589e-09 -4.172996170836995589e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 2.123548507690429688e+00 6.862287521362304688e-01 6.862287521362304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.818951487541198730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.144093394279479980e-01 -4.082211546574399108e-08 -4.082211546574399108e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.144526004791259766e+00 6.828641891479492188e-01 6.828641891479492188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.813018441200256348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.183349609375000000e-01 -6.074287739465944469e-10 -6.074287739465944469e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 2.161164522171020508e+00 6.802304387092590332e-01 6.802304387092590332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.859530925750732422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.213167428970336914e-01 3.039379947722409270e-08 3.039379947722409270e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.266666619107127190e-03 2.181204080581665039e+00 6.770985126495361328e-01 6.770985126495361328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.877059459686279297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.247665405273437500e-01 -3.077458643474528799e-08 -3.077458643474528799e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.196857690811157227e+00 6.746819019317626953e-01 6.746819019317626953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.883558750152587891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.273494482040405273e-01 -3.012324611972871935e-08 -3.012324611972871935e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.393333241343498230e-03 2.218193292617797852e+00 6.714293360710144043e-01 6.714293360710144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.919155836105346680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.307298064231872559e-01 -4.416414611796426470e-08 -4.416414611796426470e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 2.232842683792114258e+00 6.692231297492980957e-01 6.692231297492980957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.938402175903320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.329466819763183594e-01 4.051657498393979040e-08 4.051657498393979040e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 2.245292425155639648e+00 6.673651933670043945e-01 6.673651933670043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.962529540061950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.347688555717468262e-01 -4.155420185725233750e-08 -4.155420185725233750e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.566666463389992714e-04 2.238494634628295898e+00 6.683776974678039551e-01 6.683776974678039551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.873859286308288574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.316813945770263672e-01 1.801356575015233830e-08 1.801356575015233830e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 2.224930286407470703e+00 6.704120635986328125e-01 6.704120635986328125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.820721745491027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.255139827728271484e-01 -3.742504617321174010e-08 -3.742504617321174010e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 2.211406946182250977e+00 6.724587678909301758e-01 6.724587678909301758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.694122672080993652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.193732142448425293e-01 1.797545223780616652e-09 1.797545223780616652e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 2.203532457351684570e+00 6.736592650413513184e-01 6.736592650413513184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.596376419067382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.158062934875488281e-01 -4.365435302133846562e-08 -4.365435302133846562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 2.188979387283325195e+00 6.758948564529418945e-01 6.758948564529418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.502332806587219238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.091997742652893066e-01 7.527347634095349349e-10 7.527347634095349349e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 2.174445152282714844e+00 6.781499981880187988e-01 6.781499981880187988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.397211074829101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.025989770889282227e-01 -7.211014008134952746e-09 -7.211014008134952746e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.163311481475830078e+00 6.798928380012512207e-01 6.798928380012512207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.263025522232055664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.975432515144348145e-01 -2.135353582843890763e-08 -2.135353582843890763e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 2.154407501220703125e+00 6.812963485717773438e-01 6.812963485717773438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.123459458351135254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.934982419013977051e-01 4.348084559069320676e-08 4.348084559069320676e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.138906240463256836e+00 6.837607026100158691e-01 6.837607026100158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.018501639366149902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.864303827285766602e-01 -2.477032978731585899e-08 -2.477032978731585899e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.127863883972167969e+00 6.855325102806091309e-01 6.855325102806091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.914185762405395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.813893795013427734e-01 -2.438267188153986353e-08 -2.438267188153986353e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 2.113534450531005859e+00 6.878525018692016602e-01 6.878525018692016602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.784188032150268555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.748244047164916992e-01 -1.985460329478883068e-08 -1.985460329478883068e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 2.103631258010864258e+00 6.894697546958923340e-01 6.894697546958923340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.687112331390380859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.702780604362487793e-01 1.643087443881086074e-09 1.643087443881086074e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 2.089412450790405273e+00 6.918117403984069824e-01 6.918117403984069824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.566285967826843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.637208938598632812e-01 -3.271107829050379223e-08 -3.271107829050379223e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.136666745878756046e-03 2.079566001892089844e+00 6.934475898742675781e-01 6.934475898742675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.457357287406921387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.591664433479309082e-01 1.105127012124285102e-08 1.105127012124285102e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.068678140640258789e+00 6.952700614929199219e-01 6.952700614929199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.350059986114501953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.541109561920166016e-01 -6.351257297865231521e-09 -6.351257297865231521e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 2.053488969802856445e+00 6.978366971015930176e-01 6.978366971015930176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.218419551849365234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.470146059989929199e-01 4.467864300750079565e-09 4.467864300750079565e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 2.038327217102050781e+00 7.004272341728210449e-01 7.004272341728210449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.107607364654541016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.398860692977905273e-01 -1.359831003355793655e-08 -1.359831003355793655e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.027548313140869141e+00 7.022866606712341309e-01 7.022866606712341309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.009239435195922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.347905874252319336e-01 -1.239664015884045511e-08 -1.239664015884045511e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 2.016797542572021484e+00 7.041559219360351562e-01 7.041559219360351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.899377942085266113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.296815156936645508e-01 3.421881444864993682e-08 3.421881444864993682e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 2.002847671508789062e+00 7.066039443016052246e-01 7.066039443016052246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.784272432327270508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.230045437812805176e-01 -3.555484795469965320e-09 -3.555484795469965320e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.990046262741088867e+00 7.088729739189147949e-01 7.088729739189147949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.699271440505981445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.168317675590515137e-01 2.174157742729221354e-08 2.174157742729221354e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.978326559066772461e+00 7.109695672988891602e-01 7.109695672988891602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.567519545555114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.111397027969360352e-01 -1.565612706144747790e-08 -1.565612706144747790e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.963445544242858887e+00 7.136586904525756836e-01 7.136586904525756836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.452177405357360840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.038467764854431152e-01 -1.207396138624972082e-08 -1.207396138624972082e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.950742959976196289e+00 7.159785032272338867e-01 7.159785032272338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.343044877052307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.975659370422363281e-01 6.245489458933661808e-09 6.245489458933661808e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.383333350531756878e-03 1.939167737960815430e+00 7.181122303009033203e-01 7.181122303009033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.242335677146911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.917942404747009277e-01 -1.586545295140240341e-08 -1.586545295140240341e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.925489306449890137e+00 7.206583619117736816e-01 7.206583619117736816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.122610807418823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.849078178405761719e-01 7.127518131255783373e-09 7.127518131255783373e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.913961648941040039e+00 7.228254079818725586e-01 7.228254079818725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.998162269592285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.790495157241821289e-01 1.890902012746664695e-08 1.890902012746664695e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.902468442916870117e+00 7.250054478645324707e-01 7.250054478645324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.895499825477600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.731540799140930176e-01 -1.870243337975807663e-08 -1.870243337975807663e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.887903451919555664e+00 7.277967333793640137e-01 7.277967333793640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.797827482223510742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.655988335609436035e-01 6.774140359766533948e-09 6.774140359766533948e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.872354388236999512e+00 7.308125495910644531e-01 7.308125495910644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.678569912910461426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.574255466461181641e-01 1.409684458053561684e-08 1.409684458053561684e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.864071369171142578e+00 7.324343919754028320e-01 7.324343919754028320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.568301320075988770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.530270814895629883e-01 -3.013667537743458524e-09 -3.013667537743458524e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.847587704658508301e+00 7.356944084167480469e-01 7.356944084167480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.471995115280151367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.441653013229370117e-01 1.028351448439934757e-08 1.028351448439934757e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.834263920783996582e+00 7.383615970611572266e-01 7.383615970611572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.403862833976745605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.368991971015930176e-01 -6.066848357022536220e-09 -6.066848357022536220e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.823012948036193848e+00 7.406365275382995605e-01 7.406365275382995605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.262621879577636719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.306894659996032715e-01 1.932912141455744859e-08 1.932912141455744859e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.810773849487304688e+00 7.431352734565734863e-01 7.431352734565734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.145336031913757324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.238498330116271973e-01 -1.819561390448143356e-09 -1.819561390448143356e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.797556877136230469e+00 7.458623051643371582e-01 7.458623051643371582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052176356315612793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.163611054420471191e-01 3.360980826982995495e-09 3.360980826982995495e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.785430431365966797e+00 7.483909726142883301e-01 7.483909726142883301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.933301448822021484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.093943357467651367e-01 -5.693586047073040390e-09 -5.693586047073040390e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.769299030303955078e+00 7.517949342727661133e-01 7.517949342727661133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.796971321105957031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.999724507331848145e-01 1.294416662744879432e-08 1.294416662744879432e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000007227063179e-03 1.761247515678405762e+00 7.535113692283630371e-01 7.535113692283630371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.693228840827941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.952057480812072754e-01 -1.793072001987638942e-08 -1.793072001987638942e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.747234463691711426e+00 7.565269470214843750e-01 7.565269470214843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.598647594451904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.867939829826354980e-01 -4.969727740444795927e-09 -4.969727740444795927e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.732277154922485352e+00 7.597860693931579590e-01 7.597860693931579590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.493113994598388672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.776517033576965332e-01 -1.604988142389629502e-09 -1.604988142389629502e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.720347046852111816e+00 7.624159455299377441e-01 7.624159455299377441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.381971597671508789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.702351570129394531e-01 3.193989073224656750e-09 3.193989073224656750e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.705505371093750000e+00 7.657260894775390625e-01 7.657260894775390625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.262770652770996094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.608433127403259277e-01 -1.584716358138393844e-08 -1.584716358138393844e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.696636557579040527e+00 7.677248716354370117e-01 7.677248716354370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.193119645118713379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.551429629325866699e-01 -3.760611377856548643e-09 -3.760611377856548643e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.682857632637023926e+00 7.708614468574523926e-01 7.708614468574523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.046850442886352539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.461437940597534180e-01 6.181956280215672450e-09 6.181956280215672450e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.139999996870756149e-03 1.666242122650146484e+00 7.746953368186950684e-01 7.746953368186950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.927741587162017822e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350530385971069336e-01 1.883514144651599054e-08 1.883514144651599054e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.654541969299316406e+00 7.774296402931213379e-01 7.774296402931213379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.812415242195129395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.270832419395446777e-01 -1.200710642024205299e-08 -1.200710642024205299e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.645806789398193359e+00 7.794900536537170410e-01 7.794900536537170410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.692070484161376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.210427880287170410e-01 1.280495709465867549e-08 1.280495709465867549e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.629350066184997559e+00 7.834166288375854492e-01 7.834166288375854492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.557696580886840820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.094377040863037109e-01 -1.071864019763779652e-08 -1.071864019763779652e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.016666810959577560e-03 1.613941550254821777e+00 7.871474623680114746e-01 7.871474623680114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.457313716411590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.982978940010070801e-01 -3.276383608863397967e-10 -3.276383608863397967e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.605314254760742188e+00 7.892597317695617676e-01 7.892597317695617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.322241246700286865e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.919418334960937500e-01 3.254594815871314495e-09 3.254594815871314495e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.593830466270446777e+00 7.920980453491210938e-01 7.920980453491210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.239494204521179199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.833394527435302734e-01 6.169720734305883525e-09 6.169720734305883525e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.577636480331420898e+00 7.961530089378356934e-01 7.961530089378356934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.112993180751800537e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.709235668182373047e-01 4.307302958750369726e-09 4.307302958750369726e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.383333350531756878e-03 1.567228555679321289e+00 7.987922430038452148e-01 7.987922430038452148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.015063345432281494e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.627620816230773926e-01 -1.848878383725605090e-08 -1.848878383725605090e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.553986549377441406e+00 8.021883964538574219e-01 8.021883964538574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.870309293270111084e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.521619915962219238e-01 -4.066578185302205384e-09 -4.066578185302205384e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.543632268905639648e+00 8.048743009567260742e-01 8.048743009567260742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.758344948291778564e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.436986088752746582e-01 4.246054174927849090e-09 4.246054174927849090e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.531455755233764648e+00 8.080677390098571777e-01 8.080677390098571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.622776567935943604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.335413813591003418e-01 -6.143110908851667773e-09 -6.143110908851667773e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.518390774726867676e+00 8.115367889404296875e-01 8.115367889404296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.499816656112670898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.223860144615173340e-01 8.063613776698730362e-09 8.063613776698730362e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.508155941963195801e+00 8.142858147621154785e-01 8.142858147621154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.397972881793975830e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.134548544883728027e-01 -6.771127658566911123e-09 -6.771127658566911123e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.520000096410512924e-03 1.489644646644592285e+00 8.193296194076538086e-01 8.193296194076538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.215623199939727783e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.968474507331848145e-01 2.937667886726558208e-09 2.937667886726558208e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.478582978248596191e+00 8.223887085914611816e-01 8.223887085914611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.100016713142395020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.866361916065216064e-01 -3.968949613408767618e-09 -3.968949613408767618e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.833333267830312252e-04 1.472145438194274902e+00 8.241848945617675781e-01 8.241848945617675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.017237186431884766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.805912375450134277e-01 2.018587963448226219e-09 2.018587963448226219e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.459336519241333008e+00 8.277940154075622559e-01 8.277940154075622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.863445281982421875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.683262109756469727e-01 -6.236184901808883296e-10 -6.236184901808883296e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.143333200365304947e-03 1.443842649459838867e+00 8.322237133979797363e-01 8.322237133979797363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.723846435546875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.530552327632904053e-01 3.785071811535090092e-09 3.785071811535090092e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.133333309553563595e-03 1.435683250427246094e+00 8.345851898193359375e-01 8.345851898193359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.627965509891510010e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.448167383670806885e-01 -6.298161991935558035e-09 -6.298161991935558035e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.422127842903137207e+00 8.385533094406127930e-01 8.385533094406127930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.484327554702758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.308125078678131104e-01 8.701887210804670758e-09 8.701887210804670758e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.410417556762695312e+00 8.420272469520568848e-01 8.420272469520568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.324728667736053467e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.183869659900665283e-01 -7.120103617808126728e-09 -7.120103617808126728e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.399678349494934082e+00 8.452513813972473145e-01 8.452513813972473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.202475965023040771e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.067144393920898438e-01 3.996483144419471500e-10 3.996483144419471500e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766666653566062450e-03 1.387165665626525879e+00 8.490549921989440918e-01 8.490549921989440918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.054283469915390015e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.927669525146484375e-01 -3.644831991778119118e-09 -3.644831991778119118e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.377383947372436523e+00 8.520645499229431152e-01 8.520645499229431152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.902858614921569824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.815960288047790527e-01 -8.335963030958737363e-09 -8.335963030958737363e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.365883111953735352e+00 8.556442856788635254e-01 8.556442856788635254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.738214641809463501e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.681482970714569092e-01 -1.683197581314743729e-09 -1.683197581314743729e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.353546142578125000e+00 8.595348000526428223e-01 8.595348000526428223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.652840524911880493e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.533368706703186035e-01 -8.279590346660370415e-09 -8.279590346660370415e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000031329691410e-03 1.342122316360473633e+00 8.631851673126220703e-01 8.631851673126220703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.472290456295013428e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.392543494701385498e-01 1.521604175991342345e-09 1.521604175991342345e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.386666670441627502e-03 1.332500815391540527e+00 8.662958741188049316e-01 8.662958741188049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.356619298458099365e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.271134793758392334e-01 7.824940695400073309e-10 7.824940695400073309e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.322039961814880371e+00 8.697164654731750488e-01 8.697164654731750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.213508322834968567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.136123418807983398e-01 -1.856843567793475813e-09 -1.856843567793475813e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.889999955892562866e-03 1.309033513069152832e+00 8.740265369415283203e-01 8.740265369415283203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.056787371635437012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.963726818561553955e-01 1.694994367085200793e-09 1.694994367085200793e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.763333333656191826e-03 1.296956539154052734e+00 8.780864477157592773e-01 8.780864477157592773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.709011971950531006e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.799135148525238037e-01 -7.027161075257026823e-10 -7.027161075257026823e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.286636471748352051e+00 8.816009759902954102e-01 8.816009759902954102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.512883841991424561e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.654992043972015381e-01 -2.152500400143253501e-10 -2.152500400143253501e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.513333292677998543e-03 1.276357650756835938e+00 8.851437568664550781e-01 8.851437568664550781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.757014453411102295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.508130967617034912e-01 2.181728575578745222e-09 2.181728575578745222e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000048205256462e-03 1.267830967903137207e+00 8.881152272224426270e-01 8.881152272224426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.845964744687080383e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.383813410997390747e-01 -4.061485370243644866e-09 -4.061485370243644866e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.636666711419820786e-03 1.256797909736633301e+00 8.920049667358398438e-01 8.920049667358398438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.340266108512878418e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.219374626874923706e-01 -1.202853816550941701e-09 -1.202853816550941701e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig32_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.066666683182120323e-04 9.992721080780029297e-01 1.000364065170288086e+00 1.000364065170288086e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.668783931061625481e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.965632196515798569e-03 -1.379109326737903984e-11 -1.379109326737903984e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618999987840652466e-02 1.018787384033203125e+00 9.907366037368774414e-01 9.907366037368774414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.890397980809211731e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.917775094509124756e-02 2.160969181375094195e-10 2.160969181375094195e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.766666986048221588e-03 1.029433488845825195e+00 9.856003522872924805e-01 9.856003522872924805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.573118105530738831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.410697638988494873e-02 -1.077591349485373939e-10 -1.077591349485373939e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.983333759009838104e-03 1.041624426841735840e+00 9.798157811164855957e-01 9.798157811164855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.042589575052261353e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.008000597357749939e-01 6.545430863980072900e-11 6.545430863980072900e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.123333256691694260e-02 1.055427551269531250e+00 9.733875989913940430e-01 9.733875989913940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.029710695147514343e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.289083808660507202e-01 -5.065459163233754225e-10 -5.065459163233754225e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.123333256691694260e-02 1.069321393966674805e+00 9.670431613922119141e-01 9.670431613922119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.305246800184249878e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551775336265563965e-01 1.778444058686545759e-09 1.778444058686545759e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666721999645233e-02 1.084847211837768555e+00 9.600983262062072754e-01 9.600983262062072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540939360857009888e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.824897229671478271e-01 -4.431015554473560769e-10 -4.431015554473560769e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.496666669845581055e-02 1.103634357452392578e+00 9.518914222717285156e-01 9.518914222717285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.805415898561477661e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.130695730447769165e-01 -3.395484782231505960e-09 -3.395484782231505960e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.371666695922613144e-02 1.120993852615356445e+00 9.444921612739562988e-01 9.444921612739562988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.997885107994079590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.391639351844787598e-01 2.736052273633049481e-09 2.736052273633049481e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.496666669845581055e-02 1.140090107917785645e+00 9.365488290786743164e-01 9.365488290786743164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.288487851619720459e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.658356130123138428e-01 4.894644689557026140e-10 4.894644689557026140e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.152896046638488770e+00 9.313328266143798828e-01 9.313328266143798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.445496469736099243e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.826102972030639648e-01 -2.092779283202617080e-09 -2.092779283202617080e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.869999989867210388e-02 1.177116513252258301e+00 9.217014312744140625e-01 9.217014312744140625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.739415168762207031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.123563826084136963e-01 -3.366327661069590249e-09 -3.366327661069590249e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 1.191743373870849609e+00 9.160277247428894043e-01 9.160277247428894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.839234769344329834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.290764987468719482e-01 6.383842787727189716e-09 6.383842787727189716e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.746666617691516876e-02 1.214734554290771484e+00 9.073175191879272461e-01 9.073175191879272461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.109937906265258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.537731170654296875e-01 3.709828888531774282e-09 3.709828888531774282e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.121666654944419861e-02 1.229614853858947754e+00 9.018108248710632324e-01 9.018108248710632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.255372047424316406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.687601089477539062e-01 1.895330115075921640e-09 1.895330115075921640e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666721999645233e-02 1.246259570121765137e+00 8.957684040069580078e-01 8.957684040069580078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.429464101791381836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.846999406814575195e-01 -1.364696800010278821e-09 -1.364696800010278821e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.268033623695373535e+00 8.880442380905151367e-01 8.880442380905151367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.626407682895660400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.043453335762023926e-01 8.765539405430899933e-10 8.765539405430899933e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 1.291700363159179688e+00 8.798711895942687988e-01 8.798711895942687988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.753079771995544434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.242604970932006836e-01 -4.442703982476814417e-10 -4.442703982476814417e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666721999645233e-02 1.308758854866027832e+00 8.741182088851928711e-01 8.741182088851928711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.919709920883178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.377509057521820068e-01 -3.923830149688001256e-10 -3.923830149688001256e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.116666734218597412e-02 1.337978005409240723e+00 8.645209074020385742e-01 8.645209074020385742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.112788438796997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.593655765056610107e-01 7.863256712425936712e-09 7.863256712425936712e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.351848006248474121e+00 8.600744605064392090e-01 8.600744605064392090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.264122843742370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.689857661724090576e-01 4.962943833675126371e-09 4.962943833675126371e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 1.381518125534057617e+00 8.507886528968811035e-01 8.507886528968811035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.403787851333618164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.883592724800109863e-01 5.568761451968384790e-09 5.568761451968384790e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.395611405372619629e+00 8.464820384979248047e-01 8.464820384979248047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.489377439022064209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.969951212406158447e-01 7.934879420190554811e-10 7.934879420190554811e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.991666667163372040e-02 1.423988819122314453e+00 8.380051851272583008e-01 8.380051851272583008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.642692506313323975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.134056806564331055e-01 2.934196885462370119e-09 2.934196885462370119e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.121666654944419861e-02 1.440096020698547363e+00 8.333055377006530762e-01 8.333055377006530762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.768470823764801025e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.221500992774963379e-01 4.379250739816598070e-09 4.379250739816598070e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666612327098846e-02 1.479774951934814453e+00 8.220574259757995605e-01 8.220574259757995605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.898310303688049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.421423316001892090e-01 1.429049234502599575e-08 1.429049234502599575e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 1.499841094017028809e+00 8.165398240089416504e-01 8.165398240089416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.029043555259704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.514312386512756348e-01 1.750948541712205042e-08 1.750948541712205042e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.866666786372661591e-02 1.527399420738220215e+00 8.091400265693664551e-01 8.091400265693664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.130592584609985352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.633963942527770996e-01 3.763190647987357806e-09 3.763190647987357806e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.551494359970092773e+00 8.028323650360107422e-01 8.028323650360107422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.236688256263732910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.731388926506042480e-01 7.795133427634937107e-09 7.795133427634937107e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 1.583243370056152344e+00 7.947419881820678711e-01 7.947419881820678711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.313826799392700195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.850480794906616211e-01 -1.299621743555690045e-08 -1.299621743555690045e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 1.603996872901916504e+00 7.895838022232055664e-01 7.895838022232055664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.437547564506530762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.922775864601135254e-01 -1.568614038660598453e-08 -1.568614038660598453e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 1.636275887489318848e+00 7.817569375038146973e-01 7.817569375038146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.482832193374633789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.027540564537048340e-01 1.835443086406485236e-08 1.835443086406485236e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.661211729049682617e+00 7.758674025535583496e-01 7.758674025535583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.554352402687072754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.102201342582702637e-01 -1.372537639099391527e-09 -1.372537639099391527e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.238333225250244141e-02 1.696011304855346680e+00 7.678663134574890137e-01 7.678663134574890137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.608488321304321289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.198291182518005371e-01 4.165855216342606582e-09 4.165855216342606582e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 1.717488884925842285e+00 7.630500793457031250e-01 7.630500793457031250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.740134716033935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.252917051315307617e-01 1.910173352825950133e-09 1.910173352825950133e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333222568035126e-02 1.760743141174316406e+00 7.536192536354064941e-01 7.536192536354064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.764591097831726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.353848576545715332e-01 1.216506007040152326e-09 1.216506007040152326e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 1.784602046012878418e+00 7.485646009445190430e-01 7.485646009445190430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.807474851608276367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.404144763946533203e-01 1.015977346696672612e-08 1.015977346696672612e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 1.818640947341918945e+00 7.415261864662170410e-01 7.415261864662170410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.887619853019714355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.470294594764709473e-01 1.544920991136677912e-08 1.544920991136677912e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 1.844897389411926270e+00 7.362306714057922363e-01 7.362306714057922363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.925699472427368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.516876816749572754e-01 -6.714145683872629888e-09 -6.714145683872629888e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 1.877475380897521973e+00 7.298151254653930664e-01 7.298151254653930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.993412137031555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.569903492927551270e-01 -8.886576807753954199e-09 -8.886576807753954199e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.361666783690452576e-02 1.916507959365844727e+00 7.223449945449829102e-01 7.223449945449829102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.023635864257812500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.626996994018554688e-01 -1.193097887153271586e-08 -1.193097887153271586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 1.951804637908935547e+00 7.157837748527526855e-01 7.157837748527526855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.098968386650085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.672914624214172363e-01 1.787191195035120472e-08 1.787191195035120472e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 1.974811911582946777e+00 7.116019725799560547e-01 7.116019725799560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.166918277740478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.700053811073303223e-01 -1.458730025660770480e-09 -1.458730025660770480e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.012709617614746094e+00 7.048706412315368652e-01 7.048706412315368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.172199845314025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.740769743919372559e-01 -1.679078565075542429e-08 -1.679078565075542429e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 2.040326595306396484e+00 7.000840306282043457e-01 7.000840306282043457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.193720102310180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.767233610153198242e-01 1.189772902421282197e-08 1.189772902421282197e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.076711654663085938e+00 6.939240097999572754e-01 6.939240097999572754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.201899647712707520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.798582673072814941e-01 6.004352570698756608e-09 6.004352570698756608e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.865000091493129730e-02 2.109088182449340820e+00 6.885771751403808594e-01 6.885771751403808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.241574883460998535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.823208928108215332e-01 1.815278949379717233e-08 1.815278949379717233e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.146078586578369141e+00 6.826171278953552246e-01 6.826171278953552246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.286644935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.848002672195434570e-01 -1.657276982314215275e-08 -1.657276982314215275e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.181204080581665039e+00 6.770985126495361328e-01 6.770985126495361328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346524357795715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.868442296981811523e-01 1.096007196110804216e-08 1.096007196110804216e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.483333274722099304e-02 2.225437402725219727e+00 6.703356504440307617e-01 6.703356504440307617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.319061517715454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.890443563461303711e-01 2.107655916461226298e-08 2.107655916461226298e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.256725072860717773e+00 6.656726002693176270e-01 6.656726002693176270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.359704136848449707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.903523206710815430e-01 -3.263679104748007376e-09 -3.263679104748007376e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.288230895996093750e+00 6.610739827156066895e-01 6.610739827156066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.423925161361694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.914899945259094238e-01 -7.869903839718972449e-09 -7.869903839718972449e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.988333277404308319e-02 2.324465990066528320e+00 6.559011340141296387e-01 6.559011340141296387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.432972550392150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.925979256629943848e-01 1.001217242446728051e-08 1.001217242446728051e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999969601631165e-02 2.370152711868286133e+00 6.495488882064819336e-01 6.495488882064819336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429224610328674316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.937191486358642578e-01 -3.654824354271113407e-08 -3.654824354271113407e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 2.397790193557739258e+00 6.457945704460144043e-01 6.457945704460144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.438788771629333496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942486166954040527e-01 9.542873158352449536e-10 9.542873158352449536e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.437220573425292969e+00 6.405493617057800293e-01 6.405493617057800293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.456066966056823730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.948479413986206055e-01 3.263741632508754265e-08 3.263741632508754265e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.474643707275390625e+00 6.356874704360961914e-01 6.356874704360961914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.499391794204711914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.952531933784484863e-01 5.044910267315572128e-09 5.044910267315572128e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.517045736312866211e+00 6.303103566169738770e-01 6.303103566169738770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.501324772834777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.955450773239135742e-01 5.014420878524106229e-09 5.014420878524106229e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 2.557408809661865234e+00 6.253165602684020996e-01 6.253165602684020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.517736315727233887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.956710815429687500e-01 4.622938831744249910e-08 4.622938831744249910e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.600511074066162109e+00 6.201127171516418457e-01 6.201127171516418457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.519463658332824707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.956626772880554199e-01 -5.631008548334648367e-09 -5.631008548334648367e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 2.629456758499145508e+00 6.166900992393493652e-01 6.166900992393493652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528121232986450195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.955789327621459961e-01 2.368853557754846406e-08 2.368853557754846406e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.361666783690452576e-02 2.675612688064575195e+00 6.113478541374206543e-01 6.113478541374206543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537885069847106934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.953420639038085938e-01 -2.927414044506804203e-08 -2.927414044506804203e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.863333210349082947e-02 2.712312459945678711e+00 6.071977019309997559e-01 6.071977019309997559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.526240110397338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950654983520507812e-01 -3.562240635801572353e-08 -3.562240635801572353e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 2.754272222518920898e+00 6.025548577308654785e-01 6.025548577308654785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.574811339378356934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.946693062782287598e-01 -2.917416708214659593e-08 -2.917416708214659593e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 2.796487092971801758e+00 5.979895591735839844e-01 5.979895591735839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.557173728942871094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.941937804222106934e-01 3.763707923098991159e-08 3.763707923098991159e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 2.839022874832153320e+00 5.934929251670837402e-01 5.934929251670837402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.561473608016967773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.936473846435546875e-01 -4.657051988488092320e-08 -4.657051988488092320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.881913661956787109e+00 5.890600085258483887e-01 5.890600085258483887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.565691232681274414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.930381655693054199e-01 -4.305653078517934773e-08 -4.305653078517934773e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.235000021755695343e-02 2.927623748779296875e+00 5.844432711601257324e-01 5.844432711601257324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.556310653686523438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.923343539237976074e-01 -1.352094614048837684e-08 -1.352094614048837684e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.963493347167968750e+00 5.808954834938049316e-01 5.808954834938049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579710245132446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.917473673820495605e-01 2.925132491782278521e-08 2.925132491782278521e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.740000024437904358e-02 2.999547004699707031e+00 5.773938894271850586e-01 5.773938894271850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.592303514480590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911330819129943848e-01 1.230186796874477295e-08 1.230186796874477295e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.043594360351562500e+00 5.732005834579467773e-01 5.732005834579467773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596221923828125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.903550624847412109e-01 5.107790457259397954e-08 5.107790457259397954e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.087962627410888672e+00 5.690677762031555176e-01 5.690677762031555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579262614250183105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.895451545715332031e-01 2.924382869196051615e-08 2.924382869196051615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999969601631165e-02 3.140586614608764648e+00 5.642799735069274902e-01 5.642799735069274902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554150581359863281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.885601878166198730e-01 -5.361393107250478351e-09 -5.361393107250478351e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.614999957382678986e-02 3.175024986267089844e+00 5.612113475799560547e-01 5.612113475799560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.569359302520751953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.879052519798278809e-01 -3.298760020697955042e-08 -3.298760020697955042e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999969601631165e-02 3.228382349014282227e+00 5.565542578697204590e-01 5.565542578697204590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554854512214660645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.868786215782165527e-01 -1.708227159724629018e-08 -1.708227159724629018e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 3.257916688919067383e+00 5.540258288383483887e-01 5.540258288383483887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.555065512657165527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.863081455230712891e-01 3.941141812902060337e-08 3.941141812902060337e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.733333222568035126e-02 3.317388772964477539e+00 5.490372776985168457e-01 5.490372776985168457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.545476913452148438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.851546764373779297e-01 7.156870651670033112e-10 7.156870651670033112e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.610000036656856537e-02 3.374679088592529297e+00 5.443569421768188477e-01 5.443569421768188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.538730859756469727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.840461492538452148e-01 -3.878017196257133037e-08 -3.878017196257133037e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.489999983459711075e-02 3.407605171203613281e+00 5.417206287384033203e-01 5.417206287384033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.516547799110412598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.834155917167663574e-01 -3.860466790683858562e-08 -3.860466790683858562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 3.457331180572509766e+00 5.378108024597167969e-01 5.378108024597167969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.518073678016662598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.824684739112854004e-01 2.079337235727507505e-08 2.079337235727507505e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.360000088810920715e-02 3.510189533233642578e+00 5.337461233139038086e-01 5.337461233139038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.487709879875183105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.814759373664855957e-01 3.171879825458745472e-08 3.171879825458745472e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.557825803756713867e+00 5.301608443260192871e-01 5.301608443260192871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.482337713241577148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.805949211120605469e-01 -1.578564479132182896e-08 -1.578564479132182896e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.111666649580001831e-02 3.605783224105834961e+00 5.266234278678894043e-01 5.266234278678894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.467403769493103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.797257661819458008e-01 2.123474018844717648e-08 2.123474018844717648e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 3.654099941253662109e+00 5.231301784515380859e-01 5.231301784515380859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.481324434280395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.788680553436279297e-01 4.761031391353753861e-08 4.761031391353753861e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.235000021755695343e-02 3.705548048019409180e+00 5.194858908653259277e-01 5.194858908653259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.454585790634155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.779752969741821289e-01 -4.997328773015397019e-08 -4.997328773015397019e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 3.754526376724243164e+00 5.160863995552062988e-01 5.160863995552062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.468403339385986328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.771490573883056641e-01 3.970093587213341380e-08 3.970093587213341380e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109999954700469971e-02 3.803748130798339844e+00 5.127363801002502441e-01 5.127363801002502441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.444624662399291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.763399839401245117e-01 4.405714548738615122e-08 4.405714548738615122e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.360000088810920715e-02 3.859181642532348633e+00 5.090405344963073730e-01 5.090405344963073730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.425489783287048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.754574775695800781e-01 3.133756365514273057e-08 3.133756365514273057e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 3.891505718231201172e+00 5.069220066070556641e-01 5.069220066070556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.453989744186401367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.749596595764160156e-01 -2.461160875100176781e-08 -2.461160875100176781e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.988333277404308319e-02 3.938716411590576172e+00 5.038747787475585938e-01 5.038747787475585938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.433124542236328125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.742495894432067871e-01 2.098181539622601122e-08 2.098181539622601122e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 3.992163896560668945e+00 5.004904866218566895e-01 5.004904866218566895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.435086727142333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.734732389450073242e-01 2.438379453906236449e-08 2.438379453906236449e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.999999873689375818e-05 3.992043972015380859e+00 5.004979968070983887e-01 5.004979968070983887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.343713998794555664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.734461784362792969e-01 -1.075768096825413522e-08 -1.075768096825413522e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 3.962249517440795898e+00 5.023762583732604980e-01 5.023762583732604980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.294375658035278320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.669657230377197266e-01 -3.576467832999696839e-08 -3.576467832999696839e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 3.920716762542724609e+00 5.050300955772399902e-01 5.050300955772399902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.208082437515258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.580047011375427246e-01 -4.163185707284355885e-08 -4.163185707284355885e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.885313987731933594e+00 5.073257684707641602e-01 5.073257684707641602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.153228282928466797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.504486203193664551e-01 -1.458062115489155985e-09 -1.458062115489155985e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.850071907043457031e+00 5.096424221992492676e-01 5.096424221992492676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.088550090789794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429671049118041992e-01 5.039719042088108836e-08 5.039719042088108836e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.814990282058715820e+00 5.119803547859191895e-01 5.119803547859191895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.032644510269165039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.355352401733398438e-01 -2.524942033232946415e-09 -2.524942033232946415e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 3.788784503936767578e+00 5.137478709220886230e-01 5.137478709220886230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.016191244125366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.299915909767150879e-01 4.414972920585569227e-08 4.414972920585569227e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000001043081284e-02 3.756851911544799805e+00 5.159266591072082520e-01 5.159266591072082520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.938346982002258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.232143044471740723e-01 -4.243781859258888289e-08 -4.243781859258888289e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 3.716451406478881836e+00 5.187233090400695801e-01 5.187233090400695801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.895123481750488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.145795583724975586e-01 -2.399937670816143509e-08 -2.399937670816143509e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 3.676269292831420898e+00 5.215504765510559082e-01 5.215504765510559082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.832383632659912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059133410453796387e-01 1.304755414821556769e-09 1.304755414821556769e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 3.639128446578979492e+00 5.242051482200622559e-01 5.242051482200622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.766699314117431641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.978116393089294434e-01 4.388413543665592442e-08 4.388413543665592442e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 3.593716382980346680e+00 5.275068283081054688e-01 5.275068283081054688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.716755986213684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.877436995506286621e-01 -2.155594103214752977e-08 -2.155594103214752977e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 3.559825658798217773e+00 5.300119519233703613e-01 5.300119519233703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.666811466217041016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.801091790199279785e-01 4.653701068946247688e-08 4.653701068946247688e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 3.523279190063476562e+00 5.327537059783935547e-01 5.327537059783935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.599181056022644043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.717378854751586914e-01 9.151740698598587187e-09 9.151740698598587187e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 3.492563009262084961e+00 5.350912809371948242e-01 5.350912809371948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.575206875801086426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.645855665206909180e-01 3.846497520498814993e-08 3.846497520498814993e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 3.470247507095336914e+00 5.368089675903320312e-01 5.368089675903320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.514888167381286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.593246817588806152e-01 4.844693535233091097e-10 4.844693535233091097e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 3.434201955795288086e+00 5.396187901496887207e-01 5.396187901496887207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.485007762908935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.506885051727294922e-01 -3.465729037088749465e-08 -3.465729037088749465e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.414845228195190430e+00 5.411460399627685547e-01 5.411460399627685547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.441424846649169922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.460028648376464844e-01 -1.927344328578328714e-08 -1.927344328578328714e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 3.395580053329467773e+00 5.426790118217468262e-01 5.426790118217468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.417400598526000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.413035154342651367e-01 5.002004854759434238e-08 5.002004854759434238e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 3.368105888366699219e+00 5.448878407478332520e-01 5.448878407478332520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.370084643363952637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.345327854156494141e-01 4.280637710962764686e-08 4.280637710962764686e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 3.340779781341552734e+00 5.471118092536926270e-01 5.471118092536926270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322333574295043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.277491807937622070e-01 -3.434200834817602299e-08 -3.434200834817602299e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 3.310834884643554688e+00 5.495803952217102051e-01 5.495803952217102051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.296511650085449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.202825665473937988e-01 -8.762029324316245038e-09 -8.762029324316245038e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 3.289144992828369141e+00 5.513895153999328613e-01 5.513895153999328613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.273894667625427246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.149041414260864258e-01 2.388082975812721997e-08 2.388082975812721997e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.270202159881591797e+00 5.529841780662536621e-01 5.529841780662536621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.208535790443420410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.102406740188598633e-01 1.331324028797098435e-08 1.331324028797098435e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.251313924789428711e+00 5.545881390571594238e-01 5.545881390571594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.183338522911071777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.056300163269042969e-01 -1.987991993246396305e-08 -1.987991993246396305e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.118333265185356140e-02 3.227160692214965820e+00 5.566595792770385742e-01 5.566595792770385742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.152141451835632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.997890591621398926e-01 3.023379235855827574e-08 3.023379235855827574e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 3.197730779647827148e+00 5.592153072357177734e-01 5.592153072357177734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.135295391082763672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.927978813648223877e-01 -3.005218474072535173e-08 -3.005218474072535173e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 3.179089069366455078e+00 5.608525276184082031e-01 5.608525276184082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.109570622444152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.885291457176208496e-01 -3.454089636534263263e-08 -3.454089636534263263e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 3.155170679092407227e+00 5.629743337631225586e-01 5.629743337631225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.046893358230590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.831582605838775635e-01 2.134359533556562383e-08 2.134359533556562383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 3.128724098205566406e+00 5.653486251831054688e-01 5.653486251831054688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.037535429000854492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.773938655853271484e-01 1.308747954453792772e-08 1.308747954453792772e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 3.097142457962036133e+00 5.682237744331359863e-01 5.682237744331359863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.001252889633178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.707317054271697998e-01 -2.404192400717874989e-09 -2.404192400717874989e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 3.070905685424804688e+00 5.706459879875183105e-01 5.706459879875183105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.939487278461456299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.654344916343688965e-01 -6.792433282498677727e-09 -6.792433282498677727e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 3.052603006362915039e+00 5.723541378974914551e-01 5.723541378974914551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.912678003311157227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.618662595748901367e-01 -1.681782535456477490e-08 -1.681782535456477490e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 3.018801927566528320e+00 5.755494832992553711e-01 5.755494832992553711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.877445995807647705e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.553545415401458740e-01 9.864020711347620818e-09 9.864020711347620818e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.992934703826904297e+00 5.780313611030578613e-01 5.780313611030578613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.846020042896270752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.505489766597747803e-01 -1.013060924037745281e-08 -1.013060924037745281e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 2.972313880920410156e+00 5.800329446792602539e-01 5.800329446792602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.788877069950103760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.468035101890563965e-01 -3.798959369305521250e-09 -3.798959369305521250e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.494999974966049194e-02 2.941465139389038086e+00 5.830665826797485352e-01 5.830665826797485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.707802236080169678e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.412440359592437744e-01 -8.482210489546559984e-09 -8.482210489546559984e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 2.923587083816528320e+00 5.848466157913208008e-01 5.848466157913208008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.701048731803894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.380934238433837891e-01 2.006042620905645890e-08 2.006042620905645890e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.898131608963012695e+00 5.874094963073730469e-01 5.874094963073730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.668318927288055420e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.336189627647399902e-01 -3.836056805539556080e-09 -3.836056805539556080e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 2.867738962173461914e+00 5.905140042304992676e-01 5.905140042304992676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.639464020729064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.283027052879333496e-01 1.480560740674263798e-08 1.480560740674263798e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 2.847554922103881836e+00 5.926031470298767090e-01 5.926031470298767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.591192901134490967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.248093962669372559e-01 -8.884242674866982270e-09 -8.884242674866982270e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 2.819914102554321289e+00 5.955004096031188965e-01 5.955004096031188965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.537851214408874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.200140833854675293e-01 4.331575098603934748e-09 4.331575098603934748e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.784926891326904297e+00 5.992293953895568848e-01 5.992293953895568848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.501073062419891357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.139208793640136719e-01 1.193327747728289978e-08 1.193327747728289978e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 2.765036821365356445e+00 6.013807654380798340e-01 6.013807654380798340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.462570250034332275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.104754626750946045e-01 1.061941290458889853e-08 1.061941290458889853e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 2.742733478546142578e+00 6.038209795951843262e-01 6.038209795951843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.414811730384826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.065944552421569824e-01 -1.419543593783600954e-08 -1.419543593783600954e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 2.715640306472778320e+00 6.068255901336669922e-01 6.068255901336669922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.370629489421844482e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.018448591232299805e-01 1.186304743328037148e-08 1.186304743328037148e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 2.691076278686523438e+00 6.095888018608093262e-01 6.095888018608093262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.324058294296264648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.975147008895874023e-01 -1.250566228350180609e-08 -1.250566228350180609e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.700000122189521790e-03 2.673977136611938477e+00 6.115347743034362793e-01 6.115347743034362793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.326958358287811279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.944902420043945312e-01 -1.389907922089150816e-08 -1.389907922089150816e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 2.642347812652587891e+00 6.151839494705200195e-01 6.151839494705200195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.240833818912506104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.888142406940460205e-01 -1.003067495730647352e-08 -1.003067495730647352e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.618150472640991211e+00 6.180202364921569824e-01 6.180202364921569824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.204298555850982666e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.844391405582427979e-01 2.127790565964460257e-08 2.127790565964460257e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000027120113373e-02 2.594032287597656250e+00 6.208866238594055176e-01 6.208866238594055176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.144734740257263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.800318241119384766e-01 1.247690306627191603e-08 1.247690306627191603e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 2.570057868957519531e+00 6.237758398056030273e-01 6.237758398056030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.096001684665679932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.756033182144165039e-01 -3.375941304284424405e-09 -3.375941304284424405e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 2.548556804656982422e+00 6.264015436172485352e-01 6.264015436172485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.067809879779815674e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.715893328189849854e-01 1.185436815376306185e-08 1.185436815376306185e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.118333265185356140e-02 2.527177810668945312e+00 6.290455460548400879e-01 6.290455460548400879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.027847051620483398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.675541579723358154e-01 -2.343490734801889630e-08 -2.343490734801889630e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 2.498770713806152344e+00 6.326110959053039551e-01 6.326110959053039551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.970211446285247803e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.621062338352203369e-01 1.261615523162618047e-08 1.261615523162618047e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119999960064888000e-02 2.477570295333862305e+00 6.353119015693664551e-01 6.353119015693664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.917837738990783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.579923212528228760e-01 -2.051315561857336434e-09 -2.051315561857336434e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113333344459533691e-02 2.437813758850097656e+00 6.404713988304138184e-01 6.404713988304138184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.856678605079650879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.500872254371643066e-01 1.483865474938284024e-09 1.483865474938284024e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 2.407586812973022461e+00 6.444793939590454102e-01 6.444793939590454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.787094056606292725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.439626097679138184e-01 1.906556690300931223e-09 1.906556690300931223e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.370676040649414062e+00 6.494771838188171387e-01 6.494771838188171387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.698415756225585938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.362988233566284180e-01 -1.534468196950911079e-08 -1.534468196950911079e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.866666786372661591e-02 2.336312294006347656e+00 6.542361974716186523e-01 6.542361974716186523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.606534600257873535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.289912045001983643e-01 2.520033959285683522e-09 2.520033959285683522e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.304475784301757812e+00 6.587398052215576172e-01 6.587398052215576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.523588180541992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.220610320568084717e-01 -9.615638063564801996e-09 -9.615638063564801996e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.236666716635227203e-02 2.263911485671997070e+00 6.646152138710021973e-01 6.646152138710021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.470715880393981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.129601180553436279e-01 3.452752750376930635e-09 3.452752750376930635e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 2.234785795211791992e+00 6.689321398735046387e-01 6.689321398735046387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.359320759773254395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.062679469585418701e-01 9.647395771139599674e-09 9.647395771139599674e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.865000091493129730e-02 2.201454639434814453e+00 6.739770770072937012e-01 6.739770770072937012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.311353921890258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.983984053134918213e-01 -5.296159955037182954e-09 -5.296159955037182954e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 2.170524597167968750e+00 6.787621974945068359e-01 6.787621974945068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.199005722999572754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.908984422683715820e-01 5.958407101047669130e-09 5.958407101047669130e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 2.139842510223388672e+00 6.836110949516296387e-01 6.836110949516296387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.109991848468780518e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.832536995410919189e-01 -6.017302212057984434e-09 -6.017302212057984434e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 2.102876901626586914e+00 6.895933747291564941e-01 6.895933747291564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.011894226074218750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.737349867820739746e-01 3.527915737322473433e-10 3.527915737322473433e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.616666652262210846e-02 2.074838638305664062e+00 6.942371129989624023e-01 6.942371129989624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.918546199798583984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.663103938102722168e-01 -6.621068138201735565e-09 -6.621068138201735565e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999972283840179e-02 2.040583610534667969e+00 7.000399231910705566e-01 7.000399231910705566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.841266989707946777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.569394409656524658e-01 -5.861185314870454022e-09 -5.861185314870454022e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 2.012936592102050781e+00 7.048308849334716797e-01 7.048308849334716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.732454240322113037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.491517215967178345e-01 5.013639281514770119e-09 5.013639281514770119e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.368333306163549423e-02 1.989707708358764648e+00 7.089332938194274902e-01 7.089332938194274902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.658158838748931885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.424403429031372070e-01 2.931475506784408935e-09 2.931475506784408935e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.243333332240581512e-02 1.968717694282531738e+00 7.127025127410888672e-01 7.127025127410888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.581536173820495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.362344563007354736e-01 6.718209988321177661e-09 6.718209988321177661e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.966666810214519501e-03 1.951972246170043945e+00 7.157530188560485840e-01 7.157530188560485840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.527531981468200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.311853915452957153e-01 7.571841820208646823e-09 7.571841820208646823e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 1.935326099395751953e+00 7.188245654106140137e-01 7.188245654106140137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.433634698390960693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.260728031396865845e-01 -1.042252506522345357e-09 -1.042252506522345357e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.908404111862182617e+00 7.238770723342895508e-01 7.238770723342895508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.358709573745727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.175700068473815918e-01 -3.030971029716056364e-10 -3.030971029716056364e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999861419200897e-03 1.891945242881774902e+00 7.270189523696899414e-01 7.270189523696899414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.302866727113723755e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.122550308704376221e-01 3.919886637504532700e-10 3.919886637504532700e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000039339065552e-02 1.857196569442749023e+00 7.337887883186340332e-01 7.337887883186340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.177558541297912598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.006253749132156372e-01 4.927450447667069966e-09 4.927450447667069966e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618333347141742706e-02 1.830825448036193848e+00 7.390546202659606934e-01 7.390546202659606934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.045195400714874268e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.914861947298049927e-01 -2.626066475386323873e-09 -2.626066475386323873e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 1.802655339241027832e+00 7.448068261146545410e-01 7.448068261146545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.939243525266647339e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.813769489526748657e-01 1.218018574888901639e-09 1.218018574888901639e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.493333280086517334e-02 1.778675675392150879e+00 7.498106956481933594e-01 7.498106956481933594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.815788745880126953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.724860519170761108e-01 -3.289958527830094681e-09 -3.289958527830094681e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.741666719317436218e-02 1.750911235809326172e+00 7.557322382926940918e-01 7.557322382926940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.706470847129821777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.618208736181259155e-01 -3.549409655079216463e-10 -3.549409655079216463e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.116666734218597412e-02 1.717462658882141113e+00 7.630558609962463379e-01 7.630558609962463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.556454747915267944e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.483993083238601685e-01 1.163780183333074092e-09 1.163780183333074092e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.491666678339242935e-02 1.694084525108337402e+00 7.683029174804687500e-01 7.683029174804687500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.455390602350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.386642009019851685e-01 1.374008462562414934e-09 1.374008462562414934e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.121666654944419861e-02 1.676610589027404785e+00 7.722961902618408203e-01 7.722961902618408203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.364580690860748291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.311813592910766602e-01 1.293155804660273134e-09 1.293155804660273134e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.716667070984840393e-03 1.663094043731689453e+00 7.754282355308532715e-01 7.754282355308532715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242901682853698730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.252657920122146606e-01 -2.318424563441112696e-09 -2.318424563441112696e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 1.653487443923950195e+00 7.776775360107421875e-01 7.776775360107421875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.204105615615844727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.209924370050430298e-01 -6.147291564673196262e-10 -6.147291564673196262e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333227932453156e-02 1.626696228981018066e+00 7.840554714202880859e-01 7.840554714202880859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.028372123837471008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.086825355887413025e-01 -1.920493986062865588e-09 -1.920493986062865588e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.993333362042903900e-02 1.596331238746643066e+00 7.914773821830749512e-01 7.914773821830749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.363696932792663574e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.408453851938247681e-02 6.538858343674291973e-11 6.538858343674291973e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.494999974966049194e-02 1.573745250701904297e+00 7.971366643905639648e-01 7.971366643905639648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.535477936267852783e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.278328925371170044e-02 6.170863819932037586e-11 6.170863819932037586e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.118333242833614349e-02 1.542017579078674316e+00 8.052956461906433105e-01 8.052956461906433105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.961577638983726501e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.614276766777038574e-02 3.175603113803049382e-10 3.175603113803049382e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig32_rate2.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.461111125536262989e-03 1.005266904830932617e+00 9.973769187927246094e-01 9.973769187927246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.274743117392063141e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.407826226204633713e-02 1.264554017055274926e-10 1.264554017055274926e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.018827795982360840e+00 9.907169938087463379e-01 9.907169938087463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.976726159453392029e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.897859692573547363e-02 -5.074951570094299313e-10 -5.074951570094299313e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.388888672925531864e-04 1.021878361701965332e+00 9.892371296882629395e-01 9.892371296882629395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.777510628104209900e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.650612711906433105e-02 -9.401528444641371607e-10 -9.401528444641371607e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.927777823060750961e-03 1.032560825347900391e+00 9.841066598892211914e-01 9.841066598892211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.700130671262741089e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.218959718942642212e-02 3.845546103775632218e-10 3.845546103775632218e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.043237447738647461e+00 9.790579676628112793e-01 9.790579676628112793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.143549233675003052e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.067235171794891357e-01 1.481506473055560491e-09 1.481506473055560491e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.338888986036181450e-03 1.055550813674926758e+00 9.733307361602783203e-01 9.733307361602783203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.474366337060928345e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.337349116802215576e-01 4.586411250784294680e-10 4.586411250784294680e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.069445490837097168e+00 9.669870734214782715e-01 9.669870734214782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.711640357971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.626944690942764282e-01 -1.773332591881171538e-09 -1.773332591881171538e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.083431243896484375e+00 9.607255458831787109e-01 9.607255458831787109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.980960667133331299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.903471350669860840e-01 6.095390858718019444e-11 6.095390858718019444e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.677777851000428200e-03 1.089727163314819336e+00 9.579461812973022461e-01 9.579461812973022461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.220099270343780518e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.023221254348754883e-01 -2.097664264510967769e-09 -2.097664264510967769e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.577777814120054245e-03 1.106998562812805176e+00 9.504438638687133789e-01 9.504438638687133789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.566849291324615479e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.339119911193847656e-01 3.577953933131539088e-09 3.577953933131539088e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.118052482604980469e+00 9.457337856292724609e-01 9.457337856292724609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.726565301418304443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.531525194644927979e-01 3.595014064217139094e-09 3.595014064217139094e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.338888986036181450e-03 1.130798339843750000e+00 9.403887391090393066e-01 9.403887391090393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.037239313125610352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.744881808757781982e-01 3.394239556087086385e-09 3.394239556087086385e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.141970157623291016e+00 9.357776045799255371e-01 9.357776045799255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.210069239139556885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.924785315990447998e-01 -3.130077530499875138e-09 -3.130077530499875138e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.916666679084300995e-03 1.153218269348144531e+00 9.312027692794799805e-01 9.312027692794799805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.432239592075347900e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.099650740623474121e-01 -3.516154478688804375e-09 -3.516154478688804375e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.988888744264841080e-03 1.172585844993591309e+00 9.234803915023803711e-01 9.234803915023803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.690011799335479736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.387128114700317383e-01 -1.658207793298061006e-09 -1.658207793298061006e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.333333414047956467e-03 1.185616135597229004e+00 9.183917045593261719e-01 9.183917045593261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.937798738479614258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.571271598339080811e-01 -3.102449852576683043e-09 -3.102449852576683043e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.200339436531066895e+00 9.127418994903564453e-01 9.127418994903564453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.146584868431091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.771093487739562988e-01 6.273509711718361359e-09 6.273509711718361359e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.215153455734252930e+00 9.071611166000366211e-01 9.071611166000366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.352850317955017090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.963805139064788818e-01 -7.493397902180731762e-09 -7.493397902180731762e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.572222009301185608e-03 1.233365654945373535e+00 9.004384875297546387e-01 9.004384875297546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.566838741302490234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.190042614936828613e-01 6.235815419586288044e-09 6.235815419586288044e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 1.248381614685058594e+00 8.950067758560180664e-01 8.950067758560180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.784146249294281006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.368194639682769775e-01 -6.425548093602628796e-09 -6.425548093602628796e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.268506646156311035e+00 8.878786563873291016e-01 8.878786563873291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.940127730369567871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.595975875854492188e-01 7.767923193569004070e-09 7.767923193569004070e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.916666679084300995e-03 1.280360102653503418e+00 8.837591409683227539e-01 8.837591409683227539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.159080624580383301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.724506735801696777e-01 -3.175323115556238918e-09 -3.175323115556238918e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 1.302451610565185547e+00 8.762322068214416504e-01 8.762322068214416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.354672670364379883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.953794181346893311e-01 -3.440861817693985358e-09 -3.440861817693985358e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 1.319580554962158203e+00 8.705265522003173828e-01 8.705265522003173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.510190129280090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.122796297073364258e-01 1.632365353998466162e-10 1.632365353998466162e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.341983199119567871e+00 8.632298707962036133e-01 8.632298707962036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.652607083320617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.333094000816345215e-01 4.515584350883727893e-09 4.515584350883727893e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405555479228496552e-03 1.364621043205261230e+00 8.560397624969482422e-01 8.560397624969482422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.870826244354248047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.534018874168395996e-01 -1.753225120637580403e-09 -1.753225120637580403e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 1.376891016960144043e+00 8.522170186042785645e-01 8.522170186042785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.031141281127929688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.638278722763061523e-01 -6.340243885460949969e-09 -6.340243885460949969e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 1.403324484825134277e+00 8.441525697708129883e-01 8.441525697708129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.189268231391906738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.852796435356140137e-01 -7.958970371646501007e-09 -7.958970371646501007e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 1.421102404594421387e+00 8.388558030128479004e-01 8.388558030128479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.333890557289123535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.989513993263244629e-01 -1.537679850116546731e-08 -1.537679850116546731e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 1.447930932044982910e+00 8.310479521751403809e-01 8.310479521751403809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.486824750900268555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.185376048088073730e-01 9.583430937709636055e-09 9.583430937709636055e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.469574332237243652e+00 8.249055743217468262e-01 8.249055743217468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.558865904808044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.334555745124816895e-01 -7.898329101863055257e-09 -7.898329101863055257e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405555479228496552e-03 1.493259549140930176e+00 8.183373212814331055e-01 8.183373212814331055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.745288372039794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.489462852478027344e-01 -1.987341846643175813e-09 -1.987341846643175813e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 1.513391971588134766e+00 8.128759860992431641e-01 8.128759860992431641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.848278045654296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.614574790000915527e-01 -1.291758167099033017e-08 -1.291758167099033017e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 1.541098833084106445e+00 8.055356144905090332e-01 8.055356144905090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.977085471153259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.777749061584472656e-01 1.572627184032171499e-08 1.572627184032171499e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 1.567178487777709961e+00 7.988049983978271484e-01 7.988049983978271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.078702449798583984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.922180056571960449e-01 -4.019735655447220779e-09 -4.019735655447220779e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.589692354202270508e+00 7.931283116340637207e-01 7.931283116340637207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.187261581420898438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.040122747421264648e-01 -9.382954857528602588e-09 -9.382954857528602588e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 1.610487937927246094e+00 7.879910469055175781e-01 7.879910469055175781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.269796133041381836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.143852710723876953e-01 7.585548189581459155e-09 7.585548189581459155e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 1.640961050987243652e+00 7.806401252746582031e-01 7.806401252746582031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.386678457260131836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.287576794624328613e-01 2.125979392531007761e-09 2.125979392531007761e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 1.667843103408813477e+00 7.743234038352966309e-01 7.743234038352966309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.467756271362304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.406392097473144531e-01 -1.302237251366022974e-08 -1.302237251366022974e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.693017244338989258e+00 7.685449719429016113e-01 7.685449719429016113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.579970955848693848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.511311769485473633e-01 -1.261245330397287034e-09 -1.261245330397287034e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 1.714449763298034668e+00 7.637260556221008301e-01 7.637260556221008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.615669965744018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.596022486686706543e-01 -1.753215883582015522e-08 -1.753215883582015522e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.294444531202316284e-03 1.753770470619201660e+00 7.551159262657165527e-01 7.551159262657165527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.680709958076477051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.741792798042297363e-01 9.159577984974021092e-09 9.159577984974021092e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 1.775582909584045410e+00 7.504634261131286621e-01 7.504634261131286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.742598652839660645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.816947102546691895e-01 -1.834695240177097730e-08 -1.834695240177097730e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 1.805556654930114746e+00 7.442082166671752930e-01 7.442082166671752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.826994657516479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.914542555809020996e-01 1.002052840703981929e-08 1.002052840703981929e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 1.837813973426818848e+00 7.376480698585510254e-01 7.376480698585510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.892072200775146484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.012452125549316406e-01 -1.334047539103266899e-09 -1.334047539103266899e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972222261130809784e-03 1.862160444259643555e+00 7.328101396560668945e-01 7.328101396560668945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.946927547454833984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.081519603729248047e-01 3.071214393912669038e-09 3.071214393912669038e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 1.892853140830993652e+00 7.268445491790771484e-01 7.268445491790771484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.014394044876098633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.163362145423889160e-01 5.585516049677607953e-09 5.585516049677607953e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 1.923768997192382812e+00 7.209805250167846680e-01 7.209805250167846680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.054503202438354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.240045309066772461e-01 2.037336344073992223e-08 2.037336344073992223e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.950798749923706055e+00 7.159682512283325195e-01 7.159682512283325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.089525103569030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.302518725395202637e-01 -2.681568389562016819e-08 -2.681568389562016819e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 1.988494753837585449e+00 7.091494202613830566e-01 7.091494202613830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.141297698020935059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.383383154869079590e-01 2.781814600893994793e-08 2.781814600893994793e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.018075942993164062e+00 7.039328813552856445e-01 7.039328813552856445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.196601271629333496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.441562056541442871e-01 -9.366488029627362266e-09 -9.366488029627362266e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.050022602081298828e+00 6.984264254570007324e-01 6.984264254570007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.272253870964050293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.499751687049865723e-01 2.853534653013412026e-08 2.853534653013412026e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 2.082191228866577148e+00 6.930102705955505371e-01 6.930102705955505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.296129703521728516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.553645610809326172e-01 3.168534590258786920e-08 3.168534590258786920e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.872221991419792175e-03 2.123286008834838867e+00 6.862711310386657715e-01 6.862711310386657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.302451372146606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.616332411766052246e-01 -1.578689534653676674e-08 -1.578689534653676674e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.633333396166563034e-03 2.158225297927856445e+00 6.806935071945190430e-01 6.806935071945190430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.358693122863769531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.664121031761169434e-01 -2.111661956405441742e-08 -2.111661956405441742e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.186819791793823242e+00 6.762285232543945312e-01 6.762285232543945312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.365113735198974609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.699665665626525879e-01 -2.639069407450733706e-09 -2.639069407450733706e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.217835903167724609e+00 6.714834570884704590e-01 6.714834570884704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.416298031806945801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.734967112541198730e-01 2.081620209537504707e-09 2.081620209537504707e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.258017063140869141e+00 6.654821038246154785e-01 6.654821038246154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.437637686729431152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.776103258132934570e-01 -4.277325160728651099e-08 -4.277325160728651099e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 2.291741847991943359e+00 6.605674028396606445e-01 6.605674028396606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.435083627700805664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.806509971618652344e-01 -2.359001882723532617e-12 -2.359001882723532617e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.332584142684936523e+00 6.547588109970092773e-01 6.547588109970092773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.467892408370971680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.838981986045837402e-01 2.050091296723621781e-08 2.050091296723621781e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.364613533020019531e+00 6.503092050552368164e-01 6.503092050552368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.504867553710937500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.860986232757568359e-01 -3.015689742369431769e-08 -3.015689742369431769e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.627777591347694397e-03 2.401446104049682617e+00 6.453028321266174316e-01 6.453028321266174316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.485943675041198730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.883065581321716309e-01 2.014665767546830466e-08 2.014665767546830466e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.433943271636962891e+00 6.409804224967956543e-01 6.409804224967956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.522267341613769531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.899675607681274414e-01 -3.506147550069727004e-08 -3.506147550069727004e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.476028203964233398e+00 6.355097293853759766e-01 6.355097293853759766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.564970493316650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.917777538299560547e-01 -2.244414787355708540e-08 -2.244414787355708540e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.506649017333984375e+00 6.316161751747131348e-01 6.316161751747131348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.592789769172668457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.928336501121520996e-01 2.609272087283898145e-08 2.609272087283898145e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 2.554083347320556641e+00 6.257234811782836914e-01 6.257234811782836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.569028973579406738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.941362500190734863e-01 -1.541316407838166924e-08 -1.541316407838166924e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.585181713104248047e+00 6.219485402107238770e-01 6.219485402107238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.607776165008544922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.947347402572631836e-01 1.625608092581387609e-09 1.625608092581387609e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288889192044734955e-03 2.633382558822631836e+00 6.162302494049072266e-01 6.162302494049072266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.617982268333435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.953691720962524414e-01 -8.075730306700279471e-09 -8.075730306700279471e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.383333191275596619e-03 2.664925813674926758e+00 6.125724315643310547e-01 6.125724315643310547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.611126542091369629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.955565094947814941e-01 3.036506512898995425e-08 3.036506512898995425e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.461111061275005341e-03 2.708953857421875000e+00 6.075740456581115723e-01 6.075740456581115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.629019260406494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.955947160720825195e-01 3.857147135022387374e-08 3.857147135022387374e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 2.745913982391357422e+00 6.034711599349975586e-01 6.034711599349975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.625342845916748047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.954111337661743164e-01 -4.506579642793440144e-08 -4.506579642793440144e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 2.783091306686401367e+00 5.994269251823425293e-01 5.994269251823425293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.621767759323120117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.950519561767578125e-01 4.173162437837163452e-08 4.173162437837163452e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.050000131130218506e-03 2.825592994689941406e+00 5.949016809463500977e-01 5.949016809463500977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.653902411460876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.944523334503173828e-01 8.711737109479145147e-09 8.711737109479145147e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.044444326311349869e-03 2.868382692337036133e+00 5.904477238655090332e-01 5.904477238655090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.653244376182556152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.936564326286315918e-01 -4.542842191312956857e-08 -4.542842191312956857e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.383333191275596619e-03 2.901298999786376953e+00 5.870887637138366699e-01 5.870887637138366699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.635733723640441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.929135203361511230e-01 -8.429594799963524565e-09 -8.429594799963524565e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 2.947196245193481445e+00 5.824993848800659180e-01 5.824993848800659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.631475567817687988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.917365670204162598e-01 -7.646939081951131811e-09 -7.646939081951131811e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 2.993453502655029297e+00 5.779812335968017578e-01 5.779812335968017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.627263307571411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.903814554214477539e-01 -2.809484556109964615e-08 -2.809484556109964615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 3.032299757003784180e+00 5.742670893669128418e-01 5.742670893669128418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.613270521163940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.891193866729736328e-01 -3.701854467408338678e-08 -3.701854467408338678e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 3.068733215332031250e+00 5.708479285240173340e-01 5.708479285240173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.603228330612182617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.878481984138488770e-01 -2.673559151844528969e-08 -2.673559151844528969e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.533333592116832733e-03 3.129148721694946289e+00 5.653102993965148926e-01 5.653102993965148926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.601634502410888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.856056332588195801e-01 -3.633203959907405078e-08 -3.633203959907405078e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966666921973228455e-03 3.160857200622558594e+00 5.624676346778869629e-01 5.624676346778869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.599077463150024414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.843384385108947754e-01 -4.104085604694773792e-08 -4.104085604694773792e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 3.214096069335937500e+00 5.577898025512695312e-01 5.577898025512695312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.577843904495239258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.821375966072082520e-01 3.832170136774948332e-08 3.832170136774948332e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 3.262394666671752930e+00 5.536454916000366211e-01 5.536454916000366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.553990721702575684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.800482153892517090e-01 1.794089854456615285e-08 1.794089854456615285e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.555555526167154312e-03 3.292083501815795898e+00 5.511433482170104980e-01 5.511433482170104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.545165061950683594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.787196874618530273e-01 -2.119364239661081228e-08 -2.119364239661081228e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.872221991419792175e-03 3.343704700469970703e+00 5.468724370002746582e-01 5.468724370002746582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.528284430503845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.763717412948608398e-01 5.897746291338989977e-09 5.897746291338989977e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 3.398455381393432617e+00 5.424493551254272461e-01 5.424493551254272461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.518130779266357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.738204836845397949e-01 3.884278498844651040e-08 3.884278498844651040e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 3.439800739288330078e+00 5.391795039176940918e-01 5.391795039176940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.505697846412658691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.718553185462951660e-01 -9.305267667514272034e-11 -9.305267667514272034e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216666661202907562e-03 3.481433391571044922e+00 5.359458923339843750e-01 5.359458923339843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.493387103080749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.698537349700927734e-01 -2.733395376708358526e-08 -2.733395376708358526e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 3.531693220138549805e+00 5.321186780929565430e-01 5.321186780929565430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.490495085716247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.674203157424926758e-01 1.700105656254891073e-08 1.700105656254891073e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.038888987153768539e-03 3.579474687576293945e+00 5.285552144050598145e-01 5.285552144050598145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.462058305740356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.650923967361450195e-01 8.621299230071599595e-09 8.621299230071599595e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.627777591347694397e-03 3.624759197235107422e+00 5.252431631088256836e-01 5.252431631088256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.466121554374694824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.628784418106079102e-01 2.783048103083274327e-08 2.783048103083274327e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.627777591347694397e-03 3.670327901840209961e+00 5.219724178314208984e-01 5.219724178314208984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.451055884361267090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.606495857238769531e-01 -4.996358882181084482e-08 -4.996358882181084482e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.283332921564579010e-03 3.727679729461669922e+00 5.179414749145507812e-01 5.179414749145507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.432482481002807617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.578544855117797852e-01 5.649054912737483392e-08 5.649054912737483392e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.799999926239252090e-03 3.768102169036865234e+00 5.151559114456176758e-01 5.151559114456176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.424348235130310059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558900952339172363e-01 7.278515568032162264e-10 7.278515568032162264e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.383333191275596619e-03 3.805815696716308594e+00 5.125970840454101562e-01 5.125970840454101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.419572710990905762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.540670871734619141e-01 3.526878344928263687e-08 3.526878344928263687e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.455555722117424011e-03 3.858356714248657227e+00 5.090949535369873047e-01 5.090949535369873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.417310118675231934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.515475392341613770e-01 -1.464246679461211897e-08 -1.464246679461211897e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.044444326311349869e-03 3.908331394195556641e+00 5.058296918869018555e-01 5.058296918869018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.427499532699584961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.491734266281127930e-01 7.098250875969824847e-08 7.098250875969824847e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288889192044734955e-03 3.967545986175537109e+00 5.020408034324645996e-01 5.020408034324645996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.418814539909362793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.463958501815795898e-01 -6.846391897852299735e-08 -6.846391897852299735e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.644444419071078300e-03 3.979346752166748047e+00 5.012958645820617676e-01 5.012958645820617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.360398411750793457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.458476066589355469e-01 3.196009856765158474e-08 3.196009856765158474e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.911111107096076012e-03 3.958468437194824219e+00 5.026161074638366699e-01 5.026161074638366699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.272405266761779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.406006693840026855e-01 -4.268548536856542341e-08 -4.268548536856542341e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 3.922855615615844727e+00 5.048924088478088379e-01 5.048924088478088379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.208722472190856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.318467140197753906e-01 -1.078883542504627258e-07 -1.078883542504627258e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 3.884446859359741211e+00 5.073823928833007812e-01 5.073823928833007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.110523223876953125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.227202296257019043e-01 3.331459197397634853e-08 3.331459197397634853e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.843324899673461914e+00 5.100895762443542480e-01 5.100895762443542480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033036589622497559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.132596611976623535e-01 -3.683266669440854457e-08 -3.683266669440854457e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 3.816982746124267578e+00 5.118466615676879883e-01 5.118466615676879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.958094477653503418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.073857426643371582e-01 4.348808602117060218e-08 4.348808602117060218e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 3.787811279296875000e+00 5.138139128684997559e-01 5.138139128684997559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.866927981376647949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.009922504425048828e-01 -4.100138539797626436e-08 -4.100138539797626436e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 3.744302511215209961e+00 5.167905092239379883e-01 5.167905092239379883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.790192961692810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.916104197502136230e-01 4.625049143669457408e-08 4.625049143669457408e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 3.709707021713256836e+00 5.191946029663085938e-01 5.191946029663085938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.712940573692321777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.843235135078430176e-01 -2.495054474138669320e-08 -2.495054474138669320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 3.666688919067382812e+00 5.222314000129699707e-01 5.222314000129699707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.653544545173645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.753913402557373047e-01 3.429335038163117133e-09 3.429335038163117133e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 3.629558324813842773e+00 5.248957872390747070e-01 5.248957872390747070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.577910423278808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.678074240684509277e-01 1.100824675859257695e-08 1.100824675859257695e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000140070915222e-03 3.592617034912109375e+00 5.275875329971313477e-01 5.275875329971313477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.482198476791381836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.603462338447570801e-01 4.543335307971574366e-08 4.543335307971574366e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.744444344192743301e-03 3.567112207412719727e+00 5.294703245162963867e-01 5.294703245162963867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.373713850975036621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.552496790885925293e-01 2.803108145599253476e-08 2.803108145599253476e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.211111322045326233e-03 3.525006294250488281e+00 5.326231718063354492e-01 5.326231718063354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.359712719917297363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.468549013137817383e-01 -4.250463092603240511e-08 -4.250463092603240511e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.816666875034570694e-03 3.485800981521606445e+00 5.356100201606750488e-01 5.356100201606750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.254605889320373535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.390866279602050781e-01 -5.315887108281458495e-08 -5.315887108281458495e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 3.460716009140014648e+00 5.375477075576782227e-01 5.375477075576782227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.182898521423339844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.341444492340087891e-01 -4.274450304819765734e-08 -4.274450304819765734e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.227777805179357529e-03 3.419133901596069336e+00 5.408065319061279297e-01 5.408065319061279297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.088577151298522949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.259332537651062012e-01 -3.916670721082482487e-08 -3.916670721082482487e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972222261130809784e-03 3.386115312576293945e+00 5.434368848800659180e-01 5.434368848800659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.043989300727844238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.194221019744873047e-01 -4.948077503286185674e-09 -4.948077503286185674e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.466666866093873978e-03 3.336833000183105469e+00 5.474352836608886719e-01 5.474352836608886719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.966350674629211426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.096480727195739746e-01 3.540846194027835736e-08 3.540846194027835736e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 3.306869506835937500e+00 5.499098300933837891e-01 5.499098300933837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.897714734077453613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.036988735198974609e-01 4.985900403653431567e-08 4.985900403653431567e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.268936395645141602e+00 5.530912280082702637e-01 5.530912280082702637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.826915144920349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.961144208908081055e-01 2.963295031577217742e-08 2.963295031577217742e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 3.241980314254760742e+00 5.553858280181884766e-01 5.553858280181884766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.743915677070617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.906975507736206055e-01 2.315494640470205923e-08 2.315494640470205923e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.204422235488891602e+00 5.586311221122741699e-01 5.586311221122741699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.691927313804626465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.830783486366271973e-01 -4.853853852182510309e-08 -4.853853852182510309e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 3.169752836227416992e+00 5.616778135299682617e-01 5.616778135299682617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.605685949325561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.759745478630065918e-01 3.109396118361473782e-08 3.109396118361473782e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 3.132652282714843750e+00 5.649940967559814453e-01 5.649940967559814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.541915535926818848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.682785153388977051e-01 1.569179630678263493e-08 1.569179630678263493e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 3.098374366760253906e+00 5.681108236312866211e-01 5.681108236312866211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.474624276161193848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.610746979713439941e-01 1.944422933775058482e-08 1.944422933775058482e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.811111070215702057e-03 3.061660051345825195e+00 5.715069770812988281e-01 5.715069770812988281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.388483047485351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.532395482063293457e-01 3.856371222354937345e-09 3.856371222354937345e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 3.030349731445312500e+00 5.744518041610717773e-01 5.744518041610717773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.295831203460693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.464563608169555664e-01 3.457608954704483040e-08 3.457608954704483040e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.991481542587280273e+00 5.781717300415039062e-01 5.781717300415039062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.189206838607788086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.378777027130126953e-01 -2.200343374170188326e-08 -2.200343374170188326e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.633333396166563034e-03 2.950321435928344727e+00 5.821907520294189453e-01 5.821907520294189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.158323287963867188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.285884976387023926e-01 -1.333036436790280277e-08 -1.333036436790280277e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.322222270071506500e-03 2.929814100265502930e+00 5.842247605323791504e-01 5.842247605323791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.073338985443115234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.238819956779479980e-01 -4.042313150875997962e-08 -4.042313150875997962e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.891598224639892578e+00 5.880727171897888184e-01 5.880727171897888184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.017149686813354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.149348616600036621e-01 2.494198270142078400e-08 2.494198270142078400e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.861206054687500000e+00 5.911877751350402832e-01 5.911877751350402832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.941423177719116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.076564192771911621e-01 -1.036539742926834151e-10 -1.036539742926834151e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.055555470287799835e-03 2.818403005599975586e+00 5.956600308418273926e-01 5.956600308418273926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.823685526847839355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.971263051033020020e-01 -1.711244124180666404e-08 -1.711244124180666404e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.780923128128051758e+00 5.996605753898620605e-01 5.996605753898620605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.753763318061828613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.876218676567077637e-01 -1.073197708478801360e-08 -1.073197708478801360e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.748665571212768555e+00 6.031690239906311035e-01 6.031690239906311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.699715614318847656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.792104601860046387e-01 -6.280821196469332790e-09 -6.280821196469332790e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 2.719003200531005859e+00 6.064502000808715820e-01 6.064502000808715820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.598155260086059570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.712718963623046875e-01 -1.243626357450011710e-08 -1.243626357450011710e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 2.679736375808715820e+00 6.108772754669189453e-01 6.108772754669189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.527991652488708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.604359507560729980e-01 -1.894804313451459166e-09 -1.894804313451459166e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 2.650449037551879883e+00 6.142430901527404785e-01 6.142430901527404785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.412965416908264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.521004796028137207e-01 -1.934861515451302694e-08 -1.934861515451302694e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805555731058120728e-03 2.616532802581787109e+00 6.182112693786621094e-01 6.182112693786621094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.335483551025390625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.421542525291442871e-01 -1.809869587532375590e-08 -1.809869587532375590e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.580424547195434570e+00 6.225215792655944824e-01 6.225215792655944824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.270857810974121094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.311998128890991211e-01 6.908010163897415623e-09 6.908010163897415623e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.551718711853027344e+00 6.260133385658264160e-01 6.260133385658264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.186462402343750000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.222133994102478027e-01 1.600864862894013640e-08 1.600864862894013640e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.388888996094465256e-03 2.520823001861572266e+00 6.298379302024841309e-01 6.298379302024841309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.115059018135070801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.122496485710144043e-01 1.492578505235542252e-08 1.492578505235542252e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.638888735324144363e-03 2.483019590377807617e+00 6.346144080162048340e-01 6.346144080162048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.003699660301208496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.996246695518493652e-01 -1.499158486240048660e-08 -1.499158486240048660e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.454862117767333984e+00 6.382435560226440430e-01 6.382435560226440430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.939455986022949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.899212121963500977e-01 7.067725960041570943e-09 7.067725960041570943e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 2.429171562194824219e+00 6.416096687316894531e-01 6.416096687316894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.848684370517730713e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.808399975299835205e-01 -1.962325768545269966e-08 -1.962325768545269966e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 2.408238410949707031e+00 6.443921923637390137e-01 6.443921923637390137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.775843918323516846e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.732885956764221191e-01 -1.367656921047455398e-08 -1.367656921047455398e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 2.378195762634277344e+00 6.484495401382446289e-01 6.484495401382446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.664214551448822021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.621851742267608643e-01 1.741707933433644939e-08 1.741707933433644939e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144444596022367477e-03 2.355242729187011719e+00 6.516016125679016113e-01 6.516016125679016113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.615832865238189697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535332918167114258e-01 -1.607462962738281931e-08 -1.607462962738281931e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.572222009301185608e-03 2.330049514770507812e+00 6.551148295402526855e-01 6.551148295402526855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.485531747341156006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.438582062721252441e-01 -1.175629904537345283e-08 -1.175629904537345283e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288889192044734955e-03 2.284722805023193359e+00 6.615813374519348145e-01 6.615813374519348145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.397600591182708740e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.258948564529418945e-01 1.233041757586761378e-08 1.233041757586761378e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.257716655731201172e+00 6.655263900756835938e-01 6.655263900756835938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.339171051979064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.150260090827941895e-01 1.575313035573344678e-08 1.575313035573344678e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.155555739998817444e-03 2.235294103622436523e+00 6.688560843467712402e-01 6.688560843467712402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.190154075622558594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.058829843997955322e-01 -9.026294378600141499e-09 -9.026294378600141499e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.561111330986022949e-03 2.210812091827392578e+00 6.725492477416992188e-01 6.725492477416992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.139999449253082275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.957415223121643066e-01 -4.211582194102447829e-09 -4.211582194102447829e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.190873622894287109e+00 6.756026148796081543e-01 6.756026148796081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.072739779949188232e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.873712420463562012e-01 8.325002909259637818e-10 8.325002909259637818e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.077777869999408722e-03 2.179816007614135742e+00 6.773140430450439453e-01 6.773140430450439453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.008980393409729004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.826901912689208984e-01 6.882919123540887085e-09 6.882919123540887085e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.322222270071506500e-03 2.162193775177001953e+00 6.800685524940490723e-01 6.800685524940490723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.938635885715484619e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.751257359981536865e-01 -1.479635969303672027e-09 -1.479635969303672027e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.142476081848144531e+00 6.831907629966735840e-01 6.831907629966735840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.857198953628540039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.665198087692260742e-01 1.002758054369223828e-08 1.002758054369223828e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 2.120664119720458984e+00 6.866952776908874512e-01 6.866952776908874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.764441609382629395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.568087518215179443e-01 8.410076191012194613e-09 8.410076191012194613e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.222222000360488892e-03 2.088169574737548828e+00 6.920175552368164062e-01 6.920175552368164062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.655155897140502930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.418947458267211914e-01 -1.068023181005628430e-08 -1.068023181005628430e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 2.062354564666748047e+00 6.963351964950561523e-01 6.963351964950561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.576650917530059814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.296827375888824463e-01 -9.684164581358345458e-09 -9.684164581358345458e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.322222270071506500e-03 2.045214653015136719e+00 6.992468833923339844e-01 6.992468833923339844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.515281677246093750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.213844299316406250e-01 -8.100290216361827333e-09 -8.100290216361827333e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.566666670143604279e-03 2.021771192550659180e+00 7.032892704010009766e-01 7.032892704010009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.407525420188903809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.097326159477233887e-01 6.893859705314753228e-09 6.893859705314753228e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.002706050872802734e+00 7.066289186477661133e-01 7.066289186477661133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.333699107170104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.000066876411437988e-01 -9.717684434917828185e-09 -9.717684434917828185e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.316666698083281517e-03 1.985844612121582031e+00 7.096225023269653320e-01 7.096225023269653320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.270364403724670410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.912057340145111084e-01 3.396131376121047651e-09 3.396131376121047651e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 1.966922044754028320e+00 7.130277156829833984e-01 7.130277156829833984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169173598289489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.810881137847900391e-01 -7.397314760737572215e-09 -7.397314760737572215e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.939780354499816895e+00 7.179988026618957520e-01 7.179988026618957520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.021235466003417969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.660924196243286133e-01 8.811145590925661963e-09 8.811145590925661963e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 1.919028401374816895e+00 7.218704819679260254e-01 7.218704819679260254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.919245064258575439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.542580366134643555e-01 2.618429917333742196e-09 2.618429917333742196e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.294444531202316284e-03 1.877886533737182617e+00 7.297352552413940430e-01 7.297352552413940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.818573117256164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.296573817729949951e-01 6.986882183923626144e-10 6.986882183923626144e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.816666875034570694e-03 1.849300742149353027e+00 7.353535890579223633e-01 7.353535890579223633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.612440586090087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.117426395416259766e-01 -2.716433300520293415e-09 -2.716433300520293415e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.825011849403381348e+00 7.402307987213134766e-01 7.402307987213134766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.495025396347045898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.959478110074996948e-01 -1.643556402086687740e-09 -1.643556402086687740e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.800856590270996094e+00 7.451786994934082031e-01 7.451786994934082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.335206866264343262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.796816289424896240e-01 -4.645315243578806985e-09 -4.645315243578806985e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.977777600288391113e-03 1.776888966560363770e+00 7.501875758171081543e-01 7.501875758171081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.214348763227462769e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.629693210124969482e-01 2.753095529328675184e-09 2.753095529328675184e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.233333144336938858e-03 1.747102379798889160e+00 7.565555572509765625e-01 7.565555572509765625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.984960138797760010e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.413359493017196655e-01 -1.875879895862908597e-09 -1.875879895862908597e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149999935179948807e-03 1.727410793304443359e+00 7.608554959297180176e-01 7.608554959297180176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.871558129787445068e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.265439540147781372e-01 -5.676881187355320435e-10 -5.676881187355320435e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.703912496566772461e+00 7.660839557647705078e-01 7.660839557647705078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.702969074249267578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.083038449287414551e-01 8.202500900722498045e-10 8.202500900722498045e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.738889005035161972e-03 1.686387896537780762e+00 7.700541019439697266e-01 7.700541019439697266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.585559397935867310e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.430426359176635742e-02 1.163635410250662972e-09 1.163635410250662972e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.816666875034570694e-03 1.659304738044738770e+00 7.763131260871887207e-01 7.763131260871887207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.386293172836303711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.187951356172561646e-02 -5.220459620147721580e-10 -5.220459620147721580e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.636275887489318848e+00 7.817569375038146973e-01 7.817569375038146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210851967334747314e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.210818350315093994e-02 -8.578576737860998946e-11 -8.578576737860998946e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.613407969474792480e+00 7.872775793075561523e-01 7.872775793075561523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.032935827970504761e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.178862109780311584e-02 -2.358253592404935262e-10 -2.358253592404935262e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.588835000991821289e+00 7.933422923088073730e-01 7.933422923088073730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.675335347652435303e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.148076176643371582e-03 2.588693703842182003e-10 2.588693703842182003e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.394444335252046585e-03 1.564450621604919434e+00 7.995011210441589355e-01 7.995011210441589355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.141774147748947144e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.416490878909826279e-02 7.224345566214651626e-10 7.224345566214651626e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.072222419083118439e-03 1.532767772674560547e+00 8.077217936515808105e-01 8.077217936515808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.533117845654487610e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.585686698555946350e-02 1.971921292920342239e-09 1.971921292920342239e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig32_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.666666649834951386e-06 1.000040054321289062e+00 9.999799728393554688e-01 9.999799728393554688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.233220316469669342e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.078822460840456188e-04 6.676950659034730506e-13 6.676950659034730506e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.876666676253080368e-03 1.011331915855407715e+00 9.943817257881164551e-01 9.943817257881164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.085338860750198364e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.997297421097755432e-02 1.169686569824079925e-10 1.169686569824079925e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.533333264291286469e-04 1.015882611274719238e+00 9.921520948410034180e-01 9.921520948410034180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.250268220901489258e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.160262644290924072e-02 4.148137389137218634e-10 4.148137389137218634e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.024994254112243652e+00 9.877323508262634277e-01 9.877323508262634277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.926571905612945557e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429170072078704834e-02 -8.864553535659069894e-11 -8.864553535659069894e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.873333356343209743e-03 1.036405444145202637e+00 9.822796583175659180e-01 9.822796583175659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.156560033559799194e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.159898757934570312e-02 1.581120123717028036e-09 1.581120123717028036e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.045608520507812500e+00 9.779472947120666504e-01 9.779472947120666504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.446001976728439331e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.127517670392990112e-01 -1.873549315689615469e-09 -1.873549315689615469e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.506666652858257294e-03 1.054872751235961914e+00 9.736434817314147949e-01 9.736434817314147949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.759577542543411255e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333222687244415283e-01 1.448654529667692259e-10 1.448654529667692259e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.873333356343209743e-03 1.066448569297790527e+00 9.683448076248168945e-01 9.683448076248168945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.041566073894500732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.580743491649627686e-01 -1.758401424467592733e-09 -1.758401424467592733e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.619999926537275314e-03 1.082744240760803223e+00 9.610302448272705078e-01 9.610302448272705078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.288984656333923340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.912666708230972290e-01 1.522302284229226643e-09 1.522302284229226643e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 1.087494373321533203e+00 9.589290618896484375e-01 9.589290618896484375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.572973370552062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.005803138017654419e-01 6.885514380883250851e-10 6.885514380883250851e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.243333263322710991e-03 1.101576209068298340e+00 9.527801871299743652e-01 9.527801871299743652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.764905691146850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.273673266172409058e-01 -1.293045670536230318e-10 -1.293045670536230318e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.509999972768127918e-03 1.111105680465698242e+00 9.486855864524841309e-01 9.486855864524841309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.142783343791961670e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.447952926158905029e-01 3.844252915996548836e-09 3.844252915996548836e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.126666669733822346e-03 1.118242740631103516e+00 9.456533193588256836e-01 9.456533193588256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.365795314311981201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.574997246265411377e-01 -3.195280484646900732e-09 -3.195280484646900732e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.132542848587036133e+00 9.396641850471496582e-01 9.396641850471496582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.601548671722412109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.821250557899475098e-01 1.224265133714652620e-10 1.224265133714652620e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.129999989643692970e-03 1.139769792556762695e+00 9.366803765296936035e-01 9.366803765296936035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.846637606620788574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.941566407680511475e-01 3.368652912172365177e-09 3.368652912172365177e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 1.159024477005004883e+00 9.288673400878906250e-01 9.288673400878906250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.068506062030792236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.249772787094116211e-01 8.274412266473518685e-10 8.274412266473518685e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.168755650520324707e+00 9.249923825263977051e-01 9.249923825263977051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.304791092872619629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.398891687393188477e-01 -6.832109988863521721e-09 -6.832109988863521721e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.363333409652113914e-03 1.190673828125000000e+00 9.164390563964843750e-01 9.164390563964843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.540590643882751465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.719941675662994385e-01 2.269135990218273946e-09 2.269135990218273946e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666811518371105e-04 1.193206667900085449e+00 9.154658913612365723e-01 9.154658913612365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786647260189056396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.755744695663452148e-01 -4.032045808344264515e-10 -4.032045808344264515e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.363333409652113914e-03 1.215351939201354980e+00 9.070870876312255859e-01 9.070870876312255859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.965881109237670898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.058434665203094482e-01 -3.717333996178240341e-09 -3.717333996178240341e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.876666676253080368e-03 1.227797031402587891e+00 9.024782180786132812e-01 9.024782180786132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.212378501892089844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.220605492591857910e-01 6.763901438944230904e-09 6.763901438944230904e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.873333356343209743e-03 1.240283131599426270e+00 8.979240059852600098e-01 8.979240059852600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.407186746597290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.377954602241516113e-01 -2.516861385970514675e-09 -2.516861385970514675e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.619999926537275314e-03 1.257851958274841309e+00 8.916311264038085938e-01 8.916311264038085938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.637595653533935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.590773582458496094e-01 -6.331617896648822352e-09 -6.331617896648822352e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.273015856742858887e+00 8.863047957420349121e-01 8.863047957420349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.846425294876098633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.766792058944702148e-01 4.667711550609965343e-09 4.667711550609965343e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.288270354270935059e+00 8.810417652130126953e-01 8.810417652130126953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052743792533874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.937121272087097168e-01 3.749029531263659010e-09 3.749029531263659010e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.616666723042726517e-03 1.306151747703552246e+00 8.749901652336120605e-01 8.749901652336120605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.178519725799560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.128670334815979004e-01 7.719989980614627711e-09 7.719989980614627711e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.876666676253080368e-03 1.319052338600158691e+00 8.707008957862854004e-01 8.707008957862854004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.434254646301269531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.261657834053039551e-01 1.997385368213144829e-09 1.997385368213144829e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 1.339736819267272949e+00 8.639532923698425293e-01 8.639532923698425293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596921086311340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.466417670249938965e-01 -2.467828608132549562e-09 -2.467828608132549562e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.616666723042726517e-03 1.357970714569091797e+00 8.581333756446838379e-01 8.581333756446838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.716608405113220215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.638670325279235840e-01 1.327764564962308214e-08 1.327764564962308214e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 1.384222745895385742e+00 8.499571084976196289e-01 8.499571084976196289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.884840726852416992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.874127745628356934e-01 -1.538604976758506382e-08 -1.538604976758506382e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.503333332948386669e-03 1.394855499267578125e+00 8.467113971710205078e-01 8.467113971710205078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.090344429016113281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.965418815612792969e-01 -1.178623065811734705e-08 -1.178623065811734705e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 1.416100025177001953e+00 8.403361439704895020e-01 8.403361439704895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.197590470314025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.141414046287536621e-01 2.000312804284476442e-09 2.000312804284476442e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.986666910350322723e-03 1.444707751274108887e+00 8.319744467735290527e-01 8.319744467735290527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.360836863517761230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.365592479705810547e-01 1.394671045318318647e-08 1.394671045318318647e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 1.464535593986511230e+00 8.263233304023742676e-01 8.263233304023742676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.506613135337829590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.512759327888488770e-01 -1.036262631259887712e-09 -1.036262631259887712e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 1.486351132392883301e+00 8.202368617057800293e-01 8.202368617057800293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.675575613975524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.667513251304626465e-01 1.657264192544971593e-08 1.657264192544971593e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.511965274810791016e+00 8.132593631744384766e-01 8.132593631744384766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.787938117980957031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.840238571166992188e-01 -1.197457777379895560e-08 -1.197457777379895560e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 1.532223105430603027e+00 8.078653812408447266e-01 8.078653812408447266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.868627905845642090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.970279216766357422e-01 1.680325567576801404e-08 1.680325567576801404e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333345279097557e-03 1.552665472030639648e+00 8.025295734405517578e-01 8.025295734405517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.992113232612609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.096025347709655762e-01 -1.258407422710661194e-08 -1.258407422710661194e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.578842520713806152e+00 7.958488464355468750e-01 7.958488464355468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.099463582038879395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.249533534049987793e-01 9.938226241956726881e-09 9.938226241956726881e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 1.603338360786437988e+00 7.897459268569946289e-01 7.897459268569946289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.224348425865173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.385879158973693848e-01 6.442199662615166744e-09 6.442199662615166744e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 1.627997398376464844e+00 7.837420701980590820e-01 7.837420701980590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.275795578956604004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.516456246376037598e-01 1.131940052800928243e-08 1.131940052800928243e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 1.656729340553283691e+00 7.769162654876708984e-01 7.769162654876708984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.373381495475769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.660734057426452637e-01 6.757488790753996000e-09 6.757488790753996000e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 1.677957534790039062e+00 7.719861865043640137e-01 7.719861865043640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.474929332733154297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.762042284011840820e-01 1.510419167516374728e-08 1.510419167516374728e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 1.703207731246948242e+00 7.662424445152282715e-01 7.662424445152282715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.593304157257080078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.877193093299865723e-01 1.031224883263348602e-09 1.031224883263348602e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 1.730592846870422363e+00 7.601556777954101562e-01 7.601556777954101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.621650338172912598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.995821237564086914e-01 1.681475936265997007e-08 1.681475936265997007e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 1.764141798019409180e+00 7.528929710388183594e-01 7.528929710388183594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.703612089157104492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.132886290550231934e-01 -1.338148436502706318e-08 -1.338148436502706318e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 1.788023591041564941e+00 7.478480935096740723e-01 7.478480935096740723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.767750263214111328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.224975466728210449e-01 1.774819224920065608e-08 1.774819224920065608e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 1.818101644515991211e+00 7.416362166404724121e-01 7.416362166404724121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.829772472381591797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.335165977478027344e-01 1.294323581646494858e-08 1.294323581646494858e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.846418976783752441e+00 7.359272241592407227e-01 7.359272241592407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.922565579414367676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.433144688606262207e-01 8.638494364276994020e-10 8.638494364276994020e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 1.876982212066650391e+00 7.299110293388366699e-01 7.299110293388366699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.969014286994934082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.533048033714294434e-01 -4.000393261094359332e-08 -4.000393261094359332e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 1.905725002288818359e+00 7.243857383728027344e-01 7.243857383728027344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.019659757614135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.621667027473449707e-01 -3.831068795534520177e-09 -3.831068795534520177e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 1.932600378990173340e+00 7.193313241004943848e-01 7.193313241004943848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.087621569633483887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.700095415115356445e-01 -1.535433113986073295e-09 -1.535433113986073295e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 1.961764454841613770e+00 7.139644026756286621e-01 7.139644026756286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.123592376708984375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.780650496482849121e-01 1.864202658907743171e-08 1.864202658907743171e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 1.993263840675354004e+00 7.083005905151367188e-01 7.083005905151367188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.167071580886840820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.862591385841369629e-01 7.714845651207724586e-09 7.714845651207724586e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.025014400482177734e+00 7.027258872985839844e-01 7.027258872985839844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.235551953315734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.940089941024780273e-01 -4.087245741857259418e-08 -4.087245741857259418e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 2.061291933059692383e+00 6.965146660804748535e-01 6.965146660804748535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.280466437339782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.022779464721679688e-01 -3.177325424985610880e-08 -3.177325424985610880e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.093548536300659180e+00 6.911280155181884766e-01 6.911280155181884766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.296479821205139160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.091132283210754395e-01 3.023330918949795887e-08 3.023330918949795887e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.128243207931518555e+00 6.854714155197143555e-01 6.854714155197143555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.345005154609680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.159646630287170410e-01 3.187728481179874507e-08 3.187728481179874507e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.156668424606323242e+00 6.809391379356384277e-01 6.809391379356384277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.394670724868774414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.211906790733337402e-01 -2.428527068332186900e-08 -2.428527068332186900e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 2.194101572036743164e+00 6.751055121421813965e-01 6.751055121421813965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.449215531349182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.276071190834045410e-01 8.840295606660220074e-09 8.840295606660220074e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 2.234038352966308594e+00 6.690440177917480469e-01 6.690440177917480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.436997175216674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.338741898536682129e-01 -1.783763536877813749e-08 -1.783763536877813749e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 2.263128995895385742e+00 6.647300720214843750e-01 6.647300720214843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.460652470588684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.380545020103454590e-01 4.543508680399099831e-09 4.543508680399099831e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 2.292407989501953125e+00 6.604714393615722656e-01 6.604714393615722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.508169889450073242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.419667720794677734e-01 -2.026385459430457558e-08 -2.026385459430457558e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.476666916161775589e-03 2.333256244659423828e+00 6.546644568443298340e-01 6.546644568443298340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.519562721252441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.469858407974243164e-01 3.593969921666939626e-08 3.593969921666939626e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 2.358435869216918945e+00 6.511603593826293945e-01 6.511603593826293945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.599081873893737793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.497874975204467773e-01 3.504709411572548561e-09 3.504709411572548561e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.470000207424163818e-03 2.409107446670532227e+00 6.442759037017822266e-01 6.442759037017822266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.602679610252380371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.549360275268554688e-01 -4.128716568629897665e-08 -4.128716568629897665e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.983333310112357140e-03 2.436970710754394531e+00 6.405821442604064941e-01 6.405821442604064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.582277536392211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.574092030525207520e-01 4.201567804784644977e-08 4.201567804784644977e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.474391937255859375e+00 6.357198357582092285e-01 6.357198357582092285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.625111818313598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.604193568229675293e-01 -4.487458227231400087e-08 -4.487458227231400087e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 2.507377147674560547e+00 6.315244436264038086e-01 6.315244436264038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.653381705284118652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.627606868743896484e-01 8.374648530207196018e-09 8.374648530207196018e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.542940616607666016e+00 6.270928978919982910e-01 6.270928978919982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.665294289588928223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.649848937988281250e-01 -2.764242879038647516e-08 -2.764242879038647516e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.578754186630249023e+00 6.227231621742248535e-01 6.227231621742248535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.654279947280883789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.669218063354492188e-01 -3.163124517868709518e-08 -3.163124517868709518e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.617244482040405273e+00 6.181272268295288086e-01 6.181272268295288086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.695397615432739258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.686869978904724121e-01 1.873347343916975660e-08 1.873347343916975660e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.226666875183582306e-03 2.658432483673095703e+00 6.133201122283935547e-01 6.133201122283935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.709032177925109863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.702306389808654785e-01 -3.891088340424175840e-09 -3.891088340424175840e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.697510480880737305e+00 6.088613867759704590e-01 6.088613867759704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.726858735084533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.713726639747619629e-01 -8.735192125186586054e-09 -8.735192125186586054e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.976666834205389023e-03 2.736840724945068359e+00 6.044706702232360840e-01 6.044706702232360840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.711356759071350098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.722282886505126953e-01 -2.077399585687089711e-08 -2.077399585687089711e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.776489019393920898e+00 6.001392006874084473e-01 6.001392006874084473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.717953801155090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.728107452392578125e-01 4.956348220730433241e-08 4.956348220730433241e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 2.813905715942382812e+00 5.961358547210693359e-01 5.961358547210693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.739753007888793945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.731131196022033691e-01 4.594072322561260080e-08 4.594072322561260080e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 2.859108924865722656e+00 5.914045572280883789e-01 5.914045572280883789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.737465977668762207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.732005000114440918e-01 4.162617983638483565e-08 4.162617983638483565e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 2.904672622680664062e+00 5.867477059364318848e-01 5.867477059364318848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.713746905326843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.729861021041870117e-01 -4.028272826417378383e-08 -4.028272826417378383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.945514202117919922e+00 5.826656818389892578e-01 5.826656818389892578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.720135331153869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.725439548492431641e-01 2.559556122605499695e-08 2.559556122605499695e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.479999955743551254e-03 2.981458425521850586e+00 5.791427493095397949e-01 5.791427493095397949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.713799953460693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.719730019569396973e-01 -1.862920839812431950e-08 -1.862920839812431950e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999996721744537e-03 3.020226955413818359e+00 5.754137039184570312e-01 5.754137039184570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.724342226982116699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.711936116218566895e-01 -1.526956339148455299e-11 -1.526956339148455299e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.226666875183582306e-03 3.064460277557373047e+00 5.712457895278930664e-01 5.712457895278930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.705501794815063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.701132774353027344e-01 5.122505086774253868e-08 5.122505086774253868e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.726666793227195740e-03 3.103727817535400391e+00 5.676206350326538086e-01 5.676206350326538086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.695261716842651367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.689841866493225098e-01 4.311569767878609127e-08 4.311569767878609127e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.226666875183582306e-03 3.148566246032714844e+00 5.635644197463989258e-01 5.635644197463989258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.707791209220886230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.675308465957641602e-01 1.357857115635852097e-08 1.357857115635852097e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.220000166445970535e-03 3.204386472702026367e+00 5.586342215538024902e-01 5.586342215538024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.683403372764587402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.655104279518127441e-01 -1.917101144499611109e-09 -1.917101144499611109e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.241836309432983398e+00 5.553981661796569824e-01 5.553981661796569824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.647133350372314453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.640045762062072754e-01 2.093117501544838888e-08 2.093117501544838888e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.230000078678131104e-03 3.287694215774536133e+00 5.515111684799194336e-01 5.515111684799194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.659678339958190918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.620465636253356934e-01 1.540328753435460385e-08 1.540328753435460385e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.223333206027746201e-03 3.333801269531250000e+00 5.476841330528259277e-01 5.476841330528259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.622098803520202637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.599523544311523438e-01 9.873839701413089642e-08 9.873839701413089642e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 3.382987737655639648e+00 5.436880588531494141e-01 5.436880588531494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.610927700996398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.576013088226318359e-01 -1.540388439025264233e-08 -1.540388439025264233e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.973333165049552917e-03 3.426978588104248047e+00 5.401872396469116211e-01 5.401872396469116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.568246603012084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.554024338722229004e-01 -4.456705937627702951e-08 -4.456705937627702951e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 3.465778112411499023e+00 5.371550321578979492e-01 5.371550321578979492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.582804441452026367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.533951878547668457e-01 1.099462991760447039e-07 1.099462991760447039e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.504720926284790039e+00 5.341623425483703613e-01 5.341623425483703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.558234214782714844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.513303041458129883e-01 9.914323584325757110e-08 9.914323584325757110e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.973333328962326050e-03 3.560806751251220703e+00 5.299388766288757324e-01 5.299388766288757324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.549821019172668457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.482944607734680176e-01 1.067122639142326079e-07 1.067122639142326079e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.233333351090550423e-03 3.597508907318115234e+00 5.272287130355834961e-01 5.272287130355834961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.548735618591308594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.462584257125854492e-01 -5.537067693239805521e-08 -5.537067693239805521e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.970000125467777252e-03 3.654290914535522461e+00 5.231165289878845215e-01 5.231165289878845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.540535211563110352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.430695772171020508e-01 -4.808697440239484422e-08 -4.808697440239484422e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.980000106617808342e-03 3.688550710678100586e+00 5.206814408302307129e-01 5.206814408302307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.514784812927246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.411130547523498535e-01 4.613414716914121527e-08 4.613414716914121527e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.466666538268327713e-03 3.751813888549804688e+00 5.162729024887084961e-01 5.162729024887084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.471263885498046875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.374854564666748047e-01 7.101171206613798859e-08 7.101171206613798859e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 3.798211097717285156e+00 5.131099820137023926e-01 5.131099820137023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487762451171875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.347975254058837891e-01 4.808600806427421048e-08 4.808600806427421048e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.726666793227195740e-03 3.841913700103759766e+00 5.101832747459411621e-01 5.101832747459411621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.451819062232971191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.322559237480163574e-01 -2.331879045414098073e-08 -2.331879045414098073e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.473333247005939484e-03 3.894702196121215820e+00 5.067139863967895508e-01 5.067139863967895508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.442547559738159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.291883707046508789e-01 -5.252385903986578342e-08 -5.252385903986578342e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.479999955743551254e-03 3.936017990112304688e+00 5.040475130081176758e-01 5.040475130081176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.447697401046752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.267873764038085938e-01 6.243016059670480900e-08 6.243016059670480900e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966666921973228455e-03 3.995361328125000000e+00 5.002901554107666016e-01 5.002901554107666016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.394949674606323242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.233564138412475586e-01 -1.000797738015535288e-07 -1.000797738015535288e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.003333250992000103e-03 3.983337402343750000e+00 5.010446906089782715e-01 5.010446906089782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.281046986579895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.200924038887023926e-01 -3.085516198098048335e-08 -3.085516198098048335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000244565308094e-04 3.974241495132446289e+00 5.016177296638488770e-01 5.016177296638488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.126720428466796875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.176601171493530273e-01 9.954486301921861013e-08 9.954486301921861013e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 3.938518047332763672e+00 5.038874745368957520e-01 5.038874745368957520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.021054506301879883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.082240462303161621e-01 5.699388339053257369e-08 5.699388339053257369e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 3.908885002136230469e+00 5.057938694953918457e-01 5.057938694953918457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.935315012931823730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.007166624069213867e-01 -5.672661984590376960e-08 -5.672661984590376960e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 3.879363536834716797e+00 5.077147483825683594e-01 5.077147483825683594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.848941326141357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.934685587882995605e-01 1.035569141549785854e-08 1.035569141549785854e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.841207981109619141e+00 5.102301239967346191e-01 5.102301239967346191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.799935579299926758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.843642473220825195e-01 4.261528374627232552e-08 4.261528374627232552e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 3.811944007873535156e+00 5.121848583221435547e-01 5.121848583221435547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.693562150001525879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.776119351387023926e-01 -4.224368410632450832e-08 -4.224368410632450832e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 3.776958942413330078e+00 5.145515203475952148e-01 5.145515203475952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.611842393875122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.697193861007690430e-01 -1.429316398571245372e-08 -1.429316398571245372e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.739311695098876953e+00 5.171352624893188477e-01 5.171352624893188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.532638549804687500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.614320158958435059e-01 -6.201695157415088033e-09 -6.201695157415088033e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.243333263322710991e-03 3.713329076766967773e+00 5.189413428306579590e-01 5.189413428306579590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.448909521102905273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558496236801147461e-01 -1.041166797222103924e-08 -1.041166797222103924e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 3.678800582885742188e+00 5.213710069656372070e-01 5.213710069656372070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.345922827720642090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.485327959060668945e-01 -5.353760457182943355e-08 -5.353760457182943355e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 3.647336006164550781e+00 5.236150622367858887e-01 5.236150622367858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.286505937576293945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.419808745384216309e-01 1.929083026652733679e-08 1.929083026652733679e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 3.604644060134887695e+00 5.267066359519958496e-01 5.267066359519958496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.201159834861755371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.332040309906005859e-01 -1.060107024386525154e-08 -1.060107024386525154e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.243333263322710991e-03 3.579134225845336914e+00 5.285803675651550293e-01 5.285803675651550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.124346733093261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.280515074729919434e-01 1.103649083233904094e-08 1.103649083233904094e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.542488574981689453e+00 5.313072800636291504e-01 5.313072800636291504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.040457367897033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.206999301910400391e-01 -3.923503300029551610e-09 -3.923503300029551610e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 3.517162799835205078e+00 5.332167148590087891e-01 5.332167148590087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.933211326599121094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.156757354736328125e-01 -5.309414063958683982e-08 -5.309414063958683982e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.233333282172679901e-03 3.469688415527343750e+00 5.368522405624389648e-01 5.368522405624389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.870121002197265625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.062834143638610840e-01 -1.905382163158719777e-08 -1.905382163158719777e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 3.433571815490722656e+00 5.396683216094970703e-01 5.396683216094970703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.763897180557250977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.992059588432312012e-01 -9.324843119884462794e-09 -9.324843119884462794e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 3.400446653366088867e+00 5.422905087471008301e-01 5.422905087471008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.702901959419250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.927442193031311035e-01 -7.481411046228458872e-09 -7.481411046228458872e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 3.372952699661254883e+00 5.444962382316589355e-01 5.444962382316589355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.654954791069030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.873972058296203613e-01 -5.025668770031188615e-10 -5.025668770031188615e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 3.337344408035278320e+00 5.473933219909667969e-01 5.473933219909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.536071538925170898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.804673314094543457e-01 -1.333654608970391564e-08 -1.333654608970391564e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 3.301925182342529297e+00 5.503214001655578613e-01 5.503214001655578613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.446058392524719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.735725641250610352e-01 1.801274862600621418e-08 1.801274862600621418e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.266730785369873047e+00 5.532779097557067871e-01 5.532779097557067871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.355056405067443848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.667077779769897461e-01 -4.955624888225429459e-08 -4.955624888225429459e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 3.234386444091796875e+00 5.560374259948730469e-01 5.560374259948730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.280367016792297363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.603810429573059082e-01 -2.175137581161834532e-08 -2.175137581161834532e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 3.196872472763061523e+00 5.592903494834899902e-01 5.592903494834899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.210993170738220215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.530015110969543457e-01 1.002507588054868393e-08 1.002507588054868393e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 3.170215845108032227e+00 5.616368055343627930e-01 5.616368055343627930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.138944864273071289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.477366924285888672e-01 -3.802045966949663125e-08 -3.802045966949663125e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 3.133076906204223633e+00 5.649557709693908691e-01 5.649557709693908691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.037067413330078125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.403412461280822754e-01 9.767973097041249275e-10 9.767973097041249275e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 3.101402759552001953e+00 5.678333640098571777e-01 5.678333640098571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.959174275398254395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.339840531349182129e-01 1.174193187125638360e-08 1.174193187125638360e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 3.067296981811523438e+00 5.709815621376037598e-01 5.709815621376037598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.883431077003479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.270711064338684082e-01 -1.745622313364947331e-08 -1.745622313364947331e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 3.030802488327026367e+00 5.744089484214782715e-01 5.744089484214782715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.809757351875305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.195877432823181152e-01 -2.983704661119190860e-08 -2.983704661119190860e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333345279097557e-03 3.002214670181274414e+00 5.771372914314270020e-01 5.771372914314270020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.694828867912292480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.136618494987487793e-01 -2.844764424025925109e-08 -2.844764424025925109e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.960946083068847656e+00 5.811453461647033691e-01 5.811453461647033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.625064611434936523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.049759030342102051e-01 1.632599833101266995e-08 1.632599833101266995e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 2.932724714279174805e+00 5.839347839355468750e-01 5.839347839355468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.539861559867858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.989542245864868164e-01 9.212932639002247015e-09 9.212932639002247015e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.899561882019042969e+00 5.872645974159240723e-01 5.872645974159240723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.459566950798034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.917703151702880859e-01 3.982039942229675944e-08 3.982039942229675944e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.861544370651245117e+00 5.911527872085571289e-01 5.911527872085571289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384033560752868652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.833820939064025879e-01 -6.700261678815877531e-09 -6.700261678815877531e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.831277370452880859e+00 5.943042039871215820e-01 5.943042039871215820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.277304887771606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765829324722290039e-01 -2.149936051409895299e-08 -2.149936051409895299e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 2.798661231994628906e+00 5.977572202682495117e-01 5.977572202682495117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.172219514846801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.691198348999023438e-01 4.818801357941993047e-08 4.818801357941993047e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 2.771259307861328125e+00 6.007052063941955566e-01 6.007052063941955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.126230359077453613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.627342104911804199e-01 -4.336664005677448586e-08 -4.336664005677448586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.741474866867065430e+00 6.039595603942871094e-01 6.039595603942871094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.016349792480468750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.556623578071594238e-01 2.089007011818466708e-08 2.089007011818466708e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.702045679092407227e+00 6.083502173423767090e-01 6.083502173423767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.927280187606811523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.460700631141662598e-01 3.872774811952695018e-08 3.872774811952695018e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 2.677543163299560547e+00 6.111274361610412598e-01 6.111274361610412598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.831843018531799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.399750113487243652e-01 5.841592098931869259e-09 5.841592098931869259e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 2.643420696258544922e+00 6.150591373443603516e-01 6.150591373443603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.746254920959472656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.312912702560424805e-01 1.770985846860639867e-08 1.770985846860639867e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.607126951217651367e+00 6.193254590034484863e-01 6.193254590034484863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.673481225967407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.217905879020690918e-01 -1.543715200114093022e-08 -1.543715200114093022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.980000037699937820e-03 2.568711280822753906e+00 6.239392757415771484e-01 6.239392757415771484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.579537153244018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.114128828048706055e-01 -3.037058604604681022e-09 -3.037058604604681022e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.496666740626096725e-03 2.544758796691894531e+00 6.268688440322875977e-01 6.268688440322875977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.434257984161376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.047664284706115723e-01 2.172598101424227934e-09 2.172598101424227934e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483333392068743706e-03 2.511527538299560547e+00 6.310024261474609375e-01 6.310024261474609375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.355312824249267578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.952962040901184082e-01 -1.134394267410243629e-08 -1.134394267410243629e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.493333304300904274e-03 2.487875223159790039e+00 6.339948177337646484e-01 6.339948177337646484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.276803374290466309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.883739590644836426e-01 -1.829843299105959886e-08 -1.829843299105959886e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.450320482254028320e+00 6.388347744941711426e-01 6.388347744941711426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.154274106025695801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.770394802093505859e-01 -2.231513462902512401e-08 -2.231513462902512401e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.413051605224609375e+00 6.437491774559020996e-01 6.437491774559020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.041614174842834473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.653513073921203613e-01 8.365077519556507468e-10 8.365077519556507468e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.376068115234375000e+00 6.487398147583007812e-01 6.487398147583007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.903471171855926514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.532822608947753906e-01 -1.089078693894407479e-08 -1.089078693894407479e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.996666658669710159e-03 2.357637405395507812e+00 6.512706279754638672e-01 6.512706279754638672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.815793335437774658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.470845699310302734e-01 -5.895373078601551242e-09 -5.895373078601551242e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000059828162193e-03 2.337045907974243164e+00 6.541334986686706543e-01 6.541334986686706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.753641486167907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.400056242942810059e-01 -4.687990440288558602e-09 -4.687990440288558602e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.733333200216293335e-03 2.302927732467651367e+00 6.589612364768981934e-01 6.589612364768981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.632767736911773682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.278946161270141602e-01 -8.142478691297583282e-09 -8.142478691297583282e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.273551225662231445e+00 6.632047295570373535e-01 6.632047295570373535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.554050564765930176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.170698165893554688e-01 -3.926793112896120874e-09 -3.926793112896120874e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.736666636541485786e-03 2.239871501922607422e+00 6.681722998619079590e-01 6.681722998619079590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.417824447154998779e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.041744112968444824e-01 -1.111915537421737099e-08 -1.111915537421737099e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000100806355476e-03 2.217567682266235352e+00 6.715240478515625000e-01 6.715240478515625000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.293123483657836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.953403472900390625e-01 -2.457468895045167301e-09 -2.457468895045167301e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983333241194486618e-03 2.182119846343994141e+00 6.769564151763916016e-01 6.769564151763916016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.204788208007812500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.807740151882171631e-01 -2.026023082635219907e-08 -2.026023082635219907e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.155699253082275391e+00 6.810922026634216309e-01 6.810922026634216309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.069159924983978271e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.694947600364685059e-01 3.107814450231671799e-09 3.107814450231671799e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.236666787415742874e-03 2.127280712127685547e+00 6.856265068054199219e-01 6.856265068054199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.958968520164489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.569346904754638672e-01 1.767827129128818342e-08 1.767827129128818342e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 2.096877813339233398e+00 6.905791163444519043e-01 6.905791163444519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.798834383487701416e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.429925978183746338e-01 -1.663573812038521282e-08 -1.663573812038521282e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.239999990910291672e-03 2.068821907043457031e+00 6.952459216117858887e-01 6.952459216117858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.685298860073089600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.296599030494689941e-01 9.459640182285511401e-09 9.459640182285511401e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 2.043098688125610352e+00 6.996089220046997070e-01 6.996089220046997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.542698025703430176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.170386791229248047e-01 1.022546847195826558e-08 1.022546847195826558e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.739999908953905106e-03 2.019667387008666992e+00 7.036554813385009766e-01 7.036554813385009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.435069620609283447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.052098393440246582e-01 -1.015029837958536518e-08 -1.015029837958536518e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.989999949932098389e-03 1.994252443313598633e+00 7.081250548362731934e-01 7.081250548362731934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263286054134368896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.920043706893920898e-01 -5.594642971118446440e-09 -5.594642971118446440e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 1.971131801605224609e+00 7.122659087181091309e-01 7.122659087181091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.191719949245452881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.796540498733520508e-01 3.814687232761571067e-09 3.814687232761571067e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243333194404840469e-03 1.943905234336853027e+00 7.172366380691528320e-01 7.172366380691528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.991735935211181641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.646547794342041016e-01 3.728004571712517645e-09 3.728004571712517645e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246666699647903442e-03 1.925156235694885254e+00 7.207207083702087402e-01 7.207207083702087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.822252511978149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.540545105934143066e-01 -6.074902358932376956e-09 -6.074902358932376956e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.730000160634517670e-03 1.885980367660522461e+00 7.281677126884460449e-01 7.281677126884460449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.652643918991088867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.309534192085266113e-01 9.877378914779910701e-10 9.877378914779910701e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.996666658669710159e-03 1.869564056396484375e+00 7.313576936721801758e-01 7.313576936721801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.490864545106887817e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.209466934204101562e-01 6.139098118751462607e-09 6.139098118751462607e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.986666746437549591e-03 1.845141887664794922e+00 7.361818552017211914e-01 7.361818552017211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.359838038682937622e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.055918812751770020e-01 -7.218154962629341753e-09 -7.218154962629341753e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333345279097557e-03 1.822850942611694336e+00 7.406694293022155762e-01 7.406694293022155762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.198747396469116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.910782396793365479e-01 -5.429194871453546511e-09 -5.429194871453546511e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.794715642929077148e+00 7.464524507522583008e-01 7.464524507522583008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.066491842269897461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.719962894916534424e-01 4.120250807204683952e-09 4.120250807204683952e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.736666705459356308e-03 1.772785663604736328e+00 7.510552406311035156e-01 7.510552406311035156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.969930678606033325e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.565120160579681396e-01 -1.646633052132528974e-09 -1.646633052132528974e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.993333386257290840e-03 1.748953342437744141e+00 7.561550736427307129e-01 7.561550736427307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.776570230722427368e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.390137761831283569e-01 -3.066126019746207021e-09 -3.066126019746207021e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.983333405107259750e-03 1.709634661674499512e+00 7.648007869720458984e-01 7.648007869720458984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.490313857793807983e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.084473222494125366e-01 6.499032423334938358e-10 6.499032423334938358e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243333194404840469e-03 1.684284806251525879e+00 7.705347537994384766e-01 7.705347537994384766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.220455765724182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.876001656055450439e-01 -4.241834439255853795e-09 -4.241834439255853795e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.486666595563292503e-03 1.657244324684143066e+00 7.767955660820007324e-01 7.767955660820007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.046479493379592896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.642639338970184326e-01 1.341877720051343204e-09 1.341877720051343204e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.146333292126655579e-02 1.569883704185485840e+00 7.981164455413818359e-01 7.981164455413818359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.481349721550941467e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.945563644170761108e-02 2.007340960119563533e-10 2.007340960119563533e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig41_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.833333194255828857e-03 1.005808353424072266e+00 9.971083998680114746e-01 9.971083998680114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.265571134164929390e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551100704818964005e-02 -1.137757110747372735e-10 -1.137757110747372735e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.024488091468811035e+00 9.879763126373291016e-01 9.879763126373291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.029633685946464539e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.248954683542251587e-02 -1.262938642554445323e-10 -1.262938642554445323e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.650000371038913727e-03 1.036242604255676270e+00 9.823568463325500488e-01 9.823568463325500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.385810509324073792e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.903553336858749390e-02 9.129985656386452320e-10 9.129985656386452320e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.050440549850463867e+00 9.756954312324523926e-01 9.756954312324523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.975918591022491455e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.188341304659843445e-01 8.038227861106861383e-10 8.038227861106861383e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.069528341293334961e+00 9.669496417045593262e-01 9.669496417045593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.123167127370834351e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.555833965539932251e-01 -1.065507237996143886e-09 -1.065507237996143886e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.091210126876831055e+00 9.572950601577758789e-01 9.572950601577758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.432194262742996216e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.933125406503677368e-01 1.646881742090045009e-09 1.646881742090045009e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.733333390206098557e-03 1.100925564765930176e+00 9.530616998672485352e-01 9.530616998672485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.656122952699661255e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.088990062475204468e-01 -3.451919639019251917e-09 -3.451919639019251917e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 1.127822756767272949e+00 9.416284561157226562e-01 9.416284561157226562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.916256546974182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.491898536682128906e-01 -1.083670042589801596e-09 -1.083670042589801596e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.145113945007324219e+00 9.344921112060546875e-01 9.344921112060546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.075406014919281006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.727555334568023682e-01 -8.944445184511096159e-10 -8.944445184511096159e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999985247850418e-02 1.160058140754699707e+00 9.284533858299255371e-01 9.284533858299255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.355334609746932983e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.918978929519653320e-01 -3.575083340479068283e-09 -3.575083340479068283e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.180112957954406738e+00 9.205306172370910645e-01 9.205306172370910645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.557638287544250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.160391151905059814e-01 -1.106847946630296065e-10 -1.106847946630296065e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 1.210506081581115723e+00 9.089008569717407227e-01 9.089008569717407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.795594930648803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.496303558349609375e-01 7.062336493390830583e-09 7.062336493390830583e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.225847601890563965e+00 9.031955003738403320e-01 9.031955003738403320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.029835224151611328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.652803301811218262e-01 5.592236007601059100e-09 5.592236007601059100e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.251646280288696289e+00 8.938387632369995117e-01 8.938387632369995117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.231001496315002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.899548351764678955e-01 3.570441720057715429e-10 3.570441720057715429e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.269858479499816895e+00 8.874059319496154785e-01 8.874059319496154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.389172852039337158e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.061869382858276367e-01 -6.087034876145480666e-09 -6.087034876145480666e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.296113848686218262e+00 8.783718347549438477e-01 8.783718347549438477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.664835393428802490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.280734062194824219e-01 1.814099093166987586e-09 1.814099093166987586e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.319971203804016113e+00 8.703977465629577637e-01 8.703977465629577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.809512853622436523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.465161263942718506e-01 8.424976272181083914e-09 8.424976272181083914e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.346737027168273926e+00 8.617049455642700195e-01 8.617049455642700195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.059737026691436768e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.657349288463592529e-01 5.273619763102033176e-09 5.273619763102033176e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000074207782745e-02 1.373748064041137695e+00 8.531913757324218750e-01 8.531913757324218750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.178174436092376709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.836860001087188721e-01 -4.815113641143398127e-09 -4.815113641143398127e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.398306250572204590e+00 8.456659317016601562e-01 8.456659317016601562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.345636665821075439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.988530576229095459e-01 7.393186507442806032e-09 7.393186507442806032e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318333275616168976e-02 1.431396842002868652e+00 8.358338475227355957e-01 8.358338475227355957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.543669223785400391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.177254080772399902e-01 -1.228151802479260368e-09 -1.228151802479260368e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 1.462043642997741699e+00 8.270272612571716309e-01 8.270272612571716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.710973203182220459e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.337235331535339355e-01 -3.417721217147118296e-09 -3.417721217147118296e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.487375378608703613e+00 8.199543952941894531e-01 8.199543952941894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.792586863040924072e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.459492206573486328e-01 1.635669377719750628e-09 1.635669377719750628e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 1.518637180328369141e+00 8.114709258079528809e-01 8.114709258079528809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.999390542507171631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.599230527877807617e-01 -1.401289750901923981e-09 -1.401289750901923981e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 1.550224184989929199e+00 8.031612634658813477e-01 8.031612634658813477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.082523822784423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.728800892829895020e-01 9.781075505088665523e-09 9.781075505088665523e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 1.585030555725097656e+00 7.942937612533569336e-01 7.942937612533569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.218312144279479980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.859262943267822266e-01 -9.604534056961711030e-09 -9.604534056961711030e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.614348053932189941e+00 7.870483398437500000e-01 7.870483398437500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.375487208366394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.959795117378234863e-01 -2.354447303787310375e-09 -2.354447303787310375e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 1.658815145492553711e+00 7.764276862144470215e-01 7.764276862144470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.461684465408325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.097962260246276855e-01 1.819408623759954935e-08 1.819408623759954935e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.679771542549133301e+00 7.715691924095153809e-01 7.715691924095153809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.585250854492187500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.157115697860717773e-01 1.081319567219907185e-08 1.081319567219907185e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 1.725124597549438477e+00 7.613594532012939453e-01 7.613594532012939453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.681145191192626953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.274442672729492188e-01 2.458214964917715406e-09 2.458214964917715406e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 1.767995715141296387e+00 7.520719766616821289e-01 7.520719766616821289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.751599669456481934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.372250914573669434e-01 -1.495024548603396397e-08 -1.495024548603396397e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 1.802064657211303711e+00 7.449288964271545410e-01 7.449288964271545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.876948833465576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.441646814346313477e-01 1.464696453012948041e-08 1.464696453012948041e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 1.845875501632690430e+00 7.360355854034423828e-01 7.360355854034423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.888863205909729004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.521496772766113281e-01 1.281748041037644725e-09 1.281748041037644725e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318333275616168976e-02 1.883866071701049805e+00 7.285762429237365723e-01 7.285762429237365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.978135466575622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.582638621330261230e-01 1.524739445812883787e-09 1.524739445812883787e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 1.922215938568115234e+00 7.212717533111572266e-01 7.212717533111572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.065660119056701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.637565493583679199e-01 1.702814955706344335e-08 1.702814955706344335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 1.970710635185241699e+00 7.123420238494873047e-01 7.123420238494873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.162667870521545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.698396205902099609e-01 -4.809407982975244522e-09 -4.809407982975244522e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.016541957855224609e+00 7.042005658149719238e-01 7.042005658149719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.210011243820190430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.747668981552124023e-01 -1.870763099987016176e-08 -1.870763099987016176e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.069541215896606445e+00 6.951251029968261719e-01 6.951251029968261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.246237754821777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.796036958694458008e-01 -1.049913933570678637e-08 -1.049913933570678637e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 2.119848489761352539e+00 6.868273615837097168e-01 6.868273615837097168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.312093734741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.834199428558349609e-01 -6.990543255369630060e-09 -6.990543255369630060e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.167343378067016602e+00 6.792601346969604492e-01 6.792601346969604492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.343535780906677246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.864125132560729980e-01 1.424280071660177782e-08 1.424280071660177782e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.198162078857421875e+00 6.744816303253173828e-01 6.744816303253173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.386677622795104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.880576014518737793e-01 -2.439779933638419607e-09 -2.439779933638419607e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861666843295097351e-02 2.267403602600097656e+00 6.641032099723815918e-01 6.641032099723815918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.387136578559875488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911129355430603027e-01 -1.452783493505194201e-08 -1.452783493505194201e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.316545009613037109e+00 6.570215821266174316e-01 6.570215821266174316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.404500007629394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.927251815795898438e-01 -1.438909436046742485e-08 -1.438909436046742485e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.373325109481811523e+00 6.491146087646484375e-01 6.491146087646484375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.460132002830505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.941291689872741699e-01 -1.224711354552709963e-08 -1.224711354552709963e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.423563957214355469e+00 6.423515081405639648e-01 6.423515081405639648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.452496647834777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950009465217590332e-01 7.144237201828218531e-09 7.144237201828218531e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 2.477979660034179688e+00 6.352594494819641113e-01 6.352594494819641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.475722789764404297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.956146955490112305e-01 -1.744968614048048039e-08 -1.744968614048048039e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.529308557510375977e+00 6.287805438041687012e-01 6.287805438041687012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.491476297378540039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.959171295166015625e-01 -2.410425281595962588e-08 -2.410425281595962588e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 2.592357635498046875e+00 6.210871338844299316e-01 6.210871338844299316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.515927314758300781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.959854960441589355e-01 4.634894423816149356e-08 4.634894423816149356e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 2.633577108383178711e+00 6.162074804306030273e-01 6.162074804306030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.533448100090026855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.958621740341186523e-01 2.365903384315970470e-08 2.365903384315970470e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.248333349823951721e-02 2.716958761215209961e+00 6.066783070564270020e-01 6.066783070564270020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.488793492317199707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.953228712081909180e-01 -1.071204280833626399e-08 -1.071204280833626399e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.751451492309570312e+00 6.028636097908020020e-01 6.028636097908020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537620425224304199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.949825882911682129e-01 -1.897675616646665731e-08 -1.897675616646665731e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 2.821089744567871094e+00 5.953763127326965332e-01 5.953763127326965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.533879041671752930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.941570639610290527e-01 3.519834024245938053e-08 3.519834024245938053e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.875839471817016602e+00 5.896817445755004883e-01 5.896817445755004883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.526185274124145508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.933850646018981934e-01 -1.203162014462577645e-09 -1.203162014462577645e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 2.927144527435302734e+00 5.844911336898803711e-01 5.844911336898803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.555635333061218262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.925858855247497559e-01 -4.770692640931883943e-08 -4.770692640931883943e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 2.998958110809326172e+00 5.774505734443664551e-01 5.774505734443664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.508875489234924316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.913719773292541504e-01 1.330839438651310047e-09 1.330839438651310047e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.055399179458618164e+00 5.720921754837036133e-01 5.720921754837036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554788947105407715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.903567910194396973e-01 -3.453038743828074075e-08 -3.453038743828074075e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 3.100134849548339844e+00 5.679494738578796387e-01 5.679494738578796387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.560103893280029297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.895251870155334473e-01 -5.128129032527795061e-08 -5.128129032527795061e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.634999856352806091e-02 3.198839664459228516e+00 5.591183900833129883e-01 5.591183900833129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.530836224555969238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.876290440559387207e-01 4.743179715660517104e-08 4.743179715660517104e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.269695758819580078e+00 5.530269742012023926e-01 5.530269742012023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.531629562377929688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.862445473670959473e-01 5.278941728192876326e-09 5.278941728192876326e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.341328144073486328e+00 5.470669269561767578e-01 5.470669269561767578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.512076854705810547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.848418712615966797e-01 -2.305047530626325170e-08 -2.305047530626325170e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.392337799072265625e+00 5.429382920265197754e-01 5.429382920265197754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.503300070762634277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.838508248329162598e-01 -1.569873120388365351e-09 -1.569873120388365351e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.465293884277343750e+00 5.371925234794616699e-01 5.371925234794616699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.484380960464477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.824454069137573242e-01 1.085055600924533792e-08 1.085055600924533792e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.517237663269042969e+00 5.332110524177551270e-01 5.332110524177551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.505687236785888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.814667582511901855e-01 -2.997708747898286674e-08 -2.997708747898286674e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 3.591517686843872070e+00 5.276682972908020020e-01 5.276682972908020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.506723761558532715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.800905466079711914e-01 -4.223456073759734863e-08 -4.223456073759734863e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 3.662132978439331055e+00 5.225561261177062988e-01 5.225561261177062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.472811698913574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.788227558135986328e-01 -4.084927240910474211e-08 -4.084927240910474211e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 3.733435392379760742e+00 5.175420641899108887e-01 5.175420641899108887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.458799839019775391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.775861382484436035e-01 -2.191038817045409814e-08 -2.191038817045409814e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 3.782869338989257812e+00 5.141493678092956543e-01 5.141493678092956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.473793387413024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.767601966857910156e-01 -3.815330273937433958e-09 -3.815330273937433958e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.055000096559524536e-02 3.878103017807006836e+00 5.077972412109375000e-01 5.077972412109375000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.450436711311340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.752243041992187500e-01 -5.109654921398032457e-08 -5.109654921398032457e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.946857690811157227e+00 5.033548474311828613e-01 5.033548474311828613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.431414484977722168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.741796135902404785e-01 5.577584261118317954e-08 5.577584261118317954e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.898333221673965454e-02 4.016256332397460938e+00 4.989870488643646240e-01 4.989870488643646240e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.449809074401855469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.731767058372497559e-01 -5.509028255801240448e-08 -5.509028255801240448e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 4.072162628173828125e+00 4.955499470233917236e-01 4.955499470233917236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.414588689804077148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.724091768264770508e-01 -4.381274720799410716e-08 -4.381274720799410716e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 4.152058124542236328e+00 4.907590150833129883e-01 4.907590150833129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.434651613235473633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.713626980781555176e-01 -4.183249302514013834e-08 -4.183249302514013834e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 4.242281913757324219e+00 4.855123162269592285e-01 4.855123162269592285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.410979032516479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.702642440795898438e-01 2.271349330840166658e-08 2.271349330840166658e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 4.309360980987548828e+00 4.817187786102294922e-01 4.817187786102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.405653953552246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.695107817649841309e-01 -4.406757625474710949e-08 -4.406757625474710949e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 4.391539573669433594e+00 4.771902859210968018e-01 4.771902859210968018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.380900144577026367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.686506271362304688e-01 2.575802682258654386e-08 2.575802682258654386e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 4.459783554077148438e+00 4.735251963138580322e-01 4.735251963138580322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384694576263427734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.679915189743041992e-01 -4.317658408581337426e-08 -4.317658408581337426e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 4.553273200988769531e+00 4.686386883258819580e-01 4.686386883258819580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.362360119819641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.671645045280456543e-01 5.937744163020397536e-08 5.937744163020397536e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.632739543914794922e+00 4.646019935607910156e-01 4.646019935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350733041763305664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.665325760841369629e-01 4.571336376102408394e-08 4.571336376102408394e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.441666603088378906e-02 4.748171806335449219e+00 4.589197933673858643e-01 4.589197933673858643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.341289877891540527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.657180190086364746e-01 6.448021849791985005e-08 6.448021849791985005e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.668333217501640320e-02 4.844577312469482422e+00 4.543306827545166016e-01 4.543306827545166016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.311658620834350586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.651399135589599609e-01 -1.152413915406214073e-07 -1.152413915406214073e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.926535606384277344e+00 4.505356848239898682e-01 4.505356848239898682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.309177875518798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.647210121154785156e-01 -1.316607267654035240e-09 -1.316607267654035240e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.634999856352806091e-02 5.050761699676513672e+00 4.449605941772460938e-01 4.449605941772460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.272441148757934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.641861200332641602e-01 4.003823050879873335e-08 4.003823050879873335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 5.134438991546630859e+00 4.413199126720428467e-01 4.413199126720428467e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.278531551361083984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.639100313186645508e-01 -1.174613259991019731e-07 -1.174613259991019731e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 5.218803405761718750e+00 4.377382993698120117e-01 4.377382993698120117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.243858337402343750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.636899113655090332e-01 6.498817128886003047e-08 6.498817128886003047e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 5.277219772338867188e+00 4.353087544441223145e-01 4.353087544441223145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.265833377838134766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.635736823081970215e-01 -8.227618764067301527e-08 -8.227618764067301527e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.346638679504394531e+00 4.324735701084136963e-01 4.324735701084136963e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.225023865699768066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.634674072265625000e-01 -1.046861370923579670e-07 -1.046861370923579670e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 5.443542480468750000e+00 4.286069273948669434e-01 4.286069273948669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.209198832511901855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633729934692382812e-01 6.457204904108948540e-08 6.457204904108948540e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 5.524944305419921875e+00 4.254377782344818115e-01 4.254377782344818115e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.218633055686950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633490920066833496e-01 -5.815570602862862870e-08 -5.815570602862862870e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 5.628946304321289062e+00 4.214892089366912842e-01 4.214892089366912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.200086474418640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633791923522949219e-01 4.556534349831053987e-08 4.556534349831053987e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.700634002685546875e+00 4.188306331634521484e-01 4.188306331634521484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.192105412483215332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.634467840194702148e-01 5.139281711308285594e-08 5.139281711308285594e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333165645599365e-02 5.811860084533691406e+00 4.148035049438476562e-01 4.148035049438476562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.186529397964477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.636050343513488770e-01 -4.658863872464280576e-08 -4.658863872464280576e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.884699821472167969e+00 4.122283458709716797e-01 4.122283458709716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.178773045539855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.637558937072753906e-01 8.218137281801318750e-08 8.218137281801318750e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 5.992018699645996094e+00 4.085201025009155273e-01 4.085201025009155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.168745756149291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.640254855155944824e-01 -1.097715482956118649e-07 -1.097715482956118649e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 6.071690082550048828e+00 4.058309793472290039e-01 4.058309793472290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.158300042152404785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.642692685127258301e-01 -4.789941954186360817e-08 -4.789941954186360817e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 6.169163227081298828e+00 4.026121497154235840e-01 4.026121497154235840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.161845922470092773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.646127104759216309e-01 1.325970515608787537e-07 1.325970515608787537e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 6.238405227661132812e+00 4.003715515136718750e-01 4.003715515136718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.172186136245727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.648883819580078125e-01 -1.404986562647536630e-07 -1.404986562647536630e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 6.238405227661132812e+00 4.003715515136718750e-01 4.003715515136718750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.112662553787231445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.648882031440734863e-01 -1.360735097932774806e-07 -1.360735097932774806e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 6.192184448242187500e+00 4.018630385398864746e-01 4.018630385398864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.060756444931030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.601459383964538574e-01 1.100636382034281269e-08 1.100636382034281269e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 6.134637355804443359e+00 4.037435054779052734e-01 4.037435054779052734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.006574034690856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.542595624923706055e-01 2.870024218282196671e-08 2.870024218282196671e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 6.048845291137695312e+00 4.065966308116912842e-01 4.065966308116912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.950785875320434570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.454719901084899902e-01 -1.241074301105982158e-07 -1.241074301105982158e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 5.957993030548095703e+00 4.096849560737609863e-01 4.096849560737609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.912227630615234375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.361298561096191406e-01 -1.169896677311044186e-07 -1.169896677311044186e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.884699821472167969e+00 4.122283458709716797e-01 4.122283458709716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.872327685356140137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.285332441329956055e-01 -7.902849574747961015e-08 -7.902849574747961015e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 5.828603267669677734e+00 4.142073094844818115e-01 4.142073094844818115e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.800445079803466797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.226609945297241211e-01 2.170008883695118129e-08 2.170008883695118129e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 5.750547885894775391e+00 4.170089662075042725e-01 4.170089662075042725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.777667164802551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.143574714660644531e-01 1.246257852471899241e-07 1.246257852471899241e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 5.695096015930175781e+00 4.190342128276824951e-01 4.190342128276824951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.712272524833679199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.083765029907226562e-01 5.954549919806595426e-08 5.954549919806595426e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 5.617942810058593750e+00 4.219017624855041504e-01 4.219017624855041504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.680800676345825195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.999104380607604980e-01 -1.045974045155162457e-07 -1.045974045155162457e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 5.557664871215820312e+00 4.241835474967956543e-01 4.241835474967956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.632683038711547852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.932145118713378906e-01 -1.036992216540966183e-07 -1.036992216540966183e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.474999964237213135e-02 5.459793090820312500e+00 4.279685914516448975e-01 4.279685914516448975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.595464110374450684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.821673274040222168e-01 7.818104563739325386e-08 7.818104563739325386e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 5.389594554901123047e+00 4.307467043399810791e-01 4.307467043399810791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.543723106384277344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.743470788002014160e-01 -1.288071871385909617e-08 -1.288071871385909617e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 5.341275691986083984e+00 4.326906502246856689e-01 4.326906502246856689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.480281114578247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.691372156143188477e-01 -1.256696577911498025e-07 -1.256696577911498025e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 5.271891593933105469e+00 4.355286955833435059e-01 4.355286955833435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.451475977897644043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.618485808372497559e-01 -4.413158194438437931e-08 -4.413158194438437931e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 5.192382335662841797e+00 4.388505518436431885e-01 4.388505518436431885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.419657826423645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.539969205856323242e-01 -5.556444193643983454e-08 -5.556444193643983454e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.283333405852317810e-02 5.102990627288818359e+00 4.426776766777038574e-01 4.426776766777038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.351744890213012695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.459175705909729004e-01 6.271801566981594078e-08 6.271801566981594078e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000022351741791e-02 5.045549392700195312e+00 4.451903998851776123e-01 4.451903998851776123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.307648777961730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.412710309028625488e-01 5.199490260565653443e-08 5.199490260565653443e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 4.978119373321533203e+00 4.481953382492065430e-01 4.481953382492065430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.276840925216674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.360923409461975098e-01 2.914272556608921150e-08 2.914272556608921150e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 4.916286468505859375e+00 4.510050714015960693e-01 4.510050714015960693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.226095318794250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.315986275672912598e-01 -1.689204509602859616e-08 -1.689204509602859616e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 4.824216842651367188e+00 4.552884101867675781e-01 4.552884101867675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.191123485565185547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.251194834709167480e-01 -5.384394796692504315e-08 -5.384394796692504315e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 4.753228187561035156e+00 4.586756229400634766e-01 4.586756229400634766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.144492983818054199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.203707218170166016e-01 -2.992953795910580084e-08 -2.992953795910580084e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 4.712893486022949219e+00 4.606342017650604248e-01 4.606342017650604248e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.072286128997802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.177573561668395996e-01 2.645509766807663254e-08 2.645509766807663254e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.632739543914794922e+00 4.646019935607910156e-01 4.646019935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.046904683113098145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.125574469566345215e-01 6.348784609144786373e-08 6.348784609144786373e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 4.587949752807617188e+00 4.668643176555633545e-01 4.668643176555633545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.010745525360107422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.097181797027587891e-01 5.099153099763498176e-08 5.099153099763498176e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999912381172180e-02 4.494103431701660156e+00 4.717136919498443604e-01 4.717136919498443604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.948825836181640625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.037199258804321289e-01 5.498597488440282177e-08 5.498597488440282177e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 4.420716285705566406e+00 4.756129384040832520e-01 4.756129384040832520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.901351034641265869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.990772902965545654e-01 5.707460104531492107e-08 5.707460104531492107e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318333275616168976e-02 4.362417221069335938e+00 4.787804484367370605e-01 4.787804484367370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.862795472145080566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.953948259353637695e-01 9.854062454905943014e-09 9.854062454905943014e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 4.304545879364013672e+00 4.819881021976470947e-01 4.819881021976470947e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.823717474937438965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.917255640029907227e-01 -2.116280484187882394e-09 -2.116280484187882394e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.227958202362060547e+00 4.863339960575103760e-01 4.863339960575103760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.767782986164093018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.868137836456298828e-01 1.459602572140283883e-08 1.459602572140283883e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 4.166252613067626953e+00 4.899223148822784424e-01 4.899223148822784424e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.721021354198455811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.828310608863830566e-01 -1.948197336787416134e-08 -1.948197336787416134e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 4.090910911560058594e+00 4.944131374359130859e-01 4.944131374359130859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.663216471672058105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.778926074504852295e-01 4.334762593316554558e-08 4.334762593316554558e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 4.025520801544189453e+00 4.984125494956970215e-01 4.984125494956970215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.608318805694580078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.735504686832427979e-01 9.907040521284216084e-09 9.907040521284216084e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.969936609268188477e+00 5.018895864486694336e-01 5.018895864486694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.547184407711029053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.698122441768646240e-01 -2.555287181849053013e-08 -2.555287181849053013e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.905564069747924805e+00 5.060088634490966797e-01 5.060088634490966797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.518677890300750732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.654045403003692627e-01 -2.036931334714608965e-08 -2.036931334714608965e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 3.841678380966186523e+00 5.101988911628723145e-01 5.101988911628723145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.461267292499542236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.609487950801849365e-01 -3.634743706015797216e-08 -3.634743706015797216e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 3.791899442672729492e+00 5.135368108749389648e-01 5.135368108749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.385483860969543457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.574219882488250732e-01 4.327296210249187425e-08 4.327296210249187425e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 3.720037937164306641e+00 5.184732079505920410e-01 5.184732079505920410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.369823336601257324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.522035419940948486e-01 -3.305029849798302166e-08 -3.305029849798302166e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 3.675464153289794922e+00 5.216075778007507324e-01 5.216075778007507324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.299292266368865967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.489123523235321045e-01 1.328541543443861883e-08 1.328541543443861883e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 3.595915794372558594e+00 5.273454785346984863e-01 5.273454785346984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.248590469360351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.428635537624359131e-01 4.766346251017239410e-08 4.766346251017239410e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.543392181396484375e+00 5.312395691871643066e-01 5.312395691871643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.181224405765533447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.387771785259246826e-01 5.873950215118384222e-09 5.873950215118384222e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.478262186050415039e+00 5.361901521682739258e-01 5.361901521682739258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.140473902225494385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.335692822933197021e-01 2.673272092579281889e-08 2.673272092579281889e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 3.422277927398681641e+00 5.405580997467041016e-01 5.405580997467041016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.063689410686492920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.289746880531311035e-01 -9.260524791443458525e-09 -9.260524791443458525e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.358276128768920898e+00 5.456847548484802246e-01 5.456847548484802246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.031240940093994141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.235606789588928223e-01 -2.281732136566461122e-08 -2.281732136566461122e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.299091100692749023e+00 5.505577325820922852e-01 5.505577325820922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.964910507202148438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.184015393257141113e-01 -4.551495180749043357e-09 -4.551495180749043357e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 3.244573593139648438e+00 5.551638603210449219e-01 5.551638603210449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.915546238422393799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.135087728500366211e-01 1.452585252081917133e-08 1.452585252081917133e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.896666713058948517e-02 3.182263612747192383e+00 5.605726838111877441e-01 5.605726838111877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.859938979148864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.077268838882446289e-01 -4.766619099427771289e-09 -4.766619099427771289e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 3.132864713668823242e+00 5.649749636650085449e-01 5.649749636650085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.785242736339569092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.030041992664337158e-01 -1.673868155194213614e-09 -1.673868155194213614e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 3.075709104537963867e+00 5.702002048492431641e-01 5.702002048492431641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.714291453361511230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.973569869995117188e-01 -6.140133734788832953e-09 -6.140133734788832953e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 3.039234399795532227e+00 5.736115574836730957e-01 5.736115574836730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.640556335449218750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.936611115932464600e-01 9.502983289166877512e-09 9.502983289166877512e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.056666791439056396e-02 2.954961061477661133e+00 5.817335844039916992e-01 5.817335844039916992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.594809770584106445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.847133517265319824e-01 1.797632265265747264e-08 1.797632265265747264e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.919211387634277344e+00 5.852847695350646973e-01 5.852847695350646973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.453599810600280762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.807969987392425537e-01 2.507796637019055197e-08 2.507796637019055197e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.856201410293579102e+00 5.917054414749145508e-01 5.917054414749145508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.414489924907684326e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.736219704151153564e-01 6.606342140003107488e-09 6.606342140003107488e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.801639795303344727e+00 5.974393486976623535e-01 5.974393486976623535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.347656428813934326e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.671526014804840088e-01 -1.378221980985472328e-08 -1.378221980985472328e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 2.755301237106323242e+00 6.024423241615295410e-01 6.024423241615295410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263716995716094971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.614575564861297607e-01 1.843026353753884905e-08 1.843026353753884905e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511666715145111084e-02 2.705498695373535156e+00 6.079618930816650391e-01 6.079618930816650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.180642127990722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.551038503646850586e-01 -5.598703722853315412e-09 -5.598703722853315412e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.652403116226196289e+00 6.140167713165283203e-01 6.140167713165283203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.086787462234497070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.480450809001922607e-01 -2.214919447851571022e-08 -2.214919447851571022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999966323375702e-02 2.592357635498046875e+00 6.210871338844299316e-01 6.210871338844299316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.995354235172271729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.396742045879364014e-01 4.077435278304619715e-09 4.077435278304619715e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-02 2.547790527343750000e+00 6.264957785606384277e-01 6.264957785606384277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.893377840518951416e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.331999182701110840e-01 -1.656167114560957998e-08 -1.656167114560957998e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.496242046356201172e+00 6.329314112663269043e-01 6.329314112663269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.817219793796539307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.253786563873291016e-01 1.125019011283256987e-08 1.125019011283256987e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000020265579224e-02 2.448880672454833984e+00 6.390225291252136230e-01 6.390225291252136230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.701838016510009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.178716599941253662e-01 -3.838941609046742087e-09 -3.838941609046742087e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 2.412740945816040039e+00 6.437906622886657715e-01 6.437906622886657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.614301145076751709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.119288086891174316e-01 7.987338790371723007e-09 7.987338790371723007e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.362614870071411133e+00 6.505842208862304688e-01 6.505842208862304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.496792972087860107e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.033160865306854248e-01 -2.279648469993844628e-09 -2.279648469993844628e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-02 2.313014984130859375e+00 6.575227379798889160e-01 6.575227379798889160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.425667345523834229e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.943661808967590332e-01 2.329606729745137272e-09 2.329606729745137272e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704999968409538269e-02 2.263911485671997070e+00 6.646152138710021973e-01 6.646152138710021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.266553938388824463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.850515842437744141e-01 -4.281783816395545728e-09 -4.281783816395545728e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.123333327472209930e-02 2.225735902786254883e+00 6.702907085418701172e-01 6.702907085418701172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.161337882280349731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.774874269962310791e-01 -2.021693035203497857e-09 -2.021693035203497857e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 2.191287994384765625e+00 6.755387187004089355e-01 6.755387187004089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.065266966819763184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.703943550586700439e-01 5.096177702057502756e-09 5.096177702057502756e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 2.170760154724121094e+00 6.787253618240356445e-01 6.787253618240356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.974095553159713745e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.660485804080963135e-01 -1.911532265808091324e-09 -1.911532265808091324e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 2.146928310394287109e+00 6.824820637702941895e-01 6.824820637702941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.921602338552474976e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.608732581138610840e-01 -7.362579879099939717e-09 -7.362579879099939717e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.116472005844116211e+00 6.873750090599060059e-01 6.873750090599060059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.845955252647399902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.540429234504699707e-01 4.954330279360874556e-10 4.954330279360874556e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.086233615875244141e+00 6.923385858535766602e-01 6.923385858535766602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.756349951028823853e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.470173090696334839e-01 2.108162533431823249e-09 2.108162533431823249e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.691362112760543823e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.397889345884323120e-01 1.439794061752763810e-09 1.439794061752763810e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 2.036329030990600586e+00 7.007708549499511719e-01 7.007708549499511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582386046648025513e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.348650693893432617e-01 -4.164439459941604582e-09 -4.164439459941604582e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 2.006670713424682617e+00 7.059305310249328613e-01 7.059305310249328613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.489078551530838013e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.272778302431106567e-01 1.006196370667566953e-08 1.006196370667566953e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.977229714393615723e+00 7.111667394638061523e-01 7.111667394638061523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.394389271736145020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.194627225399017334e-01 -4.139969256300446432e-09 -4.139969256300446432e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.351666729897260666e-02 1.954487919807434082e+00 7.152922153472900391e-01 7.152922153472900391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336009651422500610e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.132295370101928711e-01 4.198067671268290724e-09 4.198067671268290724e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.935103654861450195e+00 7.188659310340881348e-01 7.188659310340881348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.249163970351219177e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.077728062868118286e-01 3.942028037329237122e-09 3.942028037329237122e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158333290368318558e-02 1.915815949440002441e+00 7.224754691123962402e-01 7.224754691123962402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.161446198821067810e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.022032886743545532e-01 -3.138286075454743695e-09 -3.138286075454743695e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.353333331644535065e-02 1.893403530120849609e+00 7.267389297485351562e-01 7.267389297485351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.087262779474258423e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.955433040857315063e-01 -3.119282609986839816e-09 -3.119282609986839816e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.736666634678840637e-02 1.864835977554321289e+00 7.322841882705688477e-01 7.322841882705688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.866824001073837280e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.867425590753555298e-01 2.061995019175810739e-10 2.061995019175810739e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.931666769087314606e-02 1.833315968513488770e+00 7.385524511337280273e-01 7.385524511337280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.715951442718505859e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766137927770614624e-01 2.779895424964706763e-09 2.779895424964706763e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.805180311203002930e+00 7.442857623100280762e-01 7.442857623100280762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.400355488061904907e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.671888977289199829e-01 1.224840673330618301e-09 1.224840673330618301e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.777262330055236816e+00 7.501087784767150879e-01 7.501087784767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.924782156944274902e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.574490070343017578e-01 -3.383103575060886214e-09 -3.383103575060886214e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738333329558372498e-02 1.749561667442321777e+00 7.560236454010009766e-01 7.560236454010009766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.706947505474090576e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.473794579505920410e-01 -1.198793952994492429e-09 -1.198793952994492429e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666659116744995e-02 1.694813370704650879e+00 7.681376338005065918e-01 7.681376338005065918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.212741412222385406e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.260612905025482178e-01 -1.092709034367089771e-09 -1.092709034367089771e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig41_rate2.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.222222148906439543e-04 1.001160264015197754e+00 9.994203448295593262e-01 9.994203448295593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.287054999731481075e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.123130416497588158e-03 -5.297945415705385130e-11 -5.297945415705385130e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 1.026837706565856934e+00 9.868453741073608398e-01 9.868453741073608398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.943203017115592957e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.906270235776901245e-02 -2.615871963485005836e-10 -2.615871963485005836e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.788888782262802124e-03 1.048064112663269043e+00 9.768009781837463379e-01 9.768009781837463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.078396320343017578e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.181373819708824158e-01 4.295679367771754187e-10 4.295679367771754187e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.067130327224731445e+00 9.680354595184326172e-01 9.680354595184326172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.106436029076576233e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.586903631687164307e-01 1.706212060526013374e-09 1.706212060526013374e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.086368441581726074e+00 9.594258666038513184e-01 9.594258666038513184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.399717628955841064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.967138648033142090e-01 -2.085673855845016078e-09 -2.085673855845016078e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.222222207114100456e-03 1.098492622375488281e+00 9.541165232658386230e-01 9.541165232658386230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.622492074966430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.193153053522109985e-01 -3.700790784932905808e-09 -3.700790784932905808e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.113109350204467773e+00 9.478313326835632324e-01 9.478313326835632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.016957104206085205e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.453418225049972534e-01 -1.328192666960603674e-09 -1.328192666960603674e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.132755756378173828e+00 9.395758509635925293e-01 9.395758509635925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.208930253982543945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.784048914909362793e-01 3.843197760033945087e-09 3.843197760033945087e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.216666635125875473e-03 1.145113945007324219e+00 9.344921112060546875e-01 9.344921112060546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.631163895130157471e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.981365919113159180e-01 -2.665824005987360579e-09 -2.665824005987360579e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 1.160058140754699707e+00 9.284533858299255371e-01 9.284533858299255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.717694640159606934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.210086524486541748e-01 2.363941931093904714e-09 2.363941931093904714e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 1.177593946456909180e+00 9.215145707130432129e-01 9.215145707130432129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.005656003952026367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.465580642223358154e-01 -2.996912940034235362e-09 -2.996912940034235362e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.192726135253906250e+00 9.156503081321716309e-01 9.156503081321716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.190736472606658936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.675579726696014404e-01 -6.021139142831088975e-10 -6.021139142831088975e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 1.210506081581115723e+00 9.089008569717407227e-01 9.089008569717407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.471266329288482666e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.910889327526092529e-01 -5.718408857546819490e-09 -5.718408857546819490e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 1.228417634963989258e+00 9.022502303123474121e-01 9.022502303123474121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.647089004516601562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.136278927326202393e-01 -6.450331824225941091e-09 -6.450331824225941091e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 1.254243254661560059e+00 8.929129242897033691e-01 8.929129242897033691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.924645781517028809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.442362189292907715e-01 -3.508148438413627446e-09 -3.508148438413627446e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.269858479499816895e+00 8.874059319496154785e-01 8.874059319496154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.098352491855621338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.617281556129455566e-01 3.236229062508755305e-09 3.236229062508755305e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 1.293473958969116211e+00 8.792677521705627441e-01 8.792677521705627441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.338545501232147217e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.868585169315338135e-01 7.711435046076076105e-09 7.711435046076076105e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.309330940246582031e+00 8.739272356033325195e-01 8.739272356033325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.474626481533050537e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.028848052024841309e-01 7.629648024476409773e-10 7.629648024476409773e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 1.333309054374694824e+00 8.660333156585693359e-01 8.660333156585693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.707836210727691650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.259317755699157715e-01 1.198237953303760150e-09 1.198237953303760150e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.354802846908569336e+00 8.591360449790954590e-01 8.591360449790954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.877911508083343506e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.454401969909667969e-01 -6.397861795903736493e-09 -6.397861795903736493e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 1.387377738952636719e+00 8.489901423454284668e-01 8.489901423454284668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.120096206665039062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.731251239776611328e-01 -1.655011061529876315e-08 -1.655011061529876315e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 1.403798341751098633e+00 8.440100550651550293e-01 8.440100550651550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.262584686279296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.862597227096557617e-01 1.677620531381762703e-08 1.677620531381762703e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 1.439712047576904297e+00 8.334167003631591797e-01 8.334167003631591797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.475339889526367188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.132906079292297363e-01 -1.381390291044226615e-08 -1.381390291044226615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 1.456462740898132324e+00 8.286102414131164551e-01 8.286102414131164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.597772002220153809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.251161098480224609e-01 9.945324563886970282e-09 9.945324563886970282e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 1.487375378608703613e+00 8.199543952941894531e-01 8.199543952941894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.798336267471313477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.457897424697875977e-01 9.887823892995584174e-09 9.887823892995584174e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 1.504400372505187988e+00 8.153015971183776855e-01 8.153015971183776855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.901821851730346680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.565430164337158203e-01 9.212573814920688164e-09 9.212573814920688164e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 1.544452428817749023e+00 8.046606183052062988e-01 8.046606183052062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.064051985740661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.803086400032043457e-01 1.202135990752140060e-08 1.202135990752140060e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 1.567579150199890137e+00 7.987028956413269043e-01 7.987028956413269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182443499565124512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.930480599403381348e-01 -1.345951972098191618e-08 -1.345951972098191618e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 1.602578759193420410e+00 7.899330854415893555e-01 7.899330854415893555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.290733218193054199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.111352086067199707e-01 1.605416954930660722e-08 1.605416954930660722e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 1.637990355491638184e+00 7.813476920127868652e-01 7.813476920127868652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.396620869636535645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.280433177947998047e-01 -8.426539466199756134e-09 -8.426539466199756134e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 1.667791366577148438e+00 7.743354439735412598e-01 7.743354439735412598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.526294946670532227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.412550449371337891e-01 5.821064519295759965e-09 5.821064519295759965e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 1.700859427452087402e+00 7.667711973190307617e-01 7.667711973190307617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.647795438766479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.549268603324890137e-01 1.296580975918004697e-08 1.296580975918004697e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 1.740394234657287598e+00 7.580121755599975586e-01 7.580121755599975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.754993796348571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.700173258781433105e-01 -1.387842374356296204e-08 -1.387842374356296204e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 1.771081924438476562e+00 7.514164447784423828e-01 7.514164447784423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.849838495254516602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.808184623718261719e-01 1.901157276051890221e-08 1.901157276051890221e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 1.802064657211303711e+00 7.449288964271545410e-01 7.449288964271545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942968368530273438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.909886240959167480e-01 -1.064418242435749562e-08 -1.064418242435749562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 1.842724800109863281e+00 7.366645336151123047e-01 7.366645336151123047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.016548514366149902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033226132392883301e-01 -1.790073156371363439e-08 -1.790073156371363439e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 1.893403530120849609e+00 7.267389297485351562e-01 7.267389297485351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.097591757774353027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.172008395195007324e-01 4.913289330943371169e-09 4.913289330943371169e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 1.928654313087463379e+00 7.200668454170227051e-01 7.200668454170227051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.166264057159423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.258833885192871094e-01 -4.038965073505096370e-08 -4.038965073505096370e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 1.964230298995971680e+00 7.135161161422729492e-01 7.135161161422729492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.260175347328186035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.339338302612304688e-01 -5.011770554119721055e-09 -5.011770554119721055e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.003385543823242188e+00 7.065090537071228027e-01 7.065090537071228027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.320192456245422363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.420298695564270020e-01 -1.796081505744950846e-08 -1.796081505744950846e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.329225540161132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.518157005310058594e-01 -4.262176389602245763e-09 -4.262176389602245763e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.096298694610595703e+00 6.906744837760925293e-01 6.906744837760925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.374351024627685547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.583555817604064941e-01 1.933346993610030040e-08 1.933346993610030040e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 2.150329113006591797e+00 6.819421648979187012e-01 6.819421648979187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.445874810218811035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.661645650863647461e-01 1.242472080775769427e-08 1.242472080775769427e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 2.184424877166748047e+00 6.765991449356079102e-01 6.765991449356079102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.475555539131164551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.704590201377868652e-01 2.382390107413812075e-08 2.382390107413812075e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.661111049354076385e-03 2.236131429672241211e+00 6.687307953834533691e-01 6.687307953834533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.500466108322143555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.762450814247131348e-01 -7.767376075662468793e-09 -7.767376075662468793e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.288412570953369141e+00 6.610477566719055176e-01 6.610477566719055176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.512571215629577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.811949491500854492e-01 3.528739966895955149e-08 3.528739966895955149e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.341297864913940430e+00 6.535392403602600098e-01 6.535392403602600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.572993636131286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.853613734245300293e-01 7.275964719610783504e-09 7.275964719610783504e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.384028673171997070e+00 6.476557850837707520e-01 6.476557850837707520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.577039599418640137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.881325721740722656e-01 -9.187402838506386615e-09 -9.187402838506386615e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.445251464843750000e+00 6.394965648651123047e-01 6.394965648651123047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.576657533645629883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.913640975952148438e-01 -1.978428088023065357e-08 -1.978428088023065357e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.499908685684204102e+00 6.324670314788818359e-01 6.324670314788818359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.599175572395324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.934956192970275879e-01 1.111652636609505862e-08 1.111652636609505862e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.555170297622680664e+00 6.255903840065002441e-01 6.255903840065002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.656072378158569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.950189352035522461e-01 8.436899179287138395e-09 8.436899179287138395e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.599833726882934570e+00 6.201934814453125000e-01 6.201934814453125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.647660374641418457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.958072066307067871e-01 8.214556146413087845e-09 8.214556146413087845e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.663750410079956055e+00 6.127075552940368652e-01 6.127075552940368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.657825350761413574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.964028954505920410e-01 -4.436525102846644586e-08 -4.436525102846644586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 2.713136196136474609e+00 6.071055531501770020e-01 6.071055531501770020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.655509114265441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.964025974273681641e-01 4.248676077622803859e-09 4.248676077622803859e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.755301237106323242e+00 6.024423241615295410e-01 6.024423241615295410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.686271071434020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.961268663406372070e-01 3.337760290378355421e-08 3.337760290378355421e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.821089744567871094e+00 5.953763127326965332e-01 5.953763127326965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.684634327888488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.953201174736022949e-01 -3.026289618901500944e-08 -3.026289618901500944e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093888934701681137e-02 2.887620449066162109e+00 5.884776115417480469e-01 5.884776115417480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.661213874816894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.940268158912658691e-01 -2.654360287124291062e-08 -2.654360287124291062e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 2.939064502716064453e+00 5.833046436309814453e-01 5.833046436309814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.691447138786315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.927194476127624512e-01 -3.312568708224716829e-08 -3.312568708224716829e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.222777832299470901e-02 3.015015602111816406e+00 5.759108066558837891e-01 5.759108066558837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.690272331237792969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.904519677162170410e-01 3.985944374562677694e-08 3.985944374562677694e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.016666561365127563e-03 3.071641683578491211e+00 5.705776214599609375e-01 5.705776214599609375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.682682871818542480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.884779810905456543e-01 4.583358759191469289e-08 4.583358759191469289e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 3.116460561752319336e+00 5.664598941802978516e-01 5.664598941802978516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.700930833816528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.867734670639038086e-01 -1.793945614281255985e-08 -1.793945614281255985e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 3.190546274185180664e+00 5.598446130752563477e-01 5.598446130752563477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.652622461318969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.837878704071044922e-01 -1.339233790531579871e-08 -1.339233790531579871e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 3.265501976013183594e+00 5.533819794654846191e-01 5.533819794654846191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.677399516105651855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.805453181266784668e-01 -4.817827914394001709e-08 -4.817827914394001709e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.332851886749267578e+00 5.477620959281921387e-01 5.477620959281921387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.660513520240783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.774781227111816406e-01 4.272778397762522218e-08 4.272778397762522218e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.388066053390502930e+00 5.432804226875305176e-01 5.432804226875305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688719630241394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.748784065246582031e-01 -1.064583443621813785e-08 -1.064583443621813785e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.452349901199340820e+00 5.381986498832702637e-01 5.381986498832702637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.646798491477966309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.717925548553466797e-01 -2.302081014704526751e-08 -2.302081014704526751e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.287777815014123917e-02 3.539026260375976562e+00 5.315670967102050781e-01 5.315670967102050781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.671128511428833008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.675749301910400391e-01 -4.914090823149308562e-08 -4.914090823149308562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.595915794372558594e+00 5.273454785346984863e-01 5.273454785346984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.639617323875427246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.647708296775817871e-01 4.152268218149401946e-08 4.152268218149401946e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.662132978439331055e+00 5.225561261177062988e-01 5.225561261177062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.647922635078430176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.615022301673889160e-01 5.630374744214350358e-08 5.630374744214350358e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 3.706626176834106445e+00 5.194103717803955078e-01 5.194103717803955078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.659803032875061035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.593070507049560547e-01 2.721053249388205586e-08 2.721053249388205586e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 3.791899442672729492e+00 5.135368108749389648e-01 5.135368108749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.611349821090698242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.551350235939025879e-01 -2.449455394071264891e-08 -2.449455394071264891e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 3.841678380966186523e+00 5.101988911628723145e-01 5.101988911628723145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.618769407272338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.527191877365112305e-01 5.357065901989699341e-08 5.357065901989699341e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.352222170680761337e-02 3.937684535980224609e+00 5.039408206939697266e-01 5.039408206939697266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.590876221656799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.481307029724121094e-01 2.032345491898013279e-08 2.032345491898013279e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 3.993042945861816406e+00 5.004353523254394531e-01 5.004353523254394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.575283050537109375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.455314040184020996e-01 -1.047646236429500277e-07 -1.047646236429500277e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 4.081531524658203125e+00 4.949809014797210693e-01 4.949809014797210693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.566305398941040039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.414587378501892090e-01 4.156743216299219057e-08 4.156743216299219057e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.147332191467285156e+00 4.910385608673095703e-01 4.910385608673095703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.560798525810241699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.385040163993835449e-01 -1.152008053395547904e-07 -1.152008053395547904e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 4.227958202362060547e+00 4.863339960575103760e-01 4.863339960575103760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.551627755165100098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.349742889404296875e-01 1.046103079715976492e-07 1.046103079715976492e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 4.285314083099365234e+00 4.830684363842010498e-01 4.830684363842010498e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.545813918113708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.325302600860595703e-01 -5.566846539295511320e-08 -5.566846539295511320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 4.362417221069335938e+00 4.787804484367370605e-01 4.787804484367370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.523326873779296875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.293272256851196289e-01 4.672727982324431650e-08 4.672727982324431650e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.661111049354076385e-03 4.435362339019775391e+00 4.748270511627197266e-01 4.748270511627197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.496510148048400879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.263927102088928223e-01 2.645970198500435799e-08 2.645970198500435799e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.480555627495050430e-02 4.548324108123779297e+00 4.688935875892639160e-01 4.688935875892639160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.455120682716369629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.220195770263671875e-01 -8.517338301317067817e-08 -8.517338301317067817e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 4.602827072143554688e+00 4.661091864109039307e-01 4.661091864109039307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.436830401420593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.199991583824157715e-01 -3.323339115013368428e-08 -3.323339115013368428e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 4.687744617462158203e+00 4.618681669235229492e-01 4.618681669235229492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.420668005943298340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.169477581977844238e-01 3.711869567268877290e-08 3.711869567268877290e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 4.748171806335449219e+00 4.589197933673858643e-01 4.589197933673858643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.415945529937744141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.148570656776428223e-01 -6.415461939468514174e-08 -6.415461939468514174e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 4.824216842651367188e+00 4.552884101867675781e-01 4.552884101867675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.391099929809570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.123114109039306641e-01 1.000295526409900049e-07 1.000295526409900049e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 4.890599727630615234e+00 4.521878957748413086e-01 4.521878957748413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.391191124916076660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.101732134819030762e-01 2.342915195185923949e-08 2.342915195185923949e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.609444431960582733e-02 5.019571304321289062e+00 4.463408887386322021e-01 4.463408887386322021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.328805923461914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.062067627906799316e-01 -2.046863301075063646e-08 -2.046863301075063646e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 5.087280273437500000e+00 4.433606564998626709e-01 4.433606564998626709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.321074008941650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.042472004890441895e-01 -5.219573040449176915e-08 -5.219573040449176915e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 5.171257972717285156e+00 4.397459924221038818e-01 4.397459924221038818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.294066548347473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.019135594367980957e-01 -1.299819984978967113e-07 -1.299819984978967113e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 5.298513412475585938e+00 4.344331622123718262e-01 4.344331622123718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.262458205223083496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.985725998878479004e-01 1.856912490438844543e-08 1.856912490438844543e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.016666561365127563e-03 5.373495101928710938e+00 4.313915073871612549e-01 4.313915073871612549e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.227655649185180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.967328429222106934e-01 2.958927325380500406e-08 2.958927325380500406e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 5.465215206146240234e+00 4.277562499046325684e-01 4.277562499046325684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.222397327423095703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.945851087570190430e-01 1.118373802455607802e-07 1.118373802455607802e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 5.541316032409667969e+00 4.248088300228118896e-01 4.248088300228118896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.220003008842468262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.928988337516784668e-01 1.091398189601022750e-07 1.091398189601022750e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 5.617942810058593750e+00 4.219017624855041504e-01 4.219017624855041504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.194110751152038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.912787795066833496e-01 -2.616047822812106460e-08 -2.616047822812106460e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 5.722812175750732422e+00 4.180182516574859619e-01 4.180182516574859619e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.166737914085388184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.891820669174194336e-01 1.113658640861103777e-07 1.113658640861103777e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 5.795093536376953125e+00 4.154031574726104736e-01 4.154031574726104736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.168225646018981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.878253459930419922e-01 4.681714926846325397e-08 4.681714926846325397e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 5.867827892303466797e+00 4.128205478191375732e-01 4.128205478191375732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.162024378776550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.865230441093444824e-01 9.047641924553317949e-08 9.047641924553317949e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 5.969324111938476562e+00 4.092959165573120117e-01 4.092959165573120117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.146517038345336914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.848090529441833496e-01 1.339185473625548184e-07 1.339185473625548184e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 6.048845291137695312e+00 4.065966308116912842e-01 4.065966308116912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.152280211448669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.835519313812255859e-01 1.426601841103547486e-07 1.426601841103547486e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.352222170680761337e-02 6.169163227081298828e+00 4.026121497154235840e-01 4.026121497154235840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.134566903114318848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.817724347114562988e-01 1.449952833354473114e-07 1.449952833354473114e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 6.250000000000000000e+00 4.000000059604644775e-01 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.132882475852966309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.806719541549682617e-01 -1.192092895507812500e-07 -1.192092895507812500e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 6.111723423004150391e+00 4.044996500015258789e-01 4.044996500015258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.070286870002746582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.645506262779235840e-01 -7.386412903542804997e-08 -7.386412903542804997e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 6.037487983703613281e+00 4.069788753986358643e-01 4.069788753986358643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.022855281829833984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.565730214118957520e-01 -9.224947916663950309e-09 -9.224947916663950309e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 5.963656902313232422e+00 4.094903469085693359e-01 4.094903469085693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967259645462036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.488969564437866211e-01 3.720708718901732937e-08 3.720708718901732937e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 5.901595592498779297e+00 4.116378128528594971e-01 4.116378128528594971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911993026733398438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.426281571388244629e-01 6.818930842200643383e-08 6.818930842200643383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.866666695103049278e-03 5.867827892303466797e+00 4.128205478191375732e-01 4.128205478191375732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.847454309463500977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.392883896827697754e-01 7.520281997130950913e-08 7.520281997130950913e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 5.778350830078125000e+00 4.160045385360717773e-01 4.160045385360717773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.799759268760681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.305021882057189941e-01 -1.778471414581872523e-08 -1.778471414581872523e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 5.711717605590820312e+00 4.184240400791168213e-01 4.184240400791168213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.730440855026245117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.241066694259643555e-01 3.346153221173153725e-08 3.346153221173153725e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 5.628946304321289062e+00 4.214892089366912842e-01 4.214892089366912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.693573594093322754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.162505388259887695e-01 -1.369828623865032569e-07 -1.369828623865032569e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 5.557664871215820312e+00 4.241835474967956543e-01 4.241835474967956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.665417551994323730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.095676660537719727e-01 1.140762719842314254e-07 1.140762719842314254e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 5.503200054168701172e+00 4.262774586677551270e-01 4.262774586677551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.595330238342285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.045063972473144531e-01 2.571323420852422714e-08 2.571323420852422714e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 5.438130855560302734e+00 4.288201332092285156e-01 4.288201332092285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.531066894531250000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.984702348709106445e-01 1.213390419252391439e-07 1.213390419252391439e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 5.373495101928710938e+00 4.313915073871612549e-01 4.313915073871612549e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.490048766136169434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.924877166748046875e-01 -4.117350727028679103e-08 -4.117350727028679103e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 5.287884235382080078e+00 4.348695874214172363e-01 4.348695874214172363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429229974746704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.845383644104003906e-01 -4.083943849764182232e-08 -4.083943849764182232e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 5.240024566650390625e+00 4.368509948253631592e-01 4.368509948253631592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.385460495948791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.800988316535949707e-01 1.144088912496954435e-07 1.144088912496954435e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 5.160757064819335938e+00 4.401931464672088623e-01 4.401931464672088623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.352496743202209473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.726874113082885742e-01 -1.180913500320457388e-07 -1.180913500320457388e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.438889075070619583e-03 5.108232975006103516e+00 4.424504637718200684e-01 4.424504637718200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.302852034568786621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.677540540695190430e-01 1.267840161744970828e-07 1.267840161744970828e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 5.061194896697998047e+00 4.445017278194427490e-01 4.445017278194427490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.241196990013122559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633080244064331055e-01 -6.370100891217589378e-09 -6.370100891217589378e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 4.972944736480712891e+00 4.484284818172454834e-01 4.484284818172454834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.187990903854370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.548447608947753906e-01 -8.591689493187004700e-08 -8.591689493187004700e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 4.926535606384277344e+00 4.505356848239898682e-01 4.505356848239898682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.133329868316650391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.503481268882751465e-01 6.681605668745760340e-08 6.681605668745760340e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 4.859908580780029297e+00 4.536134898662567139e-01 4.536134898662567139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.082507371902465820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.437999606132507324e-01 5.637213007503305562e-08 5.637213007503305562e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.223333273082971573e-02 4.763306140899658203e+00 4.581901431083679199e-01 4.581901431083679199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.041688323020935059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.340861320495605469e-01 2.276813404478161829e-08 2.276813404478161829e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.505555611103773117e-03 4.727972030639648438e+00 4.598990976810455322e-01 4.598990976810455322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.987288355827331543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.304743885993957520e-01 -1.061506793575972551e-08 -1.061506793575972551e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 4.662705898284912109e+00 4.631066024303436279e-01 4.631066024303436279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.917158722877502441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.236847639083862305e-01 -5.719540752124885330e-08 -5.719540752124885330e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 4.587949752807617188e+00 4.668643176555633545e-01 4.668643176555633545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.887088179588317871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.157076954841613770e-01 1.665469540057529230e-08 1.665469540057529230e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.016666561365127563e-03 4.518685340881347656e+00 4.704288542270660400e-01 4.704288542270660400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.827119946479797363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.081113219261169434e-01 -5.724837137677241117e-08 -5.724837137677241117e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.449990272521972656e+00 4.740459918975830078e-01 4.740459918975830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.775009393692016602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.003537178039550781e-01 4.247755214237258770e-08 4.247755214237258770e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 4.396402359008789062e+00 4.769262969493865967e-01 4.769262969493865967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.739193558692932129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.941406488418579102e-01 1.974918006908410462e-08 1.974918006908410462e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 4.338263988494873047e+00 4.801113903522491455e-01 4.801113903522491455e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.697222948074340820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.872189998626708984e-01 3.710516693899990059e-08 3.710516693899990059e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.270959377288818359e+00 4.838795363903045654e-01 4.838795363903045654e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.625031590461730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.789532065391540527e-01 -5.446193540592503268e-08 -5.446193540592503268e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 4.204181194305419922e+00 4.877073466777801514e-01 4.877073466777801514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.578881502151489258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.704706311225891113e-01 -1.194642607060814044e-08 -1.194642607060814044e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 4.161518573760986328e+00 4.902008771896362305e-01 4.902008771896362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.543634295463562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.649068951606750488e-01 -5.431104455055901781e-08 -5.431104455055901781e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 4.086219787597656250e+00 4.946968555450439453e-01 4.946968555450439453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.456576943397521973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.547655820846557617e-01 -1.929365112118830439e-08 -1.929365112118830439e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 4.034835338592529297e+00 4.978368878364562988e-01 4.978368878364562988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.380182862281799316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.476408004760742188e-01 3.731362596681719879e-08 3.731362596681719879e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.960696935653686523e+00 5.024746656417846680e-01 5.024746656417846680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.346246957778930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.370297431945800781e-01 2.285085543007880915e-08 2.285085543007880915e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.900980472564697266e+00 5.063060522079467773e-01 5.063060522079467773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.302332639694213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.282696485519409180e-01 -1.221187062583339866e-08 -1.221187062583339866e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 3.846226930618286133e+00 5.098971128463745117e-01 5.098971128463745117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.235695242881774902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.200974345207214355e-01 -4.441383794073772151e-08 -4.441383794073772151e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.778358459472656250e+00 5.144562125205993652e-01 5.144562125205993652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.177350044250488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.097836852073669434e-01 5.352660537027986720e-08 5.352660537027986720e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.706626176834106445e+00 5.194103717803955078e-01 5.194103717803955078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.130667090415954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.987373352050781250e-01 3.799304693075100658e-08 3.799304693075100658e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 3.679913282394409180e+00 5.212922096252441406e-01 5.212922096252441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.071754455566406250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.946531653404235840e-01 -2.599519177692855010e-08 -2.599519177692855010e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000019818544388e-02 3.609126091003417969e+00 5.263795256614685059e-01 5.263795256614685059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.994075596332550049e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.835849106311798096e-01 -3.433002149222375010e-08 -3.433002149222375010e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 3.556468009948730469e+00 5.302620530128479004e-01 5.302620530128479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.961929619312286377e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.752762913703918457e-01 -1.959034534593229182e-08 -1.959034534593229182e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 3.491217613220214844e+00 5.351943969726562500e-01 5.351943969726562500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.888723194599151611e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.647473394870758057e-01 6.529745633088168688e-10 6.529745633088168688e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 3.439466953277587891e+00 5.392056107521057129e-01 5.392056107521057129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.805108904838562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.562143981456756592e-01 -1.981986486043751938e-08 -1.981986486043751938e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 3.383796930313110352e+00 5.436230301856994629e-01 5.436230301856994629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.743433594703674316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.467796981334686279e-01 -1.840419372456381097e-09 -1.840419372456381097e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.328617811203002930e+00 5.481103658676147461e-01 5.481103658676147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.670550227165222168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.371322095394134521e-01 -2.223843154069982120e-08 -2.223843154069982120e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 3.273892164230346680e+00 5.526724457740783691e-01 5.526724457740783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.606702625751495361e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.272385537624359131e-01 3.608707999092075625e-09 3.608707999092075625e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.661111049354076385e-03 3.211263895034790039e+00 5.580357313156127930e-01 5.580357313156127930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.516583979129791260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.154638946056365967e-01 -2.119143616141627717e-08 -2.119143616141627717e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.433333270251750946e-03 3.169895410537719727e+00 5.616652369499206543e-01 5.616652369499206543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.441566765308380127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.074349701404571533e-01 1.378190006562363124e-08 1.378190006562363124e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 3.116460561752319336e+00 5.664598941802978516e-01 5.664598941802978516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.374217689037322998e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.967003822326660156e-01 1.261008719666278921e-08 1.261008719666278921e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 3.067577123641967773e+00 5.709555149078369141e-01 5.709555149078369141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.324048757553100586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.865288794040679932e-01 1.605784305525048694e-08 1.605784305525048694e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 3.015015602111816406e+00 5.759108066558837891e-01 5.759108066558837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.233135581016540527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.751844763755798340e-01 1.161530605031657615e-08 1.161530605031657615e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.366666734218597412e-03 2.962942600250244141e+00 5.809494853019714355e-01 5.809494853019714355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.151400029659271240e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.635174036026000977e-01 -7.102155308302826597e-09 -7.102155308302826597e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 2.907366037368774414e+00 5.864758491516113281e-01 5.864758491516113281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.049196839332580566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.505642414093017578e-01 -2.034229851233249065e-08 -2.034229851233249065e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 2.871906518936157227e+00 5.900853872299194336e-01 5.900853872299194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.975426554679870605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.420551717281341553e-01 6.999677282237826148e-09 6.999677282237826148e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094444375485181808e-02 2.805524587631225586e+00 5.970256328582763672e-01 5.970256328582763672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.889032602310180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.254235088825225830e-01 -2.346251193330317619e-08 -2.346251193330317619e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.759153604507446289e+00 6.020215749740600586e-01 6.020215749740600586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.798496723175048828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.133664429187774658e-01 -7.286615755219827406e-09 -7.286615755219827406e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 2.724612474441528320e+00 6.058256030082702637e-01 6.058256030082702637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.709897100925445557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.041386008262634277e-01 -2.271619337079755496e-08 -2.271619337079755496e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 2.675089120864868164e+00 6.114076375961303711e-01 6.114076375961303711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.573643267154693604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.904469966888427734e-01 1.112002223635499831e-08 1.112002223635499831e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 2.633577108383178711e+00 6.162074804306030273e-01 6.162074804306030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.487188816070556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.785994410514831543e-01 -1.541952343586672214e-09 -1.541952343586672214e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.588623523712158203e+00 6.215349435806274414e-01 6.215349435806274414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.424911499023437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.653396427631378174e-01 -1.127975934878122644e-08 -1.127975934878122644e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 2.536693334579467773e+00 6.278646588325500488e-01 6.278646588325500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.284766376018524170e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.494306415319442749e-01 5.508022482558772026e-09 5.508022482558772026e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.492577791213989258e+00 6.333964467048645020e-01 6.333964467048645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.195981085300445557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.354471087455749512e-01 3.338792353702046967e-09 3.338792353702046967e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077777758240699768e-03 2.452512502670288086e+00 6.385492086410522461e-01 6.385492086410522461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.091455996036529541e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.223512530326843262e-01 -8.018240293949929764e-09 -8.018240293949929764e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 2.423563957214355469e+00 6.423515081405639648e-01 6.423515081405639648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.978539764881134033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.126677036285400391e-01 -1.021615148033561127e-08 -1.021615148033561127e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 2.376869678497314453e+00 6.486304402351379395e-01 6.486304402351379395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.887097001075744629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.965077370405197144e-01 -1.572288965689949691e-10 -1.572288965689949691e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 2.327119588851928711e+00 6.555270552635192871e-01 6.555270552635192871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.722879946231842041e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.786227375268936157e-01 4.127663544295501197e-09 4.127663544295501197e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.284904241561889648e+00 6.615550518035888672e-01 6.615550518035888672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.588085234165191650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.629276424646377563e-01 -2.182922287374822190e-09 -2.182922287374822190e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.246521234512329102e+00 6.671826243400573730e-01 6.671826243400573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.473699450492858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.482150703668594360e-01 1.768445834215981449e-09 1.768445834215981449e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.794444587081670761e-03 2.215364217758178711e+00 6.718578934669494629e-01 6.718578934669494629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.378658801317214966e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.359643489122390747e-01 3.614957222453085706e-10 3.614957222453085706e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 2.194723606109619141e+00 6.750097870826721191e-01 6.750097870826721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.289459258317947388e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.277053356170654297e-01 -2.384525910059664966e-09 -2.384525910059664966e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000099092721939e-03 2.167343378067016602e+00 6.792601346969604492e-01 6.792601346969604492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.177634537220001221e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.165090799331665039e-01 -2.316264957613611841e-09 -2.316264957613611841e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861111123114824295e-03 2.146928310394287109e+00 6.824820637702941895e-01 6.824820637702941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.048441767692565918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.080147251486778259e-01 4.611724335745748249e-10 4.611724335745748249e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727777585387229919e-03 2.106358766555786133e+00 6.890231966972351074e-01 6.890231966972351074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.914408951997756958e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.058582782745361328e-02 6.020295373332373856e-10 6.020295373332373856e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.655555710196495056e-03 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.730242371559143066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.812899559736251831e-02 6.903444482730947129e-11 6.903444482730947129e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.722222246229648590e-03 2.016541957855224609e+00 7.042005658149719238e-01 7.042005658149719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.550867259502410889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.972878098487854004e-02 -7.114311362244052361e-10 -7.114311362244052361e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.158888917416334152e-02 1.957732677459716797e+00 7.146992087364196777e-01 7.146992087364196777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.374750584363937378e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.103583328425884247e-02 -3.214881694191262795e-10 -3.214881694191262795e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.480555627495050430e-02 1.883866071701049805e+00 7.285762429237365723e-01 7.285762429237365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.062928289175033569e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.748320087790489197e-02 2.188322412166598951e-09 2.188322412166598951e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.011111222207546234e-03 1.839603900909423828e+00 7.372891306877136230e-01 7.372891306877136230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.838078379631042480e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.162342846393585205e-02 -4.882169335473918181e-09 -4.882169335473918181e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.372222073376178741e-03 1.798951625823974609e+00 7.455731630325317383e-01 7.455731630325317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.274607568979263306e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.470575183629989624e-02 3.616964505681607989e-09 3.616964505681607989e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999983161687851e-02 1.725124597549438477e+00 7.613594532012939453e-01 7.613594532012939453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.476210892200469971e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.097732409834861755e-01 -8.151932462396871415e-09 -8.151932462396871415e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig41_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.933333260240033269e-04 1.001160264015197754e+00 9.994203448295593262e-01 9.994203448295593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.786116441711783409e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.123133676126599312e-03 4.938857656178186062e-11 4.938857656178186062e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.015116691589355469e+00 9.925262928009033203e-01 9.925262928009033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.412508592009544373e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.970032557845115662e-02 -2.919953168145639211e-11 -2.919953168145639211e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999985247850418e-03 1.022141218185424805e+00 9.891098737716674805e-01 9.891098737716674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.790479853749275208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.730688199400901794e-02 -6.331875024301325539e-10 -6.331875024301325539e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.036242604255676270e+00 9.823568463325500488e-01 9.823568463325500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.402336180210113525e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.127639979124069214e-02 1.099403235116369615e-09 1.099403235116369615e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000027641654015e-03 1.048064112663269043e+00 9.768009781837463379e-01 9.768009781837463379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.170917004346847534e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.183477044105529785e-01 -8.447123001076306537e-10 -8.447123001076306537e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999970495700836e-03 1.062363147735595703e+00 9.702050089836120605e-01 9.702050089836120605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.487570554018020630e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.495527774095535278e-01 -1.545685357484671840e-09 -1.545685357484671840e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156666665337979794e-03 1.069528341293334961e+00 9.669496417045593262e-01 9.669496417045593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.716196835041046143e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.645729243755340576e-01 -1.077565592311202636e-09 -1.077565592311202636e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999970495700836e-03 1.083972454071044922e+00 9.604856371879577637e-01 9.604856371879577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.008184343576431274e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.937619149684906006e-01 -1.599401500129715714e-09 -1.599401500129715714e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000027641654015e-03 1.096062421798706055e+00 9.551736712455749512e-01 9.551736712455749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.281107008457183838e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.171013653278350830e-01 -3.484835531253338559e-09 -3.484835531253338559e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.118010163307189941e+00 9.457516670227050781e-01 9.457516670227050781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.574985921382904053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.572063803672790527e-01 2.871027859896457812e-10 2.871027859896457812e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156666665337979794e-03 1.125360250473022461e+00 9.426581263542175293e-01 9.426581263542175293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.759273648262023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.700029015541076660e-01 -1.732481713645483978e-09 -1.732481713645483978e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.147598028182983398e+00 9.334802031517028809e-01 9.334802031517028809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.062030375003814697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.070283532142639160e-01 -2.341074889500305289e-09 -2.341074889500305289e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999985247850418e-03 1.155066132545471191e+00 9.304575920104980469e-01 9.304575920104980469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.294210135936737061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.189022541046142578e-01 -2.564716439223957423e-09 -2.564716439223957423e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.175077676773071289e+00 9.225007295608520508e-01 9.225007295608520508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.557485640048980713e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.494788408279418945e-01 4.587620949791926250e-09 4.587620949791926250e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.190193653106689453e+00 9.166238903999328613e-01 9.166238903999328613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.722220361232757568e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.714262247085571289e-01 4.351441873495787149e-09 4.351441873495787149e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.215616464614868164e+00 9.069883227348327637e-01 9.069883227348327637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.020214080810546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.063117504119873047e-01 -7.738528040590608725e-09 -7.738528040590608725e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.733333040960133076e-04 1.220737695693969727e+00 9.050838351249694824e-01 9.050838351249694824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.230442941188812256e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.130448698997497559e-01 4.520554597320369794e-09 4.520554597320369794e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.238724470138549805e+00 8.984887599945068359e-01 8.984887599945068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.466806054115295410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359773099422454834e-01 -7.088251763320840837e-09 -7.088251763320840837e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.259445071220397949e+00 8.910670280456542969e-01 8.910670280456542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.645193517208099365e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.610763490200042725e-01 -3.432695905303262407e-09 -3.432695905303262407e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.277713656425476074e+00 8.846738934516906738e-01 8.846738934516906738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.891351461410522461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.821130633354187012e-01 -1.169222940688996459e-09 -1.169222940688996459e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.298756480216979980e+00 8.774777650833129883e-01 8.774777650833129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.128808021545410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.051668882369995117e-01 -5.094694444096603547e-09 -5.094694444096603547e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.322638034820556641e+00 8.695198297500610352e-01 8.695198297500610352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.357024073600769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.299139022827148438e-01 -2.579666258384349931e-09 -2.579666258384349931e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.316666767001152039e-03 1.338672041893005371e+00 8.642967343330383301e-01 8.642967343330383301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.501514077186584473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.457335114479064941e-01 -7.868493412388488650e-09 -7.868493412388488650e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.360208988189697266e+00 8.574270009994506836e-01 8.574270009994506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.728695392608642578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.660526156425476074e-01 8.208921542518510250e-09 8.208921542518510250e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.379191875457763672e+00 8.515058755874633789e-01 8.515058755874633789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.894860029220581055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.831251740455627441e-01 -9.356146080108374008e-09 -9.356146080108374008e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.406548619270324707e+00 8.431845307350158691e-01 8.431845307350158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.056634187698364258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.064566969871520996e-01 -2.016712130625819555e-09 -2.016712130625819555e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.425850868225097656e+00 8.374578356742858887e-01 8.374578356742858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.233419775962829590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.220608949661254883e-01 2.471232107836840441e-10 2.471232107836840441e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.448075294494628906e+00 8.310065269470214844e-01 8.310065269470214844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.401613950729370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.392146348953247070e-01 -3.941060811030183686e-10 -3.941060811030183686e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.476103544235229492e+00 8.230791687965393066e-01 8.230791687965393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.585280299186706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.596921682357788086e-01 4.516174101354408776e-10 4.516174101354408776e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 1.498714566230773926e+00 8.168466687202453613e-01 8.168466687202453613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.763149499893188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.753219962120056152e-01 -6.302869337559968699e-11 -6.302869337559968699e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.527226448059082031e+00 8.091858625411987305e-01 8.091858625411987305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.895223259925842285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.939957737922668457e-01 1.628133361464279005e-08 1.628133361464279005e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 1.558877110481262207e+00 8.009290695190429688e-01 8.009290695190429688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.018371820449829102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.134602069854736328e-01 -9.051603910847916268e-09 -9.051603910847916268e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.587952852249145508e+00 7.935625910758972168e-01 7.935625910758972168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.175035476684570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.302480936050415039e-01 -1.363866886094911024e-08 -1.363866886094911024e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 1.614348053932189941e+00 7.870483398437500000e-01 7.870483398437500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.306289076805114746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.446429729461669922e-01 -1.350027645230511553e-08 -1.350027645230511553e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 1.649863243103027344e+00 7.785311937332153320e-01 7.785311937332153320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.400854229927062988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.628611326217651367e-01 1.830242979394824943e-08 1.830242979394824943e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 1.688804149627685547e+00 7.695030570030212402e-01 7.695030570030212402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.515240907669067383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.814168334007263184e-01 1.682808203895547194e-08 1.682808203895547194e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 1.709948539733886719e+00 7.647306323051452637e-01 7.647306323051452637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.639184594154357910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.908867001533508301e-01 2.674845234196254751e-09 2.674845234196254751e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 1.755704522132873535e+00 7.546998858451843262e-01 7.546998858451843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.707299590110778809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.101540207862854004e-01 -1.646024827550718328e-08 -1.646024827550718328e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 1.786553025245666504e+00 7.481557726860046387e-01 7.481557726860046387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.821224927902221680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.221775293350219727e-01 -2.014665767546830466e-09 -2.014665767546830466e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.860000055283308029e-03 1.817643165588378906e+00 7.417297363281250000e-01 7.417297363281250000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.878100275993347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.335885405540466309e-01 -1.614680655848133028e-08 -1.614680655848133028e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 1.852184891700744629e+00 7.347808480262756348e-01 7.347808480262756348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.940864562988281250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.454894423484802246e-01 6.130761676104157232e-09 6.130761676104157232e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 1.887051701545715332e+00 7.279610037803649902e-01 7.279610037803649902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.056563735008239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.567193150520324707e-01 1.301029328715230804e-08 1.301029328715230804e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 1.925433754920959473e+00 7.206687927246093750e-01 7.206687927246093750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.083000779151916504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.682348728179931641e-01 6.238224159460514784e-09 6.238224159460514784e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 1.977229714393615723e+00 7.111667394638061523e-01 7.111667394638061523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.148245811462402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.825035095214843750e-01 3.195174258507904597e-08 3.195174258507904597e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 2.013248682022094727e+00 7.047762870788574219e-01 7.047762870788574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.192924857139587402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.915509581565856934e-01 2.238652996311429888e-08 2.238652996311429888e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 2.056212663650512695e+00 6.973744034767150879e-01 6.973744034767150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.288323283195495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.015285372734069824e-01 5.954916559858247638e-09 5.954916559858247638e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.106358766555786133e+00 6.890231966972351074e-01 6.890231966972351074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.304307460784912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.121251702308654785e-01 2.008604838010796811e-08 2.008604838010796811e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.157109022140502930e+00 6.808696389198303223e-01 6.808696389198303223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.332588076591491699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.217501282691955566e-01 -2.957278866233536974e-08 -2.957278866233536974e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 2.194723606109619141e+00 6.750097870826721191e-01 6.750097870826721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.373769521713256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.281809329986572266e-01 -7.071463414831669070e-10 -7.071463414831669070e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.246521234512329102e+00 6.671826243400573730e-01 6.671826243400573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.413071632385253906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.362143278121948242e-01 -6.730431323376251385e-09 -6.730431323376251385e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 2.298923015594482422e+00 6.595348715782165527e-01 6.595348715782165527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.402434587478637695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.433776736259460449e-01 3.604691301006823778e-08 3.604691301006823778e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 2.337749242782592773e+00 6.540350914001464844e-01 6.540350914001464844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.478232026100158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.480571746826171875e-01 1.912259506298141787e-08 1.912259506298141787e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 2.384028673171997070e+00 6.476557850837707520e-01 6.476557850837707520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.455725908279418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.530450105667114258e-01 -2.721421310525329318e-09 -2.721421310525329318e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 2.441625118255615234e+00 6.399713158607482910e-01 6.399713158607482910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.510016798973083496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.584169983863830566e-01 2.866603665552247548e-08 2.866603665552247548e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 2.492577791213989258e+00 6.333964467048645020e-01 6.333964467048645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.481428027153015137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.623847007751464844e-01 2.849713354180494207e-08 2.849713354180494207e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 2.562592744827270508e+00 6.246837377548217773e-01 6.246837377548217773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.469261527061462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.668457508087158203e-01 -2.904357643274124712e-08 -2.904357643274124712e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 2.599833726882934570e+00 6.201934814453125000e-01 6.201934814453125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.512111306190490723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.686661958694458008e-01 -2.531260179239325225e-08 -2.531260179239325225e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 2.659965276718139648e+00 6.131433248519897461e-01 6.131433248519897461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.495112657546997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.710507392883300781e-01 4.626682681418969878e-08 4.626682681418969878e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 2.713136196136474609e+00 6.071055531501770020e-01 6.071055531501770020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.546857833862304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.725226163864135742e-01 2.716660674195736647e-08 2.716660674195736647e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 2.778422355651855469e+00 5.999304056167602539e-01 5.999304056167602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.512744903564453125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.736524820327758789e-01 3.912543178330452065e-08 3.912543178330452065e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 2.824954271316528320e+00 5.949689149856567383e-01 5.949689149856567383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.530798554420471191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.739646911621093750e-01 -4.328726532776272506e-08 -4.328726532776272506e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 2.879775047302246094e+00 5.892786383628845215e-01 5.892786383628845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.525869250297546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.739235639572143555e-01 6.205489455624046968e-09 6.205489455624046968e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 2.947024583816528320e+00 5.825163722038269043e-01 5.825163722038269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.514654040336608887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.733282923698425293e-01 2.293439393952212413e-08 2.293439393952212413e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 2.994941711425781250e+00 5.778376460075378418e-01 5.778376460075378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.521435856819152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.725091457366943359e-01 -3.971962314608390443e-08 -3.971962314608390443e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 3.059455871582031250e+00 5.717127919197082520e-01 5.717127919197082520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.516108989715576172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.710356593132019043e-01 4.050387758525175741e-08 4.050387758525175741e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 3.124657154083251953e+00 5.657164454460144043e-01 5.657164454460144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.531935214996337891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.691173434257507324e-01 2.191325165767921135e-08 2.191325165767921135e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 3.178126335144042969e+00 5.609374642372131348e-01 5.609374642372131348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.491125702857971191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.672386050224304199e-01 3.357683908689068630e-09 3.357683908689068630e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 3.248753786087036133e+00 5.548065900802612305e-01 5.548065900802612305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.522055149078369141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.644575119018554688e-01 5.266375069368223194e-08 5.266375069368223194e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 3.299091100692749023e+00 5.505577325820922852e-01 5.505577325820922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.507955670356750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.622421860694885254e-01 -9.941942380464752205e-09 -9.941942380464752205e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.109999820590019226e-03 3.388066053390502930e+00 5.432804226875305176e-01 5.432804226875305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.456079363822937012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.580681920051574707e-01 1.074719193638884462e-07 1.074719193638884462e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 3.430867195129394531e+00 5.398809909820556641e-01 5.398809909820556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.473401665687561035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.558824300765991211e-01 -6.155050868983380497e-08 -6.155050868983380497e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.723333314061164856e-03 3.517237663269042969e+00 5.332110524177551270e-01 5.332110524177551270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.467803001403808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.513405561447143555e-01 2.104243890244106296e-08 2.104243890244106296e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 3.565223693847656250e+00 5.296105146408081055e-01 5.296105146408081055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.469681143760681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.486880302429199219e-01 6.410277819668408483e-08 6.410277819668408483e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 3.640006065368652344e+00 5.241419672966003418e-01 5.241419672966003418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.460169434547424316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.444821476936340332e-01 6.042955646989867091e-08 6.042955646989867091e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 3.702160835266113281e+00 5.197235345840454102e-01 5.197235345840454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.437131643295288086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.409072399139404297e-01 4.581636403599986807e-08 4.581636403599986807e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.726666517555713654e-03 3.791899442672729492e+00 5.135368108749389648e-01 5.135368108749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.403504490852355957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.357020854949951172e-01 -9.763094510617520427e-08 -9.763094510617520427e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.846226930618286133e+00 5.098971128463745117e-01 5.098971128463745117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.429242372512817383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.325129389762878418e-01 2.163938006560783833e-08 2.163938006560783833e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.914699792861938477e+00 5.054180622100830078e-01 5.054180622100830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.402168154716491699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.285007715225219727e-01 -3.660436220798146678e-08 -3.660436220798146678e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 3.974560499191284180e+00 5.015975832939147949e-01 5.015975832939147949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.375933170318603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.249997735023498535e-01 8.827214514894876629e-09 8.827214514894876629e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 4.048828125000000000e+00 4.969758987426757812e-01 4.969758987426757812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.372642993927001953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.206928014755249023e-01 -9.154607027994643431e-08 -9.154607027994643431e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 4.119073390960693359e+00 4.927200675010681152e-01 4.927200675010681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.365060091018676758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.166619777679443359e-01 9.008545021060854197e-10 9.008545021060854197e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 4.204181194305419922e+00 4.877073466777801514e-01 4.877073466777801514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.316202759742736816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.118536114692687988e-01 -2.671654897312691901e-08 -2.671654897312691901e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 4.261375904083251953e+00 4.844233691692352295e-01 4.844233691692352295e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.323224782943725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.086751937866210938e-01 2.543856680858880281e-08 2.543856680858880281e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 4.352772712707519531e+00 4.793105721473693848e-01 4.793105721473693848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.297731876373291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.036988615989685059e-01 7.209558816612116061e-08 7.209558816612116061e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 4.425595760345458984e+00 4.753506779670715332e-01 4.753506779670715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.264523148536682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.998321294784545898e-01 2.081284833366225939e-08 2.081284833366225939e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.723333314061164856e-03 4.523618698120117188e+00 4.701722562313079834e-01 4.701722562313079834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.253126144409179688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.947687745094299316e-01 -3.508495183268678375e-08 -3.508495183268678375e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 4.573053836822509766e+00 4.676240384578704834e-01 4.676240384578704834e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.234477639198303223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.922843337059020996e-01 1.366694846183236223e-08 1.366694846183236223e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 4.667716979980468750e+00 4.628579616546630859e-01 4.628579616546630859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.193565011024475098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.876484632492065430e-01 -2.430056156299542636e-08 -2.430056156299542636e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 4.733017921447753906e+00 4.596538841724395752e-01 4.596538841724395752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.188102841377258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.845525383949279785e-01 1.243762426383909769e-07 1.243762426383909769e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 4.829313755035400391e+00 4.550480842590332031e-01 4.550480842590332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.165254592895507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.801312446594238281e-01 -1.058772340911673382e-07 -1.058772340911673382e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 4.900866031646728516e+00 4.517140388488769531e-01 4.517140388488769531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.130607008934020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.769667744636535645e-01 7.106098109943559393e-08 7.106098109943559393e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 4.983297348022460938e+00 4.479624330997467041e-01 4.479624330997467041e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.113033175468444824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.734402060508728027e-01 4.648939011531183496e-10 4.648939011531183496e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 5.061194896697998047e+00 4.445017278194427490e-01 4.445017278194427490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.075147867202758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.702287673950195312e-01 -3.152308636344969273e-08 -3.152308636344969273e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.726666517555713654e-03 5.166028976440429688e+00 4.399684965610504150e-01 4.399684965610504150e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.058204054832458496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.660783171653747559e-01 -2.068100002361461520e-08 -2.068100002361461520e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.250651359558105469e+00 4.364086985588073730e-01 4.364086985588073730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033561110496520996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.628805279731750488e-01 6.208551894815173000e-09 6.208551894815173000e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.723333314061164856e-03 5.357373237609863281e+00 4.320400953292846680e-01 4.320400953292846680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.985250353813171387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.590285181999206543e-01 3.321702024550177157e-08 3.321702024550177157e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 5.448956489562988281e+00 4.283939599990844727e-01 4.283939599990844727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.981549501419067383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558847904205322266e-01 1.049997990776319057e-07 1.049997990776319057e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.535856246948242188e+00 4.250182807445526123e-01 4.250182807445526123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.950257658958435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.530372381210327148e-01 5.198654662308399566e-08 5.198654662308399566e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.623443126678466797e+00 4.216953814029693604e-01 4.216953814029693604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.935124635696411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.502923250198364258e-01 -9.199658279612776823e-08 -9.199658279612776823e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 5.711717605590820312e+00 4.184240400791168213e-01 4.184240400791168213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.896888852119445801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.476530313491821289e-01 1.167787786471308209e-07 1.167787786471308209e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 5.789509773254394531e+00 4.156033992767333984e-01 4.156033992767333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.936344742774963379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.454304933547973633e-01 -6.096428251112229191e-09 -6.096428251112229191e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 5.884699821472167969e+00 4.122283458709716797e-01 4.122283458709716797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.879568338394165039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.428294062614440918e-01 9.033328751684166491e-08 9.033328751684166491e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 5.957993030548095703e+00 4.096849560737609863e-01 4.096849560737609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.891860008239746094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.409218192100524902e-01 -1.090844534701318480e-07 -1.090844534701318480e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 6.048845291137695312e+00 4.065966308116912842e-01 4.065966308116912842e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.862586379051208496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.386578559875488281e-01 3.119956204500340391e-08 3.119956204500340391e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 6.123199462890625000e+00 4.041204154491424561e-01 4.041204154491424561e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.867274880409240723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.368931412696838379e-01 5.728588803322054446e-08 5.728588803322054446e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 6.192184448242187500e+00 4.018630385398864746e-01 4.018630385398864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.883087992668151855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.353232145309448242e-01 -1.209151605507940985e-07 -1.209151605507940985e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 6.261605262756347656e+00 3.996291458606719971e-01 3.996291458606719971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.861542105674743652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.338052034378051758e-01 6.026584742357954383e-08 6.026584742357954383e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999970495700836e-03 6.226821422576904297e+00 4.007437825202941895e-01 4.007437825202941895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.794094085693359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.293297886848449707e-01 1.433338070455647539e-07 1.433338070455647539e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 6.157643795013427734e+00 4.029885530471801758e-01 4.029885530471801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.710440754890441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.206874132156372070e-01 1.899263679661089554e-08 1.899263679661089554e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000012889504433e-03 6.111723423004150391e+00 4.044996500015258789e-01 4.044996500015258789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.679201364517211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.152405619621276855e-01 5.441913231152284425e-08 5.441913231152284425e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 6.054552555084228516e+00 4.064049422740936279e-01 4.064049422740936279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.586981058120727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.086636662483215332e-01 -1.366911419609095901e-07 -1.366911419609095901e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 5.992018699645996094e+00 4.085201025009155273e-01 4.085201025009155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.542948126792907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.017112612724304199e-01 -6.777631256227323320e-08 -6.777631256227323320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 5.912824630737304688e+00 4.112467765808105469e-01 4.112467765808105469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.471013665199279785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.931900024414062500e-01 -3.875626930494036060e-08 -3.875626930494036060e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.473333315923810005e-03 5.862257957458496094e+00 4.130166172981262207e-01 4.130166172981262207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.426400780677795410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.879468202590942383e-01 -1.003811007649346720e-07 -1.003811007649346720e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 5.789509773254394531e+00 4.156033992767333984e-01 4.156033992767333984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.372502684593200684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.805474996566772461e-01 -9.665447464612952899e-08 -9.665447464612952899e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 5.750547885894775391e+00 4.170089662075042725e-01 4.170089662075042725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.304433584213256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.766860127449035645e-01 1.417510588908044156e-07 1.417510588908044156e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 5.695096015930175781e+00 4.190342128276824951e-01 4.190342128276824951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.230883240699768066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.712516784667968750e-01 1.187739826491451822e-07 1.187739826491451822e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 5.617942810058593750e+00 4.219017624855041504e-01 4.219017624855041504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.186272144317626953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.637968063354492188e-01 1.000450140509201447e-07 1.000450140509201447e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 5.552243709564208984e+00 4.243905842304229736e-01 4.243905842304229736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.141900062561035156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.575618028640747070e-01 5.538458935916423798e-08 5.538458935916423798e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 5.497758865356445312e+00 4.264883399009704590e-01 4.264883399009704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.090024948120117188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.524540424346923828e-01 3.442369234107900411e-08 3.442369234107900411e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 5.427315711975097656e+00 4.292472004890441895e-01 4.292472004890441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.024190425872802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.458963990211486816e-01 6.630034476984292269e-08 6.630034476984292269e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.473333315923810005e-03 5.378874301910400391e+00 4.311757385730743408e-01 4.311757385730743408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967613697052001953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.414288520812988281e-01 -3.121726876997854561e-09 -3.121726876997854561e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.796666722744703293e-03 5.298513412475585938e+00 4.344331622123718262e-01 4.344331622123718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.891062259674072266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.340271472930908203e-01 6.150580134089977946e-08 6.150580134089977946e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 5.240024566650390625e+00 4.368509948253631592e-01 4.368509948253631592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.864467859268188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.286736965179443359e-01 -3.758540856324543711e-08 -3.758540856324543711e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 5.181814670562744141e+00 4.392978250980377197e-01 4.392978250980377197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.796780824661254883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.233489751815795898e-01 2.747322014329256490e-08 2.747322014329256490e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 5.118725299835205078e+00 4.419967532157897949e-01 4.419967532157897949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.756386756896972656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.175718545913696289e-01 4.176192192062444519e-08 4.176192192062444519e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 5.061194896697998047e+00 4.445017278194427490e-01 4.445017278194427490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.695543527603149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.122969031333923340e-01 3.210516297258436680e-09 3.210516297258436680e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 4.998846530914306641e+00 4.472652077674865723e-01 4.472652077674865723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.662365198135375977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.065532803535461426e-01 -5.200917030379059725e-08 -5.200917030379059725e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 4.941995620727539062e+00 4.498304128646850586e-01 4.498304128646850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.575180888175964355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.012923359870910645e-01 3.470853471299051307e-08 3.470853471299051307e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 4.870142936706542969e+00 4.531366229057312012e-01 4.531366229057312012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.514028310775756836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.945829987525939941e-01 -3.748345989151857793e-08 -3.748345989151857793e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 4.808941841125488281e+00 4.560109078884124756e-01 4.560109078884124756e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.470591425895690918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.888206601142883301e-01 1.093523849249322666e-07 1.093523849249322666e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.406666547060012817e-03 4.738066196441650391e+00 4.594089090824127197e-01 4.594089090824127197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.433436870574951172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.820666790008544922e-01 2.279705313412705436e-08 2.279705313412705436e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 4.682723045349121094e+00 4.621157646179199219e-01 4.621157646179199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.333919763565063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.767339706420898438e-01 -3.500113621157652233e-08 -3.500113621157652233e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.860000055283308029e-03 4.632739543914794922e+00 4.646019935607910156e-01 4.646019935607910156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.281660199165344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.718623638153076172e-01 -2.901572315749945119e-08 -2.901572315749945119e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 4.563136577606201172e+00 4.681319296360015869e-01 4.681319296360015869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.233680248260498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.649708151817321777e-01 -3.585711283449199982e-08 -3.585711283449199982e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 4.508870124816894531e+00 4.709406197071075439e-01 4.709406197071075439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.166050434112548828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.595113277435302734e-01 -1.025497908813122194e-09 -1.025497908813122194e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 4.430477619171142578e+00 4.750887155532836914e-01 4.750887155532836914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.132059693336486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.514575481414794922e-01 -3.689645211579772877e-08 -3.689645211579772877e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 4.372113704681396484e+00 4.782492220401763916e-01 4.782492220401763916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.075094938278198242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.453322172164916992e-01 -1.679563865764066577e-08 -1.679563865764066577e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 4.318998336791992188e+00 4.811809957027435303e-01 4.811809957027435303e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.005022525787353516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.396489143371582031e-01 -2.386497044426505454e-08 -2.386497044426505454e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863333258777856827e-03 4.270959377288818359e+00 4.838795363903045654e-01 4.838795363903045654e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.948763489723205566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.344090700149536133e-01 4.661237085201719310e-08 4.661237085201719310e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566666532307863235e-03 4.189922332763671875e+00 4.885364770889282227e-01 4.885364770889282227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.915231108665466309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.253237128257751465e-01 1.384836423312663101e-08 1.384836423312663101e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 4.133170127868652344e+00 4.918790757656097412e-01 4.918790757656097412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.855141878128051758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.187736392021179199e-01 4.577668732963502407e-08 4.577668732963502407e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 4.081531524658203125e+00 4.949809014797210693e-01 4.949809014797210693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.781672596931457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.126624345779418945e-01 5.222284471528837457e-08 5.222284471528837457e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.023333244025707245e-03 4.020866870880126953e+00 4.987008869647979736e-01 4.987008869647979736e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.723167657852172852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052817106246948242e-01 4.647949936043005437e-08 4.647949936043005437e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.965315580368041992e+00 5.021820068359375000e-01 5.021820068359375000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.660467147827148438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.983164906501770020e-01 -3.315386720714741386e-08 -3.315386720714741386e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.896399497985839844e+00 5.066035985946655273e-01 5.066035985946655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.587909817695617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.893741250038146973e-01 6.563851684404653497e-09 6.563851684404653497e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.855332374572753906e+00 5.092946290969848633e-01 5.092946290969848633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.541857481002807617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.838783979415893555e-01 4.469671921469853260e-08 4.469671921469853260e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.180000025779008865e-03 3.782869338989257812e+00 5.141493678092956543e-01 5.141493678092956543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.480017066001892090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.738423466682434082e-01 2.625091610752861015e-08 2.625091610752861015e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 3.724514007568359375e+00 5.181615352630615234e-01 5.181615352630615234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.397590994834899902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.654311180114746094e-01 5.198466368483423139e-08 5.198466368483423139e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.476666752249002457e-03 3.684365034103393555e+00 5.209771394729614258e-01 5.209771394729614258e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.339787006378173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.594611167907714844e-01 6.653181117144413292e-09 6.653181117144413292e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 3.622322559356689453e+00 5.254198312759399414e-01 5.254198312759399414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.297446250915527344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.499167442321777344e-01 8.642473403597250581e-10 8.642473403597250581e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.569605588912963867e+00 5.292853713035583496e-01 5.292853713035583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.208543539047241211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.414966344833374023e-01 -1.381309289172349963e-08 -1.381309289172349963e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 3.521589994430541992e+00 5.328814387321472168e-01 5.328814387321472168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.144888162612915039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.335685014724731445e-01 -3.210867305369902169e-08 -3.210867305369902169e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.633333068341016769e-03 3.469614028930664062e+00 5.368579626083374023e-01 5.368579626083374023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.073523521423339844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.246964097023010254e-01 -3.700952788676659111e-08 -3.700952788676659111e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.405169010162353516e+00 5.419143438339233398e-01 5.419143438339233398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.010536313056945801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.132592916488647461e-01 -2.277281652141027735e-08 -2.277281652141027735e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 3.345533609390258789e+00 5.467229485511779785e-01 5.467229485511779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.922906756401062012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.022647976875305176e-01 3.231144063420288148e-08 3.231144063420288148e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.020000040531158447e-03 3.290668487548828125e+00 5.512618422508239746e-01 5.512618422508239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.840832948684692383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.918141961097717285e-01 3.649638813385536196e-09 3.649638813385536196e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000230967998505e-03 3.244573593139648438e+00 5.551638603210449219e-01 5.551638603210449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.751283526420593262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.827991127967834473e-01 8.714579280422185548e-09 8.714579280422185548e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 3.182263612747192383e+00 5.605726838111877441e-01 5.605726838111877441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.703798294067382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.702043831348419189e-01 7.307299654257803923e-09 7.307299654257803923e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.703333273530006409e-03 3.153394699096679688e+00 5.631328225135803223e-01 5.631328225135803223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.599709212779998779e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.642548561096191406e-01 1.897993939792286255e-08 1.897993939792286255e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 3.079744100570678711e+00 5.698265433311462402e-01 5.698265433311462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.527299404144287109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.484590888023376465e-01 -3.433086703807930462e-09 -3.433086703807930462e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.860000055283308029e-03 3.039234399795532227e+00 5.736115574836730957e-01 5.736115574836730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.472072124481201172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.394796192646026611e-01 -2.093311479711701395e-08 -2.093311479711701395e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 2.982908964157104492e+00 5.790019035339355469e-01 5.790019035339355469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.352693855762481689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.265018999576568604e-01 -4.526086172518262174e-09 -4.526086172518262174e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.473333315923810005e-03 2.947024583816528320e+00 5.825163722038269043e-01 5.825163722038269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.314156472682952881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.179396331310272217e-01 -1.066218757728165656e-08 -1.066218757728165656e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.410000216215848923e-03 2.891564130783081055e+00 5.880761742591857910e-01 5.880761742591857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.191400408744812012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.041430354118347168e-01 -1.027636642447760096e-08 -1.027636642447760096e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246666561812162399e-03 2.848398685455322266e+00 5.925153493881225586e-01 5.925153493881225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.101903736591339111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.929279744625091553e-01 8.504020598820716259e-09 8.504020598820716259e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.004333328455686569e-02 2.747604608535766602e+00 6.032854914665222168e-01 6.032854914665222168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907370567321777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.647060394287109375e-01 2.449327496378828073e-08 2.449327496378828073e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.656666778028011322e-03 2.652403116226196289e+00 6.140167713165283203e-01 6.140167713165283203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.737241327762603760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.353218436241149902e-01 1.246272773869350203e-08 1.246272773869350203e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.270000271499156952e-03 2.562592744827270508e+00 6.246837377548217773e-01 6.246837377548217773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.488709926605224609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.048370182514190674e-01 -8.847919730214925949e-09 -8.847919730214925949e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.109999820590019226e-03 2.485289096832275391e+00 6.343245506286621094e-01 6.343245506286621094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.318562507629394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.762249708175659180e-01 -1.082471001723206427e-08 -1.082471001723206427e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.656666778028011322e-03 2.394787311553955078e+00 6.461994051933288574e-01 6.461994051933288574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.104458451271057129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.394884079694747925e-01 3.352322863747758674e-09 3.352322863747758674e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 2.330660104751586914e+00 6.550289988517761230e-01 6.550289988517761230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.879067659378051758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.113091498613357544e-01 9.803436284983035875e-09 9.803436284983035875e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.953333504498004913e-03 2.267403602600097656e+00 6.641032099723815918e-01 6.641032099723815918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.696786224842071533e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.815156489610671997e-01 9.103278131306069554e-10 9.103278131306069554e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.336666807532310486e-03 2.201603174209594727e+00 6.739543676376342773e-01 6.739543676376342773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.498806864023208618e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.482328027486801147e-01 -5.325617280504957307e-09 -5.325617280504957307e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636666737496852875e-03 2.160517692565917969e+00 6.803322434425354004e-01 6.803322434425354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.294866740703582764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.263284832239151001e-01 -1.874136401625037252e-09 -1.874136401625037252e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.949999835342168808e-03 2.099658966064453125e+00 6.901215910911560059e-01 6.901215910911560059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.058547139167785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.185768663883209229e-02 -8.920728600259053565e-10 -8.920728600259053565e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.340000011026859283e-03 2.036329030990600586e+00 7.007708549499511719e-01 7.007708549499511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.816813200712203979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.345905199646949768e-02 3.474740495335026935e-10 3.474740495335026935e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 1.987028479576110840e+00 7.094110250473022461e-01 7.094110250473022461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.628264486789703369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.184816077351570129e-02 2.132249932174090645e-11 2.132249932174090645e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.793333519250154495e-03 1.938332200050354004e+00 7.182669639587402344e-01 7.182669639587402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.381613314151763916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.101770810782909393e-02 2.583693259339270298e-10 2.583693259339270298e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.726666517555713654e-03 1.874325275421142578e+00 7.304281592369079590e-01 7.304281592369079590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079206168651580811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.707191675901412964e-02 3.790596281305624871e-09 3.790596281305624871e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.815333217382431030e-02 1.728173255920410156e+00 7.606876492500305176e-01 7.606876492500305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.191280573606491089e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.783829033374786377e-01 5.603595809589023702e-09 5.603595809589023702e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig42_rate1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.520000096410512924e-03 9.969782829284667969e-01 1.001514315605163574e+00 1.001514315605163574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.644482698291540146e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.194594644010066986e-03 -2.847322377874661470e-11 -2.847322377874661470e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533666789531707764e-02 1.027567386627197266e+00 9.864948987960815430e-01 9.864948987960815430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.954245150089263916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.166188210248947144e-02 1.654161252417907235e-10 1.654161252417907235e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.616666611284017563e-03 1.036853432655334473e+00 9.820674657821655273e-01 9.820674657821655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.561379879713058472e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.222561866044998169e-02 1.236806213000818389e-10 1.236806213000818389e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.281666733324527740e-02 1.064920783042907715e+00 9.690392017364501953e-01 9.690392017364501953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141811683773994446e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.493508368730545044e-01 6.054605705685389694e-10 6.054605705685389694e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000025629997253e-02 1.083826661109924316e+00 9.605501890182495117e-01 9.605501890182495117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.388467252254486084e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.829761564731597900e-01 -7.762821496726246551e-10 -7.762821496726246551e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.775000058114528656e-02 1.106114983558654785e+00 9.508234262466430664e-01 9.508234262466430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.790212392807006836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.190570235252380371e-01 2.254427755588039872e-09 2.254427755588039872e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000025629997253e-02 1.125381469726562500e+00 9.426492452621459961e-01 9.426492452621459961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.072519063949584961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.475209981203079224e-01 -2.091325335129567975e-09 -2.091325335129567975e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533333376049995422e-02 1.157862067222595215e+00 9.293335080146789551e-01 9.293335080146789551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.449573874473571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.910603880882263184e-01 2.920232056169425050e-09 2.920232056169425050e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015000045299530029e-02 1.171005249023437500e+00 9.241033792495727539e-01 9.241033792495727539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.705219089984893799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.071247637271881104e-01 2.391807640833576443e-09 2.391807640833576443e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.026666700839996338e-02 1.197470545768737793e+00 9.138345122337341309e-01 9.138345122337341309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.052552342414855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.374015688896179199e-01 1.122039350320847007e-09 1.122039350320847007e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.773333363234996796e-02 1.220870256423950195e+00 9.050347208976745605e-01 9.050347208976745605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.330938518047332764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.619747459888458252e-01 1.658934323245375708e-09 1.658934323245375708e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 1.258076310157775879e+00 8.915516734123229980e-01 8.915516734123229980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.584443628787994385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.974712193012237549e-01 5.906542810407700017e-09 5.906542810407700017e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.028333209455013275e-02 1.285525083541870117e+00 8.819819688796997070e-01 8.819819688796997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.953081965446472168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.210967421531677246e-01 6.363620741467457265e-09 6.363620741467457265e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533333376049995422e-02 1.320224046707153320e+00 8.703144192695617676e-01 8.703144192695617676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.260162413120269775e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.483147859573364258e-01 -7.599005868996755453e-09 -7.599005868996755453e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000025629997253e-02 1.341265082359313965e+00 8.634608983993530273e-01 8.634608983993530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.415329992771148682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.634932875633239746e-01 4.114719232006791572e-09 4.114719232006791572e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.796666860580444336e-02 1.394548416137695312e+00 8.468045592308044434e-01 8.468045592308044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.679703116416931152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.981773197650909424e-01 -1.038142016795973177e-09 -1.038142016795973177e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.773333363234996796e-02 1.419791340827941895e+00 8.392429947853088379e-01 8.392429947853088379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.902958869934082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.128344297409057617e-01 -8.665079320735458168e-09 -8.665079320735458168e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.533333376049995422e-02 1.456245541572570801e+00 8.286720514297485352e-01 8.286720514297485352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.163218379020690918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.322903394699096680e-01 6.288058074233049410e-09 6.288058074233049410e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 1.493112921714782715e+00 8.183774948120117188e-01 8.183774948120117188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.297763347625732422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.500634908676147461e-01 1.103725821849366184e-08 1.103725821849366184e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 1.534229040145874023e+00 8.073371052742004395e-01 8.073371052742004395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.520403981208801270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.678859949111938477e-01 -1.355925860480056144e-08 -1.355925860480056144e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 1.575903654098510742e+00 7.965905666351318359e-01 7.965905666351318359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.717735290527343750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.840166211128234863e-01 7.226251597103328095e-09 7.226251597103328095e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.038333356380462646e-02 1.622006058692932129e+00 7.851881980895996094e-01 7.851881980895996094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.902828574180603027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.998492836952209473e-01 1.149643935605126899e-08 1.149643935605126899e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 1.660928130149841309e+00 7.759336233139038086e-01 7.759336233139038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059342026710510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.117148399353027344e-01 3.184297270308888983e-10 3.184297270308888983e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 1.716152429580688477e+00 7.633471488952636719e-01 7.633471488952636719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.146297454833984375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.265358924865722656e-01 -1.842455787937069545e-08 -1.842455787937069545e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 1.756181478500366211e+00 7.545973658561706543e-01 7.545973658561706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.277382373809814453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.358844041824340820e-01 1.604527710696856957e-08 1.604527710696856957e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.796666860580444336e-02 1.817077040672302246e+00 7.418452501296997070e-01 7.418452501296997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.405397653579711914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.482524275779724121e-01 6.684274467261275277e-09 6.684274467261275277e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 1.854117989540100098e+00 7.343977093696594238e-01 7.343977093696594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.537259817123413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.547126173973083496e-01 -5.968558980384841561e-09 -5.968558980384841561e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.551666602492332458e-02 1.929237723350524902e+00 7.199579477310180664e-01 7.199579477310180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.530860662460327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.659117341041564941e-01 -1.133564353494875832e-09 -1.133564353494875832e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.291666880249977112e-02 1.984491944313049316e+00 7.098642587661743164e-01 7.098642587661743164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.697849631309509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.725623011589050293e-01 -1.754699496814282611e-09 -1.754699496814282611e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 2.053488969802856445e+00 6.978366971015930176e-01 6.978366971015930176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.719752550125122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.793594956398010254e-01 -1.701629059880360728e-08 -1.701629059880360728e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 2.097254276275634766e+00 6.905171275138854980e-01 6.905171275138854980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.800137162208557129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.828539967536926270e-01 2.143635668971910491e-08 2.143635668971910491e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 2.172646522521972656e+00 6.784306764602661133e-01 6.784306764602661133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.829193234443664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.877517700195312500e-01 1.525550885617121821e-08 1.525550885617121821e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 2.222156763076782227e+00 6.708303093910217285e-01 6.708303093910217285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.866632103919982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.902068853378295898e-01 1.199283161668063258e-08 1.199283161668063258e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 2.304354429244995117e+00 6.587572097778320312e-01 6.587572097778320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950860023498535156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.932992339134216309e-01 -1.203402177907264559e-08 -1.203402177907264559e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 2.355334758758544922e+00 6.515889167785644531e-01 6.515889167785644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.033417820930480957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.946129798889160156e-01 3.943932824768126011e-08 3.943932824768126011e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 2.435191392898559570e+00 6.408161520957946777e-01 6.408161520957946777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.025844454765319824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.959974765777587891e-01 -9.093852781916211825e-09 -9.093852781916211825e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 2.497158527374267578e+00 6.328152418136596680e-01 6.328152418136596680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.045567035675048828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.965439319610595703e-01 -4.614193471752514597e-09 -4.614193471752514597e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 2.574516534805297852e+00 6.232354640960693359e-01 6.232354640960693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.074965238571166992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.967338919639587402e-01 -2.620615191517572384e-08 -2.620615191517572384e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 2.648105382919311523e+00 6.145148277282714844e-01 6.145148277282714844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.080282568931579590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.964856386184692383e-01 4.300478906316129724e-08 4.300478906316129724e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 2.727716445922851562e+00 6.054807901382446289e-01 6.054807901382446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.123086452484130859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.958504319190979004e-01 7.116099709492118564e-09 7.116099709492118564e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 2.793277025222778320e+00 5.983330607414245605e-01 5.983330607414245605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.082416415214538574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950944066047668457e-01 -1.667541482675005682e-08 -1.667541482675005682e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 2.854477882385253906e+00 5.918840765953063965e-01 5.918840765953063965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.106574773788452148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942428946495056152e-01 -3.453135377640137449e-08 -3.453135377640137449e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 2.911186695098876953e+00 5.860908627510070801e-01 5.860908627510070801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.136569619178771973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.933534145355224609e-01 4.646989992806993541e-08 4.646989992806993541e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 3.015675306320190430e+00 5.758478045463562012e-01 5.758478045463562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.095500826835632324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.915367245674133301e-01 -3.573498474906955380e-08 -3.573498474906955380e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 3.089931249618530273e+00 5.688864588737487793e-01 5.688864588737487793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.106292843818664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.901413202285766602e-01 -1.000653782057270291e-08 -1.000653782057270291e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 3.165090084075927734e+00 5.620914101600646973e-01 5.620914101600646973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.144160866737365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.886762976646423340e-01 -1.685987172095337883e-08 -1.685987172095337883e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.252071142196655273e+00 5.545235276222229004e-01 5.545235276222229004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.115118503570556641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.869466304779052734e-01 5.017690796194074210e-08 5.017690796194074210e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.340231418609619141e+00 5.471566915512084961e-01 5.471566915512084961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.126729488372802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.851857900619506836e-01 1.491184775659348816e-08 1.491184775659348816e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.429570674896240234e+00 5.399830341339111328e-01 5.399830341339111328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.098677158355712891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.834183335304260254e-01 -1.315148523417519755e-08 -1.315148523417519755e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.520088911056518555e+00 5.329950451850891113e-01 5.329950451850891113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.097269296646118164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.816675662994384766e-01 -3.962765049436711706e-08 -3.962765049436711706e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.611786127090454102e+00 5.261856317520141602e-01 5.261856317520141602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.070310711860656738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.799494028091430664e-01 -4.047558377351379022e-08 -4.047558377351379022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 3.704662561416625977e+00 5.195479989051818848e-01 5.195479989051818848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.081919312477111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.782808303833007812e-01 -1.369853919186425628e-08 -1.369853919186425628e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 3.792795181274414062e+00 5.134761929512023926e-01 5.134761929512023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.061330676078796387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.767746806144714355e-01 -3.308197449314320693e-08 -3.308197449314320693e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.059999972581863403e-02 3.911969661712646484e+00 5.055943727493286133e-01 5.055943727493286133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.050976753234863281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.748483777046203613e-01 1.621163647769208183e-08 1.621163647769208183e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 3.978269577026367188e+00 5.013636946678161621e-01 5.013636946678161621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.052755951881408691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.738567948341369629e-01 9.989264526666374877e-09 9.989264526666374877e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 4.081854343414306641e+00 4.949612915515899658e-01 4.949612915515899658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.046676874160766602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.723889112472534180e-01 -1.742449740049778484e-08 -1.742449740049778484e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 4.168171405792236328e+00 4.898095130920410156e-01 4.898095130920410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.044577002525329590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.712627410888671875e-01 3.766359668588847853e-08 3.766359668588847853e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.298333451151847839e-02 4.274142742156982422e+00 4.836993217468261719e-01 4.836993217468261719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.038754820823669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.699862480163574219e-01 -4.615083071257686242e-08 -4.615083071257686242e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 4.368768692016601562e+00 4.784322679042816162e-01 4.784322679042816162e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.008434534072875977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.689540743827819824e-01 2.793883879803615855e-08 2.793883879803615855e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 4.496562480926513672e+00 4.715846776962280273e-01 4.715846776962280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.965177655220031738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.677020788192749023e-01 3.987024399521033047e-08 3.987024399521033047e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 4.600123882293701172e+00 4.662460982799530029e-01 4.662460982799530029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942785382270812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.668217778205871582e-01 3.279947691225970630e-08 3.279947691225970630e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 4.685146808624267578e+00 4.619961977005004883e-01 4.619961977005004883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.946699619293212891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.661852598190307617e-01 -9.253284360966063105e-09 -9.253284360966063105e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.044999927282333374e-02 4.790801525115966797e+00 4.568734169006347656e-01 4.568734169006347656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.891693472862243652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.654883623123168945e-01 -8.042184163059573621e-08 -8.042184163059573621e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.806666821241378784e-02 4.917882919311523438e+00 4.509318470954895020e-01 4.509318470954895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.900461316108703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.647837162017822266e-01 3.313800789328524843e-08 3.313800789328524843e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.803333431482315063e-02 5.046537399291992188e+00 4.451467990875244141e-01 4.451467990875244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.844156980514526367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.642175316810607910e-01 1.033708940667565912e-07 1.033708940667565912e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 5.163120269775390625e+00 4.400924146175384521e-01 4.400924146175384521e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.841120719909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.638355851173400879e-01 -1.333392845026537543e-07 -1.333392845026537543e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 5.232336044311523438e+00 4.371718466281890869e-01 4.371718466281890869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.816855072975158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.636679768562316895e-01 1.713559072413772810e-08 1.713559072413772810e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.310000106692314148e-02 5.379106044769287109e+00 4.311664402484893799e-01 4.311664402484893799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.764883399009704590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.634120345115661621e-01 -1.156031714799610199e-07 -1.156031714799610199e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.539999946951866150e-02 5.478080749511718750e+00 4.272536635398864746e-01 4.272536635398864746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765639185905456543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633399128913879395e-01 1.383683070343977306e-07 1.383683070343977306e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 5.585139751434326172e+00 4.231389164924621582e-01 4.231389164924621582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.751717925071716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633396148681640625e-01 -3.188463892911386210e-08 -3.188463892911386210e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 5.707750797271728516e+00 4.185694158077239990e-01 4.185694158077239990e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.729488968849182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.634286046028137207e-01 -6.340502523016766645e-08 -6.340502523016766645e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.803333431482315063e-02 5.846288681030273438e+00 4.135803282260894775e-01 4.135803282260894775e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.669152379035949707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.636402606964111328e-01 -3.764372991099662613e-08 -3.764372991099662613e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333336710929871e-02 5.949550151824951172e+00 4.099755287170410156e-01 4.099755287170410156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.700553297996520996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.638785004615783691e-01 4.526748398347990587e-08 4.526748398347990587e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.321666389703750610e-02 6.136024475097656250e+00 4.036978781223297119e-01 4.036978781223297119e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.646734476089477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.644357442855834961e-01 1.153205175796756521e-07 1.153205175796756521e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.274999953806400299e-02 6.203835487365722656e+00 4.014855027198791504e-01 4.014855027198791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.639485955238342285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.646954417228698730e-01 7.426254455822345335e-08 7.426254455822345335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 6.317732334136962891e+00 3.978500068187713623e-01 3.978500068187713623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.617873311042785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.651763916015625000e-01 9.325344763055909425e-08 9.325344763055909425e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 6.417304992675781250e+00 3.947513997554779053e-01 3.947513997554779053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.604567170143127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.656478047370910645e-01 -1.349974354525329545e-08 -1.349974354525329545e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.310000106692314148e-02 6.579738140106201172e+00 3.898483514785766602e-01 3.898483514785766602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579170227050781250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.664966940879821777e-01 -7.492070608350331895e-08 -7.492070608350331895e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 6.712762832641601562e+00 3.859662711620330811e-01 3.859662711620330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.541622281074523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.672797203063964844e-01 3.974770379500114359e-08 3.974770379500114359e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 6.831218719482421875e+00 3.826052546501159668e-01 3.826052546501159668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.521689891815185547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.680353283882141113e-01 -1.547059582662768662e-07 -1.547059582662768662e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 6.958727359771728516e+00 3.790836930274963379e-01 3.790836930274963379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.525999307632446289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.689053177833557129e-01 -1.537971456855302677e-07 -1.537971456855302677e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.551666602492332458e-02 7.103557586669921875e+00 3.751993179321289062e-01 3.751993179321289062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.513650417327880859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.699578166007995605e-01 9.669122391642304137e-08 9.669122391642304137e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 7.200957775115966797e+00 3.726532161235809326e-01 3.726532161235809326e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.496503949165344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.707057952880859375e-01 8.607315749031840824e-09 8.607315749031840824e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.805000126361846924e-02 7.356516838073730469e+00 3.686921298503875732e-01 3.686921298503875732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.481025218963623047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.719537377357482910e-01 -6.940166485946974717e-08 -6.940166485946974717e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 7.455630302429199219e+00 3.662332892417907715e-01 3.662332892417907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.473289728164672852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.727895140647888184e-01 -1.497744506195886061e-08 -1.497744506195886061e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.805000126361846924e-02 7.613902091979980469e+00 3.624068200588226318e-01 3.624068200588226318e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.449499726295471191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.741682291030883789e-01 1.183446443064894993e-07 1.183446443064894993e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.298333451151847839e-02 7.756893634796142578e+00 3.590509593486785889e-01 3.590509593486785889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.424518227577209473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.754699945449829102e-01 -1.413091013091616333e-07 -1.413091013091616333e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 7.909818649291992188e+00 3.555631339550018311e-01 3.555631339550018311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.439719796180725098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.769113540649414062e-01 7.018547876214142889e-08 7.018547876214142889e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 8.055605888366699219e+00 3.523310124874114990e-01 3.523310124874114990e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.415271162986755371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.783342361450195312e-01 4.989459512216853909e-08 4.989459512216853909e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 8.150625228881835938e+00 3.502712845802307129e-01 3.502712845802307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.420230865478515625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.792843937873840332e-01 6.666869012406095862e-08 6.666869012406095862e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.551666602492332458e-02 8.307307243347167969e+00 3.469523787498474121e-01 3.469523787498474121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.392954587936401367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.808856725692749023e-01 1.501403517067956273e-07 1.501403517067956273e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793333470821380615e-02 8.439024925231933594e+00 3.442340791225433350e-01 3.442340791225433350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384549736976623535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.822674274444580078e-01 1.152792492575827055e-07 1.152792492575827055e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 8.616279602050781250e+00 3.406748771667480469e-01 3.406748771667480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.343197822570800781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.841666102409362793e-01 2.244689767394447699e-08 2.244689767394447699e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 8.714540481567382812e+00 3.387488126754760742e-01 3.387488126754760742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.373091936111450195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.852385997772216797e-01 1.430820475434302352e-07 1.430820475434302352e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.298333451151847839e-02 8.867471694946289062e+00 3.358150124549865723e-01 3.358150124549865723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.325911879539489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.869383454322814941e-01 -2.786557615763740614e-07 -2.786557615763740614e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.264999993145465851e-02 8.822325706481933594e+00 3.366731405258178711e-01 3.366731405258178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.276649832725524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.841828227043151855e-01 -9.939498113453737460e-09 -9.939498113453737460e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 8.705450057983398438e+00 3.389256000518798828e-01 3.389256000518798828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.219913363456726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.770054697990417480e-01 1.680012360338878352e-07 1.680012360338878352e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 8.589354515075683594e+00 3.412084281444549561e-01 3.412084281444549561e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.170703172683715820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.698087453842163086e-01 -8.478684776491718367e-08 -8.478684776491718367e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.796666860580444336e-02 8.456347465515136719e+00 3.438813090324401855e-01 3.438813090324401855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.118880510330200195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.614443063735961914e-01 -1.506893454461533111e-07 -1.506893454461533111e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 8.333209991455078125e+00 3.464127182960510254e-01 3.464127182960510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.096703410148620605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.535790562629699707e-01 4.346392756815475877e-08 4.346392756815475877e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 8.237071990966796875e+00 3.484283983707427979e-01 3.484283983707427979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.039133667945861816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.473984122276306152e-01 -3.032488393728272058e-08 -3.032488393728272058e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 8.098236083984375000e+00 3.514024615287780762e-01 3.514024615287780762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.988341569900512695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.384052038192749023e-01 -1.073567545972764492e-08 -1.073567545972764492e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 8.012069702148437500e+00 3.532869815826416016e-01 3.532869815826416016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.951851606369018555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.330001354217529297e-01 -5.396316282713087276e-09 -5.396316282713087276e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333336710929871e-02 7.892166614532470703e+00 3.559605479240417480e-01 3.559605479240417480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.910511612892150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.257094144821166992e-01 1.722389697533799335e-08 1.722389697533799335e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.805000126361846924e-02 7.731013298034667969e+00 3.596514165401458740e-01 3.596514165401458740e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.893320441246032715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.166209578514099121e-01 8.228064984905358870e-08 8.228064984905358870e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 7.646773338317871094e+00 3.616270422935485840e-01 3.616270422935485840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.829097628593444824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.125507354736328125e-01 -6.280640718614449725e-08 -6.280640718614449725e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 7.537990093231201172e+00 3.642270565032958984e-01 3.642270565032958984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.791468620300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.076092123985290527e-01 -6.755942649760982022e-08 -6.755942649760982022e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 7.430040359497070312e+00 3.668634295463562012e-01 3.668634295463562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.753260254859924316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.030436754226684570e-01 -1.142381051977281459e-07 -1.142381051977281459e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 7.298210144042968750e+00 3.701619803905487061e-01 3.701619803905487061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.715187191963195801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.977643132209777832e-01 1.363744104310171679e-07 1.363744104310171679e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 7.191944122314453125e+00 3.728866577148437500e-01 3.728866577148437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.648632049560546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.937384963035583496e-01 1.274915746307669906e-07 1.274915746307669906e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 7.086510181427001953e+00 3.756503462791442871e-01 3.756503462791442871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.608450174331665039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.898636579513549805e-01 8.438254894826968666e-08 8.438254894826968666e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 6.957830429077148438e+00 3.791081011295318604e-01 3.791081011295318604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.604958534240722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.852223634719848633e-01 -9.400383760294062085e-08 -9.400383760294062085e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 6.822334766387939453e+00 3.828542530536651611e-01 3.828542530536651611e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.576778054237365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.804278254508972168e-01 -3.403846449145930819e-08 -3.403846449145930819e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 6.703905105590820312e+00 3.862211704254150391e-01 3.862211704254150391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.503944754600524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.762932300567626953e-01 -8.496670034219278023e-09 -8.496670034219278023e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 6.625527381896972656e+00 3.884988725185394287e-01 3.884988725185394287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.498744845390319824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.735868811607360840e-01 -5.957727466920914594e-08 -5.957727466920914594e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 6.485630035400390625e+00 3.926665484905242920e-01 3.926665484905242920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.452931523323059082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.687205791473388672e-01 -1.333087311650160700e-07 -1.333087311650160700e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 6.408543109893798828e+00 3.950211405754089355e-01 3.950211405754089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.408934354782104492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.660572648048400879e-01 -1.207488651289168047e-07 -1.207488651289168047e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 6.308988571166992188e+00 3.981256186962127686e-01 3.981256186962127686e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.345141291618347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.625966787338256836e-01 -9.267870382245746441e-08 -9.267870382245746441e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 6.195120811462402344e+00 4.017677903175354004e-01 4.017677903175354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.306317210197448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.586069226264953613e-01 6.173428346301079728e-08 6.173428346301079728e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 6.082290172576904297e+00 4.054771959781646729e-01 4.054771959781646729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.266776084899902344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.546194911003112793e-01 6.241930350370239466e-08 6.241930350370239466e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.058333277702331543e-02 5.933511257171630859e+00 4.105292558670043945e-01 4.105292558670043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.232846140861511230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.492796301841735840e-01 -1.405685168265335960e-07 -1.405685168265335960e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 5.859788417816162109e+00 4.131036400794982910e-01 4.131036400794982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.195491909980773926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.466181635856628418e-01 4.103640094399452209e-09 4.103640094399452209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 5.750068187713623047e+00 4.170263409614562988e-01 4.170263409614562988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.153772234916687012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.425963401794433594e-01 -8.557617547921836376e-08 -8.557617547921836376e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 5.655835151672363281e+00 4.204860925674438477e-01 4.204860925674438477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.125135779380798340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.390935540199279785e-01 -5.935186209171661176e-08 -5.935186209171661176e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 5.533738613128662109e+00 4.250995814800262451e-01 4.250995814800262451e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.078252553939819336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.344657897949218750e-01 3.511921420340513578e-08 3.511921420340513578e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.313333123922348022e-02 5.384766578674316406e+00 4.309397637844085693e-01 4.309397637844085693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.012093186378479004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.286723971366882324e-01 4.451987933862255886e-08 4.451987933862255886e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 5.314546585083007812e+00 4.337773919105529785e-01 4.337773919105529785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.971415698528289795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.259020924568176270e-01 3.186698904755758122e-08 3.186698904755758122e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.553333297371864319e-02 5.189329624176025391e+00 4.389796257019042969e-01 4.389796257019042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.924555420875549316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.208384990692138672e-01 4.931339958602620754e-08 4.931339958602620754e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 5.099828720092773438e+00 4.428148865699768066e-01 4.428148865699768066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.903170764446258545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.171431303024291992e-01 -6.166445132294029463e-09 -6.166445132294029463e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 5.011106014251708984e+00 4.467177391052246094e-01 4.467177391052246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.827109575271606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.134030580520629883e-01 -3.639621581896790303e-08 -3.639621581896790303e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 4.936617374420166016e+00 4.500753879547119141e-01 4.500753879547119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.808828532695770264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.102022886276245117e-01 -2.331904624952585436e-08 -2.331904624952585436e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 4.842640399932861328e+00 4.544215202331542969e-01 4.544215202331542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.789167344570159912e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.060688257217407227e-01 -2.934910980911809020e-09 -2.934910980911809020e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.046666622161865234e-02 4.736368656158447266e+00 4.594912528991699219e-01 4.594912528991699219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.731123447418212891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.012607574462890625e-01 -3.896036560036009178e-08 -3.896036560036009178e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 4.637777805328369141e+00 4.643495678901672363e-01 4.643495678901672363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.657179117202758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.966714084148406982e-01 6.011158859564602608e-08 6.011158859564602608e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 4.533748149871826172e+00 4.696467220783233643e-01 4.696467220783233643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.619207084178924561e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.916755259037017822e-01 6.299956112343352288e-09 6.299956112343352288e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 4.469334125518798828e+00 4.730190038681030273e-01 4.730190038681030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.549027383327484131e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.885089397430419922e-01 3.709004658958292566e-09 3.709004658958292566e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300000146031379700e-02 4.360913276672363281e+00 4.788630008697509766e-01 4.788630008697509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535610377788543701e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.830014109611511230e-01 -4.352361315795860719e-08 -4.352361315795860719e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 4.253782272338867188e+00 4.848555326461791992e-01 4.848555326461791992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.427621960639953613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.773553609848022461e-01 5.842710493197955657e-08 5.842710493197955657e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048333317041397095e-02 4.154177665710449219e+00 4.906337857246398926e-01 4.906337857246398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.373279511928558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.719058275222778320e-01 -1.956992434770654654e-08 -1.956992434770654654e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.023333311080932617e-02 4.104837894439697266e+00 4.935736656188964844e-01 4.935736656188964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.315611422061920166e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.691410660743713379e-01 -2.619276529003400356e-08 -2.619276529003400356e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 4.013090610504150391e+00 4.991838335990905762e-01 4.991838335990905762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.267799258232116699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.638303518295288086e-01 -7.226873321997118182e-09 -7.226873321997118182e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 3.934391260147094727e+00 5.041517019271850586e-01 5.041517019271850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.175661206245422363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.591191411018371582e-01 -2.248241059987776680e-08 -2.248241059987776680e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276666648685932159e-02 3.880387783050537109e+00 5.076476931571960449e-01 5.076476931571960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.130722582340240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.557998180389404297e-01 -2.153595346499059815e-08 -2.153595346499059815e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276666648685932159e-02 3.826757669448852539e+00 5.111925601959228516e-01 5.111925601959228516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.109978675842285156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.524251818656921387e-01 4.322266988765477436e-09 4.322266988765477436e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 3.761737823486328125e+00 5.155915021896362305e-01 5.155915021896362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.095385968685150146e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.482145011425018311e-01 1.142404926213202998e-08 1.142404926213202998e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 3.703045845031738281e+00 5.196613669395446777e-01 5.196613669395446777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.001549482345581055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.443036019802093506e-01 8.151651798016246175e-09 8.151651798016246175e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.516666729003190994e-02 3.668106079101562500e+00 5.221304893493652344e-01 5.221304893493652344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.995265662670135498e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.419278800487518311e-01 -5.015904491756373318e-08 -5.015904491756373318e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 3.627501249313354492e+00 5.250446200370788574e-01 5.250446200370788574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.928325176239013672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.391131699085235596e-01 1.078248601515952032e-09 1.078248601515952032e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.783333323895931244e-02 3.564166307449340820e+00 5.296890735626220703e-01 5.296890735626220703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.885990679264068604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.345941543579101562e-01 9.357734143122797832e-09 9.357734143122797832e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795000165700912476e-02 3.478709936141967773e+00 5.361556410789489746e-01 5.361556410789489746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.816366195678710938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.282375872135162354e-01 1.612323075050881016e-08 1.612323075050881016e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 3.405501127243041992e+00 5.418879389762878418e-01 5.418879389762878418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.725666403770446777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.225614666938781738e-01 1.403295257773606863e-08 1.403295257773606863e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333336710929871e-02 3.327486753463745117e+00 5.482035279273986816e-01 5.482035279273986816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.649372458457946777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.162454903125762939e-01 1.256140080840850715e-09 1.256140080840850715e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276666648685932159e-02 3.277837753295898438e+00 5.523397326469421387e-01 5.523397326469421387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.569648265838623047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.120877683162689209e-01 2.114613550929789199e-08 2.114613550929789199e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 3.223066091537475586e+00 5.570130944252014160e-01 5.570130944252014160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.478151857852935791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.073500931262969971e-01 4.923965235548166675e-09 4.923965235548166675e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 3.147217988967895508e+00 5.636851787567138672e-01 5.636851787567138672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.383022248744964600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.004979729652404785e-01 -1.589300069326782250e-08 -1.589300069326782250e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.781666629016399384e-02 3.088279008865356445e+00 5.690386295318603516e-01 5.690386295318603516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.346167206764221191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.949502408504486084e-01 7.468770490959286690e-09 7.468770490959286690e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 3.035121440887451172e+00 5.740000605583190918e-01 5.740000605583190918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.222040235996246338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.897595107555389404e-01 -1.525285853176683304e-08 -1.525285853176683304e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.541666641831398010e-02 2.961531162261962891e+00 5.810878872871398926e-01 5.810878872871398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.149068057537078857e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.822308778762817383e-01 -2.303133328496187460e-08 -2.303133328496187460e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 2.909480810165405273e+00 5.862627029418945312e-01 5.862627029418945312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.034777939319610596e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.766806125640869141e-01 -3.234333689761115238e-09 -3.234333689761115238e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.036666661500930786e-02 2.847656250000000000e+00 5.925925970077514648e-01 5.925925970077514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.923695147037506104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.697947859764099121e-01 -1.862645149230957031e-08 -1.862645149230957031e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 2.786529064178466797e+00 5.990570783615112305e-01 5.990570783615112305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.853877544403076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.626614809036254883e-01 -7.228351250887499191e-09 -7.228351250887499191e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.025000005960464478e-02 2.746113061904907227e+00 6.034493446350097656e-01 6.034493446350097656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.757596671581268311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.577692508697509766e-01 -6.512014039117275388e-09 -6.512014039117275388e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.025000005960464478e-02 2.705991983413696289e+00 6.079064011573791504e-01 6.079064011573791504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.659893929958343506e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.527525961399078369e-01 2.426893175311306550e-08 2.426893175311306550e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 2.671132564544677734e+00 6.118602752685546875e-01 6.118602752685546875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.588064968585968018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.482608497142791748e-01 -1.130266724658213207e-08 -1.130266724658213207e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 2.636499166488647461e+00 6.158659458160400391e-01 6.158659458160400391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.500354647636413574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.436655998229980469e-01 -1.169728847116857651e-08 -1.169728847116857651e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.036666661500930786e-02 2.577662467956542969e+00 6.228550672531127930e-01 6.228550672531127930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.377556264400482178e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.355072736740112305e-01 -7.489518338843481615e-09 -7.489518338843481615e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.288333117961883545e-02 2.514698266983032227e+00 6.306045055389404297e-01 6.306045055389404297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.300069481134414673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.262855708599090576e-01 -2.230275342185450427e-08 -2.230275342185450427e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 2.471529960632324219e+00 6.360878348350524902e-01 6.360878348350524902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.196536362171173096e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.196718096733093262e-01 5.991591223164505209e-09 5.991591223164505209e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.034999966621398926e-02 2.414605140686035156e+00 6.435420513153076172e-01 6.435420513153076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.066071629524230957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.105058372020721436e-01 6.250267858831648482e-09 6.250267858831648482e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000018775463104e-02 2.362953186035156250e+00 6.505376696586608887e-01 6.505376696586608887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.914798468351364136e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.017461597919464111e-01 -1.018854334233765258e-09 -1.018854334233765258e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.518333330750465393e-02 2.335028409957885742e+00 6.544160246849060059e-01 6.544160246849060059e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.862697005271911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.968386709690093994e-01 -5.455149221234023571e-09 -5.455149221234023571e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.771666668355464935e-02 2.302654504776000977e+00 6.590002775192260742e-01 6.590002775192260742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.731716543436050415e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.909649312496185303e-01 8.682523144898368628e-09 8.682523144898368628e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 2.256815195083618164e+00 6.656593084335327148e-01 6.656593084335327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.636142730712890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.822794616222381592e-01 -6.860354062609985704e-09 -6.860354062609985704e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.773333363234996796e-02 2.224960088729858398e+00 6.704075336456298828e-01 6.704075336456298828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.484995931386947632e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.760037183761596680e-01 -1.056680787314689951e-08 -1.056680787314689951e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.529999986290931702e-02 2.179904699325561523e+00 6.773002743721008301e-01 6.773002743721008301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.335827857255935669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.667198777198791504e-01 8.881272606231505051e-09 8.881272606231505051e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.531666681170463562e-02 2.135280847549438477e+00 6.843408942222595215e-01 6.843408942222595215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.183568611741065979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.570496797561645508e-01 -8.708852305971959140e-09 -8.708852305971959140e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 2.095516681671142578e+00 6.908033490180969238e-01 6.908033490180969238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.027011275291442871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.480085045099258423e-01 -3.811715387769254448e-09 -3.811715387769254448e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.301666840910911560e-02 2.021458387374877930e+00 7.033436894416809082e-01 7.033436894416809082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.895568758249282837e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.298558950424194336e-01 -4.603396774882639875e-09 -4.603396774882639875e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000185370445251e-02 1.965716242790222168e+00 7.132464051246643066e-01 7.132464051246643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.755614116787910461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.151057124137878418e-01 -3.094882572440837976e-09 -3.094882572440837976e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.026666700839996338e-02 1.931766390800476074e+00 7.194865942001342773e-01 7.194865942001342773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.058777913451194763e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.056290358304977417e-01 -3.462540476562026015e-09 -3.462540476562026015e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.278333343565464020e-02 1.893954038619995117e+00 7.266333103179931641e-01 7.266333103179931641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.158149518072605133e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.945466548204421997e-01 -3.045299123982658784e-09 -3.045299123982658784e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32-Fig42_rate3.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.333333324917475693e-06 1.000020027160644531e+00 9.999899864196777344e-01 9.999899864196777344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.211130176670849323e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.412047175923362374e-05 -4.565688105362397664e-13 -4.565688105362397664e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.039999933913350105e-03 1.012297630310058594e+00 9.939073324203491211e-01 9.939073324203491211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.367410510778427124e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.247364982962608337e-02 3.996758479729578539e-11 3.996758479729578539e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.526666688732802868e-03 1.021534681320190430e+00 9.894034862518310547e-01 9.894034862518310547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.166188567876815796e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.580145865678787231e-02 -6.148042075437842868e-10 -6.148042075437842868e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.526666688732802868e-03 1.030813813209533691e+00 9.849402308464050293e-01 9.849402308464050293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.543883830308914185e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.838900387287139893e-02 3.010325322350126953e-10 3.010325322350126953e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.030000090599060059e-03 1.043217062950134277e+00 9.790675640106201172e-01 9.790675640106201172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.939120888710021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.073608621954917908e-01 -1.391320836319209775e-09 -1.391320836319209775e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046666737645864487e-03 1.061971545219421387e+00 9.703838825225830078e-01 9.703838825225830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.322722226381301880e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.487323343753814697e-01 1.723901021932761068e-10 1.723901021932761068e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.019999966956675053e-03 1.068287611007690430e+00 9.675109982490539551e-01 9.675109982490539551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.739083170890808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.620087325572967529e-01 1.220747058994220424e-09 1.220747058994220424e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000023096799850e-03 1.090416312217712402e+00 9.576434493064880371e-01 9.576434493064880371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.083380460739135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.063850313425064087e-01 5.816502834932180122e-10 5.816502834932180122e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.536666812375187874e-03 1.106367349624633789e+00 9.507149457931518555e-01 9.507149457931518555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.523112237453460693e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.363459765911102295e-01 2.724620529193089169e-10 2.724620529193089169e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.523333252407610416e-03 1.116002082824707031e+00 9.466021656990051270e-01 9.466021656990051270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.760856688022613525e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.536913752555847168e-01 -2.040294155847277580e-09 -2.040294155847277580e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.043333301320672035e-03 1.135375499725341797e+00 9.384912848472595215e-01 9.384912848472595215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.047854542732238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.870356142520904541e-01 -3.711295271102699189e-09 -3.711295271102699189e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.540000015869736671e-03 1.151672363281250000e+00 9.318274855613708496e-01 9.318274855613708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.471940100193023682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.135786056518554688e-01 1.680114714019964595e-09 1.680114714019964595e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.546666586771607399e-03 1.174622416496276855e+00 9.226794838905334473e-01 9.226794838905334473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.786683619022369385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.488494157791137695e-01 1.456356812923331745e-09 1.456356812923331745e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.536666812375187874e-03 1.191175818443298340e+00 9.162459373474121094e-01 9.162459373474121094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.087224245071411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.728667497634887695e-01 -2.408024002420461329e-09 -2.408024002420461329e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.033333294093608856e-03 1.204528212547302246e+00 9.111534357070922852e-01 9.111534357070922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.435350537300109863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.914362788200378418e-01 -8.407106122376717394e-10 -8.407106122376717394e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000023096799850e-03 1.228018641471862793e+00 9.023967981338500977e-01 9.023967981338500977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.733876228332519531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.225020110607147217e-01 -1.603126520421938039e-09 -1.603126520421938039e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.043333301320672035e-03 1.248336911201477051e+00 8.950228095054626465e-01 8.950228095054626465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.034949421882629395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.478315412998199463e-01 -3.842210105631238548e-09 -3.842210105631238548e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.053333308547735214e-03 1.275657296180725098e+00 8.853867053985595703e-01 8.853867053985595703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.335605382919311523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.798397123813629150e-01 -8.128235862159272074e-10 -8.128235862159272074e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000023096799850e-03 1.299828052520751953e+00 8.771160244941711426e-01 8.771160244941711426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.617358326911926270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.063565969467163086e-01 4.562750177683483344e-10 4.562750177683483344e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.546666586771607399e-03 1.324202537536621094e+00 8.690060377120971680e-01 8.690060377120971680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.830584406852722168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.315328240394592285e-01 -7.843427241027711716e-09 -7.843427241027711716e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.043333301320672035e-03 1.345298409461975098e+00 8.621655702590942383e-01 8.621655702590942383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.153897285461425781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.521460175514221191e-01 8.517655913919952582e-09 8.517655913919952582e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.053333308547735214e-03 1.373654246330261230e+00 8.532204627990722656e-01 8.532204627990722656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.349070906639099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.782806873321533203e-01 -9.719101967675669584e-09 -9.719101967675669584e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.040000097826123238e-03 1.395115256309509277e+00 8.466325402259826660e-01 8.466325402259826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.580273747444152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.969371795654296875e-01 3.144364768559171353e-09 3.144364768559171353e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.559999797493219376e-03 1.427618741989135742e+00 8.369391560554504395e-01 8.369391560554504395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.859442234039306641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.235238313674926758e-01 -8.252925454144133255e-09 -8.252925454144133255e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573333241045475006e-03 1.467853426933288574e+00 8.253889679908752441e-01 8.253889679908752441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.071718811988830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.538880467414855957e-01 -9.217224317126238020e-09 -9.217224317126238020e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.546666586771607399e-03 1.493748426437377930e+00 8.182033896446228027e-01 8.182033896446228027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.259818553924560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.720497608184814453e-01 -1.820838946287040017e-08 -1.820838946287040017e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.559999797493219376e-03 1.527374744415283203e+00 8.091465830802917480e-01 8.091465830802917480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.463188409805297852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.941941976547241211e-01 8.853014321630325867e-09 8.853014321630325867e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.059999879449605942e-03 1.565126061439514160e+00 7.993285655975341797e-01 7.993285655975341797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.573980331420898438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.172698974609375000e-01 6.965080956433666870e-09 6.965080956433666870e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.080000195652246475e-03 1.611097097396850586e+00 7.878420352935791016e-01 7.878420352935791016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.795203566551208496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.430750727653503418e-01 9.805404488361091353e-09 9.805404488361091353e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 1.645986437797546387e+00 7.794475555419921875e-01 7.794475555419921875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.928627967834472656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.610968947410583496e-01 -1.607944000170391519e-08 -1.607944000170391519e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 1.685193419456481934e+00 7.703269720077514648e-01 7.703269720077514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048632383346557617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.799160480499267578e-01 -1.129490101448027417e-08 -1.129490101448027417e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 1.732830047607421875e+00 7.596648335456848145e-01 7.596648335456848145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.126251935958862305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.009335994720458984e-01 1.170042196463327855e-08 1.170042196463327855e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.066666752099990845e-03 1.773078680038452148e+00 7.509931921958923340e-01 7.509931921958923340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.313905835151672363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.172110319137573242e-01 1.148405459616697044e-08 1.148405459616697044e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.050000105053186417e-03 1.805583357810974121e+00 7.442026734352111816e-01 7.442026734352111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.392339587211608887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.294404745101928711e-01 1.199552457364916336e-08 1.199552457364916336e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.603333495557308197e-03 1.875612378120422363e+00 7.301775217056274414e-01 7.301775217056274414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.516684412956237793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.534794449806213379e-01 1.171386543319385964e-08 1.171386543319385964e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.050000105053186417e-03 1.909039616584777832e+00 7.237566113471984863e-01 7.237566113471984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.573570489883422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.637680411338806152e-01 8.891937852695264155e-09 8.891937852695264155e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.593333255499601364e-03 1.972507953643798828e+00 7.120174169540405273e-01 7.120174169540405273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.642974734306335449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.816660642623901367e-01 2.901496998219954548e-08 2.901496998219954548e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 2.024018287658691406e+00 7.028987407684326172e-01 7.028987407684326172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.724259972572326660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.945734500885009766e-01 -4.165728739735641284e-08 -4.165728739735641284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 2.063101291656494141e+00 6.962091326713562012e-01 6.962091326713562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.749994277954101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.034665226936340332e-01 2.444191693484754069e-08 2.444191693484754069e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.086666766554117203e-03 2.124626874923706055e+00 6.860545873641967773e-01 6.860545873641967773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.840971231460571289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.161639213562011719e-01 1.232633195513699320e-08 1.232633195513699320e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 2.205017089843750000e+00 6.734324097633361816e-01 6.734324097633361816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.855991601943969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.304904341697692871e-01 -4.166292910667834803e-08 -4.166292910667834803e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 2.259459972381591797e+00 6.652696132659912109e-01 6.652696132659912109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.898016452789306641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.386939406394958496e-01 7.220478437375277281e-09 7.220478437375277281e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.319194078445434570e+00 6.566462516784667969e-01 6.566462516784667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.945045113563537598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.465308785438537598e-01 -8.761936953760596225e-09 -8.761936953760596225e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 2.393734931945800781e+00 6.463413834571838379e-01 6.463413834571838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.914373159408569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.547817111015319824e-01 -3.788687052974637481e-08 -3.788687052974637481e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 2.464711666107177734e+00 6.369670033454895020e-01 6.369670033454895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.940605759620666504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.611003398895263672e-01 -5.177412276680115610e-09 -5.177412276680115610e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.527082443237304688e+00 6.290574073791503906e-01 6.290574073791503906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.939256310462951660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.654989838600158691e-01 -3.843911144940648228e-08 -3.843911144940648228e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 2.585342407226562500e+00 6.219292283058166504e-01 6.219292283058166504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.992710351943969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.687268137931823730e-01 1.002262450811031158e-08 1.002262450811031158e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.654129743576049805e+00 6.138170361518859863e-01 6.138170361518859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.951652288436889648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.715984463691711426e-01 -8.506248150297324173e-09 -8.506248150297324173e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 2.723820209503173828e+00 6.059136986732482910e-01 6.059136986732482910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.735165238380432129e-01 -2.378826025051239412e-10 -2.378826025051239412e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.059999879449605942e-03 2.774156808853149414e+00 6.003914475440979004e-01 6.003914475440979004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.996254444122314453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.742821455001831055e-01 1.374750979721284239e-08 1.374750979721284239e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 2.855660676956176758e+00 5.917615294456481934e-01 5.917615294456481934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.996132850646972656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.747511148452758789e-01 -1.831119789130752906e-08 -1.831119789130752906e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 2.922732114791870117e+00 5.849321484565734863e-01 5.849321484565734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.951660633087158203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.743317961692810059e-01 -3.569334694475401193e-08 -3.569334694475401193e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.613333269953727722e-03 3.022173643112182617e+00 5.752283930778503418e-01 5.752283930778503418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.940053224563598633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.727638959884643555e-01 -2.201967674864135915e-08 -2.201967674864135915e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.070000119507312775e-03 3.085819244384765625e+00 5.692653656005859375e-01 5.692653656005859375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.947516322135925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.710716009140014648e-01 -1.380578851239988580e-08 -1.380578851239988580e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 3.177128076553344727e+00 5.610255599021911621e-01 5.610255599021911621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.912356138229370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.680631160736083984e-01 3.223206590519112069e-08 3.223206590519112069e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 3.253333806991577148e+00 5.544159412384033203e-01 5.544159412384033203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.916647672653198242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.649976491928100586e-01 -4.258802732692856807e-08 -4.258802732692856807e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 3.341547489166259766e+00 5.470489263534545898e-01 5.470489263534545898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.877700209617614746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.610077142715454102e-01 1.988217945836368017e-08 1.988217945836368017e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.563333164900541306e-03 3.402844190597534180e+00 5.420994162559509277e-01 5.420994162559509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.867219924926757812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.579532146453857422e-01 8.999128908726561349e-08 8.999128908726561349e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 3.504384040832519531e+00 5.341880321502685547e-01 5.341880321502685547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.800860285758972168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.526417851448059082e-01 1.020399338358402019e-07 1.020399338358402019e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 3.595877885818481445e+00 5.273482799530029297e-01 5.273482799530029297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.803306460380554199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.475609660148620605e-01 -8.458175670966738835e-08 -8.458175670966738835e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 3.694391489028930664e+00 5.202696919441223145e-01 5.202696919441223145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.759995937347412109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.419076442718505859e-01 1.280352535104611889e-08 1.280352535104611889e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 3.770626068115234375e+00 5.149834156036376953e-01 5.149834156036376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.723222851753234863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.374331235885620117e-01 1.040755250869551674e-07 1.040755250869551674e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 3.865509986877441406e+00 5.086237192153930664e-01 5.086237192153930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.701825380325317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.318394064903259277e-01 -6.181116418702004012e-08 -6.181116418702004012e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 3.955564022064208984e+00 5.028005838394165039e-01 5.028005838394165039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.663867950439453125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.265288710594177246e-01 -7.069584739838319365e-08 -7.069584739838319365e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 4.058855056762695312e+00 4.963616728782653809e-01 4.963616728782653809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.624333381652832031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.204958081245422363e-01 -1.178718775918241590e-07 -1.178718775918241590e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.573333404958248138e-03 4.138701915740966797e+00 4.915502369403839111e-01 4.915502369403839111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.578654170036315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.158929586410522461e-01 7.353401088039390743e-08 7.353401088039390743e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 4.250607013702392578e+00 4.850366115570068359e-01 4.850366115570068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.522224068641662598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.095777869224548340e-01 -8.282651720037392806e-08 -8.282651720037392806e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.070000119507312775e-03 4.326025485992431641e+00 4.807900190353393555e-01 4.807900190353393555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.520487189292907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.054226875305175781e-01 1.782120762072736397e-08 1.782120762072736397e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.103333577513694763e-03 4.440376281738281250e+00 4.745588898658752441e-01 4.745588898658752441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.454545378684997559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.992983698844909668e-01 -5.100349653730518185e-08 -5.100349653730518185e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 4.549774169921875000e+00 4.688188731670379639e-01 4.688188731670379639e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.419736266136169434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.936561942100524902e-01 -7.711412308708531782e-08 -7.711412308708531782e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 4.647387504577636719e+00 4.638692438602447510e-01 4.638692438602447510e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.376454949378967285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.888130784034729004e-01 4.096023076272103935e-08 4.096023076272103935e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 4.746079921722412109e+00 4.590209126472473145e-01 4.590209126472473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.356371760368347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.841036558151245117e-01 5.584411155723500997e-08 5.584411155723500997e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.596667088568210602e-03 4.859114646911621094e+00 4.536505341529846191e-01 4.536505341529846191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.290798902511596680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.789361119270324707e-01 4.561911737255286425e-08 4.561911737255286425e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 4.980306625366210938e+00 4.480969309806823730e-01 4.480969309806823730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.263964295387268066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.736702799797058105e-01 -4.541357156995218247e-08 -4.541357156995218247e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.089999668300151825e-03 5.089220046997070312e+00 4.432761669158935547e-01 4.432761669158935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.185649156570434570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.691865205764770508e-01 1.072637587640201673e-07 1.072637587640201673e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 5.192473888397216797e+00 4.388467073440551758e-01 4.388467073440551758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.189680218696594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.651412725448608398e-01 6.523694651150435675e-08 6.523694651150435675e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.610000066459178925e-03 5.324694633483886719e+00 4.333637952804565430e-01 4.333637952804565430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.127309322357177734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.602403998374938965e-01 -1.112162522076687310e-07 -1.112162522076687310e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 5.402045249938964844e+00 4.302500188350677490e-01 4.302500188350677490e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.113872051239013672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.575319647789001465e-01 7.623157216585241258e-09 7.623157216585241258e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.061999984085559845e-02 5.551160335540771484e+00 4.244320094585418701e-01 4.244320094585418701e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.062601923942565918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.525689840316772461e-01 -1.341891220363322645e-08 -1.341891220363322645e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 5.644520759582519531e+00 4.209073185920715332e-01 4.209073185920715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.028112292289733887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.496710062026977539e-01 9.586989335730322637e-08 9.586989335730322637e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 5.767778396606445312e+00 4.163856208324432373e-01 4.163856208324432373e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.991660475730895996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.460441231727600098e-01 3.432660378166474402e-08 3.432660378166474402e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.596667088568210602e-03 5.892319202423095703e+00 4.119617342948913574e-01 4.119617342948913574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.945997357368469238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.426174521446228027e-01 -1.400411520080524497e-08 -1.400411520080524497e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 6.003382205963134766e+00 4.081332683563232422e-01 4.081332683563232422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.932126760482788086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.397603034973144531e-01 3.440254658926278353e-08 3.440254658926278353e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.596667088568210602e-03 6.130427360534667969e+00 4.038821160793304443e-01 4.038821160793304443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.887979388236999512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.366969227790832520e-01 1.348429066183598479e-07 1.348429066183598479e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.070000119507312775e-03 6.220933914184570312e+00 4.009333848953247070e-01 4.009333848953247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.871678709983825684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.346549868583679199e-01 1.202746773287799442e-07 1.202746773287799442e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.106666781008243561e-03 6.357962131500244141e+00 3.965893387794494629e-01 3.965893387794494629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.852484226226806641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.317482471466064453e-01 3.813920557149685919e-08 3.813920557149685919e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 6.473309993743896484e+00 3.930400609970092773e-01 3.930400609970092773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.830414414405822754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.294864892959594727e-01 1.458743668081297074e-07 1.458743668081297074e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.100000374019145966e-03 6.612972259521484375e+00 3.888674974441528320e-01 3.888674974441528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.755370974540710449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.269433975219726562e-01 1.143473582487786189e-08 1.143473582487786189e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 6.746330738067626953e+00 3.850048184394836426e-01 3.850048184394836426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.743084669113159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.247210383415222168e-01 -1.897069523693062365e-08 -1.897069523693062365e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 6.873048782348632812e+00 3.814391791820526123e-01 3.814391791820526123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.708298802375793457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.227786421775817871e-01 7.650911015844030771e-08 7.650911015844030771e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 7.008991718292236328e+00 3.777219653129577637e-01 3.777219653129577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.687525987625122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.208678364753723145e-01 -7.545446578660630621e-08 -7.545446578660630621e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.563333164900541306e-03 7.097641944885253906e+00 3.753556609153747559e-01 3.753556609153747559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.660353422164916992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.197243809700012207e-01 -6.297909749264363199e-08 -6.297909749264363199e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.610000066459178925e-03 7.252087593078613281e+00 3.713372051715850830e-01 3.713372051715850830e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.612575531005859375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.178791999816894531e-01 -9.219832008966477588e-08 -9.219832008966477588e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 7.383447647094726562e+00 3.680191338062286377e-01 3.680191338062286377e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.580180406570434570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.164709210395812988e-01 -1.469860535507905297e-07 -1.469860535507905297e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 7.515986919403076172e+00 3.647598326206207275e-01 3.647598326206207275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.566096425056457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.151900172233581543e-01 1.064442471943038981e-07 1.064442471943038981e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 7.641299247741699219e+00 3.617565631866455078e-01 3.617565631866455078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.539370894432067871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.141020536422729492e-01 -7.427115633618086576e-08 -7.427115633618086576e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.011666655540466309e-02 7.810012817382812500e+00 3.578278422355651855e-01 3.578278422355651855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.481228947639465332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.128075599670410156e-01 1.448509010515408590e-07 1.448509010515408590e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.573333404958248138e-03 7.920622348785400391e+00 3.553205728530883789e-01 3.553205728530883789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.447585701942443848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.120684027671813965e-01 -1.945982717188599054e-07 -1.945982717188599054e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.057876586914062500e+00 3.522813618183135986e-01 3.522813618183135986e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.435105085372924805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.112570643424987793e-01 -1.022362994262948632e-07 -1.022362994262948632e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.196310997009277344e+00 3.492937386035919189e-01 3.492937386035919189e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.414362072944641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.105504512786865234e-01 2.646524990268517286e-07 2.646524990268517286e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 8.327206611633300781e+00 3.465375602245330811e-01 3.465375602245330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.398360013961791992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.099886775016784668e-01 2.377570353928604163e-07 2.377570353928604163e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.467925071716308594e+00 3.436461389064788818e-01 3.436461389064788818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.369897603988647461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.094830513000488281e-01 -1.703728003121796064e-07 -1.703728003121796064e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 8.600905418395996094e+00 3.409792184829711914e-01 3.409792184829711914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.346229791641235352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.091061115264892578e-01 3.037357032553700265e-07 3.037357032553700265e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 8.725997924804687500e+00 3.385263383388519287e-01 3.385263383388519287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.368341326713562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.088265061378479004e-01 7.776202437526080757e-08 7.776202437526080757e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.093332871794700623e-03 8.870032310485839844e+00 3.357665240764617920e-01 3.357665240764617920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.340776562690734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.085928559303283691e-01 3.228433342883363366e-08 3.228433342883363366e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 8.951644897460937500e+00 3.342324197292327881e-01 3.342324197292327881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.367571830749511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.085045218467712402e-01 1.909529601107351482e-07 1.909529601107351482e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900000058114528656e-04 8.960443496704101562e+00 3.340682685375213623e-01 3.340682685375213623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.176699280738830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.084976673126220703e-01 -3.143727553833741695e-07 -3.143727553833741695e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 8.869734764099121094e+00 3.357721567153930664e-01 3.357721567153930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.087924718856811523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.021329045295715332e-01 1.488650696046533994e-07 1.488650696046533994e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 8.779487609863281250e+00 3.374935090541839600e-01 3.374935090541839600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.039250373840332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.960584759712219238e-01 2.680402531041181646e-07 2.680402531041181646e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076666526496410370e-03 8.671788215637207031e+00 3.395828008651733398e-01 3.395828008651733398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.957059144973754883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.890592217445373535e-01 -3.226396074751392007e-07 -3.226396074751392007e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 8.555917739868164062e+00 3.418745100498199463e-01 3.418745100498199463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.902862429618835449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.818111777305603027e-01 3.409800228837411851e-07 3.409800228837411851e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 8.458441734313964844e+00 3.438387513160705566e-01 3.438387513160705566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.831375598907470703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.759174704551696777e-01 1.878536295407684520e-07 1.878536295407684520e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.556666593998670578e-03 8.379114151000976562e+00 3.454625308513641357e-01 3.454625308513641357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.776081562042236328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.712348699569702148e-01 1.050249238687683828e-07 1.050249238687683828e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.086666766554117203e-03 8.256484985351562500e+00 3.480185568332672119e-01 3.480185568332672119e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.740693092346191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.641063332557678223e-01 -3.092623614975309465e-07 -3.092623614975309465e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 8.152110099792480469e+00 3.502393960952758789e-01 3.502393960952758789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.688050866127014160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.581753134727478027e-01 1.278367562917992473e-07 1.278367562917992473e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 8.056968688964843750e+00 3.523012399673461914e-01 3.523012399673461914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.622099518775939941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.528491020202636719e-01 -1.903299562400206923e-08 -1.903299562400206923e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.962386131286621094e+00 3.543874919414520264e-01 3.543874919414520264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.555366754531860352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.476069927215576172e-01 5.644028533424716443e-08 5.644028533424716443e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 7.851428031921386719e+00 3.568828403949737549e-01 3.568828403949737549e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.530630826950073242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.415134906768798828e-01 1.506314220023341477e-07 1.506314220023341477e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.758063316345214844e+00 3.590238988399505615e-01 3.590238988399505615e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.453753352165222168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.364261150360107422e-01 -7.737412488495465368e-08 -7.737412488495465368e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 7.656898021697998047e+00 3.613878786563873291e-01 3.613878786563873291e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.406326532363891602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.309343218803405762e-01 8.458641787001397461e-08 8.458641787001397461e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.564700126647949219e+00 3.635834753513336182e-01 3.635834753513336182e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.363065481185913086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.259444594383239746e-01 8.904208925741841085e-08 8.904208925741841085e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 7.439965248107910156e+00 3.666186332702636719e-01 3.666186332702636719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.308840751647949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.191823124885559082e-01 -1.493731360824313015e-07 -1.493731360824313015e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 7.349087238311767578e+00 3.688784539699554443e-01 3.688784539699554443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.228472828865051270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.142602801322937012e-01 -1.236144555605278583e-07 -1.236144555605278583e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 7.250633239746093750e+00 3.713744580745697021e-01 3.713744580745697021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.178224325180053711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.089050412178039551e-01 -3.110272928097401746e-08 -3.110272928097401746e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.583333481103181839e-03 7.144661903381347656e+00 3.741184771060943604e-01 3.741184771060943604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.113178968429565430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.031078934669494629e-01 3.920303015547688119e-08 3.920303015547688119e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.586666848510503769e-03 7.023507118225097656e+00 3.773314356803894043e-01 3.773314356803894043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.091879844665527344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.964225769042968750e-01 -1.990170517274236772e-08 -1.990170517274236772e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 6.935216903686523438e+00 3.797256946563720703e-01 3.797256946563720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.017011642456054688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.915123462677001953e-01 7.460528195224469528e-08 7.460528195224469528e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 6.839584827423095703e+00 3.823711574077606201e-01 3.823711574077606201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.963788270950317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.861398816108703613e-01 1.064337311618146487e-07 1.064337311618146487e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.603333495557308197e-03 6.705251216888427734e+00 3.861823976039886475e-01 3.861823976039886475e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.911361813545227051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.784717440605163574e-01 -3.466050202405313030e-08 -3.466050202405313030e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 6.626814365386962891e+00 3.884611427783966064e-01 3.884611427783966064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857833266258239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.739335656166076660e-01 1.527629649444861570e-07 1.527629649444861570e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 6.517859935760498047e+00 3.916945159435272217e-01 3.916945159435272217e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.819859743118286133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.675261855125427246e-01 -9.191160188493086025e-08 -9.191160188493086025e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 6.432817935943603516e+00 3.942751288414001465e-01 3.942751288414001465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.759503483772277832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.624394059181213379e-01 7.347887276409892365e-08 7.347887276409892365e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 6.325476646423339844e+00 3.976064026355743408e-01 3.976064026355743408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.700791716575622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.558890342712402344e-01 -8.435927156824618578e-08 -8.435927156824618578e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 6.226572036743164062e+00 4.007517993450164795e-01 4.007517993450164795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.656534671783447266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.497172117233276367e-01 -1.448887587685021572e-08 -1.448887587685021572e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 6.128446578979492188e+00 4.039473831653594971e-01 4.039473831653594971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.582127809524536133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.434495449066162109e-01 -1.386472945341665763e-07 -1.386472945341665763e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 6.016227722167968750e+00 4.076973199844360352e-01 4.076973199844360352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.554213762283325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.360796093940734863e-01 5.167947847439791076e-09 5.167947847439791076e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063333082944154739e-03 5.941942691802978516e+00 4.102379083633422852e-01 4.102379083633422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.485491394996643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.310754418373107910e-01 -9.689136959423194639e-08 -9.689136959423194639e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 5.838795661926269531e+00 4.138456284999847412e-01 4.138456284999847412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.452151536941528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.239385008811950684e-01 1.428353471055743285e-07 1.428353471055743285e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 5.729273319244384766e+00 4.177824854850769043e-01 4.177824854850769043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.391859054565429688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.160987019538879395e-01 -1.186373310702037998e-07 -1.186373310702037998e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 5.642382621765136719e+00 4.209870398044586182e-01 4.209870398044586182e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.359165310859680176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.096757650375366211e-01 -5.607716957456432283e-08 -5.607716957456432283e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 5.548992633819580078e+00 4.245148897171020508e-01 4.245148897171020508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.309420466423034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.025481224060058594e-01 5.345475528883980587e-08 5.345475528883980587e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 5.449329853057861328e+00 4.283792674541473389e-01 4.283792674541473389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.242068409919738770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.946695804595947266e-01 1.176398995994532015e-07 1.176398995994532015e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 5.336515903472900391e+00 4.328835606575012207e-01 4.328835606575012207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.202682852745056152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.853909254074096680e-01 -4.071921466675121337e-08 -4.071921466675121337e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 5.245703220367431641e+00 4.366144835948944092e-01 4.366144835948944092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.139563918113708496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.776368975639343262e-01 5.530705493583809584e-08 5.530705493583809584e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 5.162574768066406250e+00 4.401156604290008545e-01 4.401156604290008545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.081975698471069336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.703151226043701172e-01 2.669537479960126802e-09 2.669537479960126802e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576666608452796936e-03 5.073305606842041016e+00 4.439708888530731201e-01 4.439708888530731201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059870719909667969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.622149109840393066e-01 1.972495056179468520e-08 1.972495056179468520e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.086666766554117203e-03 4.977985858917236328e+00 4.482013583183288574e-01 4.482013583183288574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.965272784233093262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.533053278923034668e-01 4.522007657214999199e-08 4.522007657214999199e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 4.903744697570800781e+00 4.515814483165740967e-01 4.515814483165740967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.922583341598510742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.462186336517333984e-01 2.867074044843320735e-08 2.867074044843320735e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.603333495557308197e-03 4.790101528167724609e+00 4.569068253040313721e-01 4.569068253040313721e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.870479345321655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.350369811058044434e-01 3.158476147291366942e-08 3.158476147291366942e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 4.717279911041259766e+00 4.604200124740600586e-01 4.604200124740600586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.792666077613830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.277392268180847168e-01 -1.435012109141098335e-10 -1.435012109141098335e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 4.631921768188476562e+00 4.646430015563964844e-01 4.646430015563964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.699139237403869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.189653635025024414e-01 -1.070442579020891571e-08 -1.070442579020891571e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 4.534429550170898438e+00 4.696114361286163330e-01 4.696114361286163330e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.657544732093811035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.086073279380798340e-01 -1.128320548104966292e-08 -1.128320548104966292e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 4.431572437286376953e+00 4.750300645828247070e-01 4.750300645828247070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.596038699150085449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.972198307514190674e-01 -5.137223979545524344e-11 -5.137223979545524344e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 4.348851680755615234e+00 4.795266091823577881e-01 4.795266091823577881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.509323477745056152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.876793622970581055e-01 -3.045079211005941033e-08 -3.045079211005941033e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 4.266910076141357422e+00 4.841091334819793701e-01 4.841091334819793701e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.456235408782958984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.778299331665039062e-01 3.255485125919221900e-08 3.255485125919221900e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 4.198195934295654297e+00 4.880548715591430664e-01 4.880548715591430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.382233858108520508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.692432284355163574e-01 5.703311956040124642e-08 5.703311956040124642e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.083333097398281097e-03 4.111567497253417969e+00 4.931696057319641113e-01 4.931696057319641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.318958759307861328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.579289555549621582e-01 5.390825208451133221e-08 5.390825208451133221e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 4.038010120391845703e+00 4.976411759853363037e-01 4.976411759853363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.234295129776000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.478848576545715332e-01 -2.603661641842336394e-08 -2.603661641842336394e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 3.959065198898315430e+00 5.025782585144042969e-01 5.025782585144042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.152032375335693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.366149008274078369e-01 -3.285916250206355471e-08 -3.285916250206355471e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 3.862993717193603516e+00 5.087893605232238770e-01 5.087893605232238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.055167078971862793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.221526384353637695e-01 -2.951216515612031799e-08 -2.951216515612031799e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 3.791704654693603516e+00 5.135500431060791016e-01 5.135500431060791016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.977824091911315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.108977317810058594e-01 1.027174789669516031e-08 1.027174789669516031e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 3.721079587936401367e+00 5.184006094932556152e-01 5.184006094932556152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.924210011959075928e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.992635607719421387e-01 1.833570806297757372e-08 1.833570806297757372e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 3.656891345977783203e+00 5.229305028915405273e-01 5.229305028915405273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.814870357513427734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.882574141025543213e-01 2.148177458138889051e-08 2.148177458138889051e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.600000292062759399e-03 3.558882236480712891e+00 5.300821661949157715e-01 5.300821661949157715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.726361930370330811e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.705209791660308838e-01 -4.721769641946593765e-10 -4.721769641946593765e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 3.484792947769165039e+00 5.356875061988830566e-01 5.356875061988830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.633308947086334229e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.564279675483703613e-01 -1.409946293051689281e-08 -1.409946293051689281e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076666526496410370e-03 3.417063236236572266e+00 5.409703850746154785e-01 5.409703850746154785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.521397054195404053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.429795205593109131e-01 5.983118001040566014e-09 5.983118001040566014e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.073333323001861572e-03 3.350034713745117188e+00 5.463555455207824707e-01 5.463555455207824707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.393957257270812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.291051387786865234e-01 1.535488891590830463e-08 1.535488891590830463e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.590000052005052567e-03 3.267200946807861328e+00 5.532380938529968262e-01 5.532380938529968262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.341955184936523438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.110963702201843262e-01 3.112418767159397248e-09 3.112418767159397248e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543333383277058601e-03 3.228885412216186523e+00 5.565109252929687500e-01 5.565109252929687500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.218969345092773438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.025148510932922363e-01 1.106569413877878105e-08 1.106569413877878105e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.096667006611824036e-03 3.142181634902954102e+00 5.641366839408874512e-01 5.641366839408874512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.139900207519531250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.821523845195770264e-01 2.163864110116264783e-08 2.163864110116264783e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.570000037550926208e-03 3.083220005035400391e+00 5.695052742958068848e-01 5.695052742958068848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.985684812068939209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.677510082721710205e-01 -1.304212560171436053e-08 -1.304212560171436053e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 3.014286279678344727e+00 5.759804844856262207e-01 5.759804844856262207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.891205489635467529e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.502087652683258057e-01 1.458827725286937493e-09 1.458827725286937493e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.566666834056377411e-03 2.956577062606811523e+00 5.815745592117309570e-01 5.815745592117309570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.773693144321441650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.349884063005447388e-01 9.356753594147448894e-09 9.356753594147448894e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.889082193374633789e+00 5.883287191390991211e-01 5.883287191390991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.660431802272796631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.164662480354309082e-01 -2.802304166493740922e-09 -2.802304166493740922e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076666526496410370e-03 2.827442169189453125e+00 5.947071313858032227e-01 5.947071313858032227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.483487665653228760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.989152133464813232e-01 -3.813305227140517673e-09 -3.813305227140517673e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.579999811947345734e-03 2.761446237564086914e+00 6.017715930938720703e-01 6.017715930938720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.364191055297851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.793845742940902710e-01 -6.997264989649920608e-10 -6.997264989649920608e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.164333336055278778e-02 2.646575689315795898e+00 6.146923899650573730e-01 6.146923899650573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.078235983848571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.430388092994689941e-01 1.838040830648424162e-10 1.838040830648424162e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366666704416275024e-02 2.514856815338134766e+00 6.305845975875854492e-01 6.305845975875854492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.698492705821990967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.804016351699829102e-02 -9.095058040031744895e-11 -9.095058040031744895e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.569666713476181030e-02 2.367720842361450195e+00 6.498823761940002441e-01 6.498823761940002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.228769958019256592e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.326941817998886108e-02 -4.301008438289954938e-10 -4.301008438289954938e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.923666708171367645e-02 2.193449974060058594e+00 6.752057671546936035e-01 6.752057671546936035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.610634028911590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.875860594213008881e-02 3.516859692354046274e-09 3.516859692354046274e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.493666648864746094e-02 1.893981456756591797e+00 7.266280055046081543e-01 7.266280055046081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.687976881861686707e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.809261888265609741e-01 1.600254506683995714e-08 1.600254506683995714e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Hossain2012_Fig42_Fig32_losses.txt <==
0.02924671769142151
0.02866624854505062
0.028264101594686508
0.027879780158400536
0.02752765826880932
0.027187034487724304
0.026831723749637604
0.026527423411607742
0.026220932602882385
0.025978079065680504
0.025700677186250687
0.025454841554164886
0.025185439735651016
0.024944763630628586
0.02467707172036171
0.02442929521203041
0.024155396968126297
0.02390284463763237
0.02362041547894478
0.023348595947027206
0.023034363985061646
0.022713517770171165
0.022338557988405228
0.02193857915699482
0.02152477204799652
0.021126963198184967
0.020734257996082306
0.020381856709718704
0.020037705078721046
0.019734665751457214
0.019434597343206406
0.019177891314029694
0.01891946978867054
0.018706725910305977
0.018481802195310593
0.01830006204545498
0.018096139654517174
0.017934780567884445
0.017745474353432655
0.017576996237039566
0.0174099151045084
0.017266718670725822
0.017091626301407814
0.016919825226068497
0.01676352135837078
0.016638828441500664
0.016489893198013306
0.0163393747061491
0.016216397285461426
0.016128748655319214
0.016018595546483994
0.015900980681180954
0.015810180455446243
0.015750281512737274
0.015663808211684227
0.015561913140118122
0.015483494848012924
0.015431826002895832
0.015352759510278702
0.015254908241331577
0.015180423855781555
0.015106292441487312
0.015035858377814293
0.014960836619138718
0.014894528314471245
0.014819851145148277
0.014756382443010807
0.014680944383144379
0.014619600027799606
0.014544190838932991
0.014484832994639874
0.01440929900854826
0.014351495541632175
0.014276380650699139
0.01422013621777296
0.014145459979772568
0.014090495184063911
0.014016416855156422
0.013963386416435242
0.013891356065869331
0.013840769417583942
0.013770397752523422
0.013721936382353306
0.013653301633894444
0.013606717810034752
0.013539482839405537
0.013494240120053291
0.013428281992673874
0.013384351506829262
0.01331979501992464
0.013277399353682995
0.013214293867349625
0.013173649087548256
0.01311237271875143
0.013073372654616833
0.013013696298003197
0.012976043857634068
0.012917543761432171
0.012880993075668812
0.012823606841266155
0.012788025662302971
0.01273161917924881
0.012697451747953892
0.012642965652048588
0.012610121630132198
0.012556442059576511
0.012524495832622051
0.012471784837543964
0.012432357296347618
0.012388428673148155
0.01236054114997387
0.012311762198805809
0.012268709018826485
0.012226168066263199
0.012201103381812572
0.012155314907431602
0.01211046613752842
0.01206944789737463
0.01204700767993927
0.012003600597381592
0.011957759968936443
0.011917571537196636
0.011896714568138123
0.01185518316924572
0.011809165589511395
0.011770267970860004
0.011750870384275913
0.01171067263931036
0.011664409190416336
0.011626160703599453
0.011592903174459934
0.01155678927898407
0.0115226274356246
0.011487961746752262
0.01145330723375082
0.011420194059610367
0.011384955607354641
0.011352797970175743
0.011316956020891666
0.011285601183772087
0.011249526403844357
0.011219359934329987
0.011183502152562141
0.01115401554852724
0.011117811314761639
0.011088656261563301
0.011052526533603668
0.011024126783013344
0.01098802499473095
0.010960107669234276
0.010924278758466244
0.010896953754127026
0.010861468501389027
0.010834506712853909
0.010798846371471882
0.010772235691547394
0.010736714117228985
0.010710205882787704
0.01067480631172657
0.010648871771991253
0.010613917373120785
0.01058819331228733
0.010553237982094288
0.010527712292969227
0.010492985136806965
0.010467744432389736
0.010433275252580643
0.010408306494355202
0.010373876430094242
0.010348901152610779
0.010314569808542728
0.010289894416928291
0.010255936533212662
0.010231719352304935
0.010198027826845646
0.010173989459872246
0.010140394791960716
0.010116378776729107
0.010083015076816082
0.010059197433292866
0.010025974363088608
0.01000239234417677
0.009969242848455906
0.009945640340447426
0.00991263147443533
0.009889296256005764
0.00985649973154068
0.009833320043981075
0.009800787083804607
0.009777861647307873
0.009745477698743343
0.009722640737891197
0.009690340608358383
0.00966789573431015
0.009635942988097668
0.009613418951630592
0.009581631980836391
0.009559331461787224
0.00952756404876709
0.009505487978458405
0.009474207647144794
0.009452573955059052
0.009421570226550102
0.009399952366948128
0.009368869476020336
0.009347357787191868
0.009316560812294483
0.00929516926407814
0.009264569729566574
0.00924331322312355
0.009212631732225418
0.009191463701426983
0.009160879999399185
0.009139761328697205
0.009109467267990112
0.009088548831641674
0.009058307856321335
0.009037615731358528
0.00900773424655199
0.008987151086330414
0.008957453072071075
0.008937166072428226
0.008907422423362732
0.008887154050171375
0.00885770283639431
0.008837683126330376
0.008808296173810959
0.008788340725004673
0.00875905342400074
0.0087392907589674
0.008710148744285107
0.00869034230709076
0.008661302737891674
0.008641651831567287
0.008612800389528275
0.008593347854912281
0.00856458768248558
0.008545178920030594
0.008516622707247734
0.008497430011630058
0.008468810468912125
0.008449667133390903
0.008421355858445168
0.008402375504374504
0.0083742281422019
0.008355473168194294
0.008327419869601727
0.00830879993736744
0.008280979469418526
0.008262256160378456
0.008234426379203796
0.008215860463678837
0.0081880958750844
0.008169745095074177
0.008142168633639812
0.008123936131596565
0.00809665210545063
0.00807875394821167
0.008051550947129726
0.008033736608922482
0.008006712421774864
0.007988969795405865
0.00796212162822485
0.007944432087242603
0.007917563430964947
0.007899959571659565
0.007873265072703362
0.007855799049139023
0.007829193957149982
0.007811791729182005
0.007785161957144737
0.0077681513503193855
0.007741846609860659
0.007724575232714415
0.007698213215917349
0.007681119255721569
0.007654836867004633
0.007637767121195793
0.00761166587471962
0.007594727911055088
0.007568834815174341
0.007552022114396095
0.007526126690208912
0.007509532850235701
0.007483722176402807
0.007467029150575399
0.007441349793225527
0.007424731273204088
0.00739907193928957
0.007382889278233051
0.007357563823461533
0.007341248914599419
0.007316092494875193
0.0072999559342861176
0.007274554576724768
0.007258598227053881
0.0072336336597800255
0.007217961363494396
0.007193091791123152
0.0071775345131754875
0.007152816746383905
0.007137276232242584
0.007112764287739992
0.007097299676388502
0.007072837091982365
0.007057467475533485
0.007033082190901041
0.007017882540822029
0.006993834860622883
0.006979160942137241
0.006955450866371393
0.006940771825611591
0.006916823796927929
0.006902098190039396
0.0068784430623054504
0.006863752380013466
0.006840191315859556
0.006825778167694807
0.00680222362279892
0.006787932477891445
0.006764817051589489
0.006750529631972313
0.006727247498929501
0.006713207811117172
0.006690198555588722
0.006676201242953539
0.00665309326723218
0.006639090832322836
0.0066161081194877625
0.006602196954190731
0.0065793199464678764
0.006565578281879425
0.006542822811752558
0.006529233884066343
0.006506760139018297
0.006493128836154938
0.0064705293625593185
0.0064568910747766495
0.006434397306293249
0.006420906167477369
0.006398520432412624
0.006385095417499542
0.006362616550177336
0.0063492837361991405
0.006326928269118071
0.006314004305750132
0.006292097736150026
0.006279049441218376
0.006257052533328533
0.006244015879929066
0.006222065072506666
0.006209152285009623
0.00618734210729599
0.006174350623041391
0.006152481772005558
0.006139726843684912
0.006118047051131725
0.006105255801230669
0.006083527114242315
0.006070743780583143
0.006049014627933502
0.0060363588854670525
0.006014872808009386
0.006002362817525864
0.00598101643845439
0.005968519486486912
0.005947036202996969
0.005934598855674267
0.005913412198424339
0.005901137366890907
0.0058800652623176575
0.005867843050509691
0.005846658255904913
0.005834614858031273
0.005813646130263805
0.0058015258982777596
0.005780598148703575
0.005768708884716034
0.005747796501964331
0.005735888611525297
0.005715194623917341
0.005703389178961515
0.005682788323611021
0.005671126302331686
0.005650533363223076
0.0056388722732663155
0.005618439521640539
0.005607069935649633
0.005586643237620592
0.005575132556259632
0.005554716568440199
0.005543221719563007
0.0055229743011295795
0.005511780269443989
0.005491682328283787
0.005480402149260044
0.005460221786051989
0.0054489546455442905
0.005428922362625599
0.005417712032794952
0.005397602915763855
0.005386412609368563
0.005366565193980932
0.005355581641197205
0.005335779394954443
0.005324912257492542
0.0053051067516207695
0.005294329021126032
0.005274531431496143
0.005263788625597954
0.0052442289888858795
0.005233501549810171
0.005213907454162836
0.005203288979828358
0.005183614790439606
0.005172897130250931
0.00515349768102169
0.005143035668879747
0.005123615730553865
0.005113074090331793
0.005093652289360762
0.005083102732896805
0.0050638169050216675
0.005053558852523565
0.005034563131630421
0.005024322308599949
0.00500518037006259
0.0049952431581914425
0.004976287949830294
0.004966372158378363
0.004947597160935402
0.004937589168548584
0.004918763414025307
0.004908870439976454
0.004890136420726776
0.004880341235548258
0.004861657507717609
0.004851783160120249
0.004833100363612175
0.004823187366127968
0.004804619587957859
0.004794943146407604
0.004776344168931246
0.0047665745951235294
0.0047480263747274876
0.004738528747111559
0.004720183089375496
0.004710543900728226
0.00469224713742733
0.004682725761085749
0.004664372652769089
0.0046548484824597836
0.004636519122868776
0.0046270848251879215
0.004609003663063049
0.004599577747285366
0.0045814430341124535
0.004572184290736914
0.004554297309368849
0.004545251838862896
0.0045273820869624615
0.004518384113907814
0.004500472918152809
0.0044914972968399525
0.004473759327083826
0.004464965313673019
0.00444725900888443
0.004438519943505526
0.0044209822081029415
0.004412231966853142
0.00439471984282136
0.00438601803034544
0.0043686795979738235
0.00435999222099781
0.004342501051723957
0.0043337419629096985
0.004316268023103476
0.004307618364691734
0.004290195647627115
0.004281552042812109
0.004264394752681255
0.004256127402186394
0.004239005967974663
0.004230634309351444
0.004213600419461727
0.0042053814977407455
0.004188236780464649
0.00417994474992156
0.0041628144681453705
0.004154583904892206
0.004137488082051277
0.004129329230636358
0.004112344700843096
0.004104193765670061
0.004087233915925026
0.004079212434589863
0.004062494728714228
0.0040544187650084496
0.004037471022456884
0.004029422998428345
0.0040127276442945
0.004004746209830046
0.003988104872405529
0.003980094101279974
0.003963297698646784
0.0039552547968924046
0.003938643727451563
0.003931002225726843
0.003914527129381895
0.003906629513949156
0.0038901541847735643
0.0038826155941933393
0.00386627740226686
0.0038585697766393423
0.003842197824269533
0.0038346434012055397
0.0038185101002454758
0.0038112320471554995
0.0037951054982841015
0.003787786001339555
0.0037716382648795843
0.003764292225241661
0.0037484539207071066
0.003741469932720065
0.0037254076451063156
0.0037183428648859262
0.003702600486576557
0.0036954518873244524
0.003679577959701419
0.003672594903036952
0.003657072549685836
0.0036503407172858715
0.0036348020657896996
0.0036279805935919285
0.0036123269237577915
0.0036058006808161736
0.0035906205885112286
0.003584041493013501
0.0035688155330717564
0.003562487196177244
0.0035473830066621304
0.0035411552526056767
0.0035261346492916346
0.0035197173710912466
0.0035047561395913363
0.0034984934609383345
0.0034833052195608616
0.0034768402110785246
0.0034618708305060863
0.003455930622294545
0.003441252512857318
0.0034353688824921846
0.0034205836709588766
0.003414582461118698
0.0033998824656009674
0.0033940759021788836
0.00337957963347435
0.003373651532456279
0.0033589706290513277
0.0033530574291944504
0.0033384375274181366
0.0033325727563351393
0.0033180061727762222
0.0033122231252491474
0.00329778715968132
0.003292116103693843
0.0032777399756014347
0.003272265661507845
0.0032579179387539625
0.003252232912927866
0.003237814176827669
0.003232291666790843
0.0032178927212953568
0.0032123199198395014
0.0031979468185454607
0.003192438278347254
0.003178123151883483
0.0031727927271276712
0.0031588426791131496
0.0031538058537989855
0.0031399596482515335
0.0031345596071332693
0.0031205760315060616
0.0031154516618698835
0.0031015772838145494
0.0030963935423642397
0.003082317067310214
0.0030772960744798183
0.0030634573195129633
0.003058442147448659
0.003044819924980402
0.00304000754840672
0.0030265445820987225
0.003021768992766738
0.0030081982258707285
0.0030034626834094524
0.002989967120811343
0.0029851675499230623
0.002971815411001444
0.002967019332572818
0.0029535768553614616
0.0029490001033991575
0.002935658674687147
0.002931196242570877
0.002917953534051776
0.0029134410433471203
0.0028999291826039553
0.0028954779263585806
0.0028821949381381273
0.002877513412386179
0.0028642418328672647
0.002859769854694605
0.0028464512433856726
0.0028419122099876404
0.0028286417946219444
0.0028242722619324923
0.0028112626168876886
0.002806836273521185
0.002793667372316122
0.002789523918181658
0.0027767387218773365
0.0027725626714527607
0.0027596596628427505
0.0027554321568459272
0.0027423950377851725
0.0027382844127714634
0.002725438680499792
0.002721373923122883
0.002708716783672571
0.0027047572657465935
0.002692091977223754
0.002688135951757431
0.0026756401639431715
0.0026718350127339363
0.002659275196492672
0.0026554246433079243
0.0026427977718412876
0.002639036625623703
0.002626414643600583
0.002622532192617655
0.0026100960094481707
0.00260644662193954
0.002594045829027891
0.002590492367744446
0.00257822941057384
0.0025748584885150194
0.0025626833084970713
0.0025593512691557407
0.0025473739951848984
0.0025441767647862434
0.0025322469882667065
0.0025288136675953865
0.0025167549028992653
0.0025133974850177765
0.0025014744605869055
0.002498260699212551
0.002486535580828786
0.002483346499502659
0.0024714709725230932
0.0024682183284312487
0.0024562969338148832
0.0024531930685043335
0.0024413764476776123
0.0024384032003581524
0.0024267989210784435
0.002423794474452734
0.002412091940641403
0.0024093063548207283
0.0023975567892193794
0.0023947071749716997
0.0023830700665712357
0.002380215795710683
0.0023684280458837748
0.002365449909120798
0.0023536623921245337
0.0023509408347308636
0.0023392997682094574
0.002336367964744568
0.002324663568288088
0.002322008367627859
0.002310482319444418
0.0023075540084391832
0.0022961795330047607
0.0022933860309422016
0.0022817295975983143
0.002278930274769664
0.0022674521896988153
0.002264809561893344
0.002253533573821187
0.00225085555575788
0.002239712979644537
0.002237212611362338
0.0022260881960392
0.002223603194579482
0.0022125125396996737
0.002209948841482401
0.0021987503860145807
0.0021963482722640038
0.002185280667617917
0.002182816155254841
0.002171705011278391
0.002169226063415408
0.0021581456530839205
0.0021557179279625416
0.002144685946404934
0.0021424726583063602
0.002131469314917922
0.00212907325476408
0.002118084579706192
0.002115817042067647
0.00210504699498415
0.002102847443893552
0.00209208601154387
0.0020899914670735598
0.0020791366696357727
0.002077116398140788
0.002066434593871236
0.0020644618198275566
0.0020536647643893957
0.0020514714997261763
0.002040599472820759
0.002038496546447277
0.0020277020521461964
0.0020257679279893637
0.0020151224453002214
0.002013071207329631
0.0020023914985358715
0.002000586362555623
0.00198991596698761
0.0019881848711520433
0.0019777491688728333
0.001975914230570197
0.0019653213676065207
0.0019635523203760386
0.001953240716829896
0.001951757469214499
0.001941491267643869
0.0019395824056118727
0.001929230522364378
0.001927785575389862
0.0019177240319550037
0.0019163177348673344
0.001906297984533012
0.0019047881942242384
0.0018945754272863269
0.0018930546939373016
0.001883006887510419
0.0018815260846167803
0.0018716142512857914
0.0018702847883105278
0.001860231626778841
0.001858882256783545
0.0018490663496777415
0.0018477925332263112
0.0018378221429884434
0.0018365136347711086
0.0018265985418111086
0.0018254523165524006
0.0018156275618821383
0.001814413582906127
0.0018046976765617728
0.0018033742671832442
0.0017934755887836218
0.001792369643226266
0.001782541978172958
0.001781271887011826
0.0017714559799060225
0.001770375412888825
0.0017605677712708712
0.0017596929101273417
0.0017498183296993375
0.001748780021443963
0.0017388472333550453
0.0017377076437696815
0.00172777334228158
0.0017268105875700712
0.0017170836217701435
0.0017161235446110368
0.001706646871753037
0.0017055525677278638
0.0016958409687504172
0.0016948205884546041
0.001685381168499589
0.0016845782520249486
0.0016752080991864204
0.0016742877196520567
0.0016645126743242145
0.0016635492211207747
0.0016542011871933937
0.0016533301677554846
0.0016439431346952915
0.001642914256080985
0.0016333094099536538
0.001632655505090952
0.001623390126042068
0.001622699899598956
0.0016134371981024742
0.0016126602422446012
0.001603263895958662
0.0016025450313463807
0.0015933257527649403
0.0015925199259072542
0.0015833663055673242
0.0015826841117814183
0.001573315355926752
0.0015727471327409148
0.0015637250617146492
0.0015631674323230982
0.001554072368890047
0.0015536871505901217
0.0015447210753336549
0.001544574392028153
0.0015357728116214275
0.0015354237984865904
0.00152644794434309
0.0015260950895026326
0.0015172860585153103
0.0015170197002589703
0.0015080904122442007
0.0015076571144163609
0.0014990679919719696
0.0014986884780228138
0.0014901182148605585
0.00148994370829314
0.0014814231544733047
0.0014814053429290652
0.0014727923553436995
0.0014725679066032171
0.0014636702835559845
0.0014636176638305187
0.001454999204725027
0.0014549940824508667
0.0014462550170719624
0.0014455009950324893
0.0014392080483958125
0.0014398472849279642
0.0014311055419966578
0.0014302390627563
0.0014215914998203516
0.001422407920472324
0.0014143583830446005
0.0014148728223517537
0.0014068303862586617
0.0014071774203330278
0.0013987852726131678
0.0013988194987177849
0.0013903043000027537
0.0013902955688536167
0.001381631474941969
0.0013817555736750364
0.0013736283872276545
0.0013736560940742493
0.001364341238513589
0.0013691243948414922
0.001362679759040475
0.0013639398384839296
0.0013562891399487853
0.001356623019091785
0.0013482219073921442
0.0013485420495271683
0.0013399338349699974
0.001339592388831079
0.00133030756842345
0.0013267822796478868
0.0013216640800237656
0.0013229213654994965
0.00131485634483397
0.001308897859416902
0.0013068343978375196
0.0013090061256662011
0.0013004227075725794
0.0012929396471008658
0.0012910461518913507
0.0012940055457875133
0.0012895503314211965
0.001276684459298849
0.0012732530012726784
0.001284478697925806
0.0012827005703002214
0.0012701419182121754
0.0012697891797870398
0.0012761710677295923
0.0012729935115203261
0.0012577490415424109
0.0012562568299472332
0.001262703095562756
0.0012597989989444613
0.0012433149386197329
0.0012413968797773123
0.0012351250043138862
0.0012344546848908067
0.001227261032909155
0.001227851491421461
0.0012196931056678295
0.001220822799950838
0.0012117876904085279
0.001213330077007413
0.0012033629463985562
0.0012047509662806988
0.0011964906007051468
0.0012009096099063754
0.001191439339891076
0.001195887103676796
0.0011859628139063716
0.0011903573758900166
0.0011800086358562112
0.0011844735126942396
0.001173929893411696
0.0011786791728809476
0.0011678405571728945
0.0011727057863026857
0.00116154202260077
0.0011663634795695543
0.0011552268406376243
0.0011600172147154808
0.0011488401796668768
0.0011539328843355179
0.0011427669087424874
0.00114758952986449
0.001135963131673634
0.0011409925064072013
0.0011297116288915277
0.0011352159781381488
0.0011238279985263944
0.0011290290858596563
0.0011176376137882471
0.0011232284596189857
0.0011120442068204284
0.0011173796374350786
0.0011058798991143703
0.0011115038068965077
0.0011003654217347503
0.0010995356133207679
0.0010933196172118187
0.001106510404497385
0.001099328976124525
0.0010963156819343567
0.0010928824776783586
0.0011028664885088801
0.0010956400074064732
0.0010885677766054869
0.0010838997550308704
0.0010941640939563513
0.0010871014092117548
0.0010777803836390376
0.001072788261808455
0.0010831040563061833
0.0010760752484202385
0.0010652135824784636
0.0010599682573229074
0.001070624217391014
0.0010641735279932618
0.0010525734396651387
0.0010472747962921858
0.0010456654708832502
0.001041692215949297
0.001038316753692925
0.0010369836818426847
0.0010348405921831727
0.0010334193939343095
0.001030124956741929
0.0010294717503711581
0.0010255943052470684
0.00102528790012002
0.0010208169696852565
0.0010209574829787016
0.0010159516241401434
0.001016379683278501
0.0010109404101967812
0.001012451946735382
0.0010065305978059769
0.0010081389918923378
0.0010024015791714191
0.0010036644525825977
0.0009977007284760475
0.0009993226267397404
0.0009935291018337011
0.0009950898820534348
0.0009888667846098542
0.0009905595798045397
0.0009844384621828794
0.0009863473242148757
0.000980429002083838
0.0009822533465921879
0.0009758140658959746
0.0009777104714885354
0.0009714871412143111
0.0009732975158840418
0.0009682381059974432
0.000971114553976804
0.0009650588035583496
0.0009669280843809247
0.0009598942706361413
0.0009613140719011426
0.0009553654817864299
0.0009576381416991353
0.000951293739490211
0.0009534838027320802
0.000947491149418056
0.0009496410493738949
0.0009431859944015741
0.0009451386285945773
0.0009387114550918341
0.0009410162456333637
0.0009347803425043821
0.0009371510241180658
0.0009309941669926047
0.0009332469198852777
0.000927075045183301
0.000929502712097019
0.0009234395110979676
0.0009259115322493017
0.0009198649786412716
0.0009223149390891194
0.0009159729816019535
0.0009182622306980193
0.000912140472792089
0.0009145820513367653
0.0009086166974157095
0.0009106795769184828
0.0009065463673323393
0.0009099033195525408
0.0009040263248607516
0.000906415400095284
0.0008997876429930329
0.0008989725029096007
0.0008999325800687075
0.0008986630709841847
0.00090096949134022
0.0009086274076253176
0.0009061482269316912
0.0008982921135611832
0.0008987259352579713
0.0009060929296538234
0.0009039886062964797
0.0008938075043261051
0.0008943125721998513
0.0009017732227221131
0.0008993975352495909
0.0008866203716024756
0.000886710302438587
0.0008944255532696843
0.000892787124030292
0.000878739170730114
0.0008785739191807806
0.0008867395808920264
0.0008852173923514783
0.0008704186184331775
0.0008705958025529981
0.0008664076449349523
0.0008675020653754473
0.0008618989959359169
0.000864159781485796
0.0008577891858294606
0.0008608043426647782
0.0008534407243132591
0.0008570618228986859
0.0008496156660839915
0.0008540721610188484
0.0008454589988104999
0.0008504230063408613
0.00084263039752841
0.0008482899283990264
0.0008397058118134737
0.0008457533549517393
0.0008373690652661026
0.0008435992640443146
0.000834628997836262
0.0008409296860918403
0.0008317994652315974
0.0008382831001654267
0.0008289580000564456
0.0008352764416486025
0.0008256406290456653
0.0008320374181494117
0.0008224139455705881
0.0008290442638099194
0.0008196310373023152
0.0008265631040558219
0.000817025313153863
0.0008239946910180151
0.0008145615574903786
0.000821754103526473
0.0008124031592160463
0.0008194898255169392
0.0008098747348412871
0.0008163214661180973
0.0008099685655906796
0.0008117739344015718
0.0008093961514532566
0.0008193326648324728
0.0008119296398945153
0.0008088476024568081
0.0008058635285124183
0.0008168019121512771
0.0008106160094030201
0.0008047458832152188
0.0008014186169020832
0.0008131109061650932
0.0008075078949332237
0.000799492234364152
0.0007961355149745941
0.0008080983534455299
0.0008025284623727202
0.0007929777493700385
0.000788132892921567
0.0008012938778847456
0.0007968770805746317
0.0007868568645790219
0.0007872293936088681
0.0008018171647563577
0.0007984325056895614
0.0007888500113040209
0.0007862239144742489
0.0007872430724091828
0.0007858297321945429
0.0007855201838538051
0.000784986768849194
0.0007839525351300836
0.0007838717428967357
0.0007815869175828993
0.0007819809252396226
0.000779067981056869
0.0007801165920682251
0.0007767410716041923
0.0007782198954373598
0.0007744156755506992
0.0007753337849862874
0.0007720260182395577
0.0007745253387838602
0.0007706604665145278
0.000773425679653883
0.0007694193627685308
0.0007722168229520321
0.0007680139970034361
0.0007711033686064184
0.0007667024619877338
0.0007699133129790425
0.0007654969813302159
0.0007688535843044519
0.0007644116412848234
0.0007678214460611343
0.0007630904437974095
0.0007664747536182404
0.000761850387789309
0.0007654043147340417
0.0007607645238749683
0.0007642682176083326
0.0007597164949402213
0.0007634407957084477
0.0007588309235870838
0.0007621661061421037
0.0007583096157759428
0.0007624502759426832
0.0007577922660857439
0.0007614596397615969
0.0007567160064354539
0.0007612702902406454
0.0007568905130028725
0.0007607289589941502
0.0007560166995972395
0.0007599062519147992
0.0007551476592198014
0.0007590451859869063
0.0007545048138126731
0.0007584812119603157
0.0007536644116044044
0.0007574551273137331
0.0007526251138187945
0.0007565519772469997
0.0007519318605773151
0.0007559792138636112
0.0007513767923228443
0.00075534638017416
0.0007506322581321001
0.0007544258260168135
0.0007498563500121236
0.0007537565543316305
0.0007489651907235384
0.0007529830327257514
0.0007485132082365453
0.0007524389075115323
0.0007478281622752547
0.0007516636978834867
0.0007470262935385108
0.0007510719588026404
0.0007463254150934517
0.0007500694482587278
0.0007453822181560099
0.0007483648951165378
0.0007492225850000978
0.0007474906742572784
0.0007493492448702455
0.0007585656712763011
0.0007576119969598949
0.0007490026764571667
0.000749667058698833
0.0007593620102852583
0.000759557296987623
0.0007489329436793923
0.0007502591470256448
0.0007602425757795572
0.0007597864605486393
0.0007468536496162415
0.0007488623959943652
0.00074654386844486
0.0007491535507142544
0.0007455034647136927
0.0007493327721022069
0.0007446115487255156
0.0007493486045859754
0.0007438432658091187
0.0007487131515517831
0.0007425324292853475
0.0007485866080969572
0.0007417292799800634
0.0007477520266547799
0.0007404114585369825
0.000747167388908565
0.000739710230845958
0.0007465442176908255
0.0007386381039395928
0.0007454792503267527
0.0007376208668574691
0.0007448017131537199
0.000736416201107204
0.0007439089240506291
0.0007356457645073533
0.0007434476865455508
0.0007350401720032096
0.0007428830722346902
0.0007345563499256968
0.0007424684008583426
0.0007341104792430997
0.000742086791433394
0.000733728869818151
0.0007417976157739758
0.0007333935936912894
0.000741348834708333
0.0007326873601414263
0.000740795920137316
0.000732236891053617
0.0007404661737382412
0.0007318819407373667
0.0007400524336844683
0.0007313638925552368
0.0007395478896796703
0.000730709289200604
0.0007389219244942069
0.0007303347811102867
0.000732135958969593
0.0007298819837160408
0.000740315648727119
0.0007337146671488881
0.0007314274553209543
0.0007291828515008092
0.0007410261314362288
0.0007354034460149705
0.0007303464226424694
0.0007282812730409205
0.0007410105317831039
0.0007365972851403058
0.0007297090487554669
0.0007273626979440451
0.0007408700184896588
0.0007368007209151983
0.0007289632922038436
0.0007264961022883654
0.0007403094787150621
0.0007366423960775137
0.0007280320860445499
0.0007258213008753955
0.000727402395568788
0.0007264523883350194
0.000727100414223969
0.0007270021014846861
0.000726648373529315
0.0007273261435329914
0.0007262987783178687
0.0007277160766534507
0.0007258399273268878
0.0007276595570147038
0.0007253667572513223
0.0007277270779013634
0.0007250714115798473
0.0007277114782482386
0.0007245917804539204
0.0007274243980646133
0.0007242423016577959
0.0007273828377947211
0.0007239499827846885
0.0007273283554241061
0.0007235552184283733
0.0007268444169312716
0.0007232195930555463
0.0007268661865964532
0.000722754281014204
0.0007263584993779659
0.0007223599823191762
0.0007260824786499143
0.0007221237174235284
0.0007259591948240995
0.0007217640522867441
0.0007254898082464933
0.0007212108466774225
0.0007251204806379974
0.0007209449540823698
0.0007246376480907202
0.0007203537970781326
0.0007243939908221364
0.0007200652617029846
0.0007239117985591292
0.0007196615915745497
0.0007236215751618147
0.0007192805642262101
0.0007234096992760897
0.0007190030883066356
0.0007228684844449162
0.0007185408612713218
0.0007226768648251891
0.0007183114066720009
0.0007223949069157243
0.0007180477259680629
0.0007221311097964644
0.000717688468284905
0.0007217785459943116
0.000717516231816262
0.0007215722580440342
0.0007171208271756768
0.0007210912881419063
0.0007167962612584233
0.0007207345333881676
0.0007162758847698569
0.0007204175926744938
0.0007161071989685297
0.0007201130501925945
0.0007157609215937555
0.0007198790553957224
0.0007156645297072828
0.00071968964766711
0.000715309870429337
0.0007193204946815968
0.0007149445591494441
0.0007192171178758144
0.0007147848373278975
0.0007189213065430522
0.0007145418785512447
0.000718449242413044
0.000714215449988842
0.0007184235146269202
0.0007141567184589803
0.0007180660031735897
0.0007135279010981321
0.0007175239734351635
0.0007132344180718064
0.0007173498161137104
0.000712865381501615
0.0007170954486355186
0.0007127587450668216
0.0007168429438024759
0.0007124710245989263
0.0007164945709519088
0.0007120710797607899
0.0007161275716498494
0.0007118188077583909
0.0007158078951761127
0.0007114877225831151
0.0007155981147661805
0.0007111686281859875
0.0007152071921154857
0.0007108362042345107
0.0007149834418669343
0.0007108394638635218
0.0007149881566874683
0.0007105781696736813
0.0007144432747736573
0.0007101065129972994
0.0007143068360164762
0.0007100675138644874
0.0007140571251511574
0.00070952094392851
0.0007137159118428826
0.0007093696622177958
0.0007133949548006058
0.000709102547261864
0.0007131878519430757
0.0007088243728503585
0.000712811597622931
0.0007084212265908718
0.0007125160191208124
0.0007082807132974267
0.0007123257964849472
0.0007078867638483644
0.0007120157824829221
0.0007077465415932238
0.000711941160261631
0.0007075726753100753
0.0007114147301763296
0.0007071191212162375
0.0007115131011232734
0.0007071444415487349
0.0007111220620572567
0.0007066229009069502
0.0007108112331479788
0.0007064470555633307
0.0007106127450242639
0.0007063457742333412
0.0007101845694705844
0.0007059164927341044
0.000709902320522815
0.0007056482718326151
0.0007097675697878003
0.0007053869194351137
0.0007094200700521469
0.0007052896544337273
0.0007093651220202446
0.0007048241095617414
0.0007090556318871677
0.0007047452381812036
0.0007087321719154716
0.0007043179357424378
0.000708417035639286
0.000704072997905314
0.0007082437514327466
0.0007039074553176761
0.0007078750059008598
0.0007035006419755518
0.0007076042238622904
0.0007033277070149779
0.000707663013599813
0.000703308847732842
0.0007072710432112217
0.0007030172273516655
0.0007072401349432766
0.0007031229324638844
0.0007071663858368993
0.000702752498909831
0.000706806662492454
0.000702680554240942
0.0007067813421599567
0.0007023146608844399
0.0007064829114824533
0.0007021631463430822
0.0007062955992296338
0.0007021073834039271
0.0007063140510581434
0.0007019334007054567
0.0007060316856950521
0.0007017619209364057
0.0007059316849336028
0.000701557844877243
0.0007056185277178884
0.0007012479472905397
0.0007055478636175394
0.0007013108115643263
0.0007054521702229977
0.0007011361885815859
0.0007052177679724991
0.0007009189575910568
0.0007050735875964165
0.0007008222164586186
0.0007048475090414286
0.0007005227962508798
0.0007047447143122554
0.0007003460777923465
0.000704463105648756
0.0007002042257227004
0.000704239821061492
0.000699908472597599
0.0007040557102300227
0.0006998958997428417
0.0007041132776066661
0.0006996426964178681
0.0007037215400487185
0.0006995207513682544
0.00070362095721066
0.0006992063717916608
0.0007034469163045287
0.0006991641712374985
0.0007032988360151649
0.0006990182446315885
0.0007029311964288354
0.0006986313965171576
0.0007029137923382223
0.000698721269145608
0.0007026792736724019
0.000698460265994072
0.0007024811930023134
0.0006981402402743697
0.0007024427759461105
0.0006981897167861462
0.0007021583151072264
0.0006976950680837035
0.000702050281688571
0.0006978265009820461
0.0007019556360319257
0.0006977115990594029
0.000701775134075433
0.0006976022850722075
0.0007017371826805174
0.0006972181145101786
0.0007015164010226727
0.0006971052498556674
0.00070110650267452
0.0006968720117583871
0.0007010421250015497
0.0006967763765715063
0.000700843520462513
0.000696677016094327
0.0007006675004959106
0.0006964004714973271
0.0007007167441770434
0.0006961639737710357
0.0007003819337114692
0.0006962045445106924
0.0007002542843110859
0.0006959905149415135
0.0007001657504588366
0.0006959003512747586
0.0006999775068834424
0.000695624272339046
0.0006996268639340997
0.0006953093688935041
0.0006997085874900222
0.0006954125128686428
0.0006994740688242018
0.0006951518007554114
0.0006992362905293703
0.0006952080293558538
0.0006993763381615281
0.0006950123934075236
0.0006990511901676655
0.000694750458933413
0.0006987693486735225
0.0006946339271962643
0.0006988475797697902
0.000694489455781877
0.00069850665749982
0.0006941957399249077
0.0006983111961744726
0.0006941765313968062
0.0006983083439990878
0.0006938899750821292
0.0006979297031648457
0.0006936040008440614
0.0006977692246437073
0.0006935650017112494
0.0006976990262046456
0.0006932583637535572
0.0006973847630433738
0.0006931519601494074
0.0006973051931709051
0.0006930724484845996
0.0006971196853555739
0.000692967209033668
0.0006971911643631756
0.0006929544033482671
0.0006968725938349962
0.0006926818750798702
0.00069693464320153
0.0006926753558218479
0.0006967868539504707
0.0006924865883775055
0.000696594943292439
0.0006925630150362849
0.000696576084010303
0.000692225294187665
0.0006962030893191695
0.0006919513107277453
0.0006960759055800736
0.0006918581202626228
0.0006957965670153499
0.0006914170808158815
0.000695476308465004
0.0006913609686307609
0.0006954228738322854
0.0006911800010129809
0.0006952511612325907
0.0006910259835422039
0.0006952330004423857
0.0006909135263413191
0.000694955000653863
0.0006906897760927677
0.0006948916707187891
0.0006906249327585101
0.0006946841021999717
0.0006903669564053416
0.0006944116321392357
0.0006904113688506186
0.0006944430060684681
0.0006900378502905369
0.0006942730396986008
0.000690096989274025
0.0006941700703464448
0.0006898124702274799
0.0006938825827091932
0.0006895945989526808
0.0006937835132703185
0.0006894903490319848
0.0006936141289770603
0.0006893069949001074
0.0006933578988537192
0.0006891188677400351
0.0006932733813300729
0.0006890148506499827
0.0006931230891495943
0.0006888512289151549
0.0006928793736733496
0.0006885536131449044
0.0006927279173396528
0.0006885402835905552
0.0006925661582499743
0.000688438187353313
0.0006925645284354687
0.000688269967213273
0.0006923816399648786
0.0006880884175188839
0.0006921174935996532
0.0006880053551867604
0.0006921966560184956
0.000687701627612114
0.0006916975835338235
0.0006875146646052599
0.000691713416017592
0.0006875575054436922
0.0006915709818713367
0.0006873043021187186
0.0006915695266798139
0.0006872497033327818
0.0006912238895893097
0.0006871381774544716
0.0006913383840583265
0.0006869123317301273
0.0006910138763487339
0.0006867849733680487
0.0006907342467457056
0.0006866329349577427
0.0006907432107254863
0.0006864483584649861
0.0006904882611706853
0.0006862095324322581
0.0006902502500452101
0.0006859630811959505
0.0006900617154315114
0.0006859296699985862
0.0006902302848175168
0.0006857853149995208
0.0006897688144817948
0.0006856780964881182
0.0006897493731230497
0.000685417908243835
0.0006895256810821593
0.0006852323422208428
0.0006892828969284892
0.0006851814687252045
0.0006893478566780686
0.0006848967168480158
0.0006890008808113635
0.0006847968325018883
0.0006891397060826421
0.0006848610937595367
0.00068890635157004
0.0006846155738458037
0.0006888030329719186
0.000684593222104013
0.0006885579787194729
0.0006843145820312202
0.0006884156027808785
0.0006842163274995983
0.0006883124588057399
0.0006840100977569818
0.0006880450528115034
0.0006837978726252913
0.0006878345739096403
0.0006838140543550253
0.0006879439461044967
0.0006836109096184373
0.000687517924234271
0.0006833821535110474
0.0006875387043692172
0.0006831508362665772
0.0006873512174934149
0.0006831479840911925
0.0006870942888781428
0.0006829556077718735
0.000687200459651649
0.000682954560033977
0.0006868810160085559
0.0006825004238635302
0.0006867777556180954
0.0006826239405199885
0.0006866608164273202
0.0006820975104346871
0.0006861911388114095
0.0006821322604082525
0.0006861758301965892
0.0006820101989433169
0.0006859547575004399
0.0006817569956183434
0.0006859919521957636
0.0006816548411734402
0.0006856754189357162
0.0006814509979449213
0.0006857038824819028
0.0006815312663093209
0.0006856118561699986
0.0006813210202381015
0.0006855388637632132
0.0006815610686317086
0.0006855426472611725
0.0006812381907366216
0.000685113191138953
0.0006806636229157448
0.0006849206984043121
0.0006808473262935877
0.0006847426993772388
0.0006804693839512765
0.00068471155827865
0.0006804949371144176
0.0006846109172329307
0.0006805196171626449
0.0006845646421425045
0.0006803495343774557
0.000684177502989769
0.0006799487164244056
0.0006841325084678829
0.0006798561080358922
0.0006837854161858559
0.0006795591907575727
0.0006836222019046545
0.0006793999928049743
0.0006835240637883544
0.0006791914347559214
0.0006833592196926475
0.0006794328801333904
0.0006834038067609072
0.0006787684396840632
0.0006829876801930368
0.0006791724590584636
0.0006833930383436382
0.0006789256003685296
0.000682895362842828
0.0006785679142922163
0.0006827726028859615
0.0006784083088859916
0.000682324985973537
0.0006782475975342095
0.0006824440788477659
0.0006782057462260127
0.0006823587464168668
0.0006781729753129184
0.0006822167197242379
0.0006779470131732523
0.0006820994312874973
0.000677863135933876
0.000681808334775269
0.0006777091766707599
0.000681916018947959
0.0006778718670830131
0.0006818635738454759
0.0006774049252271652
0.0006814060034230351
0.0006773169152438641
0.0006813858635723591
0.0006772237247787416
0.0006812199717387557
0.0006770447362214327
0.0006810898194089532
0.0006802749121561646
0.0006847240147180855
0.0006811120547354221
0.0006773992208763957
0.0006798437098041177
0.0006877491250634193
0.0006865402683615685
0.0006817905232310295
0.0006837998516857624
0.0006917644059285522
0.0006910503725521266
0.0006828606128692627
0.0006843731971457601
0.000692940317094326
0.0006926663918420672
0.0006823580479249358
0.0006837336113676429
0.0006927914218977094
0.0006930106319487095
0.0006810132181271911
0.0006824342999607325
0.0006920391460880637
0.0006925896741449833
0.0006797130918130279
0.0006814232328906655
0.0006789552280679345
0.0006821732968091965
0.0006783637218177319
0.000682393612805754
0.0006776218651793897
0.000682313519064337
0.0006771852495148778
0.0006829885533079505
0.0006770326290279627
0.0006830543861724436
0.0006765482248738408
0.0006832645740360022
0.0006763222045265138
0.0006832139915786684
0.0006760346004739404
0.0006832446088083088
0.0006756687653250992
0.0006832466460764408
0.0006755224894732237
0.0006827539764344692
0.0006751006003469229
0.0006832005456089973
0.0006754507776349783
0.0006831595092080534
0.0006747131119482219
0.0006827896577306092
0.0006746368017047644
0.0006826622411608696
0.0006742379628121853
0.0006822171853855252
0.0006740902899764478
0.0006823239382356405
0.0006739453529007733
0.0006821273127570748
0.0006735753268003464
0.000681912584695965
0.000673615955747664
0.000681823119521141
0.0006732480833306909
0.0006816149689257145
0.0006730494787916541
0.0006814520456828177
0.0006728986045345664
0.0006812118226662278
0.0006727781728841364
0.0006812061765231192
0.000672606285661459
0.000680753611959517
0.0006722818361595273
0.0006807323079556227
0.0006720782839693129
0.0006741245742887259
0.0006719637895002961
0.0006824820302426815
0.0006758333183825016
0.0006738146767020226
0.0006715331692248583
0.0006835894891992211
0.0006783619755879045
0.0006735270144417882
0.0006712385802529752
0.0006842317525297403
0.0006798795075155795
0.0006733874324709177
0.000671131070703268
0.0006849054479971528
0.0006810639752075076
0.0006734142662025988
0.0006711459718644619
0.0006849314086139202
0.0006816135719418526
0.0006733147893100977
0.0006711799069307745
0.0006730628665536642
0.0006720341625623405
0.0006729590240865946
0.0006730169989168644
0.0006728440057486296
0.0006736833602190018
0.000672683585435152
0.0006741067045368254
0.0006727802101522684
0.0006747854640707374
0.000672582071274519
0.0006749237654730678
0.0006724584382027388
0.0006751526379957795
0.0006723785190843046
0.000675407936796546
0.0006722641410306096
0.0006755582289770246
0.0006722360267303884
0.000675659510307014
0.00067212397698313
0.0006755705107934773
0.0006719030207023025
0.0006756407674401999
0.0006719877128489316
0.0006756826769560575
0.0006719460943713784
0.0006758191157132387
0.0006718863733112812
0.0006758576491847634
0.0006719283992424607
0.0006757101509720087
0.0006714925402775407
0.000675541814416647
0.000671530026011169
0.0006752784829586744
0.0006736689247190952
0.0006763128330931067
0.000673198897857219
0.0006766491569578648
0.0006703946273773909
0.0006764757563360035
0.000673722184728831
0.0006778503302484751
0.0006703295512124896
0.0006764443824067712
0.0006735806236974895
0.0006784398574382067
0.0006698708748444915
0.0006761301192454994
0.0006737293442711234
0.0006788939936086535
0.000669435306917876
0.0006756624206900597
0.000673102680593729
0.0006782350828871131
0.0006716828793287277
0.0006780377589166164
0.0006761627737432718
0.0006797403329983354
0.0006733272457495332
0.000674124457873404
0.0006742457626387477
0.0006829466437920928
0.0006770101608708501
0.0006706102285534143
0.0006743684643879533
0.0006862982409074903
0.0006803555879741907
0.0006793756037950516
0.0006795023800805211
0.0006910020019859076
0.0006867743795737624
0.0006832811050117016
0.0006816363893449306
0.0006946900393813848
0.0006904267938807607
0.000683785299770534
0.0006821174174547195
0.0006959998863749206
0.0006918369326740503
0.0006833596853539348
0.0006810725317336619
0.0006943728076294065
0.0006907286588102579
0.000681951642036438
0.0006789476610720158
0.0006922628381289542
0.0006886873161420226
0.0006791115738451481
0.0006767043378204107
0.000678395910654217
0.0006771342596039176
0.0006774343200959265
0.0006774993380531669
0.0006768882740288973
0.0006773880450055003
0.0006760567193850875
0.0006772697088308632
0.0006753309862688184
0.0006774398498237133
0.0006749075837433338
0.0006772353081032634
0.0006746718427166343
0.0006773843779228628
0.0006742366822436452
0.0006768128369003534
0.000673351576551795
0.0006763645797036588
0.000672840338665992
0.0006762652192264795
0.0006725029088556767
0.0006759537500329316
0.00067199079785496
0.0006756208604201674
0.0006719373632222414
0.0006756279617547989
0.0006715687341056764
0.000675470510032028
0.0006714384071528912
0.0006752479239366949
0.0006710967281833291
0.0006751813925802708
0.0006710464367642999
0.0006749960593879223
0.0006708701839670539
0.000674826093018055
0.000670586887281388
0.0006746453000232577
0.0006705462001264095
0.0006746341823600233
0.0006702506798319519
0.0006743883714079857
0.0006702651735395193
0.0006743728881701827
0.0006699833320453763
0.0006739110103808343
0.0006697017233818769
0.0006738181691616774
0.0006696940399706364
0.0006739301607012749
0.000669470289722085
0.000673636794090271
0.0006694624898955226
0.0006735612405464053
0.0006692304741591215
0.0006734079797752202
0.0006693123141303658
0.0006735459319315851
0.0006690688896924257
0.00067323655821383
0.0006690153968520463
0.0006733212503604591
0.0006690197624266148
0.0006731884786859155
0.0006689611473120749
0.0006731296889483929
0.0006689485162496567
0.000673048198223114
0.0006686849519610405
0.0006728557054884732
0.000668576336465776
0.000672736088745296
0.0006685999687761068
0.0006728210719302297
0.000668432330712676
0.0006725684506818652
0.0006683498504571617
0.0006723904516547918
0.000668048276565969
0.0006724854465574026
0.0006682370440103114
0.0006723759579472244
0.0006682342500425875
0.0006723955739289522
0.000668241991661489
0.0006722626858390868
0.0006679006037302315
0.0006720375386066735
0.0006678415811620653
0.0006719905650243163
0.0006676779012195766
0.0006719294469803572
0.0006676671328023076
0.0006719011580571532
0.0006675160839222372
0.0006715673371218145
0.0006674143369309604
0.0006716264761053026
0.0006672594463452697
0.0006716494099237025
0.0006674001342616975
0.000671488931402564
0.0006673872703686357
0.0006716112256981432
0.0006671767332591116
0.0006713903276249766
0.0006671877927146852
0.0006712944013997912
0.0006672107265330851
0.0006714554037898779
0.0006670456496067345
0.0006712405593134463
0.000667066196911037
0.000671408255584538
0.0006669055437669158
0.0006708229193463922
0.0006666892440989614
0.0006710028974339366
0.0006668366258963943
0.0006707814754918218
0.0006664650281891227
0.0006709442241117358
0.0006666441913694143
0.0006707453867420554
0.0006664450047537684
0.0006706251297146082
0.0006663464591838419
0.0006704869447275996
0.0006662406958639622
0.0006703374674543738
0.0006659719510935247
0.000670159759465605
0.0006659339414909482
0.0006702183745801449
0.0006657617050223053
0.0006698802462778986
0.0006657162448391318
0.000669792527332902
0.0006654500029981136
0.0006698304787278175
0.0006655415636487305
0.0006697153439745307
0.0006654406897723675
0.0006696170894429088
0.0006654293974861503
0.0006696204654872417
0.0006653564050793648
0.000669567845761776
0.0006653127493336797
0.0006694672629237175
0.0006650660652667284
0.000669364002533257
0.0006651466828770936
0.0006694207550026476
0.0006650998257100582
0.0006692666211165488
0.0006651017465628684
0.0006692996248602867
0.0006649128044955432
0.0006690374575555325
0.0006647722329944372
0.0006690938607789576
0.0006648460985161364
0.0006689607398584485
0.0006647977279499173
0.0006690000300295651
0.000664702442009002
0.0006688013672828674
0.000664631777908653
0.000668892462272197
0.0006644893437623978
0.0006687090499326587
0.0006644677487201989
0.0006687836721539497
0.0006645381799899042
0.0006686887354589999
0.0006643279339186847
0.0006684913532808423
0.0006642562220804393
0.0006685892003588378
0.0006642803782597184
0.0006685094558633864
0.0006642771768383682
0.0006685067783109844
0.0006642350926995277
0.0006683424580842257
0.0006641081417910755
0.0006682482780888677
0.0006640070932917297
0.0006683788960799575
0.0006639886414632201
0.0006680710939690471
0.0006640673382207751
0.0006683868705295026
0.000663911341689527
0.0006682447856292129
0.0006641112267971039
0.0006682872772216797
0.0006639929488301277
0.0006681181257590652
0.0006637804908677936
0.0006679835496470332
0.000663883751258254
0.0006680808728560805
0.0006638354971073568
0.0006679365178570151
0.0006635303143411875
0.0006676388438791037
0.0006634735618717968
0.0006676280172541738
0.0006633617449551821
0.0006676154443994164
0.0006633869488723576
0.0006674678297713399
0.0006631293799728155
0.0006673772586509585
0.0006632569129578769
0.000667351414449513
0.000663024140521884
0.0006675224867649376
0.0006633421871811152
0.0006673497264273465
0.0006630582502111793
0.0006673765019513667
0.0006632320582866669
0.0006673011812381446
0.0006630494608543813
0.0006672623567283154
0.0006632215809077024
0.0006673879688605666
0.0006628453847952187
0.0006669044378213584
0.0006627938710153103
0.0006670186994597316
0.0006627259426750243
0.0006668472196906805
0.0006626834510825574
0.0006668303976766765
0.0006625624955631793
0.0006666125264018774
0.0006622871733270586
0.000666739244479686
0.0006624762900173664
0.0006666177068836987
0.0006623421795666218
0.0006665837718173862
0.0006623995723202825
0.0006665730616077781
0.0006623385706916451
0.0006664347602054477
0.0006621730281040072
0.0006664295215159655
0.0006622708751820028
0.0006665143882855773
0.000662153004668653
0.0006662650848738849
0.0006621482316404581
0.000666253617964685
0.0006619178457185626
0.000666092790197581
0.0006619050982408226
0.0006661185179837048
0.0006619284395128489
0.0006661164807155728
0.0006620964268222451
0.0006663412787020206
0.000662072969134897
0.0006661220686510205
0.0006620720378123224
0.000666222651489079
0.0006618339102715254
0.0006660460494458675
0.0006617730832658708
0.0006660086801275611
0.0006616621976718307
0.0006659269565716386
0.0006617465987801552
0.0006659068749286234
0.0006615315796807408
0.0006656100740656257
0.0006613497971557081
0.0006655559409409761
0.0006613736040890217
0.0006655981414951384
0.00066136266104877
0.0006654817843809724
0.0006613386794924736
0.0006654094904661179
0.0006613255827687681
0.0006656479090452194
0.000661231460981071
0.000665407394990325
0.0006611444987356663
0.0006653511081822217
0.0006611025310121477
0.000665150408167392
0.0006610602722503245
0.0006654377211816609
0.0006611855351366103
0.0006653667078353465
0.0006611462449654937
0.0006654033786617219
0.0006609747651964426
0.0006651160074397922
0.0006610158015973866
0.0006650576833635569
0.0006608671974390745
0.000665045517962426
0.000660909223370254
0.0006651763105764985
0.0006608598050661385
0.0006649220595136285
0.0006606139941141009
0.0006650635041296482
0.0006606600945815444
0.0006647174595855176
0.0006605952512472868
0.0006647960981354117
0.0006604742375202477
0.0006646073306910694
0.0006603380315937102
0.0006646130932494998
0.0006605160306207836
0.00066465197596699
0.0006605294183827937
0.0006646821275353432
0.0006603848887607455
0.0006644325912930071
0.0006602249341085553
0.0006644540699198842
0.0006600900669582188
0.0006643417291343212
0.0006601649802178144
0.0006643523229286075
0.0006599550833925605
0.0006641187937930226
0.0006601338391192257
0.0006644757813774049
0.0006599892512895167
0.0006641483632847667
0.0006599862244911492
0.0006642614607699215
0.0006599748739972711
0.0006640291539952159
0.0006598171312361956
0.0006641115760430694
0.0006599216721951962
0.0006639645434916019
0.000659853802062571
0.0006640895735472441
0.0006596482708118856
0.0006636761245317757
0.0006606107344850898
0.0006644043605774641
0.0006610824493691325
0.0006652537267655134
0.0006590021657757461
0.0006647675763815641
0.0006612828001379967
0.0006659886566922069
0.0006583877257071435
0.0006644664681516588
0.00066142447758466
0.0006666113622486591
0.0006580873159691691
0.0006643424276262522
0.0006616231985390186
0.0006668418063782156
0.0006576628074981272
0.0006640727515332401
0.0006615053280256689
0.0006671844166703522
0.0006575261941179633
0.000663751969113946
0.000661386176943779
0.0006671998999081552
0.0006573520367965102
0.0006636421894654632
0.0006572965648956597
0.0006636185571551323
0.0006594208534806967
0.0006606707465834916
0.0006594041478820145
0.0006684663239866495
0.0006621158099733293
0.0006590074044652283
0.0006577151361852884
0.0006694148178212345
0.0006649410352110863
0.0006592319114133716
0.0006574213621206582
0.0006699285586364567
0.0006662331870757043
0.0006593094440177083
0.000657508207950741
0.0006706476560793817
0.0006672658491879702
0.0006591627607122064
0.0006571932462975383
0.0006709721055813134
0.0006677584024146199
0.0006589902332052588
0.0006571700214408338
0.000658900651615113
0.0006582564674317837
0.0006587171228602529
0.0006587975076399744
0.0006586645031347871
0.000659719982650131
0.0006586996605619788
0.0006602641078643501
0.0006586066447198391
0.0006608439143747091
0.0006587859825231135
0.0006611553253605962
0.000658468110486865
0.0006615068414248526
0.0006586608942598104
0.0006616885075345635
0.0006585768423974514
0.0006617540493607521
0.0006583926733583212
0.0006620378699153662
0.0006584734655916691
0.0006620591739192605
0.0006582923233509064
0.000661889323964715
0.000658178876619786
0.0006619576015509665
0.0006581657798960805
0.0006620167987421155
0.0006581192137673497
0.0006620071944780648
0.0006595674785785377
0.0006619957857765257
0.0006612071883864701
0.0006657345220446587
0.0006604803493246436
0.0006637128535658121
0.0006595971062779427
0.0006644813693128526
0.0006596756284125149
0.0006634327583014965
0.0006595734157599509
0.0006580852204933763
0.0006594760925509036
0.0006648861453868449
0.0006622442742809653
0.0006569168181158602
0.0006586193339899182
0.0006657945923507214
0.0006645124522037804
0.0006565591902472079
0.0006585311493836343
0.0006668767891824245
0.0006663944805040956
0.0006562963244505227
0.0006582885980606079
0.0006671235896646976
0.0006673465250059962
0.0006560554611496627
0.0006580603076145053
0.0006675951299257576
0.0006679849466308951
0.0006558081367984414
0.0006575657171197236
0.0006672962917946279
0.0006681808736175299
0.0006555367144756019
0.00065779616124928
0.0006553683197125793
0.0006584884831681848
0.0006574124563485384
0.0006622146465815604
0.0006572596030309796
0.0006612760480493307
0.0006566016236320138
0.000662781298160553
0.0006571771227754653
0.0006632023141719401
0.000656624382827431
0.000663458660710603
0.0006568609387613833
0.0006635914905928075
0.0006564967334270477
0.0006634561577811837
0.000656211981549859
0.0006637633196078241
0.000656230840831995
0.0006636785692535341
0.0006555546424351633
0.0006633283919654787
0.0006554472493007779
0.000663269660435617
0.0006551187252625823
0.0006629094714298844
0.000654994451906532
0.0006631551659666002
0.0006550451507791877
0.0006632566219195724
0.0006549112149514258
0.0006631140713579953
0.0006550258840434253
0.0006633027223870158
0.000655066454783082
0.0006632988224737346
0.0006547826342284679
0.000663083977997303
0.0006548605160787702
0.0006632455624639988
0.0006546838558278978
0.0006630743737332523
0.0006545273936353624
0.0006631668657064438
0.000654799398034811
0.0006629975396208465
0.0006544800125993788
0.0006627871771343052
0.0006543158087879419
0.0006562922499142587
0.0006543661002069712
0.0006657294579781592
0.0006585908122360706
0.0006568892276845872
0.0006549200043082237
0.0006662271916866302
0.0006606692913919687
0.0006566996453329921
0.0006546777440235019
0.0006668997230008245
0.0006619853666052222
0.0006563829374499619
0.000654521572869271
0.0006673638708889484
0.0006630910793319345
0.0006563820643350482
0.000654389092233032
0.0006679978687316179
0.0006642354419454932
0.0006561774061992764
0.0006542462506331503
0.0006682610255666077
0.000664684281218797
0.0006560557521879673
0.0006542401970364153
0.0006559760659001768
0.0006551636033691466
0.0006560463225468993
0.0006562222843058407
0.0006558407912962139
0.0006567917298525572
0.0006560368929058313
0.0006577702006325126
0.000656156858894974
0.0006580288172699511
0.0006558062741532922
0.0006582815549336374
0.0006557053420692682
0.000659072888083756
0.0006560782203450799
0.0006595440790988505
0.0006565882358700037
0.0006602692883461714
0.0006569055840373039
0.0006605348899029195
0.000656874617561698
0.0006602926878258586
0.0006564563955180347
0.0006603216752409935
0.0006562034250237048
0.0006600207416340709
0.0006562732742168009
0.0006604075897485018
0.0006562158814631402
0.0006602072389796376
0.0006560110487043858
0.0006602501380257308
0.0006563831702806056
0.0006603723741136491
0.0006558914901688695
0.0006598427426069975
0.0006557180895470083
0.0006599240005016327
0.0006556877633556724
0.0006596684688702226
0.0006553861312568188
0.0006594873266294599
0.0006552632548846304
0.0006595932063646615
0.0006553607527166605
0.0006593805737793446
0.000655219831969589
0.0006595604354515672
0.0006552062695845962
0.0006593228317797184
0.0006550251273438334
0.0006592297577299178
0.0006549558020196855
0.0006590294069610536
0.0006552838021889329
0.0006597882020287216
0.0006562593043781817
0.000660116202197969
0.0006536418804898858
0.0006599729531444609
0.0006568746757693589
0.0006611915305256844
0.0006534283165819943
0.0006598597392439842
0.0006571451085619628
0.0006620531203225255
0.0006532236584462225
0.0006595575250685215
0.0006572624552063644
0.0006626371759921312
0.000653182331006974
0.0006594423321075737
0.0006571250269189477
0.0006627324619330466
0.0006529612583108246
0.000659195997286588
0.0006530709797516465
0.0006595749873667955
0.0006526492070406675
0.0006599336047656834
0.000652831862680614
0.0006537509616464376
0.0006525922799482942
0.0006624431116506457
0.0006569668767042458
0.0006537321605719626
0.0006523905321955681
0.000664046558085829
0.0006597380270250142
0.0006543243071064353
0.0006524107302539051
0.00066507572773844
0.0006615315796807408
0.0006544755306094885
0.0006526170764118433
0.0006657065241597593
0.0006622340297326446
0.0006543596391566098
0.0006526487995870411
0.0006663253298029304
0.0006629254785366356
0.0006544205825775862
0.0006525921635329723
0.0006544131319969893
0.0006535418797284365
0.0006539664464071393
0.0006542610353790224
0.0006542425835505128
0.0006551575497724116
0.000654171162750572
0.0006557998713105917
0.0006540724425576627
0.0006562881171703339
0.0006541484617628157
0.0006566311349160969
0.0006540624890476465
0.0006568332901224494
0.0006539499736391008
0.0006569172837771475
0.0006538878078572452
0.0006570435361936688
0.000653684139251709
0.0006573646678589284
0.0006539378664456308
0.0006574704311788082
0.0006537349545396864
0.0006576182786375284
0.0006540097529068589
0.0006578342290595174
0.0006537529989145696
0.0006575260777026415
0.0006537082954309881
0.0006578052416443825
0.0006537178996950388
0.0006577610620297492
0.0006537123117595911
0.0006578590837307274
0.0006538686575368047
0.0006579847540706396
0.0006537895533256233
0.0006577386520802975
0.0006536435103043914
0.00065769930370152
0.0006534818676300347
0.00065749476198107
0.0006532906554639339
0.0006576209561899304
0.0006535062566399574
0.0006575705483555794
0.0006533563137054443
0.0006575586157850921
0.0006535978754982352
0.0006578584434464574
0.0006535977008752525
0.0006575497100129724
0.0006531836115755141
0.0006585416849702597
0.0006533019477501512
0.0006578403990715742
0.0006543070776388049
0.0006524343625642359
0.0006546564400196075
0.0006614772719331086
0.0006593794096261263
0.0006533736595883965
0.0006549791432917118
0.0006626414251513779
0.0006614152225665748
0.0006527717341668904
0.0006546647055074573
0.0006630470743402839
0.0006627820548601449
0.0006528178928419948
0.0006548282690346241
0.0006637003971263766
0.0006634040619246662
0.0006520393653772771
0.000654037983622402
0.00066354003502056
0.0006640164647251368
0.0006516072899103165
0.0006535402499139309
0.0006635601166635752
0.0006645703106187284
0.0006515071727335453
0.0006536194123327732
0.000651480455417186
0.0006550448597408831
0.0006512015243060887
0.0006554926512762904
0.0006509962258860469
0.0006561445770785213
0.0006510574603453279
0.0006568930111825466
0.0006509812083095312
0.0006572080892510712
0.0006509545492008328
0.0006577364401891828
0.0006510756211355329
0.0006580382469110191
0.0006508872611448169
0.000658182892948389
0.0006507376092486084
0.0006583234062418342
0.0006507287034764886
0.0006584160146303475
0.0006508852820843458
0.0006586500094272196
0.0006506683421321213
0.0006585538503713906
0.0006505092605948448
0.0006591920973733068
0.0006507009966298938
0.0006592869176529348
0.0006510534440167248
0.0006589947734028101
0.0006505578639917076
0.0006590509437955916
0.0006507193902507424
0.0006590483826585114
0.0006504195625893772
0.0006588868563994765
0.0006507025100290775
0.0006528202211484313
0.0006506525096483529
0.0006609723786823452
0.0006544934003613889
0.0006527621299028397
0.0006506056524813175
0.0006624546949751675
0.0006571770645678043
0.000652472663205117
0.0006505021010525525
0.0006632999866269529
0.0006588108371943235
0.0006523598567582667
0.0006501992465928197
0.000663764076307416
0.0006597777828574181
0.0006520543247461319
0.0006499893497675657
0.0006639648345299065
0.0006605457165278494
0.000652062357403338
0.0006499668816104531
0.0006519010057672858
0.000651126611046493
0.0006519118323922157
0.0006519949529320002
0.0006519102025777102
0.0006527445511892438
0.000652055605314672
0.000653707655146718
0.0006521610775962472
0.0006542878691107035
0.0006521358736790717
0.0006545317592099309
0.0006519542075693607
0.0006546179065480828
0.0006517802248708904
0.0006549020763486624
0.0006518757436424494
0.0006550375837832689
0.0006518173613585532
0.0006553865387104452
0.0006517514120787382
0.0006554918945766985
0.0006520084571093321
0.0006554824067279696
0.0006516727735288441
0.0006554479477927089
0.0006518439040519297
0.0006557099986821413
0.0006517532747238874
0.0006554282736033201
0.0006515787681564689
0.0006557402666658163
0.0006516153225675225
0.0006556992884725332
0.0006515640416182578
0.0006554389838129282
0.0006515019340440631
0.0006555923027917743
0.000651528243906796
0.0006557686720043421
0.0006515925633721054
0.0006555216968990862
0.0006514502456411719
0.0006556382868438959
0.0006514793494716287
0.0006554553983733058
0.0006513504777103662
0.0006553514976985753
0.0006511124665848911
0.0006552565027959645
0.000651076203212142
0.0006553080165758729
0.0006512989057227969
0.0006552439299412072
0.0006510353414341807
0.0006551248370669782
0.0006516469875350595
0.0006557925953529775
0.0006519731250591576
0.0006559124449267983
0.0006495275301858783
0.0006556972512044013
0.000652368413284421
0.0006572525016963482
0.0006496284040622413
0.0006556312437169254
0.0006529395468533039
0.0006583576905541122
0.0006496295100077987
0.0006556843873113394
0.0006529925158247352
0.0006586236413568258
0.0006493950495496392
0.0006555833388119936
0.0006530391983687878
0.0006586130475625396
0.0006491373642347753
0.0006553292041644454
0.0006529190577566624
0.0006586068775504827
0.000648832879960537
0.0006550408434122801
0.0006488385843113065
0.0006555228610523045
0.000648612855002284
0.0006556028383783996
0.0006495395209640265
0.0006512177060358226
0.0006505538476631045
0.0006595164304599166
0.0006535582360811532
0.0006515810382552445
0.0006502533797174692
0.0006614134763367474
0.0006566285155713558
0.0006512266700156033
0.000649475899990648
0.0006621839129365981
0.0006582944770343602
0.0006512972177006304
0.0006493587279692292
0.0006625159876421094
0.0006589446566067636
0.0006511209066957235
0.0006491412641480565
0.0006627455586567521
0.0006594898295588791
0.0006510268431156874
0.0006490507512353361
0.0006509420345537364
0.0006499767769128084
0.0006507678772322834
0.0006510426173917949
0.0006509263766929507
0.000651789247058332
0.0006505089695565403
0.0006520180613733828
0.0006505363853648305
0.0006527859368361533
0.0006504352204501629
0.0006528205121867359
0.0006505560595542192
0.0006534720887430012
0.0006504073389805853
0.0006534823914989829
0.0006503441836684942
0.0006538746529258788
0.0006505998317152262
0.0006542493356391788
0.0006505875498987734
0.0006538982270285487
0.0006503143231384456
0.0006540468893945217
0.0006504700286313891
0.0006541861803270876
0.0006502480828203261
0.0006539180758409202
0.000650207803118974
0.0006542516639456153
0.0006501464522443712
0.0006540381582453847
0.0006501639727503061
0.0006542452028952539
0.0006500015151686966
0.0006540345493704081
0.0006500056479126215
0.0006540797185152769
0.0006499100709334016
0.0006541053298860788
0.0006498988950625062
0.0006539557944051921
0.0006498156581073999
0.0006540325121022761
0.0006500797462649643
0.000654214876703918
0.0006499145529232919
0.0006540296599268913
0.0006498864968307316
0.0006541329785250127
0.0006501224706880748
0.0006542102200910449
0.0006499065784737468
0.0006541268667206168
0.0006498221773654222
0.0006539483438245952
0.0006497679278254509
0.0006537825684063137
0.0006495595443993807
0.0006538107991218567
0.0006497004651464522
0.0006540550384670496
0.0006498178117908537
0.0006539600435644388
0.0006497520953416824
0.0006540199974551797
0.0006497262511402369
0.0006538236048072577
0.0006497381837107241
0.0006540679023601115
0.0006496199639514089
0.0006536636501550674
0.0006494576227851212
0.0006537918816320598
0.0006497721187770367
0.0006537442677654326
0.0006496105343103409
0.0006537780282087624
0.000649511581286788
0.0006536049768328667
0.0006493457476608455
0.0006534139392897487
0.0006493240944109857
0.000653623603284359
0.0006494869012385607
0.0006536364089697599
0.000649542547762394
0.0006536016007885337
0.0006491237436421216
0.0006533068371936679
0.0006491562235169113
0.0006533527630381286
0.0006492921384051442
0.000653686816804111
0.0006493788678199053
0.0006535932188853621
0.0006492938846349716
0.0006535558495670557
0.0006492809625342488
0.0006534582935273647
0.0006490202504210174
0.0006533765117637813
0.0006494646659120917
0.0006536429282277822
0.0006495103589259088
0.0006534095737151802
0.0006492147222161293
0.0006531285471282899
0.0006490576197393239
0.0006531857652589679
0.0006491096573881805
0.0006533218547701836
0.0006490102387033403
0.000653290597256273
0.000649064953904599
0.0006532439729198813
0.0006491377716884017
0.00065343186724931
0.0006490210071206093
0.000653017545118928
0.0006487507489509881
0.0006528689991682768
0.0006489338120445609
0.0006532490369863808
0.0006490258383564651
0.0006531323888339102
0.0006491054082289338
0.0006531935650855303
0.0006490149535238743
0.0006529754609800875
0.0006486834026873112
0.0006529086967930198
0.0006487488280981779
0.0006528410012833774
0.0006487298524007201
0.0006530342507176101
0.0006487028440460563
0.0006527837831526995
0.0006486446945928037
0.0006529750535264611
0.0006487925420515239
0.0006528411176986992
0.0006486830534413457
0.0006528532830998302


==> graphs/Hossain2012_Fig42_losses.txt <==
0.02618921548128128
0.02612871117889881
0.025838714092969894
0.025491978973150253
0.025194864720106125
0.024967502802610397
0.024740271270275116
0.02453359216451645
0.024363171309232712
0.024159163236618042
0.023958638310432434
0.023760702461004257
0.023595569655299187
0.023402579128742218
0.02318870648741722
0.022993534803390503
0.022799726575613022
0.022604867815971375
0.022391963750123978
0.022180041298270226
0.021946702152490616
0.02170562744140625
0.021430697292089462
0.021137921139597893
0.020813774317502975
0.020492181181907654
0.020179536193609238
0.019891276955604553
0.019607339054346085
0.019339876249432564
0.019075686112046242
0.018844757229089737
0.018620338290929794
0.018429677933454514
0.01822395995259285
0.018041495233774185
0.017846552655100822
0.017688903957605362
0.017510978505015373
0.01734713464975357
0.01718737743794918
0.017056388780474663
0.01690143533051014
0.016749942675232887
0.016612930223345757
0.016505589708685875
0.016375096514821053
0.016249284148216248
0.016142508015036583
0.01606821082532406
0.015971198678016663
0.01587170921266079
0.01579226553440094
0.01574035920202732
0.015660926699638367
0.015572168864309788
0.015498774126172066
0.01544989738613367
0.01537333708256483
0.015279342420399189
0.015206207521259785
0.015133028849959373
0.015063362196087837
0.014988282695412636
0.014922666363418102
0.014848005957901478
0.01478622481226921
0.014713320881128311
0.0146559439599514
0.014583585783839226
0.0145289720967412
0.014458059333264828
0.014407017268240452
0.014337393455207348
0.014287889935076237
0.014218732714653015
0.01417037658393383
0.014101885259151459
0.014054970815777779
0.01398695632815361
0.013941453769803047
0.013875221833586693
0.013831193558871746
0.013765835203230381
0.01372306328266859
0.013658414594829082
0.01361679844558239
0.013553323224186897
0.013512792997062206
0.01345059648156166
0.01341152098029852
0.013350636698305607
0.01331266202032566
0.013252930715680122
0.013215821236371994
0.013156785629689693
0.013120622374117374
0.013062686659395695
0.013027413748204708
0.012970292009413242
0.012935725040733814
0.0128794489428401
0.012845485471189022
0.012789871543645859
0.012756535783410072
0.012701732106506824
0.01266895979642868
0.012614992447197437
0.012583254836499691
0.012529962696135044
0.012498491443693638
0.012445678003132343
0.012414580211043358
0.01236210111528635
0.01233137957751751
0.01227980013936758
0.012241792865097523
0.012198667041957378
0.012171770446002483
0.012123671360313892
0.012081338092684746
0.01203913427889347
0.012014609761536121
0.011968791484832764
0.01192383747547865
0.011882429011166096
0.01185982208698988
0.011815729551017284
0.011768964119255543
0.011727878823876381
0.011706468649208546
0.011665016412734985
0.011615125462412834
0.011577501893043518
0.011556711979210377
0.011515592224895954
0.011466599069535732
0.011429961770772934
0.01141019631177187
0.011369556188583374
0.011318516917526722
0.011282014660537243
0.011249546892940998
0.011213529855012894
0.011172411032021046
0.011138688772916794
0.011104505509138107
0.011071241460740566
0.011027460917830467
0.010995524004101753
0.010960034094750881
0.010928882285952568
0.010884721763432026
0.010855183936655521
0.010819589719176292
0.010790164582431316
0.010745937936007977
0.01071806438267231
0.01067811157554388
0.01065161731094122
0.010611701756715775
0.010586322285234928
0.010546384379267693
0.010522058233618736
0.010482198558747768
0.01045854203402996
0.010418819263577461
0.010396073572337627
0.010356536135077477
0.010334186255931854
0.010294795036315918
0.010273146443068981
0.010233801789581776
0.010212787427008152
0.01017374824732542
0.010153157636523247
0.01011449471116066
0.010094341821968555
0.01005567517131567
0.010035590268671513
0.009997086599469185
0.009977425448596478
0.0099391033872962
0.009919528849422932
0.009881213307380676
0.009861904196441174
0.009823914617300034
0.009804844856262207
0.009767062030732632
0.009748131036758423
0.009710526093840599
0.009691817685961723
0.009654249995946884
0.009635758586227894
0.009598514065146446
0.009580099023878574
0.009543092921376228
0.009525015018880367
0.0094881197437644
0.009470081888139248
0.009433317929506302
0.009408797137439251
0.009379567578434944
0.009364462457597256
0.009330284781754017
0.009301223792135715
0.009272289462387562
0.009259057231247425
0.009226455353200436
0.009194592945277691
0.00916592963039875
0.009154035709798336
0.009122864343225956
0.009089330211281776
0.009060773067176342
0.009049820713698864
0.009019746445119381
0.008985288441181183
0.008957195095717907
0.008946813642978668
0.008917370811104774
0.008882629685103893
0.008854975923895836
0.008831687271595001
0.008805375546216965
0.008781095035374165
0.008756115101277828
0.008730816654860973
0.008706782944500446
0.008680708706378937
0.008657406084239483
0.008630740456283092
0.008608119562268257
0.00858111958950758
0.008559107780456543
0.008531690575182438
0.008510223589837551
0.008482715114951134
0.008461782708764076
0.008433890528976917
0.008413195610046387
0.008385398425161839
0.008365006186068058
0.008336980827152729
0.008316805586218834
0.008288946002721786
0.008269327692687511
0.008241528645157814
0.00822196714580059
0.008193993009626865
0.00817464292049408
0.008146720938384533
0.008127570152282715
0.008099805563688278
0.008080791682004929
0.008053150959312916
0.008034451864659786
0.008006813004612923
0.007988272234797478
0.00796082615852356
0.0079424399882555
0.007915201596915722
0.00789706315845251
0.007869936525821686
0.007851800881326199
0.007824716158211231
0.007806738838553429
0.007779588457196951
0.007761581335216761
0.007734654471278191
0.007716984022408724
0.0076902336440980434
0.007672569714486599
0.0076458570547401905
0.007628238759934902
0.00760149909183383
0.007584011647850275
0.007557486183941364
0.007540073711425066
0.007513463031500578
0.007496152073144913
0.007469958160072565
0.0074528660625219345
0.007426581345498562
0.0074094063602387905
0.007383143063634634
0.0073662190698087215
0.0073403408750891685
0.007323800586163998
0.007298093754798174
0.007281491067260504
0.007255897857248783
0.00723961042240262
0.0072142803110182285
0.007197926752269268
0.007172422017902136
0.007156158331781626
0.007130950223654509
0.007114887237548828
0.007089597173035145
0.007073642686009407
0.007048558909446001
0.007032798603177071
0.007007914129644632
0.006992216221988201
0.006967606488615274
0.00695212883874774
0.006927624344825745
0.0069124046713113785
0.006888213101774454
0.006873037200421095
0.006848749704658985
0.006833493709564209
0.006809300277382135
0.006794184911996126
0.006770140491425991
0.0067553394474089146
0.006731504574418068
0.006716869305819273
0.006693090777844191
0.00667826971039176
0.00665469141677022
0.006640299689024687
0.0066168480552732944
0.006602331064641476
0.006578820291906595
0.006564334500581026
0.006540884729474783
0.006526476237922907
0.0065031228587031364
0.006489084102213383
0.006466095335781574
0.006452186033129692
0.006429131608456373
0.006415083538740873
0.00639203330501914
0.006378098390996456
0.006355032790452242
0.00634100241586566
0.0063180457800626755
0.006304320879280567
0.006281542591750622
0.006267752032727003
0.006245037540793419
0.006231355015188456
0.006208833307027817
0.006195460446178913
0.006172974593937397
0.006159554235637188
0.006137302611023188
0.006123867351561785
0.00610145041719079
0.006088202353566885
0.006066033151000738
0.006052807439118624
0.006030548829585314
0.006017336156219244
0.005995213054120541
0.005982133559882641
0.0059599378146231174
0.005946911405771971
0.005925008095800877
0.0059119537472724915
0.005890015047043562
0.005877237301319838
0.005855417810380459
0.005842558573931456
0.005820912774652243
0.005808190908282995
0.005786594934761524
0.005774026736617088
0.0057524279691278934
0.0057398914359509945
0.005718529690057039
0.005705970339477062
0.005684717558324337
0.005672401748597622
0.005651120562106371
0.005638808477669954
0.005617536138743162
0.005605277139693499
0.005584206897765398
0.005572070367634296
0.005551123060286045
0.005539196077734232
0.005518313962966204
0.005506288260221481
0.00548548111692071
0.005473622120916843
0.00545280147343874
0.005440864711999893
0.0054200864396989346
0.005408332683146
0.0053877802565693855
0.005376090761274099
0.005355381406843662
0.005343655589967966
0.005323050078004599
0.005311395041644573
0.005290875677019358
0.005279378965497017
0.005258952267467976
0.005247546825557947
0.005227263551205397
0.005215894430875778
0.005195814650505781
0.005184513051062822
0.00516436668112874
0.005153210833668709
0.005133131518959999
0.005121895112097263
0.00510187866166234
0.0050908769480884075
0.005070924758911133
0.005059932824224234
0.005040130577981472
0.005029090214520693
0.005009434185922146
0.004998520016670227
0.004978640004992485
0.004967832006514072
0.0049482425674796104
0.004937569610774517
0.004918059799820185
0.00490737147629261
0.0048879776149988174
0.00487762875854969
0.004858361557126045
0.004847886506468058
0.004828783217817545
0.004818471614271402
0.004799029789865017
0.004788613878190517
0.004769476596266031
0.004759219475090504
0.004740159492939711
0.004730056039988995
0.00471117440611124
0.004701144061982632
0.00468224473297596
0.0046720742247998714
0.004653149284422398
0.004643094725906849
0.004624221008270979
0.004614228382706642
0.0045954566448926926
0.004585490096360445
0.00456676771864295
0.0045570447109639645
0.004538482986390591
0.004528796300292015
0.00451018288731575
0.0045004915446043015
0.004482048563659191
0.00447246665135026
0.004454042296856642
0.004444277845323086
0.004425880499184132
0.004416353069245815
0.00439803022891283
0.0043885004706680775
0.004370311740785837
0.004361130762845278
0.004342951811850071
0.004333865828812122
0.004316169302910566
0.004307200666517019
0.004289262928068638
0.004280264489352703
0.004262500908225775
0.004253518767654896
0.0042357174679636955
0.004226746037602425
0.004208989441394806
0.004199957475066185
0.004182177130132914
0.004173303954303265
0.004155789501965046
0.004147190600633621
0.004129605367779732
0.004120988771319389
0.004103435203433037
0.004094801843166351
0.004077285062521696
0.00406877975910902
0.004051542840898037
0.0040430654771625996
0.004025565925985575
0.0040170312859117985
0.003999811131507158
0.003991452045738697
0.00397407216951251
0.003965602722018957
0.003948594909161329
0.003940265625715256
0.003923118580132723
0.003914885222911835
0.0038978157099336386
0.00388963520526886
0.003872574307024479
0.003864230588078499
0.003847214626148343
0.0038390569388866425
0.0038221103604882956
0.0038141165859997272
0.003797198412939906
0.0037891054525971413
0.003772454336285591
0.00376482424326241
0.00374838849529624
0.00374079798348248
0.003724214853718877
0.003716471139341593
0.003700326895341277
0.003693100530654192
0.003676973283290863
0.0036695897579193115
0.0036534550599753857
0.00364610250107944
0.0036301547661423683
0.0036231321282684803
0.0036072072107344866
0.003600128460675478
0.0035843001678586006
0.003577357856556773
0.003561582649126649
0.003554555820301175
0.003538717282935977
0.003531751921400428
0.003516044234856963
0.0035091652534902096
0.0034934463910758495
0.0034866107162088156
0.003471112810075283
0.0034644140396267176
0.0034490078687667847
0.003442408051341772
0.00342701212503016
0.0034205394331365824
0.0034052960108965635
0.0033989252988249063
0.00338370050303638
0.0033773048780858517
0.003362029790878296
0.0033554655965417624
0.0033402901608496904
0.003334115259349346
0.003319032723084092
0.003312870394438505
0.0032980304677039385
0.003291952656581998
0.003276911797001958
0.0032711015082895756
0.0032564899884164333
0.003250647336244583
0.0032359000761061907
0.0032299552112817764
0.003215290606021881
0.003209439804777503
0.0031946974340826273
0.00318882311694324
0.0031742635183036327
0.0031685284338891506
0.003153915051370859
0.003148076357319951
0.003133706981316209
0.003128220560029149
0.0031137592159211636
0.0031081384513527155
0.0030938584823161364
0.0030885348096489906
0.003074201988056302
0.0030687192920595407
0.0030545415356755257
0.003049342893064022
0.003035231027752161
0.0030301683582365513
0.003016222268342972
0.003010996151715517
0.0029969566967338324
0.002991965739056468
0.0029779814649373293
0.0029727760702371597
0.00295893638394773
0.002953925170004368
0.0029399727936834097
0.0029347643721848726
0.0029207358602434397
0.002915575634688139
0.002901701722294092
0.0028967864345759153
0.0028831155505031347
0.0028782454319298267
0.002864423906430602
0.002859691623598337
0.0028460416942834854
0.0028411142993718386
0.002827636431902647
0.002822884824126959
0.0028091296553611755
0.002804429503157735
0.0027910536155104637
0.002786471741273999
0.002772898878902197
0.002768341451883316
0.002755033550783992
0.0027505254838615656
0.0027369840536266565
0.002732320223003626
0.002719058422371745
0.0027146399952471256
0.0027011102065443993
0.002696528797969222
0.0026832581497728825
0.002678923774510622
0.0026657215785235167
0.002661217702552676
0.00264802691526711
0.0026438680943101645
0.002630682196468115
0.0026263478212058544
0.0026132287457585335
0.0026089304592460394
0.0025959275662899017
0.0025919766630977392
0.002579089952632785
0.002574978396296501
0.0025622437242418528
0.0025583384558558464
0.0025454259011894464
0.0025413474068045616
0.0025284860748797655
0.002524695824831724
0.002511919941753149
0.002508060075342655
0.0024952501989901066
0.0024914853274822235
0.0024788782466202974
0.0024752896279096603
0.0024630711413919926
0.002459560986608267
0.00244704051874578
0.002443356439471245
0.002430801512673497
0.002427417319267988
0.0024152284022420645
0.002411903813481331
0.00239949906244874
0.0023960655089467764
0.0023840111680328846
0.002380682621151209
0.002368418499827385
0.002365157473832369
0.002353057963773608
0.0023498323280364275
0.0023376147728413343
0.002334336284548044
0.002322243293747306
0.0023190006613731384
0.002306827576830983
0.002303904853761196
0.0022919755429029465
0.0022888502571731806
0.0022767928894609213
0.002273780759423971
0.0022618435323238373
0.002258883323520422
0.002246913267299533
0.0022438543383032084
0.0022320603020489216
0.0022290321066975594
0.002216991502791643
0.002214019885286689
0.002202303148806095
0.0021995792631059885
0.0021877551916986704
0.0021849418990314007
0.002173292450606823
0.0021706032566726208
0.002158890012651682
0.0021560185123234987
0.002144277561455965
0.002141554607078433
0.0021298418287187815
0.0021273407619446516
0.0021158454474061728
0.002113365801051259
0.0021019033156335354
0.0020994136575609446
0.0020879441872239113
0.0020855434704571962
0.0020741079933941364
0.002071524504572153
0.0020599907729774714
0.0020575104281306267
0.002045981353148818
0.0020435848273336887
0.0020321179181337357
0.0020297069568187
0.002018381142988801
0.002016299171373248
0.0020051756873726845
0.0020031125750392675
0.0019920128397643566
0.0019899026956409216
0.001978936605155468
0.0019769456703215837
0.001966007985174656
0.001964009366929531
0.001953059807419777
0.0019509338308125734
0.0019400130258873105
0.001937940833158791
0.0019268967444077134
0.0019250491168349981
0.0019140361109748483
0.0019120876677334309
0.0019010674441233277
0.001899132039397955
0.0018882362637668848
0.0018864880548790097
0.0018756315112113953
0.0018737742211669683
0.0018628885736688972
0.0018610564293339849
0.0018502393504604697
0.0018483869498595595
0.001837642164900899
0.0018360612448304892
0.0018255398608744144
0.0018240059725940228
0.0018134332494810224
0.0018118071602657437
0.0018012290820479393
0.0017996046226471663
0.0017891069874167442
0.0017875900957733393
0.001777065685018897
0.0017756619490683079
0.0017650474328547716
0.0017635211115702987
0.0017529423348605633
0.0017514389473944902
0.0017408698331564665
0.0017396045150235295
0.0017293737037107348
0.0017281223554164171
0.0017177248373627663
0.001716381637379527
0.0017060169484466314
0.0017048766603693366
0.0016945296665653586
0.00169300043489784
0.0016827224753797054
0.0016816615825518966
0.0016713247168809175
0.001670025521889329
0.0016596339410170913
0.0016584594268351793
0.00164820346981287
0.00164689845405519
0.0016367485513910651
0.0016356173437088728
0.0016255851369351149
0.0016244943253695965
0.0016144805122166872
0.0016133167082443833
0.0016031673876568675
0.0016019393224269152
0.0015919634606689215
0.0015907568158581853
0.0015805737348273396
0.0015796225052326918
0.0015695454785600305
0.001568597974255681
0.0015586444642394781
0.0015576750738546252
0.0015477183042094111
0.0015467642806470394
0.001536856172606349
0.0015359853859990835
0.0015260425861924887
0.0015251326840370893
0.0015152757987380028
0.0015144766075536609
0.0015045838663354516
0.001503791892901063
0.0014938893727958202
0.0014929563039913774
0.0014832968590781093
0.0014825513353571296
0.0014727856032550335
0.0014718190068379045
0.0014621559530496597
0.0014613056555390358
0.0014515947550535202
0.0014508458552882075
0.0014413129538297653
0.0014407576527446508
0.0014312095008790493
0.0014305671211332083
0.0014209129149094224
0.0014206237392500043
0.0014111404307186604
0.001410751836374402
0.0014013773761689663
0.0014010556042194366
0.001391827710904181
0.001391478581354022
0.0013821062166243792
0.0013816709397360682
0.0013724154559895396
0.0013721768045797944
0.0013629040913656354
0.0013624753337353468
0.0013532665325328708
0.0013530822470784187
0.0013440344482660294
0.0013438072055578232
0.0013347819913178682
0.0013346499763429165
0.001325784483924508
0.0013257847167551517
0.0013168265577405691
0.0013167769648134708
0.0013079867931082845
0.0013080333592370152
0.0012989710085093975
0.0012989819515496492
0.0012900534784421325
0.0012900857254862785
0.001281260629184544
0.00128158216830343
0.0012726497370749712
0.0012727226130664349
0.0012639201013371348
0.0012643131194636226
0.0012556936126202345
0.0012559634633362293
0.001247177948243916
0.0012474949471652508
0.0012389604235067964
0.001239081029780209
0.0012303029652684927
0.0012303247349336743
0.0012217756593599916
0.0012221558718010783
0.0012134723365306854
0.0012137772282585502
0.0012052474776282907
0.0012056989362463355
0.0011971991043537855
0.0011976754758507013
0.001189003698527813
0.0011892239563167095
0.0011807477567344904
0.0011813575401902199
0.001172998221591115
0.0011733465362340212
0.0011648263316601515
0.0011651659151539207
0.0011566935572773218
0.0011571657378226519
0.0011486769653856754
0.001149191870354116
0.0011408438440412283
0.0011413245229050517
0.0011328494874760509
0.0011334179434925318
0.00112495559733361
0.0011254934361204505
0.001117195119149983
0.0011176858097314835
0.0011092242784798145
0.0011097631650045514
0.001101382658816874
0.0011019778903573751
0.0010936618782579899
0.0010940985521301627
0.0010858022142201662
0.0010865189833566546
0.0010783930774778128
0.0010791827226057649
0.0010710054775699973
0.001071695820428431
0.0010636032093316317
0.0010643494315445423
0.0010561345843598247
0.0010569754522293806
0.0010488403495401144
0.0010496584000065923
0.001041607465595007
0.0010425526415929198
0.0010345126502215862
0.0010355057893320918
0.0010276355314999819
0.0010285783791914582
0.0010206425795331597
0.0010217058006674051
0.0010138868819922209
0.0010149372974410653
0.0010071267606690526
0.0010081466753035784
0.0010003814240917563
0.0010012189159169793
0.0009936661226674914
0.0009948033839464188
0.0009871094953268766
0.0009882153244689107
0.0009806903544813395
0.000981812714599073
0.0009738306980580091
0.0009749381570145488
0.0009675066685304046
0.0009688123245723546
0.0009610429406166077
0.0009623496443964541
0.0009548868983983994
0.0009563459316268563
0.0009487957577221096
0.000950097106397152
0.0009427880868315697
0.0009445591713301837
0.0009371142950840294
0.0009386921883560717
0.0009318516822531819
0.0009337844094261527
0.0009267571149393916
0.0009284563129767776
0.0009215873433277011
0.0009233123855665326
0.0009161747293546796
0.0009180152555927634
0.0009110950632020831
0.0009128750534728169
0.0009055748232640326
0.0009074013214558363
0.0009004619787447155
0.0009023970342241228
0.0008952597854658961
0.0008969985647127032
0.0008900229586288333
0.0008920399704948068
0.0008850143058225513
0.000886900641489774
0.0008799420902505517
0.0008820047951303422
0.0008751349523663521
0.0008773324079811573
0.0008706400403752923
0.0008727824315428734
0.0008659443119540811
0.0008681283798068762
0.0008616913110017776
0.0008638811996206641
0.0008573543163947761
0.0008594138780608773
0.00085271435091272
0.0008548790356144309
0.0008481412078253925
0.0008502185810357332
0.0008435292984358966
0.0008458092343062162
0.0008390996954403818
0.0008413137984462082
0.000834696285892278
0.0008369558490812778
0.0008303412469103932
0.0008325196104124188
0.0008259124588221312
0.0008283008937723935
0.0008215688867494464
0.0008238120935857296
0.0008171924273483455
0.0008194632828235626
0.0008128599729388952
0.0008151231450028718
0.000808590673841536
0.0008110315538942814
0.0008045475697144866
0.0008066465379670262
0.0008001853129826486
0.0008024560520425439
0.0007958844071254134
0.0007980418158695102
0.0007916077738627791
0.0007938089547678828
0.0007872774149291217
0.0007898506592027843
0.0007834197604097426
0.0007858963217586279
0.0007793730474077165
0.0007817900041118264
0.0007755615515634418
0.0007780538871884346
0.0007713770028203726
0.0007738283602520823
0.0007674036314710975
0.0007697679102420807
0.0007633253699168563
0.000765844713896513
0.0007594142807647586
0.0007619927055202425
0.0007557342178188264
0.0007583252736367285
0.0007522414671257138
0.000754843931645155
0.000748493243008852
0.000751144252717495
0.0007448513060808182
0.000747250858694315
0.0007409429526887834
0.0007435370935127139
0.0007372248801402748
0.0007400101749226451
0.0007338814320974052
0.0007364380871877074
0.0007301169680431485
0.0007330480730161071
0.0007266487227752805
0.0007293800008483231
0.0007232896168716252
0.0007261416758410633
0.0007201821426860988
0.000723131699487567
0.0007170970784500241
0.0007198553066700697
0.0007140152156352997
0.0007169368327595294
0.0007111653685569763
0.0007141001406125724
0.0007081424118950963
0.0007111593149602413
0.0007054402376525104
0.0007083694217726588
0.0007024946971796453
0.0007055363385006785
0.0006997426971793175
0.0007029622211121023
0.0006971098482608795
0.000700224656611681
0.0006945690838620067
0.0006977515295147896
0.0006918503204360604
0.0006949038943275809
0.0006890761433169246
0.0006919926381669939
0.0006863718153908849
0.000689375156071037
0.0006835965323261917
0.0006867983029223979
0.0006810491322539747
0.0006842477014288306
0.0006785026635043323
0.0006815225351601839
0.0006755739450454712
0.0006789829931221902
0.0006732178153470159
0.0006763297133147717
0.0006705635460093617
0.0006737875519320369
0.0006680689984932542
0.000671190326102078
0.0006655819015577435
0.0006687954883091152
0.0006630499265156686
0.0006662666564807296
0.0006604072987101972
0.0006636164616793394
0.000657782715279609
0.0006609762785956264
0.0006554012652486563
0.0006587592652067542
0.00065310497302562
0.000656567164696753
0.0006509405211545527
0.0006543344934470952
0.0006488393410108984
0.0006523154443129897
0.0006465688347816467
0.000649890920612961
0.0006444039172492921
0.0006478166324086487
0.0006425445899367332
0.000645888561848551
0.0006403212901204824
0.00064351677428931
0.0006380862323567271
0.000641335966065526
0.0006358877872116864
0.0006393353105522692
0.0006338116363622248
0.0006374197546392679
0.0006318072555586696
0.0006351460469886661
0.0006296830833889544
0.000633178511634469
0.0006277793436311185
0.0006311116740107536
0.0006256930064409971
0.00062911631539464
0.0006239293143153191
0.0006275128107517958
0.0006219953065738082
0.0006254942854866385
0.0006201827200129628
0.0006239208159968257
0.0006186863174661994
0.0006225360557436943
0.0006171526620164514
0.0006208769045770168
0.0006156140007078648
0.0006192925502546132
0.0006143446662463248
0.0006179912015795708
0.0006127785891294479
0.0006164733786135912
0.0006113840499892831
0.000615031982306391
0.0006099941674619913
0.0006137759191915393
0.000608530011959374
0.0006123350467532873
0.0006072159740142524
0.0006110607064329088
0.000606102345045656
0.000610285613220185
0.0006053599645383656
0.0006095051649026573
0.0006047616479918361
0.0006087371148169041
0.0006039845175109804
0.0006080546299926937
0.0006031133234500885
0.0006069901282899082
0.0006020639557391405
0.0006058929720893502
0.0006011468358337879
0.0006052315584383905
0.0006004380993545055
0.0006046080961823463
0.0005998446140438318
0.0006040053558535874
0.0005992799415253103
0.0006035647238604724
0.0005988075863569975
0.000602911866735667
0.0005982815637253225
0.0006024931790307164
0.00059777672868222
0.0006019843858666718
0.0005973158404231071
0.0006017334526404738
0.0005971913924440742
0.0006016413099132478
0.000597215024754405
0.000601729319896549
0.0005970817292109132
0.0006015027174726129
0.0005968798650428653
0.0006012291414663196
0.0005967072211205959
0.0006011526565998793
0.0005964060546830297
0.0006006418261677027
0.0005961097194813192
0.0006003864109516144
0.0005958869587630033
0.0006003261660225689
0.0005958480760455132
0.0006001826841384172
0.000595595280174166
0.0005999084678478539
0.0005954913794994354
0.0005998948472552001
0.0005953584332019091
0.0005996928666718304
0.0005952063365839422
0.000599596300162375
0.0005951155908405781
0.0005995216779410839
0.000594999932218343
0.0005995861138217151
0.0005950049380771816
0.0005991767393425107
0.0005950091872364283
0.0005992468795739114
0.0005944452132098377
0.0005988639313727617
0.0005944171571172774
0.0005988078191876411
0.0005942697753198445
0.0005986910546198487
0.0005942217539995909
0.0005987244658172131
0.0005941082490608096
0.000598269805777818
0.0005940431728959084
0.00059841840993613
0.0005939255934208632
0.0005981597350910306
0.0005935317603871226
0.000597922713495791
0.000593526114244014
0.0005980060086585581
0.0005932790227234364
0.0005977478576824069
0.0005932359490543604
0.0005977464024908841
0.0005934092914685607
0.0005977711407467723
0.000593068718444556
0.0005975506501272321
0.0005930127808824182
0.0005972557701170444
0.0005927163874730468
0.0005972568178549409
0.0005928697064518929
0.0005971777718514204
0.0005925012519583106
0.0005967693869024515
0.0005925616715103388
0.0005971033242531121
0.0005923950811848044
0.0005967644974589348
0.0005921927513554692
0.0005967365577816963
0.0005921889096498489
0.0005966475000604987
0.0005921705160290003
0.0005965569871477783
0.0005919345421716571
0.0005962821305729449
0.0005919227260164917
0.0005964876618236303
0.0005918090464547276
0.0005961357383057475
0.0005919476388953626
0.0005963110597804189
0.000591969583183527
0.0005960092530585825
0.0005915301735512912
0.0005958442343398929
0.0005913423956371844
0.0005955827655270696
0.0005911712069064379
0.000595630903262645
0.0005911648040637374
0.0005956020904704928
0.0005910255713388324
0.0005954002263024449
0.0005909947212785482
0.0005953917279839516
0.0005910054314881563
0.0005952637875452638
0.0005906939040869474
0.0005951793282292783
0.0005909871542826295
0.0005951568018645048
0.0005906593869440258
0.0005949590122327209
0.0005902827251702547
0.0005945879966020584
0.0005902146804146469
0.000594652839936316
0.0005901610129512846
0.0005946456221863627
0.0005900517571717501
0.0005944200092926621
0.000590197741985321
0.000594575481954962
0.000589919276535511
0.0005942971329204738
0.0005898395320400596
0.0005941528943367302
0.0005896168295294046
0.0005940742557868361
0.000589709437917918
0.0005940013797953725
0.000589340808801353
0.0005938266403973103
0.0005895764916203916
0.0005939117399975657
0.0005892103654332459
0.0005936116212978959
0.0005891172331757843
0.0005935250082984567
0.000589060946367681
0.000593364704400301
0.00058887735940516
0.0005933874053880572
0.0005888619925826788
0.0005931996856816113
0.0005886591388843954
0.0005931237828917801
0.0005885698483325541
0.0005930401384830475
0.0005885717691853642
0.0005929448525421321
0.0005885068094357848
0.000592979253269732
0.0005884235142730176
0.0005927418824285269
0.0005881566321477294
0.0005925898440182209
0.0005882513942196965
0.000592755270190537
0.0005879663513042033
0.000592352356761694
0.0005877766525372863
0.000592322030570358
0.0005878954543732107
0.000592363125178963
0.0005879897507838905
0.0005922694690525532
0.000587876420468092
0.0005922170821577311
0.0005879707168787718
0.0005921540432609618
0.0005877412622794509
0.0005918635288253427
0.0005873914924450219
0.0005916609079577029
0.0005871707107871771
0.0005916777299717069
0.0005871348548680544
0.000591476506087929
0.0005869910237379372
0.0005914853536523879
0.0005871063331142068
0.0005914740031585097
0.000587121699936688
0.0005914999055676162
0.0005869290325790644
0.0005913388449698687
0.0005868604057468474
0.0005913935019634664
0.0005868782754987478
0.0005911489715799689
0.0005868111038580537
0.0005911842454224825
0.0005868838634341955
0.0005911350599490106
0.0005866565043106675
0.0005908480961807072
0.000586321868468076
0.0005906455917283893
0.0005863362457603216
0.0005907599115744233
0.0005862124380655587
0.0005904902354814112
0.0005859212251380086
0.0005903012352064252
0.0005860085948370397
0.0005904295248910785
0.0005859091179445386
0.0005903004202991724
0.0005857509095221758
0.0005903681740164757
0.0005860142991878092
0.0005904036806896329
0.0005858884542249143
0.0005901878466829658
0.0005858833901584148
0.0005900290561839938
0.000585615576710552
0.0005898938397876918
0.0005855855415575206
0.0005898367380723357
0.0005853037582710385
0.0005896353395655751
0.0005852781469002366
0.0005898321978747845
0.000585219997446984
0.0005895973881706595
0.0005850924644619226
0.0005893203779123724
0.0005849187728017569
0.0005896358052268624
0.0005851442692801356
0.0005894591449759901
0.0005850495072081685
0.0005895798676647246
0.0005850471206940711
0.0005895347567275167
0.0005851174937561154
0.0005894087953492999
0.0005851052701473236
0.0005892754998058081
0.0005849355948157609
0.0005892431363463402
0.0005847328575327992
0.0005890618776902556
0.000584663765039295
0.000588991679251194
0.000584519817493856
0.0005891481414437294
0.000584661727771163
0.0005889137391932309
0.0005843070684932172
0.0005888291052542627
0.0005845192354172468
0.0005889903986826539
0.0005844462430104613
0.0005887923180125654
0.0005846884450875223
0.0005890658358111978
0.0005846235435456038
0.0005888872547075152
0.0005845043924637139
0.0005887459265068173
0.0005844546831212938
0.0005886533763259649
0.0005842932150699198
0.0005886055296286941
0.0005840457743033767
0.0005883796256966889
0.0005840922822244465
0.0005885307327844203
0.0005840776721015573
0.000588686321862042
0.0005841476959176362
0.0005884598358534276
0.0005840847734361887
0.0005886139115318656
0.000584289722610265
0.0005885608843527734
0.0005841853562742472
0.0005884626880288124
0.0005840025842189789
0.0005882986588403583
0.0005837783101014793
0.0005883873673155904
0.0005838508368469775
0.0005881801480427384
0.0005837631179019809
0.0005882414989173412
0.0005839193472638726
0.0005882437108084559
0.0005836939672008157
0.0005880331736989319
0.0005837628850713372
0.0005881271208636463
0.0005837542121298611
0.0005882548866793513
0.0005836602649651468
0.0005879801465198398
0.00058356998488307
0.0005879787495359778
0.0005834016483277082
0.0005879460368305445
0.0005835245829075575
0.0005879231030121446
0.000583405140787363
0.0005878382362425327
0.0005833865143358707
0.000587872345931828
0.0005832583992742002
0.0005876077339053154
0.0005833205068483949
0.0005876764189451933
0.000583355431444943
0.0005877272342331707
0.0005834223702549934
0.0005876509239897132
0.0005833865725435317
0.0005876525538042188
0.000583285465836525
0.0005876108771190047
0.0005830166046507657
0.0005874841008335352
0.0005829331930726767
0.0005873735062777996
0.0005831227172166109
0.0005875388160347939
0.0005828528665006161
0.0005873001646250486
0.0005831126472912729
0.0005875278729945421
0.0005830429727211595
0.0005874978960491717
0.0005828397697769105
0.0005873101181350648
0.0005829167203046381
0.0005873127956874669
0.0005829273140989244
0.0005873664631508291
0.0005827904096804559
0.0005872081965208054
0.0005831230082549155
0.00058734294725582
0.0005829977453686297
0.000587300572078675
0.0005826832493767142
0.0005869052256457508
0.0005825505941174924
0.0005869512096978724
0.0005825880798511207
0.0005868368898518384
0.0005824389518238604
0.0005869307788088918
0.0005826299893669784
0.0005868101143278182
0.0005826549022458494
0.0005870751920156181
0.0005826856940984726
0.0005867598811164498
0.0005822723032906651
0.0005867196014150977
0.0005823232932016253
0.0005866238498128951
0.0005820798105560243
0.0005865956773050129
0.0005822480889037251
0.000586622511036694
0.0005823323735967278
0.0005868463777005672
0.0005822955281473696
0.0005864902632310987
0.0005820366204716265
0.0005865490529686213
0.0005820687511004508
0.0005864376435056329
0.0005818965728394687
0.0005864016711711884
0.0005820516962558031
0.0005863737897016108
0.0005817983765155077
0.0005862901452928782
0.0005818827776238322
0.0005863274564035237
0.0005818730569444597
0.0005862177349627018
0.0005819117068313062
0.0005864290869794786
0.0005819549551233649
0.0005863514961674809
0.000582086737267673
0.0005862338002771139
0.0005819431971758604
0.0005862858961336315
0.0005818360950797796
0.0005859856610186398
0.0005816079792566597
0.0005860273959115148
0.0005816606571897864
0.0005860163364559412
0.0005815192125737667
0.0005860623205080628
0.0005815411568619311
0.0005858041113242507
0.0005816525663249195
0.0005861832178197801
0.000581727537792176
0.0005860848468728364
0.0005818894715048373
0.0005860829260200262
0.0005817159544676542
0.0005859171506017447
0.0005815154872834682
0.0005857977084815502
0.000581266067456454
0.0005857439246028662
0.0005816002376377583
0.00058612076099962
0.0005814484320580959
0.0005856978241354227
0.0005812356830574572
0.0005858429940417409
0.0005815010517835617
0.000585910864174366
0.0005814072210341692
0.00058571039699018
0.0005811869632452726
0.0005855777417309582
0.0005813791649416089
0.0005857730284333229
0.0005811889423057437
0.0005856792558915913
0.0005814327159896493
0.0005856032366864383
0.0005812440067529678
0.000585724541451782
0.0005812978488393128
0.0005855392664670944
0.0005811609444208443
0.0005854283226653934
0.0005811540177091956
0.000585547648370266
0.0005810481961816549
0.0005852636531926692
0.0005808009300380945
0.000585290661547333
0.0005810123984701931
0.0005854737828485668
0.0005810250877402723
0.0005853484035469592
0.0005811768351122737
0.0005853838520124555
0.0005810416187159717
0.0005852932808920741
0.0005808608257211745
0.0005850716261193156
0.000580879277549684
0.0005852024769410491
0.000580823514610529
0.00058512925170362
0.0005807309644296765
0.000585206609684974
0.0005808021523989737
0.0005851411260664463
0.0005808993591926992
0.000585244910325855
0.0005806740955449641
0.0005848451983183622
0.0005805150140076876
0.000585006782785058
0.0005806297995150089
0.000584969122428447
0.0005805199034512043
0.0005848481087014079
0.0005804976681247354
0.0005847605061717331
0.0005806184490211308
0.0005850955494679511
0.0005805542459711432
0.0005848261062055826
0.0005806780536659062
0.0005849486915394664
0.0005805440596304834
0.0005848508444614708
0.000580419204197824
0.0005848461296409369
0.0005804109969176352
0.0005846706335432827
0.0005804348038509488
0.000584928784519434
0.0005803263047710061
0.0005847023567184806
0.0005803222302347422
0.0005845898995175958
0.0005802395171485841
0.00058464624453336
0.0005801694933325052
0.0005845134146511555
0.0005801302613690495
0.0005844862898811698
0.0005801035440526903
0.0005847790162079036
0.000580133986659348
0.0005845785490237176
0.0005802304367534816
0.0005844691768288612
0.0005801314255222678
0.0005846171989105642
0.0005799746140837669
0.0005843264516443014
0.0005800380604341626
0.0005843708640895784
0.0005800607614219189
0.0005845645209774375
0.0005800989456474781
0.0005843341932632029
0.0005801341612823308
0.0005842357641085982
0.0005799862556159496
0.0005843077087774873
0.0005798093625344336
0.0005841602687723935
0.0005798473139293492
0.0005840974627062678
0.0005798203637823462
0.0005843063117936254
0.0005797897465527058
0.0005841290694661438
0.0005799848586320877
0.0005841628881171346
0.0005800554645247757
0.0005844399565830827
0.0005799371283501387
0.0005840740632265806
0.0005797358462586999
0.000584019348025322
0.0005798255442641675
0.000584382563829422
0.0005796721670776606
0.000583960791118443
0.0005796373588964343
0.0005840647500008345
0.0005796607001684606
0.0005841443780809641
0.0005796749028377235
0.0005841037491336465
0.0005795678007416427
0.0005838107317686081
0.0005795315955765545
0.0005841016536578536
0.0005795707111246884
0.0005837659700773656
0.0005795034812763333
0.0005838523502461612
0.0005794202443212271
0.0005837535718455911
0.0005792467854917049
0.0005835909396409988
0.0005792103474959731
0.0005836805212311447
0.0005792668089270592
0.0005839212681166828
0.0005792222800664604
0.0005834563635289669
0.0005791921284981072
0.0005836456548422575
0.0005792352603748441
0.0005836417549289763
0.0005791948060505092
0.0005836640484631062
0.000579206389375031
0.0005836189375258982
0.000579402782022953
0.0005838805809617043
0.00057955551892519
0.0005836297641508281
0.0005793337477371097
0.0005835165502503514
0.0005791609291918576
0.0005835134070366621
0.000579170766286552
0.0005836127675138414
0.0005790256545878947
0.0005834721960127354
0.000579213083256036
0.0005836543859913945
0.0005791447474621236
0.000583487912081182
0.0005791239673271775
0.0005835408810526133
0.0005793346790596843
0.000583613058552146
0.0005791938747279346
0.0005835594492964447
0.0005791716976091266
0.0005833170143887401
0.000578937993850559
0.000583275337703526
0.0005789219285361469
0.0005832738243043423
0.0005789575516246259
0.0005833079339936376
0.0005787390982732177
0.0005830537411384284
0.0005787201807834208
0.0005831352318637073
0.0005787239060737193
0.0005830967565998435
0.0005787969566881657
0.0005833525792695582
0.000579052371904254
0.000583234999794513
0.0005789315328001976
0.0005832130555063486
0.0005787842092104256
0.0005832455935887992
0.0005785208777524531
0.000583034532610327
0.0005787010304629803
0.000583285465836525
0.0005789813585579395
0.0005833019386045635
0.0005788221606053412
0.0005831487360410392
0.0005787602858617902
0.0005829744623042643
0.0005785689572803676
0.0005829209694638848
0.0005785715184174478
0.000583063461817801
0.0005786434048786759
0.0005830023437738419
0.000578598293941468
0.0005831095622852445
0.0005786274559795856
0.0005830214358866215
0.0005785636603832245
0.0005829506553709507
0.0005786540568806231
0.0005829303991049528
0.0005783737287856638
0.0005827933782711625
0.0005784157547168434
0.0005828160210512578
0.0005785159301012754
0.0005828417488373816
0.0005783782689832151
0.0005827652057632804
0.000578497361857444
0.0005827216664329171
0.0005783812957815826
0.0005827069981023669
0.000578389095608145
0.0005826881970278919
0.0005781835643574595
0.0005824881372973323
0.0005782771622762084
0.0005827040877193213
0.0005782884545624256
0.0005826271953992546
0.0005782265216112137
0.000582466833293438
0.0005782089428976178
0.0005825094413012266
0.0005779970670118928
0.0005823459359817207
0.0005779638886451721
0.0005823489045724273
0.0005781120853498578
0.0005826054257340729
0.0005780726205557585
0.0005824760301038623
0.000578018487431109
0.0005824192776344717
0.0005780864739790559
0.0005824198015034199
0.0005780974170193076
0.0005826264386996627
0.0005782234948128462
0.000582539476454258
0.000578270701225847
0.0005824007093906403
0.0005778491613455117
0.0005822907551191747
0.000577975413762033
0.0005824559484608471
0.000578051432967186
0.0005823636893182993
0.0005778441554866731
0.0005823252140544355
0.0005779304192401469
0.0005822063540108502
0.0005780899082310498
0.0005824491381645203
0.0005778911872766912
0.0005822403472848237
0.0005778814665973186
0.0005821950035169721
0.0005779863568022847
0.0005823838291689754
0.0005779125494882464
0.0005820859223604202
0.0005777750047855079
0.000582104898057878
0.0005778489867225289
0.0005821461090818048
0.0005775580648332834
0.000581952859647572
0.0005778999766334891
0.0005821750964969397
0.0005776838515885174
0.0005820379592478275
0.000577661907300353
0.0005819168873131275
0.0005774491000920534
0.000581769912969321
0.0005776318139396608
0.000582116364967078
0.0005775789031758904
0.0005818863864988089
0.0005775010795332491
0.0005819477373734117
0.0005775074823759496
0.0005818165373057127
0.0005773588782176375
0.000581815023906529
0.0005774260498583317
0.0005817749188281596
0.0005774648161605
0.0005817695055156946
0.0005773475859314203
0.0005817933124490082
0.0005775198224000633
0.000581874162890017
0.0005775828612968326
0.0005820157821290195
0.0005776926409453154
0.0005819170037284493
0.000577384140342474
0.0005816621705889702
0.0005776003235951066
0.0005819394718855619
0.0005773635930381715
0.0005815170588903129
0.0005772472941316664
0.0005816771881654859
0.0005773679004050791
0.0005816821940243244
0.000577302766032517
0.0005816079210489988
0.0005772554432041943
0.0005815732292830944
0.0005774013698101044
0.0005817260243929923
0.000577166152652353
0.0005814998294226825
0.0005772100994363427
0.0005815726472064853
0.0005771593423560262
0.0005815597251057625
0.0005772438016720116
0.0005815738695673645
0.0005771229043602943
0.0005813002353534102
0.0005771975265815854
0.0005816776538267732
0.0005772984004579484
0.0005815014010295272
0.0005771267460659146
0.0005814479663968086
0.000577147351577878
0.0005814337055198848
0.0005771063733845949
0.0005813915631733835
0.0005769458948634565
0.0005813182215206325
0.000576991937123239
0.0005813940661028028
0.0005767840193584561
0.0005812657182104886
0.000576993334107101
0.0005813665920868516
0.0005769559065811336
0.000581280211918056
0.0005770692368969321
0.0005814834730699658
0.0005771136493422091
0.0005812262534163892
0.0005771465948782861
0.0005814474425278604
0.0005770059069618583
0.000581126834731549
0.0005767634720541537
0.0005811796290799975
0.0005768649280071259
0.0005811454611830413
0.0005767337279394269
0.0005812245071865618
0.0005766396061517298
0.0005809451686218381
0.000576706079300493
0.0005811708397231996
0.0005766951362602413
0.0005811149603687227
0.0005768036935478449
0.0005812200251966715
0.0005772365257143974
0.0005815167678520083
0.000577112368773669
0.0005811233422718942
0.0005766001413576305
0.0005807058769278228
0.0005766393151134253
0.0005810911534354091
0.0005766578251495957
0.0005811249138787389
0.0005766714457422495
0.0005812437739223242
0.0005768078844994307
0.0005811503506265581
0.0005768628907389939
0.0005812696181237698
0.0005767155671492219
0.0005809507565572858
0.0005765330279245973
0.0005811190931126475
0.0005767361726611853
0.0005810238071717322
0.0005765575915575027
0.00058105553034693
0.0005765487439930439
0.0005808541318401694
0.0005765157984569669
0.000581041444092989
0.0005765627138316631
0.0005808367859572172
0.0005764727829955518
0.0005808162386529148
0.0005764620145782828
0.000580921652726829
0.0005766113172285259
0.0005810676375404
0.0005764827947132289
0.0005807655397802591
0.0005766651011072099
0.0005810554721392691
0.0005765444948337972
0.0005807213019579649
0.0005764498491771519
0.0005809020367451012
0.0005764332599937916
0.0005808218265883625
0.0005763053777627647
0.0005807271227240562
0.0005765858804807067
0.000580937135964632
0.0005765615496784449
0.000580950640141964
0.0005763915251009166
0.0005806352710351348
0.0005764131201431155
0.0005807700799778104
0.0005762526416219771
0.0005806055851280689
0.0005761719075962901
0.0005805694381706417
0.0005762692308053374
0.0005805077380500734
0.0005761575885117054
0.000580733991228044
0.000576309859752655
0.0005804463289678097
0.0005762371001765132
0.0005806321860291064
0.0005760911735706031
0.0005804343381896615
0.0005760238273069263
0.0005803919048048556
0.0005761726060882211
0.0005804987740702927
0.0005761748179793358
0.0005805410328321159
0.0005761143402196467
0.0005803554086014628
0.0005760412896052003
0.0005804206593893468
0.0005760372732765973
0.0005804050015285611
0.0005759198684245348
0.0005804038373753428
0.0005760638741776347
0.0005805157124996185
0.0005762228975072503
0.000580585328862071
0.0005761957145296037
0.0005802844534628093
0.0005761543870903552
0.0005806493572890759
0.0005761066568084061
0.0005803416133858263
0.0005758657935075462
0.0005803240346722305
0.0005760437925346196
0.0005804465617984533
0.0005760244093835354
0.0005802854429930449
0.000575912301428616
0.0005802952800877392
0.0005760177737101912
0.000580443418584764
0.000575983664020896
0.0005802646628580987
0.0005759056657552719
0.0005803616950288415
0.000575936515815556
0.0005801744991913438
0.0005757998442277312
0.0005801040679216385
0.0005757433827966452
0.0005802582600153983
0.0005758130573667586
0.0005801977240480483
0.0005758554325439036
0.0005801702500320971
0.0005759588675573468
0.0005801634979434311
0.0005758830229751766
0.0005802442319691181
0.0005759323830716312
0.0005801352672278881
0.0005756566533818841
0.0005800098879262805
0.0005757618928328156
0.0005802266532555223
0.0005758570041507483
0.0005800220533274114
0.0005755946040153503
0.0005799674545414746
0.0005756443133577704
0.0005799923092126846
0.0005755647434853017
0.0005798312486149371
0.0005755896563641727
0.0005800543003715575
0.0005755239981226623
0.0005799371865577996
0.0005755031597800553
0.0005798343336209655
0.0005755213787779212
0.0005798559286631644
0.0005756285390816629
0.0005800524959340692
0.0005756646860390902
0.0005799939972348511
0.0005756203318014741
0.0005797649500891566
0.0005754075245931745
0.0005797181511297822
0.0005753557197749615
0.0005797267658635974
0.0005753495497629046
0.0005795762408524752
0.0005754440790042281
0.0005799600621685386
0.0005755062447860837
0.0005796673940494657
0.0005755211459472775
0.0005798820056952536
0.0005755399470217526
0.0005799298523925245
0.0005753457662649453
0.0005797190824523568
0.0005755052552558482
0.0005796783370897174
0.0005754014127887785
0.0005798753700219095
0.0005754007142968476
0.0005797601188533008
0.0005753718432970345
0.0005796111072413623
0.0005753711448051035
0.0005796710029244423
0.0005752528086304665
0.0005796246114186943
0.0005753198056481779
0.0005794037133455276
0.000575413869228214
0.0005798248457722366
0.0005754795274697244
0.0005795040051452816
0.0005752923898398876
0.0005796403856948018
0.0005752809229306877
0.0005795464967377484
0.0005750985583290458
0.0005795460310764611
0.0005750813288614154
0.00057939940597862
0.0005752375000156462
0.0005797224584966898
0.0005752802244387567
0.0005794871831312776
0.0005750322015956044
0.0005793833406642079
0.0005750715499743819
0.0005794141325168312
0.0005751154967583716
0.000579431070946157
0.0005751386051997542
0.0005794042372144759
0.0005751190474256873
0.0005794760072603822
0.0005752542056143284
0.0005792982410639524
0.0005751161952503026
0.000579411571379751
0.0005750427371822298
0.0005792926531285048
0.0005749476840719581
0.0005794530734419823
0.0005749864503741264
0.0005792060983367264
0.0005748855182901025
0.0005793567979708314
0.0005750942509621382
0.0005794466123916209
0.0005750263808295131
0.000579319428652525
0.000574993435293436
0.0005793378222733736
0.0005751787102781236
0.0005795062752440572
0.0005751392454840243
0.0005794366588816047
0.000575070851482451
0.0005791804869659245
0.000574932899326086
0.0005792120355181396
0.0005748857511207461
0.000579248764552176
0.000574814563151449
0.0005790292634628713
0.0005746908136643469
0.0005793006857857108
0.0005749535048380494
0.0005791024887003005
0.0005747147370129824
0.0005790749564766884
0.000574789009988308
0.0005792569718323648
0.0005747406976297498
0.000579029438085854
0.000574688077904284
0.0005790276918560266
0.0005746625829488039
0.0005790421855635941
0.0005746412207372487
0.0005790029536001384
0.0005745792877860367
0.000579057028517127
0.000574605306610465
0.0005789305432699621
0.0005746708484366536
0.0005791233270429075
0.0005749945412389934
0.0005791548755951226
0.000575102458242327
0.0005792399751953781
0.0005748398834839463
0.0005787847912870347
0.0005743789952248335
0.0005787357222288847
0.0005744039081037045
0.0005789677379652858
0.0005744902882725
0.0005789216374978423
0.0005745368544012308
0.0005788658745586872
0.0005745566450059414
0.0005790744326077402
0.0005747551913373172
0.0005789591232314706
0.0005747153190895915
0.0005789814167656004
0.000574722362216562
0.0005789331626147032
0.0005745808593928814
0.0005788707640022039
0.0005744469235651195
0.0005787527188658714
0.0005745157250203192
0.0005789540009573102
0.0005744981463067234
0.0005787956761196256
0.0005745576345361769
0.0005789411952719092
0.0005747186369262636
0.0005787688423879445
0.0005743715446442366
0.0005787325790151954
0.0005743835354223847
0.0005787068512290716
0.0005744397058151662
0.0005788608686998487
0.0005746555980294943
0.0005789080169051886
0.0005745724192820489
0.0005789065617136657
0.0005747202085331082
0.0005788962007500231
0.000574385398067534
0.000578618491999805
0.0005745075177401304
0.0005789237329736352
0.0005745408707298338
0.0005788063863292336
0.0005745860980823636
0.0005789468414150178
0.000574463396333158
0.0005784885725006461
0.0005743399960920215
0.0005787877016700804
0.000574209145270288
0.0005784554523415864
0.0005741372006013989
0.0005784578970633447
0.0005742051871493459
0.0005787580157630146
0.0005742973880842328
0.0005784508539363742
0.0005741587374359369
0.0005785118555650115
0.0005744568188674748
0.000578753708396107
0.0005742486682720482
0.0005784754757769406
0.0005741975037381053
0.0005784854292869568
0.0005742611829191446
0.000578613777179271
0.0005742416833527386
0.0005784977693110704
0.0005741019267588854
0.0005784837412647903
0.0005741312634199858
0.0005784847890026867
0.0005740385386161506
0.0005783960223197937
0.0005740462802350521
0.000578424776904285
0.0005741621716879308
0.0005785453831776977
0.0005742083303630352
0.0005784077220596373
0.0005739727639593184
0.0005783354281447828
0.0005740991327911615
0.0005783935775980353
0.0005738973850384355
0.0005782495718449354
0.0005739426705986261
0.0005782197695225477
0.0005740667111240327
0.0005785358953289688
0.0005740656051784754
0.0005780921783298254
0.0005740125779993832
0.0005784252425655723
0.0005741439526900649
0.000578162376768887
0.0005739806802012026
0.0005783835658803582
0.000574055127799511
0.000578424776904285
0.0005739753833040595
0.0005782757652923465
0.0005740649066865444
0.0005783444503322244
0.000573924568016082
0.0005782835651189089
0.0005740973283536732
0.0005782420048490167
0.0005738220643252134
0.0005782437510788441
0.0005738125764764845
0.0005779518978670239
0.0005737551255151629
0.0005781830986961722
0.0005737626925110817
0.0005779722705483437
0.0005735789891332388
0.0005780623177997768
0.0005738314939662814
0.000578193343244493
0.0005736484890803695
0.0005781019572168589
0.0005737602477893233
0.0005780468345619738
0.0005736295133829117
0.0005779665661975741
0.0005737661267630756
0.0005780737265013158
0.0005736366147175431
0.0005780247738584876
0.0005739396438002586
0.0005780757055617869
0.0005738269537687302
0.0005780645296908915
0.0005738560575991869
0.0005779896164312959
0.0005737034371122718
0.0005780798383057117
0.0005736773600801826
0.0005780335050076246
0.0005734808510169387
0.0005778203485533595
0.0005736994207836688
0.0005781162763014436
0.00057369121350348
0.0005780027713626623
0.0005736995954066515
0.0005778220947831869
0.0005736555904150009
0.0005779988132417202
0.0005736286984756589
0.0005778289632871747
0.0005735442391596735
0.000577862374484539
0.0005736903403885663
0.0005779262282885611
0.000573369616176933
0.0005778753547929227
0.000573454424738884
0.0005777637707069516
0.0005735662416554987
0.0005780558567494154
0.0005736085586249828
0.000577811268158257
0.0005734551232308149
0.0005776447360403836
0.0005736173479817808
0.0005778319900855422
0.0005734722944907844
0.0005778855411335826
0.0005734191508963704
0.0005776672041974962
0.0005735998856835067
0.000577922270167619
0.0005735406884923577
0.0005777875194326043
0.000573392491787672
0.0005776782054454088
0.0005733921425417066
0.0005777648184448481
0.0005733997095376253
0.0005778222694061697
0.0005733796861022711
0.0005776139441877604
0.0005733855068683624
0.0005778346676379442
0.0005735153099521995
0.0005776724428869784
0.0005734732840210199
0.0005778822815045714
0.0005734802689403296
0.0005778040504083037
0.0005733519210480154
0.0005777492187917233
0.0005733250873163342
0.0005774731398560107
0.0005731619894504547
0.0005778259946964681
0.000573371013160795
0.0005774412420578301
0.0005731186247430742
0.0005775201134383678
0.0005733529687859118
0.0005777243641205132
0.000573166529648006
0.0005776261095888913
0.000573338707908988
0.0005774425226263702
0.0005733232828788459
0.0005779006169177592
0.0005735079757869244
0.0005777243059128523
0.0005733679281547666
0.0005774171440862119
0.0005733935977332294
0.0005777963669970632
0.0005733201978728175
0.0005775714525952935
0.0005731209530495107
0.0005773480515927076
0.0005732059944421053
0.0005777836195193231
0.0005732037825509906
0.0005773609154857695
0.0005730544216930866
0.0005774033488705754
0.000573198776692152
0.000577600090764463
0.0005731640849262476
0.0005774060846306384
0.0005731314886361361
0.0005775060853920877
0.0005732730496674776
0.0005776591133326292
0.0005733884172514081
0.0005776614998467267
0.0005733784637413919
0.0005776181351393461
0.0005735036684200168
0.0005775927565991879
0.0005730483098886907
0.0005774131277576089
0.0005731259007006884
0.0005772109143435955
0.000572921009734273
0.0005775435129180551
0.0005729640834033489
0.0005772233125753701
0.0005728820106014609
0.0005772498552687466
0.0005728696705773473
0.000577314174734056
0.0005728697869926691
0.0005772385629825294
0.0005729164695367217
0.0005772241856902838
0.0005730948760174215
0.000577656552195549
0.0005731496494263411
0.0005774476449005306
0.0005734109436161816
0.0005774736637249589
0.0005733838770538568
0.0005776115576736629
0.0005731999408453703
0.0005774282617494464
0.000573059543967247
0.0005770470015704632
0.0005728774704039097
0.0005774700548499823
0.0005730087868869305
0.0005771672585979104
0.0005729576805606484
0.0005772391450591385
0.000572994293179363
0.000577480997890234
0.0005731172859668732
0.0005773354787379503
0.000573151046410203
0.0005772531148977578
0.0005728534888476133
0.0005774644087068737
0.0005731203127652407
0.0005772074218839407
0.0005728777614422143
0.0005771428113803267
0.0005729183321818709
0.0005772653385065496
0.0005727581446990371
0.0005771692958660424
0.0005728531978093088
0.0005770127754658461
0.0005727882962673903
0.000577429193072021
0.0005729738622903824
0.000577190425246954
0.0005729594267904758
0.0005771249998360872
0.0005731211858801544
0.0005774478195235133
0.000572924327570945
0.0005773098673671484
0.0005729856202378869
0.0005769713316112757
0.0005728735122829676
0.0005774019518867135
0.0005728125106543303
0.0005769585841335356
0.0005726850358769298
0.0005769373383373022
0.0005727029056288302
0.0005772629519924521
0.0005726726958528161
0.0005771049181930721
0.0005726405652239919
0.0005768967675976455
0.0005728101823478937
0.0005773895536549389
0.0005728388205170631
0.0005769393173977733
0.0005725600058212876
0.0005769222043454647
0.0005729125114157796
0.0005772730801254511
0.0005728332325816154
0.0005771209252998233
0.0005728445248678327
0.0005767105030827224
0.0005724724614992738
0.0005771274445578456
0.0005726257222704589
0.0005767929833382368
0.0005723573849536479
0.0005767180700786412
0.0005726527888327837
0.0005771956639364362
0.0005725243245251477
0.0005767485126852989
0.0005725760711356997
0.0005768860573880374
0.0005726097151637077
0.0005771023570559919
0.0005725952796638012
0.0005767932743765414
0.0005725403898395598
0.0005769823910668492
0.0005727398674935102
0.0005770525895059109
0.000572432647459209
0.0005769093986600637
0.0005726424278691411
0.0005766785470768809
0.0005724185612052679
0.0005770792486146092
0.0005724756047129631
0.0005766925169155002
0.0005725040100514889
0.0005768717383034527
0.0005727283423766494
0.0005771614378318191
0.0005725532537326217
0.0005767897237092257
0.000572598131839186
0.0005766908288933337
0.0005723844515159726
0.0005769659182988107
0.0005723568610846996
0.0005768034607172012
0.0005723743233829737
0.0005767252878285944
0.0005726675153709948
0.0005771446158178151
0.0005728116957470775
0.0005771496216766536
0.0005729779950343072
0.0005767990951426327
0.00057251937687397
0.0005769909475930035
0.0005724121583625674
0.0005766066606156528
0.0005723504582419991
0.0005766528774984181
0.0005724311340600252
0.0005769542185589671
0.0005722105270251632
0.0005766208050772548
0.0005723643116652966
0.000576495542190969
0.0005722640198655427
0.0005769412964582443
0.0005722535424865782
0.0005765830865129828
0.0005723076756112278
0.0005765448440797627
0.0005723435897380114
0.0005768532282672822
0.0005722639616578817
0.0005766289541497827
0.0005724438815377653
0.000576592399738729
0.0005723705980926752
0.0005769216804765165
0.0005724058719351888
0.0005764624802395701
0.0005720939370803535
0.0005763936787843704
0.0005722345085814595
0.0005769106792286038
0.0005723363719880581
0.0005767536931671202
0.000572451448533684
0.0005764967063441873
0.000572520773857832
0.0005769849522039294
0.0005724505754187703
0.0005765212699770927
0.0005723153008148074
0.0005765206296928227
0.0005722870118916035
0.0005768133560195565
0.0005722626228816807
0.0005765196401625872
0.0005723882932215929
0.000576587044633925
0.0005725499358959496
0.0005769643466919661
0.0005723625654354692
0.000576410791836679
0.0005721068591810763
0.0005764996749348938
0.0005724412039853632
0.000576831225771457
0.0005721187335439026
0.000576325342990458
0.0005719949840568006
0.000576270860619843
0.0005721213528886437
0.0005765194073319435
0.0005719833425246179
0.0005763755179941654
0.0005719892214983702
0.0005763163790106773
0.0005721956840716302
0.0005766586400568485
0.0005721201887354255
0.0005764123052358627
0.0005721517954953015
0.0005761742941103876
0.0005721377674490213
0.0005766312824562192
0.0005720145418308675
0.0005762736545875669
0.0005720573244616389
0.0005762405344285071
0.0005721024353988469
0.0005766705144196749
0.0005719474283978343
0.000576167949475348
0.0005719882901757956
0.0005762516520917416
0.0005720104090869427
0.0005766777321696281
0.000572089571505785
0.0005762564251199365
0.000572082179132849
0.0005762495566159487
0.0005722895730286837
0.0005765054957009852
0.000572007498703897
0.0005761421052739024
0.0005719035980291665
0.0005761241773143411
0.0005721087218262255
0.0005765651585534215
0.0005719435284845531
0.0005761132342740893
0.0005718270549550653
0.0005762154469266534
0.0005720768822357059
0.0005764832021668553
0.0005718943430110812
0.0005762887303717434
0.0005719549371860921
0.0005762508953921497
0.0005719378241337836
0.0005764705128967762
0.0005720055778510869
0.0005762204527854919
0.0005719790933653712
0.0005762738292105496
0.000571977929212153
0.0005763087538070977
0.0005719594773836434
0.0005762098589912057
0.0005719771725125611
0.0005760513595305383
0.0005718941101804376
0.0005762702785432339
0.0005719156470149755
0.0005760780768468976
0.0005718402680940926
0.0005759932682849467
0.0005719176260754466
0.0005764042725786567
0.0005719254841096699
0.0005761069478467107
0.000571772048715502
0.0005758473998866975
0.0005717892781831324
0.0005764373345300555
0.0005718181491829455
0.0005758382030762732
0.0005716301966458559
0.0005761361098848283
0.000571942888200283
0.0005762954242527485
0.0005717333988286555
0.0005760996718890965
0.0005717698368243873
0.0005760171916335821
0.0005718947504647076
0.0005763777298852801
0.0005719673936255276
0.0005760949570685625
0.0005718575557693839
0.0005759972846135497
0.0005717931198887527
0.0005759449559263885
0.0005714381695725024
0.0005758133484050632
0.0005714783328585327
0.0005757568287663162
0.000571463955566287
0.0005761953070759773
0.0005717093590646982
0.0005760242929682136
0.0005716051091440022
0.000575935875531286
0.0005717327585443854
0.000576240592636168
0.0005716088344343007
0.0005760556668974459
0.0005718358443118632
0.0005761756328865886
0.0005718271713703871
0.0005762969958595932
0.0005716673331335187
0.0005758913466706872
0.0005716485320590436
0.0005760348867624998
0.0005719893961213529
0.0005762706277891994
0.0005716347950510681
0.0005758953629992902
0.0005716235609725118
0.0005757817416451871
0.0005715669831261039
0.0005761872162111104
0.0005715735605917871
0.0005758785991929471
0.0005717544700019062
0.0005759653868153691
0.0005719430046156049
0.0005761404754593968
0.0005716616287827492
0.0005759405321441591
0.0005715973675251007
0.0005759189953096211
0.0005715819424949586
0.0005759454797953367
0.000571428972762078
0.0005760242347605526
0.0005717257736250758
0.0005758129991590977
0.0005715633742511272
0.0005761808715760708
0.0005718037718906999
0.000575994374230504
0.0005716748419217765
0.000575942569412291
0.000571669836062938
0.0005761169595643878
0.0005718281609006226
0.0005759363411925733
0.000571609940379858
0.0005758527549915016
0.0005715311854146421
0.0005759767373092473
0.0005715980078093708
0.0005758226616308093
0.0005715686711482704
0.0005757995531894267
0.0005715979496017098
0.0005759631167165935
0.0005715565057471395
0.000575719983316958
0.000571519136428833
0.0005756698083132505
0.0005714237922802567
0.0005758022307418287
0.0005714113940484822
0.0005756757454946637
0.0005714698927477002
0.0005758405895903707
0.0005716300802305341
0.0005759678315371275
0.0005715371225960553
0.0005757693434134126
0.0005716587183997035
0.0005758653860539198
0.0005714747821912169
0.0005759006598964334
0.000571369135286659
0.0005756646278314292
0.0005714696599170566
0.0005756934988312423
0.0005714711733162403
0.0005758727202191949
0.0005714845028705895
0.0005756813916377723
0.0005714717553928494
0.0005755997262895107
0.000571589102037251
0.0005759864579886198
0.0005714447470381856
0.000575573300011456
0.0005714636063203216
0.0005758181214332581
0.0005715982988476753
0.0005759115447290242
0.0005713526043109596
0.0005755192833021283
0.0005712858401238918
0.0005754674202762544
0.0005713403807021677
0.0005758167244493961
0.0005711870035156608
0.0005755607271566987
0.0005714385188184679
0.0005756678292527795
0.0005714187282137573
0.0005758181214332581
0.0005714157596230507
0.0005755929159931839
0.0005713299033232033
0.00057552894577384
0.0005713788559660316
0.0005758014158345759
0.0005712752463296056
0.000575440819375217
0.0005711266421712935
0.0005753841251134872
0.0005711168050765991
0.0005756737664341927
0.0005712904967367649
0.0005756388418376446
0.0005714960279874504
0.0005756779573857784
0.0005714413709938526
0.0005756232421845198
0.0005713214632123709
0.000575509387999773
0.0005712307756766677
0.0005754791782237589
0.0005712428246624768
0.0005757147446274757
0.0005711462581530213
0.0005753094446845353
0.0005711953272111714
0.0005757012404501438
0.000571413547731936
0.0005756121827289462
0.0005710405530408025
0.0005754985031671822
0.0005713294958695769
0.0005755270831286907
0.0005714409635402262
0.0005757654435001314
0.0005713367136195302
0.0005754381418228149
0.0005711898556910455
0.0005753874429501593
0.0005712694255635142
0.0005755756865255535
0.0005711194244213402
0.0005753166624344885
0.0005709158722311258
0.0005752704455517232
0.000571106153074652
0.0005756702157668769
0.0005711137200705707
0.000575307640247047
0.0005709335091523826
0.0005753111909143627
0.0005711392732337117
0.0005755594465881586
0.000571173382923007
0.0005753632285632193
0.0005711675621569157
0.000575303565710783
0.000571291078813374
0.0005755978054367006
0.0005713525461032987
0.0005755588645115495
0.0005711002158932388
0.0005751686403527856
0.0005708930548280478
0.0005753310979343951
0.0005710122641175985
0.0005754062440246344
0.0005710467230528593
0.0005751890130341053
0.0005708757089450955
0.0005753773730248213
0.0005710324621759355
0.0005752478027716279
0.0005709182005375624
0.0005752393044531345
0.0005710815312340856
0.0005754968151450157
0.0005713544087484479
0.0005753959412686527
0.0005712507991120219
0.0005754076992161572
0.0005710418336093426
0.0005753026925958693
0.0005709182587452233
0.0005751174758188426
0.0005708946846425533
0.0005753122386522591
0.0005706893862225115
0.0005750323180109262
0.0005706094088964164
0.0005751610733568668
0.0005710190744139254
0.0005753010627813637
0.000570732809137553
0.000575136044062674
0.000570797361433506
0.000575209385715425
0.0005709385150112212
0.0005754502490162849
0.0005711636040359735
0.0005753400619141757
0.00057089829351753
0.0005752377910539508
0.000571036827750504
0.000575448852032423
0.0005712035926990211
0.0005752104916609824
0.0005709225661121309
0.0005752155557274818
0.0005706917145289481
0.0005748692783527076
0.0005705768708139658
0.0005751561839133501
0.0005706388037651777
0.0005751365679316223
0.0005708235548809171
0.0005753643345087767
0.0005712879355996847
0.0005755655001848936
0.0005711670964956284
0.0005754487356171012
0.0005709226825274527
0.0005750836571678519
0.0005708415410481393
0.000575158977881074
0.0005707208765670657
0.0005752394208684564
0.000570711272303015
0.000575025740545243
0.0005708959070034325
0.0005751642747782171
0.0005709120305255055
0.0005753054865635931
0.0005710310069844127
0.0005751241696998477
0.0005708169192075729


==> graphs/Model_v1_norm0_losses.txt <==
0.05677014961838722
0.0479477122426033
0.04022745043039322
0.03368213027715683
0.028383783996105194
0.024314042180776596
0.021345723420381546
0.01935044676065445
0.01840014010667801
0.018460992723703384
0.018849797546863556
0.01918073371052742
0.019266996532678604
0.01907297782599926
0.018673894926905632
0.018147798255085945
0.017644686624407768
0.01730084978044033
0.017207343131303787
0.017304465174674988
0.017410418018698692
0.017433039844036102
0.017329081892967224
0.017129307612776756
0.01686263456940651
0.01661640778183937
0.016435617581009865
0.01644623838365078
0.01647506095468998
0.016440868377685547
0.01631847396492958
0.016148939728736877
0.01601456105709076
0.016029277816414833
0.016058988869190216
0.016043243929743767
0.01595962792634964
0.01582014001905918
0.015656709671020508
0.01549683790653944
0.015426886267960072
0.015338893048465252
0.0152142234146595
0.015107225626707077
0.015018558129668236
0.014942219480872154
0.014856146648526192
0.014743423089385033
0.014660144224762917
0.014578769914805889
0.01453546155244112
0.01444366853684187
0.01438789814710617
0.014336814172565937
0.014287509955465794
0.014222304336726665
0.014182982966303825
0.014112366363406181
0.01406536903232336
0.01399413961917162
0.013942317105829716
0.013864750973880291
0.013817928731441498
0.013739931397140026
0.013690166175365448
0.013614463619887829
0.01356770470738411
0.013493665494024754
0.01345171220600605
0.01338033378124237
0.01333825383335352
0.013269046321511269
0.013226947747170925
0.01315965037792921
0.013119438663125038
0.013053247705101967
0.013011598959565163
0.012945892289280891
0.012904279865324497
0.012839969247579575
0.012800469063222408
0.012736007571220398
0.012697532773017883
0.012634729966521263
0.01259617879986763
0.012534448876976967
0.012497082352638245
0.012436430901288986
0.012399867177009583
0.012340125627815723
0.012304502539336681
0.012246166355907917
0.01221150066703558
0.012154368683695793
0.01212103571742773
0.012064381502568722
0.012032209895551205
0.011977690272033215
0.01194579154253006
0.011891927570104599
0.01186079066246748
0.011807503178715706
0.011777060106396675
0.01172499731183052
0.011695243418216705
0.0116440299898386
0.011615298688411713
0.011565121822059155
0.011536863632500172
0.011486978270113468
0.011458905413746834
0.011409818194806576
0.011382539756596088
0.011334380134940147
0.011307441629469395
0.011259395629167557
0.011233102530241013
0.011186066083610058
0.01116014365106821
0.011113583110272884
0.01108804251998663
0.011041560210287571
0.011016740463674068
0.010971251875162125
0.010946717113256454
0.01090133748948574
0.010877021588385105
0.010831966996192932
0.010807760059833527
0.01076299324631691
0.010739308781921864
0.010695172473788261
0.01067185029387474
0.010627980343997478
0.010604881681501865
0.010561379604041576
0.010538390837609768
0.01049513928592205
0.010472772642970085
0.01043034065514803
0.010408353060483932
0.01036612968891859
0.010344034060835838
0.010301773436367512
0.010279916226863861
0.010238057002425194
0.010216678492724895
0.010175193659961224
0.01015391107648611
0.01011299341917038
0.010092099197208881
0.010051270015537739
0.010030381381511688
0.009989761747419834
0.00996911060065031
0.00992877408862114
0.00990848708897829
0.009868543595075607
0.009848302230238914
0.009808562695980072
0.00978841818869114
0.009748653508722782
0.009728684090077877
0.009689426980912685
0.009669574908912182
0.00963038019835949
0.009610957466065884
0.009572090581059456
0.009552664123475552
0.009513973258435726
0.009495006874203682
0.009456703439354897
0.009437771514058113
0.009399570524692535
0.009380714036524296
0.009342661127448082
0.009324067272245884
0.009286322630941868
0.009267766028642654
0.009230087511241436
0.009211706928908825
0.009174248203635216
0.009155811741948128
0.009118580259382725
0.009100443683564663
0.009063399396836758
0.009045608341693878
0.009008786641061306
0.008991020731627941
0.008954445831477642
0.008936697617173195
0.008900375105440617
0.008882947266101837
0.008846585638821125
0.008829162456095219
0.008793089538812637
0.008769132196903229
0.008740747347474098
0.008726404048502445
0.00869278609752655
0.008664172142744064
0.008635853417217731
0.008623256348073483
0.008591417223215103
0.008560198359191418
0.008532131090760231
0.008520728908479214
0.00849012192338705
0.008456939831376076
0.008429127745330334
0.008418656885623932
0.00838902872055769
0.00835496373474598
0.008327478542923927
0.00831760372966528
0.00828874483704567
0.008254291489720345
0.008227236568927765
0.008204448036849499
0.00817869883030653
0.008154734969139099
0.0081301499158144
0.008105398155748844
0.008081918582320213
0.0080562187358737
0.008033319376409054
0.008007175289094448
0.007985188625752926
0.007958519272506237
0.00793689675629139
0.007909777574241161
0.00788887869566679
0.007861603051424026
0.00784106645733118
0.007813616655766964
0.007793419063091278
0.007765798829495907
0.007745968643575907
0.007718208245933056
0.007698516361415386
0.007670809980481863
0.0076514482498168945
0.007623746525496244
0.00760467117652297
0.007577060256153345
0.007558154873549938
0.007530727423727512
0.007512315176427364
0.007485018577426672
0.007466636598110199
0.00743935676291585
0.007421076763421297
0.007393818814307451
0.007375576999038458
0.007348308805376291
0.00733027420938015
0.007303189020603895
0.0072854626923799515
0.007258540950715542
0.007240748964250088
0.007213912438601255
0.00719655305147171
0.007169763091951609
0.007152261678129435
0.007125420030206442
0.0071080331690609455
0.007081382907927036
0.007064075209200382
0.007037429139018059
0.0070202164351940155
0.006993711926043034
0.006976602133363485
0.006950256414711475
0.006933492608368397
0.006907380186021328
0.006890640128403902
0.0068647307343780994
0.006848062854260206
0.0068219806998968124
0.00680541293695569
0.006779731251299381
0.0067634969018399715
0.00673798518255353
0.006721822079271078
0.006696274969726801
0.0066800243221223354
0.006654595024883747
0.006638580933213234
0.006613193079829216
0.0065970513969659805
0.006571667734533548
0.00655590184032917
0.006531126797199249
0.00651545962318778
0.006490562576800585
0.006475118454545736
0.006450294982641935
0.006434894632548094
0.006410237401723862
0.006394878961145878
0.00637054443359375
0.006355763413012028
0.006331422366201878
0.00631636893376708
0.006292237900197506
0.0062772356905043125
0.006253091152757406
0.006238294765353203
0.006214359309524298
0.006199811585247517
0.006176213268190622
0.006161799188703299
0.006138264667242765
0.006123751867562532
0.006100041791796684
0.006085552275180817
0.0060621388256549835
0.006048019044101238
0.006024675909429789
0.006010507699102163
0.0059869601391255856
0.0059727937914431095
0.00594949908554554
0.005935603752732277
0.005912635941058397
0.005899128969758749
0.00587616628035903
0.005862521473318338
0.005839328281581402
0.005825613159686327
0.005802500061690807
0.005789007525891066
0.0057660602033138275
0.0057524205185472965
0.005729523953050375
0.005716014187783003
0.005693474318832159
0.005680116359144449
0.00565743912011385
0.005644127260893583
0.005621745251119137
0.005608692299574614
0.005586354527622461
0.005573507398366928
0.005551093257963657
0.0055381436832249165
0.005515907891094685
0.0055030034855008125
0.005480778403580189
0.005467715673148632
0.005445621907711029
0.0054329470731318
0.005411036778241396
0.005398218519985676
0.005376067943871021
0.00536336237564683
0.005341550335288048
0.005328849423676729
0.005307103041559458
0.005294506903737783
0.00527297193184495
0.005260556936264038
0.005239118821918964
0.005226692650467157
0.005205284804105759
0.0051929643377661705
0.005171833094209433
0.0051596746779978275
0.005138504784554243
0.005126375239342451
0.005105297081172466
0.005093288607895374
0.0050725387409329414
0.005053812637925148
0.005039325915277004
0.005029771476984024
0.005011152476072311
0.004988408647477627
0.004974279552698135
0.0049662464298307896
0.004948972724378109
0.004923565313220024
0.004909714218229055
0.004902598448097706
0.004886352922767401
0.004859278444200754
0.004845212213695049
0.004839333239942789
0.004823393654078245
0.004795361775904894
0.0047814021818339825
0.004776022396981716
0.004760617855936289
0.004732041619718075
0.004718318581581116
0.004700504243373871
0.004688165616244078
0.0046692583709955215
0.00465815607458353
0.004638150334358215
0.004627896938472986
0.0046072546392679214
0.0045975879766047
0.004576235543936491
0.004567309282720089
0.004545521456748247
0.0045370375737547874
0.004514902830123901
0.004506864119321108
0.0044842977076768875
0.004476435948163271
0.004453877452760935
0.004446673672646284
0.004423975944519043
0.004417141433805227
0.004394207615405321
0.004387402907013893
0.004364478401839733
0.004358054604381323
0.004334868863224983
0.004328601062297821
0.004305451642721891
0.00429945532232523
0.004276321269571781
0.004270371049642563
0.004247244913130999
0.00424140365794301
0.004218426998704672
0.004212839994579554
0.0041898940689861774
0.00418395921587944
0.004160968121141195
0.004155315924435854
0.00413243705406785
0.004126864485442638
0.004104018677026033
0.004098343662917614
0.00407545967027545
0.004070039838552475
0.00404716469347477
0.004042215645313263
0.00401951652020216
0.004014297388494015
0.003991497680544853
0.0039862822741270065
0.0039634695276618
0.003958266694098711
0.003935673274099827
0.003924004267901182
0.0039079030975699425
0.0039053261280059814
0.0038847606629133224
0.003869033185765147
0.003853329923003912
0.0038521396927535534
0.003832997754216194
0.003814780618995428
0.0037992496509104967
0.0037994112353771925
0.003781495615839958
0.0037614209577441216
0.0037460094317793846
0.003746965667232871
0.0037297019734978676
0.003708136733621359
0.003692738711833954
0.003693811595439911
0.003677019849419594
0.0036554434336721897
0.0036403604317456484
0.003629713086411357
0.0036158303264528513
0.003603800432756543
0.0035910571459680796
0.0035781196784228086
0.003566272556781769
0.0035522400867193937
0.0035409301053732634
0.0035267453640699387
0.0035159613471478224
0.0035013158340007067
0.003491126000881195
0.0034758634865283966
0.003466043621301651
0.0034504651557654142
0.00344105320982635
0.003425402333959937
0.00341625208966434
0.0034002470783889294
0.0033914034720510244
0.0033751721493899822
0.0033663862850517035
0.003350297687575221
0.0033417155500501394
0.003325505182147026
0.0033169963862746954
0.0033007622696459293
0.0032925221603363752
0.0032763055060058832
0.003268422791734338
0.003252122551202774
0.0032443576492369175
0.0032280744053423405
0.00322036724537611
0.003204174106940627
0.0031966555397957563
0.0031806128099560738
0.003173224162310362
0.003157078055664897
0.003149542259052396
0.0031334366649389267
0.0031264133285731077
0.0031107000540941954
0.0031037102453410625
0.003087836317718029
0.0030808488372713327
0.00306523940525949
0.003058061469346285
0.0030422499403357506
0.003035391680896282
0.003019837662577629
0.003013006877154112
0.0029974239878356457
0.002990532899275422
0.0029758920427411795
0.0029690603259950876
0.0029540604446083307
0.002947470173239708
0.0029325936920940876
0.0029261240269988775
0.0029113395139575005
0.002905287779867649
0.0028901982586830854
0.002883748384192586
0.0028687205631285906
0.0028559118509292603
0.0028476447332650423
0.0028437254950404167
0.0028308092150837183
0.0028138048946857452
0.002805400174111128
0.002803187118843198
0.0027918568812310696
0.0027723750099539757
0.0027644888032227755
0.002763131633400917
0.0027530970983207226
0.0027317488566040993
0.002723868703469634
0.0027234400622546673
0.0027139573357999325
0.002691608155146241
0.002683298895135522
0.0026833349838852882
0.0026738096494227648
0.0026506788562983274
0.0026428159326314926
0.0026306721847504377
0.002624211832880974
0.0026106785517185926
0.0026050331071019173
0.0025907643139362335
0.0025861270260065794
0.0025710200425237417
0.002567154122516513
0.0025515661109238863
0.0025485593359917402
0.0025325308088213205
0.002530340338125825
0.0025138685014098883
0.002511572791263461
0.002494894666597247
0.002492932602763176
0.0024761552922427654
0.002474746201187372
0.0024574650451540947
0.002455867361277342
0.0024386474397033453
0.0024372953921556473
0.002419790718704462
0.0024185357615351677
0.0024012960493564606
0.0024003400467336178
0.002382796723395586
0.0023819084744900465
0.0023644270841032267
0.002363980980589986
0.0023465361446142197
0.002345903543755412
0.002328132512047887
0.002327646827325225
0.0023104280699044466
0.0023103486746549606
0.0022930260747671127
0.0022924772929400206
0.002275088569149375
0.002274684840813279
0.0022574143949896097
0.0022574891336262226
0.0022403837647289038
0.0022403490729629993
0.0022231987677514553
0.002223208313807845
0.002206064062193036
0.002205840079113841
0.002188806887716055
0.002188915852457285
0.0021719755604863167
0.002171955769881606
0.0021547439973801374
0.002155028749257326
0.0021378318779170513
0.00213808985427022
0.0021209935657680035
0.00212142919190228
0.0021046283654868603
0.0021050716750323772
0.0020881639793515205
0.0020886363927274942
0.0020717016886919737
0.002072239061817527
0.002055179327726364
0.0020560522098094225
0.002039110055193305
0.0020394986495375633
0.002022659871727228
0.002023236593231559
0.002006618306040764
0.0020072476472705603
0.0019907099194824696
0.0019916200544685125
0.0019749703351408243
0.0019759342540055513
0.001959125977009535
0.0019605588167905807
0.0019443003693595529
0.0019456009613350034
0.0019291109638288617
0.0019241783302277327
0.0019139931537210941
0.0019172076135873795
0.0019031430128961802
0.0018934085965156555
0.0018837630050256848
0.001888464903458953
0.0018757362850010395
0.0018634870648384094
0.0018535091076046228
0.0018599254544824362
0.0018473955569788814
0.001833879156038165
0.0018242989899590611
0.0018307727295905352
0.0018194105941802263
0.0018047132762148976
0.0017952952766790986
0.0018024567980319262
0.0017914391355589032
0.0017759137554094195
0.0017663042526692152
0.0017612965311855078
0.0017533489735797048
0.001747154863551259
0.0017396811163052917
0.0017327906098216772
0.001726080197840929
0.0017184962052851915
0.0017129346961155534
0.0017038987716659904
0.0016989341238513589
0.0016900409245863557
0.001685603172518313
0.0016762367449700832
0.001672112732194364
0.001662546070292592
0.0016587738646194339
0.001648931298404932
0.0016456880839541554
0.001635605818592012
0.001632573315873742
0.001622186740860343
0.0016194143099710345
0.0016090803546831012
0.001606222242116928
0.001595493871718645
0.0015927607892081141
0.0015822439454495907
0.001579782459884882
0.001569122076034546
0.0015663616359233856
0.0015557965962216258
0.0015534963458776474
0.0015428058104589581
0.0015402777353301644
0.0015296589117497206
0.0015274257166311145
0.001516816671937704
0.001514541101641953
0.001503740786574781
0.0015014068922027946
0.0014906188007444143
0.0014883915428072214
0.001477823476307094
0.0014758376637473702
0.0014651367673650384
0.0014632835518568754
0.0014527728781104088
0.0014507927699014544
0.0014402392553165555
0.0014381188666447997
0.0014275508001446724
0.0014257897855713964
0.0014152568764984608
0.0014132563956081867
0.0014025613199919462
0.0014007461722940207
0.0013902392238378525
0.0013882815837860107
0.0013780465815216303
0.0013760527363047004
0.0013656941009685397
0.0013639520620927215
0.0013536829501390457
0.0013520682696253061
0.001341797411441803
0.00133330759126693
0.0013292410876601934
0.0013301539001986384
0.0013218348613008857
0.001309641171246767
0.0013057044707238674
0.0013078056508675218
0.0013007036177441478
0.0012859443668276072
0.0012819995172321796
0.0012854798696935177
0.0012792627094313502
0.00126315385568887
0.0012593040009960532
0.0012634187005460262
0.0012578425230458379
0.001240449957549572
0.0012369008036330342
0.0012414241209626198
0.001236695796251297
0.0012181596830487251
0.001214982708916068
0.0012072175741195679
0.00120511872228235
0.0011960016563534737
0.001194942044094205
0.0011849612928926945
0.001184766530059278
0.0011740555055439472
0.0011743842624127865
0.0011631223605945706
0.0011639903532341123
0.001152011682279408
0.0011535686207935214
0.0011413635220378637
0.0011429190635681152
0.0011302893981337547
0.001132441684603691
0.0011195564875379205
0.0011217057472094893
0.0011086027370765805
0.0011112496722489595
0.0010983480606228113
0.001101123634725809
0.001087691867724061
0.0010906391544267535
0.0010773560497909784
0.001080449903383851
0.0010669881012290716
0.001069943537004292
0.0010562894167378545
0.0010595570784062147
0.001046108896844089
0.0010494340676814318
0.0010358120780438185
0.0010389635572209954
0.0010254660155624151
0.001028926344588399
0.0010152761824429035
0.0010186523431912065
0.0010049608536064625
0.0010085833491757512
0.0009950428502634168
0.000998488045297563
0.0009847066830843687
0.000988335465081036
0.0009750684257596731
0.0009790281765162945
0.0009657714399509132
0.0009694859618321061
0.0009563136263750494
0.0009603991638869047
0.0009472672827541828
0.0009448053315281868
0.0009380292030982673
0.0009441135334782302
0.0009328823070973158
0.0009264752734452486
0.0009198540356010199
0.0009272019378840923
0.0009171764831990004
0.0009080586023628712
0.0009017172851599753
0.0009104318451136351
0.0009014709503389895
0.0008904508431442082
0.0008839860092848539
0.0008935345686040819
0.0008852066821418703
0.000872927950695157
0.0008665343630127609
0.0008764931699261069
0.0008686280925758183
0.0008557879482395947
0.0008493391796946526
0.0008472056942991912
0.0008422796963714063
0.0008389205322600901
0.0008348707924596965
0.0008304784423671663
0.0008272896520793438
0.0008220851887017488
0.0008196854614652693
0.0008141791331581771
0.0008123288862407207
0.0008062684792093933
0.0008049833704717457
0.0007986851851455867
0.0007977241184562445
0.0007908815168775618
0.0007901943754404783
0.0007834121934138238
0.0007831074763089418
0.0007759256404824555
0.0007754272664897144
0.0007680485141463578
0.0007678965339437127
0.0007603526464663446
0.0007602916448377073
0.0007525532855652273
0.0007526290137320757
0.0007453545113094151
0.0007458196487277746
0.000738107250072062
0.0007383851334452629
0.0007307596388272941
0.000731254811398685
0.0007235451485030353
0.0007239179103635252
0.0007160931127145886
0.0007165828719735146
0.000708918203599751
0.0007093382300809026
0.0007016804302111268
0.0007020325865596533
0.0006942396867088974
0.0006948174559511244
0.0006871952209621668
0.0006879240390844643
0.0006801189738325775
0.0006806159508414567
0.0006730217137373984
0.0006736242212355137
0.0006661296938546002
0.0006667062407359481
0.0006591619458049536
0.0006598692270927131
0.000652397342491895
0.0006530677201226354
0.0006453862297348678
0.0006461752927862108
0.0006386142922565341
0.0006392356008291245
0.0006317248335108161
0.0006324492278508842
0.0006251450395211577
0.0006259644869714975
0.0006185140227898955
0.0006194610614329576
0.0006119109457358718
0.0006127779488451779
0.0006052845274098217
0.0006061741150915623
0.0005988666089251637
0.0005999206914566457
0.0005924342549405992
0.0005936193629167974
0.0005863948026672006
0.0005877456278540194
0.0005804254324175417
0.0005816280608996749
0.0005744584486819804
0.0005694106803275645
0.0005684647476300597
0.0005716540617868304
0.0005662647890858352
0.0005571478977799416
0.0005562429432757199
0.0005612822133116424
0.0005572144291363657
0.0005454416386783123
0.0005446065915748477
0.000550681259483099
0.0005478268139995635
0.000534181366674602
0.000533584039658308
0.0005404243129305542
0.0005379225476644933
0.0005232981056906283
0.00052237807540223
0.0005295975133776665
0.0005274696159176528
0.0005121622234582901
0.0005118211847729981
0.0005069335456937551
0.0005078733083792031
0.0005021099932491779
0.000503955758176744
0.0004970699083060026
0.0004993758047930896
0.0004916621837764978
0.0004950545262545347
0.0004866872914135456
0.0004907040274702013
0.00048173783579841256
0.0004862046625930816
0.00047714676475152373
0.00048170160152949393
0.0004721105797216296
0.0004768341896124184
0.00046723231207579374
0.0004724908503703773
0.0004624007560778409
0.0004679728008341044
0.00045837831567041576
0.0004633712815120816
0.0004531987360678613
0.00045910599874332547
0.0004489702405408025
0.00045459228567779064
0.0004441160708665848
0.00045036309165880084
0.00043943486525677145
0.00044595307554118335
0.0004348276706878096
0.0004413653805386275
0.00043003653991036117
0.0004367896472103894
0.00042587739881128073
0.00043211536831222475
0.00042107264744117856
0.0004272421356290579
0.00041686452459543943
0.0004230165795888752
0.00041233893716707826
0.0004184323479421437
0.00040791931678541005
0.0004141645913477987
0.0004035156453028321
0.00040962910861708224
0.0003989508841186762
0.00040531973354518414
0.00039465451845899224
0.000401203433284536
0.00039054275839589536
0.0003904363256879151
0.00038622436113655567
0.0003947811492253095
0.00038635198143310845
0.0003819404519163072
0.00037754143704660237
0.0003879938740283251
0.0003807668399531394
0.0003740307583939284
0.00036960028228349984
0.0003806469321716577
0.00037437252467498183
0.000365799613064155
0.0003617150941863656
0.0003731124452315271
0.00036731938598677516
0.00035758750163950026
0.0003536331932991743
0.00036600659950636327
0.0003605386009439826
0.00034990865970030427
0.00034620746737346053
0.0003465442277956754
0.00034390651853755116
0.00034266262082383037
0.0003412581863813102
0.0003393017395865172
0.0003384566807653755
0.00033551501110196114
0.00033530211658217013
0.00033178829471580684
0.0003321630647405982
0.0003281799145042896
0.00032896173070184886
0.000324845255818218
0.00032595518860034645
0.0003214474127162248
0.00032280676532536745
0.00031815841794013977
0.00031985968234948814
0.0003148081887047738
0.0003167092800140381
0.0003115838044323027
0.0003137475287076086
0.0003083074698224664
0.00031045195646584034
0.0003052524698432535
0.0003077286819461733
0.00030242593493312597
0.0003049836668651551
0.00029951377655379474
0.0003021570446435362
0.00029662580345757306
0.00029940999229438603
0.00029390427516773343
0.0002965453313663602
0.00029102363623678684
0.0002939588448498398
0.0002882534172385931
0.00029086240101605654
0.00028537289472296834
0.0002883069682866335
0.0002828348078764975
0.0002859328524209559
0.00028038182063028216
0.0002833598991855979
0.00027787749422714114
0.00028094378649257123
0.00027527566999197006
0.0002782727242447436
0.00027273455634713173
0.00027603714261204004
0.00027056431281380355
0.00027363287517800927
0.0002678486634977162
0.0002706964733079076
0.00026520193205215037
0.00026830495335161686
0.00026277685537934303
0.0002655397984199226
0.00026021807570941746
0.00026339988107793033
0.00025794951943680644
0.0002610843221191317
0.00025553067098371685
0.0002587407943792641
0.00025320154963992536
0.0002565955219324678
0.0002513575891498476
0.000254319777013734
0.0002488258178345859
0.00025192866451106966
0.0002469255996402353
0.00025018712040036917
0.0002446658327244222
0.0002472059859428555
0.00024144677445292473
0.0002388698630966246
0.00023950879403855652
0.000244731578277424
0.00024148747615981847
0.00023426453117281199
0.00023562993737868965
0.00024260240024887025
0.00024049206695053726
0.00023018993670120835
0.0002315189631190151
0.00023961275292094797
0.00023840896028559655
0.00022624852135777473
0.00022773737146053463
0.0002363606181461364
0.00023594553931616247
0.0002229550009360537
0.00022386883210856467
0.00023272601538337767
0.00023270107340067625
0.00021916326659265906
0.0002205229684477672
0.00021718419156968594
0.00021979284065309912
0.00021538432338275015
0.00021922175073996186
0.00021392754570115358
0.00021821307018399239
0.00021214211301412433
0.0002172626554965973
0.0002106690953951329
0.0002163731842301786
0.00020927964942529798
0.00021536256826948375
0.0002077330427709967
0.00021459066192619503
0.000206933036679402
0.0002136466500815004
0.0002054195647360757
0.00021229898266028613
0.0002042516862275079
0.00021131950779817998
0.0002026787551585585
0.00021007494069635868
0.0002016981306951493
0.00020909351587761194
0.0001996778737520799
0.00020718842279165983
0.00019837582658510655
0.00020621019939426333
0.00019756692927330732
0.0002054640353890136
0.00019656395306810737
0.00020432296150829643
0.00019552579033188522
0.00020345074881333858
0.00019464234355837107
0.0002024364221142605
0.00019352293747942895
0.0002014690835494548
0.00019266623712610453
0.0002006247959798202
0.00019177964713890105
0.00019971097935922444
0.00019082232029177248
0.00019886753580067307
0.00018993676349055022
0.00019139223149977624
0.0001888619881356135
0.00019910887931473553
0.0001923692470882088
0.00019002272165380418
0.00018759057275019586
0.00019940196943935007
0.00019377794524189085
0.0001890585117507726
0.00018689126591198146
0.00019949275883845985
0.00019467833044473082
0.00018798797100316733
0.00018584614736028016
0.00019913911819458008
0.00019485445227473974
0.0001866144739324227
0.00018435037054587156
0.00019817602878902107
0.00019445247016847134
0.00018554455891717225
0.0001833275891840458
0.0001850373955676332
0.00018461814033798873
0.00018466189794708043
0.00018499279394745827
0.0001838408934418112
0.00018516690761316568
0.0001839721662690863
0.00018561535398475826
0.00018317937792744488
0.00018526670464780182
0.0001827854721341282
0.00018539420852903277
0.00018261352670378983
0.00018519237346481532
0.00018231949070468545
0.00018568422819953412
0.00018223474035039544
0.00018515627016313374
0.00018169581016991287
0.00018526677740737796
0.00018155391444452107
0.00018527175416238606
0.00018130327225662768
0.00018498176359571517
0.0001809019158827141
0.00018461326544638723
0.00018058661953546107
0.0001841674093157053
0.00018012254440691322
0.00018388994794804603
0.00017993386427406222
0.00018379886751063168
0.00017953116912394762
0.00018341481336392462
0.000178918446181342
0.00018327232101000845
0.00017903473053593189
0.00018315252964384854
0.0001787303772289306
0.00018292122695129365
0.00017860712250694633
0.00018296166672371328
0.00017850115546025336
0.00018266498227603734
0.00017823089729063213
0.00018234000890515745
0.00017805592506192625
0.0001821189362090081
0.00017794173618312925
0.00018204699154011905
0.0001777498982846737
0.0001821639743866399
0.00017778670007828623
0.00018171891861129552
0.00017748147365637124
0.00018157638260163367
0.00017747693345881999
0.0001818574091885239
0.00017721558106131852
0.00018155666475649923
0.00017710063548292965
0.00018136913422495127
0.00017696060240268707
0.00018098046712111682
0.0001766356872394681
0.00018103125330526382
0.00017668053624220192
0.00018105449271388352
0.00017650937661528587
0.0001807004737202078
0.00017629233479965478
0.00018054834799841046
0.00017628161003813148
0.00018037344852928072
0.0001759080623742193
0.0001804311468731612
0.00017595718964003026
0.00018033139349427074
0.00017562585708219558
0.00018003192963078618
0.00017564739391673356
0.00017979528638534248
0.00017545834998600185
0.0001797942677512765
0.00017543799185659736
0.00017972695059143007
0.0001753467513481155
0.00017977438983507454
0.0001752766693243757
0.00017947804008144885
0.0001749610382830724
0.00017917595687322319
0.00017498905071988702
0.0001790571550372988
0.0001746240013744682
0.000178918446181342
0.00017460493836551905
0.0001789629168342799
0.00017439384828321636
0.00017855763144325465
0.00017432443564757705
0.00017882943211589009
0.00017427217971999198
0.00017858351930044591
0.00017414914327673614
0.00017841682711150497
0.00017400529759470373
0.00017847653361968696
0.00017389461572747678
0.00017818449123296887
0.00017372524598613381
0.0001782154431566596
0.0001735659025143832
0.00017797075270209461
0.00017350734560750425
0.00017764908261597157
0.00017341788043268025
0.0001775352138793096
0.0001732181990519166
0.00017760520859155804
0.0001732205564621836
0.00017765506345313042
0.0001731302763801068
0.00017730923718772829
0.0001727789785945788
0.0001773698750184849
0.00017281752661801875
0.00017720014147926122
0.00017264048801735044
0.00017700188618618995
0.00017257744912058115
0.0001769445079844445
0.00017257389845326543
0.00017665757331997156
0.00017232670506928116
0.00017678848234936595
0.0001721772860037163
0.00017629301873967052
0.00017194653628394008
0.00017639988800510764
0.00017192031373269856
0.00017640949226915836
0.00017199298599734902
0.00017635637777857482
0.00017187373305205256
0.0001760216837283224
0.00017170228238683194
0.00017620960716158152
0.00017150492931250483
0.000176001267391257
0.00017146491154562682
0.00017585023306310177
0.00017130645574070513
0.00017562223365530372
0.00017108945758081973
0.00017561949789524078
0.0001712633966235444
0.00017539551481604576
0.000170877217897214
0.00017520322580821812
0.00017091372865252197
0.0001752110110828653
0.0001708267955109477
0.00017507119628135115
0.0001706033363007009
0.00017511664191260934
0.00017072548507712781
0.00017504140851087868
0.0001703282177913934
0.00017447996651753783
0.00017019169172272086
0.00017463296535424888
0.0001703095913399011
0.0001744539913488552
0.00017011730233207345
0.0001745083718560636
0.0001701039873296395
0.00017429223225917667
0.00016978097846731544
0.00017399959324393421
0.00016974480240605772
0.00017412847955711186
0.0001696625113254413
0.0001738487626425922
0.00016944631352089345
0.00017388249398209155
0.00016941588546615094
0.00017382668738719076
0.0001692753576207906
0.00017367016698699445
0.00016917689936235547
0.00017361731443088502
0.00016918056644499302
0.00017354910960420966
0.00016908912220969796
0.00017356507305521518
0.0001689689961494878
0.00017321750055998564
0.00016874207358341664
0.00017292823758907616
0.00016872586274985224
0.00017326588567811996
0.00016870975377969444
0.0001730138174025342
0.00016854878049343824
0.0001727008493617177
0.00016844007768668234
0.00017301850311923772
0.0001684107701294124
0.0001727469643810764
0.00016823304758872837
0.00017271217075176537
0.0001681802823441103
0.00017251634562853724
0.00016796939598862082
0.00017225426563527435
0.00016799454169813544
0.00017240032320842147
0.0001678002008702606
0.00017221205052919686
0.00016780033183749765
0.00017227233911398798
0.00016765444888733327
0.000171825333382003
0.0001674993836786598
0.0001719623542157933
0.00016748077177908272
0.00017199214198626578
0.00016750859504099935
0.00017192265659105033
0.0001673642691457644
0.00017157055845018476
0.0001671521895332262
0.00017160031711682677
0.00016704463632777333
0.00017149858467746526
0.00016703580331522971
0.00017158762784674764
0.00016683457943145186
0.00017109740292653441
0.00016670438344590366
0.00017116342496592551
0.00016672880155965686
0.00017115088121499866
0.00016657183005008847
0.00017075885261874646
0.00016651755140628666
0.00017103931168094277
0.00016640391550026834
0.00017047717119567096
0.0001661545829847455
0.00017077111988328397
0.00016634847270324826
0.00017043203115463257
0.00016607667203061283
0.00017072854097932577
0.00016602076357230544
0.0001704315800452605
0.00016582963871769607
0.0001703085144981742
0.00016572370077483356
0.0001700423308648169
0.00016573528409935534
0.0001700194989098236
0.00016575500194448978
0.00017008917347993702
0.00016560930816922337
0.0001699920103419572
0.0001655593077884987
0.0001699475251371041
0.00016541089280508459
0.0001698895648587495
0.00016530952416360378
0.00016981334192678332
0.0001651626662351191
0.00016968659474514425
0.00016522701480425894
0.0001697054976830259
0.0001649534096941352
0.00016927979595493525
0.00016486356616951525
0.00016921560745686293
0.00016482509090565145
0.0001691967190708965
0.00016478789621032774
0.00016908292309381068
0.0001647205208428204
0.00016920021153055131
0.00016464486543554813
0.00016902312927413732
0.00016451974806841463
0.00016890524420887232
0.00016451771080028266
0.0001690194330876693
0.00016438197053503245
0.0001688998017925769
0.00016432948177680373
0.0001689085183897987
0.00016409643285442144
0.00016857405717018992
0.00016415389836765826
0.00016875796427484602
0.00016412712284363806
0.00016823355690576136
0.0001638789108255878
0.00016844813944771886
0.00016396312275901437
0.0001681627327343449
0.00016362663882318884
0.00016822155157569796
0.00016363902250304818
0.00016800971934571862
0.0001635798835195601
0.00016795529518276453
0.00016337707347702235
0.00016772709204815328
0.00016336706175934523
0.00016791601956356317
0.0001632171042729169
0.000167726437211968
0.00016314699314534664
0.00016773106472101063
0.00016316237451974303
0.00016763745225034654
0.00016305482131429017
0.00016105831309687346
0.000162943106261082
0.0001694895327091217
0.00016690745542291552
0.00016092626901809126
0.00016269645129796118
0.00017065495194401592
0.00016955702449195087
0.00016076191968750209
0.0001625322620384395
0.00017150335770566016
0.00017119290714617819
0.00016063015209510922
0.00016232847701758146
0.00017177540576085448
0.00017197945271618664
0.00016036198940128088
0.00016215283540077507
0.00017217925051227212
0.00017269914678763598
0.0001603740529390052
0.00016218663949985057
0.00016010967374313623
0.00016349460929632187
0.00016028189565986395
0.00016434623103123158
0.00016025797231122851
0.00016498925106134266
0.00016010316903702915
0.00016568449791520834
0.00016010260151233524
0.00016614730702713132
0.00016005095676518977
0.00016627329750917852
0.00015980728494469076
0.00016655972285661846
0.000159509465447627
0.0001667029719101265
0.00015932782844174653
0.0001669300108915195
0.00015936231648083776
0.00016703311121091247
0.00015946516941767186
0.0001669823977863416
0.00015942299796734005
0.0001670222554821521
0.00015914336836431175
0.00016719070845283568
0.00015912465460132807
0.00016706253518350422
0.00015915805124677718
0.00016704162408132106
0.00015918203280307353
0.0001670832425588742
0.00015888646885287017
0.00016695857630111277
0.00015883675951045007
0.0001670522178756073
0.00015864972374401987
0.00016692621284164488
0.00015861025894992054
0.0001670075871516019
0.00015854943194426596
0.00016685617447365075
0.00015848175098653883
0.00016690540360286832
0.00015865145542193204
0.00016665406292304397
0.00015851776697672904
0.00016665297152940184
0.00015843352593947202
0.00016658376262057573
0.00015830110351089388
0.00016643659910187125
0.0001581735268700868
0.00015995086869224906
0.0001581954420544207
0.00016854150453582406
0.00016226193110924214
0.00016002121265046299
0.00015821999113541096
0.00016983874957077205
0.0001649202749831602
0.00015983416233211756
0.00015789228200446814
0.00017067957378458232
0.0001662805734667927
0.0001596855145180598
0.0001575138740008697
0.00017101530102081597
0.00016724574379622936
0.00015942458412609994
0.00015775577048771083
0.00017132375796791166
0.00016782233433332294
0.0001592600456206128
0.00015737491776235402
0.00015919333964120597
0.00015859576524235308
0.00015908345812931657
0.00015926780179142952
0.00015909192734397948
0.00016009167302399874
0.0001590538304299116
0.0001608616585144773
0.000158992363139987
0.00016110313299577683
0.00015898422861937433
0.00016158272046595812
0.00015882293519098312
0.00016194254567380995
0.0001588718150742352
0.00016216398216784
0.000158718743477948
0.00016210797184612602
0.00015858245023991913
0.00016219256212934852
0.00015845606685616076
0.00016209183377213776
0.00015854722005315125
0.00016216668882407248
0.00015846230962779373
0.00016256142407655716
0.00015844190784264356
0.00016253489593509585
0.00015830212214495987
0.00016235068324021995
0.00015830740449018776
0.00016252392379101366
0.00015805897419340909
0.00016238211537711322
0.00015807952149771154
0.00016251899069175124
0.000158059541718103
0.00016237146337516606
0.00015789401368238032
0.00016235376824624836
0.00015777380031067878
0.00016219982353504747
0.00015766461729072034
0.00016218161908909678
0.00015776461805216968
0.0001621389528736472
0.00015757151413708925
0.00016177905490621924
0.00015752903709653765
0.00016186319408006966
0.0001575290662003681
0.00016174586198758334
0.0001574551861267537
0.0001617313246242702
0.00015739579976070672
0.0001619744289200753
0.00015729495498817414
0.0001618196110939607
0.00015737050853203982
0.0001619044051039964
0.0001572963665239513
0.0001616138470126316
0.00015706464182585478
0.00016147946007549763
0.0001570027379784733
0.0001615064247744158
0.00015688128769397736
0.00016155173943843693
0.00015683881065342575
0.00016139022773131728
0.00015680442447774112
0.00016115281323436648
0.00015681007062084973
0.00016113293531816453
0.00015676835027989
0.00016135223268065602
0.00015681098739150912
0.00016115480684675276
0.00015671015717089176
0.00016110150318127126
0.00015664708917029202
0.0001607417652849108
0.0001563222031109035
0.00016087861149571836
0.00015636562602594495
0.00016072510334197432
0.00015648434055037796
0.0001608915627002716
0.00015628227265551686
0.00016087980475276709
0.0001562946999911219
0.00016050184785854071
0.00015604922373313457
0.00016076293832156807
0.00015634279407095164
0.00016080666682682931
0.00015600805636495352
0.00016020012844819576
0.00015587972302455455
0.0001606088044354692
0.00015575726865790784
0.00016016086738090962
0.00015583576168864965
0.00016064707597251981
0.00015595657168887556
0.0001601500844117254
0.0001556373026687652
0.00016011616389732808
0.00015569169772788882
0.0001603098789928481
0.00015551118121948093
0.00016005664656404406
0.00015564476780127734
0.00015981511387508363
0.00015546497888863087
0.00016011182742659003
0.00015523767797276378
0.00015987595543265343
0.00015546465874649584
0.00016001400945242494
0.00015526269271504134
0.00015975517453625798
0.0001552135217934847
0.00015955210255924612
0.0001551386812934652
0.00015967126819305122
0.00015526689821854234
0.00015990529209375381
0.00015514626284129918
0.0001594570348970592
0.00015511228411924094
0.00015934482507873327
0.00015481009904760867
0.00015946271014399827
0.0001548740256112069
0.00015969164087437093
0.00015503010945394635
0.0001592672779224813
0.0001546408311696723
0.00015931454254314303
0.00015456514665856957
0.00015916438132990152
0.0001547073625260964
0.00015892107330728322
0.00015468682977370918
0.00015929648361634463
0.00015441773575730622
0.00015903936582617462
0.00015447854821104556
0.00015893898671492934
0.00015438947593793273
0.00015895848628133535
0.00015443084703292698
0.00015908712521195412
0.00015440897550433874
0.00015213689766824245
0.00015411325148306787
0.00016093056183308363
0.00015823834110051394
0.00015217454347293824
0.00015410198830068111
0.00016184011474251747
0.00016080540081020445
0.00015225540846586227
0.0001539811783004552
0.0001628978061489761
0.0001626066950848326
0.00015211463323794305
0.00015402732242364436
0.0001637687091715634
0.00016366392083000392
0.0001517176569905132
0.00015366997104138136
0.0001637480454519391
0.00016428808157797903
0.00015195745800156146
0.00015365640865638852
0.0001518994540674612
0.00015501418965868652
0.00015156625886447728
0.000155576883116737
0.00015151541447266936
0.0001562766992719844
0.00015166566299740225
0.0001572186592966318
0.00015164028445724398
0.0001575051574036479
0.0001516833290224895
0.00015782611444592476
0.0001513278839411214
0.0001581262331455946
0.00015106151113286614
0.00015826657181605697
0.0001510710280854255
0.0001585180580150336
0.00015113211702555418
0.00015870571951381862
0.00015092654211912304
0.0001586256257724017
0.00015099183656275272
0.0001587212464073673
0.0001507244596723467
0.00015882370644249022
0.00015098776202648878
0.00015882680600043386
0.0001508392597315833
0.00015888824418652803
0.0001507448178017512
0.00015883491141721606
0.00015092649846337736
0.00015882849402260035
0.00015099465963430703
0.00015894329408183694
0.00015103294572327286
0.0001590889587532729
0.00015106868522707373
0.00015899953723419458
0.0001506039989180863
0.00015868258196860552
0.0001503954699728638
0.0001587336155353114
0.00015017230180092156
0.00015863208682276309
0.00015083666949067265
0.0001589507155586034
0.0001507883716840297
0.00015868763148318976
0.0001505101245129481
0.00015849283954594284
0.00015039851132314652
0.0001584055571584031
0.00014996755635365844
0.00015836865350138396
0.00015033589443191886
0.00015846882888581604
0.00015013240044936538
0.00015191930287983268
0.0001501666847616434
0.0001604711578693241
0.00015408410399686545
0.00015192742284853011
0.00014992538490332663
0.00016170325397979468
0.00015666396939195693
0.00015179427282419056
0.00014991805073805153
0.00016252217756118625
0.00015843570872675627
0.0001516279298812151
0.0001499282952863723
0.0001631283957976848
0.00015922141028568149
0.00015151681145653129
0.00014982337597757578
0.0001634312211535871
0.00016047281678766012
0.00015154836000874639
0.00014982619904913008
0.00015147178783081472
0.00015105213969945908
0.00015118462033569813
0.00015161093324422836
0.00015121187607292086
0.0001525619300082326
0.00015122591867111623
0.00015291559975594282
0.00015107879880815744
0.00015350649482570589
0.00015106445061974227
0.0001539412041893229
0.00015110065578483045
0.00015426559548359364
0.00015111723041627556
0.00015460950089618564
0.00015123434423003346
0.00015473313396796584
0.00015096677816472948
0.00015438452828675508
0.0001507415872765705
0.00015454163076356053
0.00015073223039507866
0.00015461360453628004
0.00015057483687996864
0.00015517609426751733
0.00015099426673259586
0.00015513115795329213
0.00015064286708366126
0.0001545959967188537
0.00015050200454425067
0.00015503297618124634
0.0001505042746430263
0.0001545597187941894
0.00015059858560562134
0.00015505040937568992
0.00015052092203404754
0.00015468362835235894
0.00015036819968372583
0.00015490043733734637
0.00015029686619527638
0.00015475013060495257
0.00015018480189610273
0.00015440082643181086
0.00015018250269349664
0.00015482399612665176
0.00015039507707115263
0.00015489508223254234
0.00015024268941488117
0.0001547536812722683
0.00015013045049272478
0.00015474219981115311
0.0001501550868852064
0.00015412981156259775
0.0001499405479989946
0.0001544252154417336
0.00015012771473266184
0.00015438947593793273
0.0001499294739915058
0.00015409768093377352
0.00014970498159527779
0.00015454198000952601
0.00014972590724937618
0.0001542977406643331
0.0001498428755439818
0.0001544695405755192
0.00014966806338634342
0.00015391435590572655
0.00014944732538424432
0.00015400181291624904
0.00014951285265851766
0.0001541843666927889
0.00014956051018089056
0.00015405933663714677
0.00014949867909308523
0.0001474455202696845
0.00014943591668270528
0.0001563172845635563
0.00015356494986917824
0.00014768830442335457
0.0001492229348514229
0.00015742130926810205
0.0001564950798638165
0.00014771266432944685
0.0001494311582064256
0.00015819931286387146
0.0001577794027980417
0.00014729597023688257
0.0001492480660090223
0.0001588758605066687
0.00015886666369624436
0.00014762356295250356
0.00014932174235582352
0.00015880978025961667
0.00015931902453303337
0.00014724384527653456
0.00014907604781910777
0.00014719730825163424
0.0001499833888374269
0.0001470226707169786
0.00015118606097530574
0.00014754374569747597
0.00015200302004814148
0.000146731807035394
0.00015231721044983715
0.0001470191200496629
0.0001528545981273055
0.0001470536517444998
0.00015348476881626993
0.00014722561172675341
0.0001537819771328941
0.00014701829059049487
0.0001536550698801875
0.0001464428787585348
0.00015399034600704908
0.00014666792412754148
0.0001539958466310054
0.00014667287177871913
0.00015435207751579583
0.00014713822747580707
0.00015465967589989305
0.00014653422113042325
0.00015412713401019573
0.00014648374053649604
0.00015418381372001022
0.00014657351130153984
0.00015458410780411214
0.00014646774798166007
0.00015432250802405179
0.00014607659250032157
0.00015419983537867665
0.0001464326196582988
0.00015430593339260668
0.00014594319509342313
0.00015418865950778127
0.00014604507305193692
0.00015419285045936704
0.00014612807717639953
0.00015408164472319186
0.00014618344721384346
0.00015432584041263908
0.00014627361088059843
0.00015423703007400036
0.00014616228872910142
0.00015416678797919303
0.0001460987696191296
0.0001539496297482401
0.00014555051166098565
0.00015381546108983457
0.00014556015958078206
0.00015407749742735177
0.00014599818678107113
0.00015394286310765892
0.000145766040077433
0.0001475776662118733
0.00014592728985007852
0.0001561375247547403
0.00014954443031456321
0.00014723208732903004
0.00014570912753697485
0.00015740150411147624
0.00015275357873179018
0.0001475786411901936
0.0001457026955904439
0.0001582251425134018
0.00015426802565343678
0.00014743945212103426
0.00014568775077350438
0.00015872744552325457
0.0001551755121909082
0.00014712348638568074
0.00014530523912981153
0.00015905532927718014
0.00015555878053419292
0.0001471490104449913
0.00014525765436701477
0.00014713438577018678
0.00014661367458757013
0.00014679576270282269
0.0001474879536544904
0.00014722769265063107
0.00014840801304671913
0.0001467471884097904
0.0001486778346588835
0.00014689474483020604
0.00014936804655008018
0.0001469329436076805
0.0001497794291935861
0.0001467698602937162
0.00015002634609118104
0.00014675690908916295
0.0001500744983786717
0.000146838603541255
0.00015029044880066067
0.00014651799574494362
0.0001506424741819501
0.0001468667178414762
0.00015059238648973405
0.00014670315431430936
0.0001507389242760837
0.0001466345420340076
0.00015091479872353375
0.0001466960966354236
0.00015098632138688117
0.00014697137521579862
0.00015071390953380615
0.00014651929086539894
0.00015064315812196583
0.00014661371824331582
0.00015121522301342338
0.00014692230615764856
0.0001508048881078139
0.00014642687165178359
0.00015048132627271116
0.0001462177315261215
0.00015076469571795315
0.00014648586511611938
0.00015065560000948608
0.0001462267682654783
0.00015093707770574838
0.00014672070392407477
0.0001509349385742098
0.00014663180627394468
0.00015094036643859
0.00014634703984484076
0.00015102348697837442
0.00014656732673756778
0.00014437452773563564
0.00014608715719077736
0.0001525765983387828
0.00015040190191939473
0.0001443412620574236
0.00014685618225485086
0.00015462705050595105
0.00015340179379563779
0.00014478802040684968
0.0001461587962694466
0.00015492603415623307
0.0001549669832456857
0.00014472746988758445
0.00014684931375086308
0.0001566092687426135
0.00015624081424903125
0.00014425771951209754
0.0001458591577829793
0.00015573274868074805
0.00015677631017751992
0.00014455997734330595
0.00014643331815022975
0.00014452544564846903
0.00014739982725586742
0.00014392336015589535
0.00014805668615736067
0.00014393003948498517
0.0001487775589339435
0.00014414652832783759
0.00014997438120190054
0.00014376691251527518
0.00014962277782615274
0.00014347971591632813
0.0001503362727817148
0.00014371231372933835
0.0001506923435954377
0.00014364227536134422
0.00015066540800035
0.0001438348990632221
0.00015089770022314042
0.00014397923951037228
0.00015140253526624292
0.0001437231112504378
0.00015127313963603228
0.0001438415638403967
0.00015126136713661253
0.00014362478395923972
0.0001515632902737707
0.00014425942208617926
0.00015164163778536022
0.00014365495007950813
0.00015119164891075343
0.00014306872617453337
0.00015144959616009146
0.00014378255582414567
0.00015169632388278842
0.00014367552648764104
0.00015120043826755136
0.00014295503206085414
0.00015137146692723036
0.00014329429541248828
0.00015133057604543865
0.0001436331367585808
0.00015156179142650217
0.00014308183745015413
0.00015115903806872666
0.00014272020780481398
0.0001511532173026353
0.00014356288011185825
0.00015153124695643783
0.00014288896636571735
0.00015118427108973265
0.0001427621755283326
0.00015119434101507068
0.00014347484102472663
0.00015162909403443336
0.0001434134173905477
0.00015131797408685088
0.00014314206782728434
0.00015126660582609475
0.00014274881687015295
0.00015094270929694176
0.00014300445036496967
0.0001513201423222199
0.00014286933583207428
0.00015101487224455923
0.00014299608301371336
0.0001509079011157155
0.00014320004265755415
0.00015134432760532945
0.00014270418614614755
0.00015068889479152858
0.00014264184574130923
0.0001509048161096871
0.00014316679153125733
0.00015121011529117823
0.00014293896674644202
0.00015060158330015838
0.0001422248169546947
0.00015058285498525947
0.00014227713108994067
0.00015073998656589538
0.00014251554966904223
0.0001508081768406555
0.0001427010865882039
0.00015045177133288234
0.00014240590098779649
0.00015057213022373617
0.00014233466936275363
0.0001505830732639879
0.0001424844522261992
0.00015046117187011987
0.00014226717757992446
0.00015068204083945602
0.00014206919877324253
0.0001504835527157411
0.00014192091475706547
0.0001503995299572125
0.0001424649526597932
0.00015064659237395972
0.0001424739311914891
0.00015031102520879358
0.00014199031284078956
0.00015043361054267734
0.00014200380246620625
0.00015037601406220347
0.0001422899658791721
0.00015017793339211494
0.0001418503379682079
0.00015013833763077855
0.00014165860193315893
0.00015009118942543864
0.00014215067494660616
0.00015045347390696406
0.00014238388394005597
0.00015033318777568638
0.000141611642902717
0.000149939427501522
0.00014187571650836617
0.00015014642849564552
0.00014188884233590215
0.00014982021821197122
0.00014177750563248992
0.0001501424121670425
0.00014186053886078298
0.00015011754294391721
0.0001418770116288215
0.0001498887431807816
0.00014188259956426919
0.0001501164078945294
0.00014154642121866345
0.00014979693514760584
0.0001413625432178378
0.0001497979392297566
0.00014176905096974224
0.0001500682410551235
0.0001419125183019787
0.00014983151049818844
0.0001416663290001452
0.00014972039207350463
0.00014151744835544378
0.00014956531231291592
0.00014181758160702884
0.00014983469736762345
0.00014170979557093233
0.00014958139217924327
0.00014155417738948017
0.00014968033065088093
0.00014172853843774647
0.00014955774531699717
0.00014108058530837297
0.00014951900811865926
0.00014159322017803788
0.00014977461250964552
0.00014134353841654956
0.000149600746226497
0.00014096457744017243
0.00014924240531399846
0.0001409481483278796
0.00014944543363526464
0.00014143166481517255
0.0001492701849201694
0.00014128176553640515
0.00014930042380001396
0.00014142293366603553
0.0001495302130933851
0.00014118342369329184
0.00014904250565450639
0.00014076143270358443
0.0001490704744355753
0.0001409888209309429
0.00014913990162312984
0.0001408533426001668
0.0001492836745455861
0.00014115232625044882
0.00014908608864061534
0.0001406966766808182
0.00014899081725161523
0.00014112627832219005
0.00014914448547642678
0.0001408424141118303
0.00014872167957946658
0.00014081268454901874
0.00014910018944647163
0.00014101184206083417
0.00014897563960403204
0.0001408683165209368
0.00014893691695760936
0.00014081518747843802
0.00014874580665491521
0.000140773830935359
0.00014877156354486942
0.0001402644847985357
0.00014870497398078442
0.00014073947386350483
0.00014879266382195055
0.00014074404316488653
0.0001487879198975861
0.00014033190382178873
0.00014858043869026005
0.0001401985064148903
0.00014843454118818045
0.0001405337970936671
0.00014875702618155628
0.00014028162695467472
0.0001483249943703413
0.0001404036593157798
0.0001485701504861936
0.0001405568909831345
0.00014906156866345555
0.00014070331235416234
0.00014852156164124608
0.00014059082604944706
0.00014880317030474544
0.0001402350899297744
0.0001484769454691559
0.00014031026512384415
0.0001482001389376819
0.0001403691276209429
0.00014878404908813536
0.00014097432722337544
0.00014201257727108896
0.0001397418527631089
0.00015059522411320359
0.0001444707449991256
0.00014228829240892082
0.0001402625784976408
0.00015188414545264095
0.00014654554252047092
0.00014184004976414144
0.00014008003927301615
0.00015307437570299953
0.00014920462854206562
0.00014219489821698517
0.00014034219202585518
0.00015346260624937713
0.0001501095393905416
0.00014178866695147008
0.00014013696636538953
0.00015407179307658225
0.00015067598724272102
0.00014171058137435466
0.00014022884715814143
0.0001418700849171728
0.00014162794104777277
0.00014186894986778498
0.00014184301835484803
0.0001416823361068964
0.0001432274584658444
0.0001419941254425794
0.00014339748304337263
0.00014157849363982677
0.0001435714220860973
0.00014162942534312606
0.00014461544924415648
0.00014155867393128574
0.0001447781833121553
0.00014150654897093773
0.00014509455650113523
0.00014145852765068412
0.0001451554853701964
0.0001413286809111014
0.00014543185534421355
0.00014195810945238918
0.0001455265301046893
0.0001414067519363016
0.00014495078357867897
0.00014124256267677993
0.00014526462473440915
0.00014153296069707721
0.0001457532780477777
0.0001411866396665573
0.00014532504428643733
0.00014149228809401393
0.00014601039583794773
0.00014131591888144612
0.0001456219906685874
0.00014108457253314555
0.00014586339239031076
0.00014157146506477147
0.00014584122982341796
0.00014113854558672756
0.00014512543566524982
0.00014101304986979812
0.00014518100942950696
0.00014106056187301874
0.0001452083670301363
0.00014105462469160557
0.00014526903396472335
0.0001411947887390852
0.000145858692121692
0.00014125273446552455
0.00014517716772388667
0.00014095226651988924
0.00014561752323061228
0.00014122237917035818
0.00013951155415270478
0.00014087851741351187
0.00014787568943575025
0.0001451426651328802
0.0001389294193359092
0.00014088799071032554
0.0001490344147896394
0.00014776771422475576
0.00013914213923271745
0.00014109100447967649
0.00014994113007560372
0.0001496621553087607
0.00013913886505179107
0.0001408406678820029
0.00015057899872772396
0.00015052196977194399
0.00013877954916097224
0.00014109611220192164
0.0001506631961092353
0.0001510761067038402
0.00013892044080421329
0.0001406812807545066
0.00013921708159614354
0.0001422136410837993
0.00013905101513955742
0.00014304174692369998
0.00013870501425117254
0.00014389961143024266
0.00013897258031647652
0.00014433589240070432
0.00013898461475037038
0.00014474389899987727
0.0001385155919706449
0.0001452638243790716
0.00013904513616580516
0.00014538393588736653
0.00013832862896379083
0.00014558342809323221
0.00013859393948223442
0.0001462227664887905
0.00013888702960684896
0.00014591679791919887
0.00013873048010282218
0.0001463227963540703
0.00013850888353772461
0.00014628145436290652
0.00013864791253581643
0.00014623267634306103
0.00013877858873456717
0.00014637764252256602
0.000138188261189498
0.00014620430010836571
0.000138116956804879
0.00014645872579421848
0.00013866250810679048
0.00014645830378867686
0.0001384645001962781
0.00014650430239271373
0.00013853111886419356
0.00014671628014184535
0.0001385530486004427
0.00014630693476647139
0.0001379771565552801
0.00014658604050055146
0.0001388906384818256
0.00014630757505074143
0.0001377950538881123
0.00014617385750170797
0.00013854769349563867
0.00014656917483080178
0.00013793067773804069
0.00014626244956161827
0.00013842752377968282
0.00014658553118351847
0.00013798956933896989
0.0001461596111766994
0.00013821420725435019
0.0001462166546843946
0.00013794444384984672
0.0001464130764361471
0.00013804881018586457
0.0001462867367081344
0.00013814028352499008
0.0001461676583858207
0.00013816171849612147
0.00014600303256884217
0.00013758968270849437
0.00014626725169364363
0.0001381555775878951
0.00014625792391598225
0.0001375548745272681
0.00014596566325053573
0.00013817811850458384
0.00014618183195125312
0.0001380597532261163
0.00014595147513318807
0.00013756562839262187
0.00014633055252488703
0.0001382210321025923
0.0001395195140503347
0.00013769905490335077
0.00014817649207543582
0.00014247477520257235
0.00013964583922643214
0.00013778908760286868
0.00014926902076695114
0.0001446715759811923
0.0001396430452587083
0.00013823746121488512
0.00015054404502734542
0.00014594367530662566
0.00013927643885836005
0.00013722885341849178
0.00015104901103768498
0.00014765611558686942
0.00013923631922807544
0.0001375259307678789
0.0001514028263045475
0.0001488453708589077
0.00013948327978141606
0.00013779837172478437
0.0001393117127008736
0.00013916695024818182
0.0001396550505887717
0.00013982538075651973
0.0001395134604535997
0.00014036516950000077
0.0001394004066241905
0.00014151621144264936
0.0001393801940139383
0.00014160950377117842
0.00013904430670663714
0.00014221016317605972
0.00013932898582424968
0.00014257589646149427
0.00013907956599723548
0.0001426736416760832
0.00013924379891250283
0.00014307034143712372
0.00013916064926888794
0.0001429196709068492
0.00013890358968637884
0.0001431769778719172
0.0001392849808325991
0.00014337842003442347
0.00013885968655813485
0.0001427736133337021
0.00013944476086180657
0.00014327967073768377
0.00013921027129981667
0.00014332120190374553
0.00013892390416003764
0.00014354297309182584
0.00013900207704864442
0.0001428392279194668
0.00013876077719032764
0.0001436632446711883
0.00013925705570727587
0.00014367302355822176
0.00013904570369049907
0.00014315883163362741
0.00013923174992669374
0.00014356071187648922
0.00013905471132602543
0.00014351656136568636
0.00013878836762160063
0.00014342297799885273
0.00013888225657865405
0.0001438516192138195
0.00013901862257625908
0.0001433415454812348
0.00013868203677702695
0.00014294103311840445
0.00013885555381421
0.00014376376930158585
0.00013865705113857985
0.00014326098607853055
0.00013870644033886492
0.00013701681746169925
0.00013879843754693866
0.00014578607806470245
0.00014282787742558867
0.00013723704614676535
0.00013890651462133974
0.0001469565468141809
0.00014529330655932426
0.00013702359865419567
0.0001385465293424204
0.00014776679745409638
0.000147185186506249
0.00013677099195774645
0.00013850229152012616
0.00014798849588260055
0.00014856981579214334
0.00013702185242436826
0.00013842342013958842
0.00014853889297228307
0.00014924679999239743
0.0001374521671095863
0.00013861279876437038
0.00013615450006909668
0.00013959604257252067
0.00013625802239403129
0.00014108730829320848
0.00013711290375795215
0.00014127109898254275
0.00013676067464984953
0.00014217628631740808
0.00013659846445079893
0.00014305548393167555
0.00013660617696586996
0.00014293436834122986
0.0001365340140182525
0.0001432857825420797
0.00013629677414428443
0.00014355598250404
0.0001360208261758089
0.00014356202154885978
0.00013654932263307273
0.00014383697998709977
0.00013588005094788969
0.00014385396207217127
0.00013674606452696025
0.00014417112106457353
0.00013590938760899007
0.00014389495481736958
0.00013640835823025554
0.0001441064669052139
0.00013652948837261647
0.00014419762010220438
0.000136379967443645
0.0001441979402443394
0.0001365243806503713
0.0001443672808818519
0.00013652376946993172
0.0001441260101273656
0.000136314207338728
0.00014437217032536864
0.0001360517053399235
0.00014446317800320685
0.00013645394938066602
0.00014425998961087316
0.000136317583383061
0.00014445229317061603
0.00013655055954586715
0.00014395450125448406
0.0001362522889394313
0.0001442859647795558
0.000136246788315475
0.00014408839342650026
0.00013586986460722983
0.00014426752750296146
0.00013615806528832763
0.00014406637637875974
0.00013614202907774597
0.00014402586384676397
0.00013572715397458524
0.0001444884401280433
0.00013621803373098373
0.00014409363211598247
0.00013610508176498115
0.00014401617227122188
0.00013572047464549541
0.0001380609901389107
0.0001362189359497279
0.00014592554362025112
0.00013937422772869468
0.0001374794082948938
0.0001356698339805007
0.00014802931400481611
0.00014266432845033705
0.0001374625862808898
0.0001356009888695553
0.00014845392433926463
0.00014447067223954946
0.00013793318066745996
0.00013587019930128008
0.00014911784091964364
0.00014588092744816095
0.00013752061931882054
0.0001359118614345789
0.00014931430632714182
0.00014621324953623116
0.00013738323468714952
0.00013585459964815527
0.00013730507635045797
0.00013676841626875103
0.00013776635751128197
0.0001375621068291366
0.00013753863458987325
0.00013887415116187185
0.0001371871621813625
0.00013889739057049155
0.000137755909236148
0.00013961312652099878
0.0001372153201373294
0.0001396396546624601
0.00013746239710599184
0.00014032467151992023
0.00013756804401054978
0.00014088609896134585
0.00013706741447094828
0.00014106088201515377
0.00013734781532548368
0.00014118645049165934
0.00013712307554669678
0.00014082064444664866
0.00013740536815021187
0.00014096238010097295
0.00013721497089136392
0.00014090024342294782
0.00013702313299290836
0.00014099304098635912
0.0001372921688016504
0.00014170979557093233
0.00013711223436985165
0.0001416400191374123
0.0001372580591123551
0.00014188072236720473
0.00013720299466513097
0.00014099676627665758
0.00013702512660529464
0.0001416846935171634
0.00013694327208213508
0.00014100551197770983
0.0001369587262161076
0.00014190093497745693
0.00013719733397010714
0.00014119753905106336
0.00013701122952625155
0.00014165697211865336
0.00013691652566194534
0.00014155133976601064
0.00013679183030035347
0.0001415830774931237
0.0001368392986478284
0.0001414138387190178
0.00013685716839972883
0.00014163349987939
0.00013679057883564383
0.00014130381168797612
0.00013662900892086327
0.00014096751692704856
0.0001370919490000233
0.00014109346375335008
0.00013674874207936227
0.00014094868674874306
0.00013682476128451526
0.00014157910482026637
0.0001368321100017056
0.00013511645374819636
0.00013664248399436474
0.00014303679927252233
0.00014099157124292105
0.00013465511437971145
0.00013684092846233398
0.00014495714276563376
0.00014336126332636923
0.00013508222764357924
0.00013660792319569737
0.00014540058327838778
0.00014540234406013042
0.00013459335605148226
0.00013663530990015715
0.00014577772526536137
0.00014616041153203696
0.00013490473793353885
0.00013665751612279564
0.00014690203533973545
0.00014689372619614005
0.0001346735516563058
0.00013644082355313003
0.00013479901826940477
0.00013781894813291728
0.00013436436711344868
0.0001385685318382457
0.0001342407485935837
0.00013964949175715446
0.00013428374950308353
0.00013993153697811067
0.00013477171887643635
0.0001405497023370117
0.00013489084085449576
0.0001410717813996598
0.0001346772478427738
0.000141173557494767
0.0001342706091236323
0.00014167687913868576
0.0001343436597380787
0.00014190701767802238
0.00013403843331616372
0.00014183376333676279
0.00013466467498801649
0.00014198162534739822
0.0001346657081739977
0.0001418973843101412
0.00013445824151858687
0.00014218459546100348
0.0001346786302747205
0.0001421241759089753
0.0001343306212220341
0.00014218191790860146
0.00013452721759676933
0.00014216643467079848
0.0001339831214863807
0.0001422580098733306
0.00013398745795711875
0.00014234549598768353
0.00013405302888713777
0.0001423456269549206
0.0001339245354756713
0.00014233904948923737
0.0001339522423222661
0.00014238496078178287
0.00013394694542512298
0.00014227841165848076
0.0001338641595793888
0.0001423391222488135
0.00013393108383752406
0.00014227116480469704
0.000134282759972848
0.00014214980183169246
0.0001342957839369774
0.00014221564924810082
0.00013376718561630696
0.00014234469563234597
0.00013381765165831894
0.0001421649503754452
0.00013358634896576405
0.00014203508908394724
0.00013362996105570346
0.00014215416740626097
0.00013430231774691492
0.00014199185534380376
0.00013355763803701848
0.00014189135981723666
0.0001337510911980644
0.0001423685171175748
0.00013437149755191058
0.000142162389238365
0.00013434737047646195
0.00014204795297700912
0.00013419579772744328
0.00014240240852814168
0.00013380970631260425
0.00014196158736012876
0.00013407327060122043
0.0001420025510014966
0.00013404394849203527
0.00014202558668330312
0.00013351175584830344
0.00014215933333616704
0.00013435525761451572
0.00013579554797615856
0.0001334921398665756
0.0001440674386685714
0.00013843040505889803
0.00013583282998297364
0.00013406691141426563
0.00014537011156789958
0.000140087548061274
0.00013555501936934888
0.00013370910892263055
0.00014664109039586037
0.00014251792163122445
0.00013535011385101825
0.00013393441622611135
0.0001468547707190737
0.00014316363376565278
0.00013596934149973094
0.0001338411238975823
0.00014738495519850403
0.0001440845662727952
0.00013560097431764007
0.00013337326527107507
0.00013551823212765157
0.0001353305415250361
0.00013533899618778378
0.00013533650781027973
0.0001353823608951643
0.000136700487928465
0.00013523631787393242
0.00013739574933424592
0.00013529963325709105
0.00013781641609966755
0.00013520402717404068
0.0001375703577650711
0.00013548445713240653
0.00013882742496207356
0.00013523752568289638
0.000138709248858504
0.00013515606406144798
0.00013903170474804938
0.00013535170000977814
0.0001387929660268128
0.0001353309053229168
0.0001387083320878446
0.00013516689068637788
0.000138912393595092
0.00013517214392777532
0.00013943038356956095
0.00013509689597412944
0.0001395096624037251
0.00013512266741599888
0.00013894248695578426
0.0001352159451926127
0.0001398150052409619
0.00013508259144145995
0.00013969128485769033
0.0001351380196865648
0.00013949190906714648
0.00013511178258340806
0.00013986253179609776
0.00013509752170648426
0.00013967134873382747
0.00013479104381985962
0.0001389984681736678
0.00013510699500329792
0.00014001426461618394
0.00013508049596566707
0.00013955878966953605
0.00013494941231328994
0.00013962267257738858
0.00013509788550436497
0.00013981193478684872
0.00013496835890691727
0.00013923930237069726
0.00013510360440704972
0.00013982816017232835
0.0001350085949525237
0.0001395113649778068
0.00013468577526509762
0.00013946995022706687
0.00013494443555828184
0.00013906620733905584
0.00013481608766596764
0.000133254929096438
0.00013472219870891422
0.00014095590449869633
0.00013879718608222902
0.00013264102744869888
0.0001349528756691143
0.00014249580272007734
0.0001414653961546719
0.00013316191325429827
0.00013464520452544093
0.00014342268696054816
0.00014360211207531393
0.00013371232489589602
0.00013498896441888064
0.0001444455119781196
0.00014425638073589653
0.00013252640201244503
0.0001352400577161461
0.0001453730947105214
0.00014504080172628164
0.00013285373279359192
0.00013491595746017992
0.00013286674220580608
0.00013629961176775396
0.00013257595128379762
0.00013684916484635323
0.0001330337836407125
0.00013757507258560508
0.00013279679114930332
0.0001379719324177131
0.00013308104826137424
0.00013880549522582442
0.00013296208635438234
0.0001390803518006578
0.00013217044761404395
0.00013951338769402355
0.00013275479432195425
0.00013994482287671417
0.00013298691192176193
0.00013984770339448005
0.00013281467545311898
0.0001398649183101952
0.00013285322347655892
0.00014012111932970583
0.00013247010065242648
0.00014015811029821634
0.0001324157346971333
0.00014048560115043074
0.00013302160368766636
0.00014028514851815999
0.00013276547542773187
0.00014051070320419967
0.00013288679474499077
0.00014057815133128315
0.0001322866592090577
0.00014073521015234292
0.00013235164806246758
0.0001406105002388358
0.00013204620336182415
0.00014032033504918218
0.00013217702507972717
0.00014073200873099267
0.00013226857117842883
0.00014061144611332566
0.0001324585173279047
0.00014019387890584767
0.00013194294297136366
0.00014064798597246408
0.00013227023009676486
0.0001404293579980731
0.00013254002260509878
0.0001405258517479524
0.00013261771528050303
0.0001403194764861837
0.0001323974138358608
0.00014046534488443285
0.00013197731459513307
0.0001403601054335013
0.00013252564531285316
0.00014043036208022386
0.00013229188334662467
0.00014024552365299314
0.00013252916687633842
0.00014033549814485013
0.00013212741760071367


==> graphs/Model_v1_norm1_losses.txt <==
0.0002062319836113602
0.00018676187028177083
0.00019040497136302292
0.00016584349214099348
0.00017280092288274318
0.0001602305710548535
0.00016531682922504842
0.00015150550461839885
0.0001612943597137928
0.00015153601998463273
0.00016059902554843575
0.0001506921835243702
0.00015751585306134075
0.00014901705435477197
0.0001586868747835979
0.00014941670815460384
0.00015747990983072668
0.00014785368693992496
0.00015607578097842634
0.00014733643911313266
0.00015517836436629295
0.00014561311400029808
0.0001537119096610695
0.00014447174908127636
0.00015225361858028919
0.00014340689813252538
0.0001526632986497134
0.0001440862542949617
0.00015247288683895022
0.00014373841986525804
0.00015161314513534307
0.00014247457147575915
0.00015133802662603557
0.0001426460949005559
0.00015089356747921556
0.00014190992806106806
0.00015024283493403345
0.0001416086161043495
0.00015045104373712093
0.0001425387745257467
0.00015035542310215533
0.00014137668767943978
0.00014985946472734213
0.0001413193385815248
0.0001431842101737857
0.00014057262160349637
0.00015174825966823846
0.00014559422561433166
0.00014322326751425862
0.00014105430454947054
0.00015288498252630234
0.00014774499868508428
0.00014259859744925052
0.00014023091353010386
0.00015359105600509793
0.00014903406554367393
0.0001426018716301769
0.00014076069055590779
0.00015406424063257873
0.00015033311501611024
0.00014242254837881774
0.00014054309576749802
0.000154456400196068
0.00015095426351763308
0.00014235256821848452
0.00014054894563741982
0.00014231055683922023
0.00014072770136408508
0.00014241033932194114
0.00014284315693657845
0.00014234153786674142
0.00014283467317000031
0.00014189085050020367
0.0001439885381842032
0.00014224612095858902
0.00014365390234161168
0.00014164435560815036
0.00014482109691016376
0.00014218439173419029
0.00014441224629990757
0.00014169374480843544
0.00014514315989799798
0.00014177520642988384
0.00014511120389215648
0.00014170786016620696
0.00014521036064252257
0.00014153894153423607
0.00014519388787448406
0.00014144525630399585
0.0001453878649044782
0.00014150045171845704
0.00014533726789522916
0.00014134954835753888
0.00014529764303006232
0.00014117301907390356
0.00014478919911198318
0.00014123717846814543
0.00014512652705889195
0.0001412058190908283
0.00014500987890642136
0.00014125366578809917
0.00014526851009577513
0.0001410290424246341
0.00014473398914560676
0.0001413820282323286
0.00014502731210086495
0.00014106614980846643
0.0001446324895368889
0.00014090421609580517
0.00014477473450824618
0.00014082377310842276
0.0001450365671189502
0.00014052039477974176
0.00014506072329822928
0.0001405731018166989
0.00014462110993918031
0.00014049262972548604
0.00014440792438108474
0.00014042372640687972
0.00014460398233495653
0.00014021503739058971
0.00014415805344469845
0.00014032080071046948
0.00014452103641815484
0.00014018875663168728
0.00014426623238250613
0.00014024917618371546
0.00014404818648472428
0.0001399729517288506
0.00014440587256103754
0.00014006604033056647
0.00014389411080628633
0.00013960011710878462
0.00014404556713998318
0.00013976579066365957
0.0001435599842807278
0.00013953117013443261
0.0001438437175238505
0.00013959521311335266
0.00014353528968058527
0.00013920087076257914
0.00014378048945218325
0.00013940324424766004
0.00014341756468638778
0.0001391442201565951
0.00014344572264235467
0.00013934278103988618
0.00014332881255540997
0.00013908221444580704
0.00014331242709886283
0.00013899551413487643
0.00014315341832116246
0.00013898129691369832
0.00014337252650875598
0.00013892550487071276
0.00014309908146969974
0.00013862305786460638
0.00014296725566964597
0.00013868362293578684
0.00014281643962021917
0.0001387167430948466
0.00014309138350654393
0.0001386452786391601
0.0001428190153092146
0.00013861319166608155
0.00014273510896600783
0.0001385151845170185
0.00014283618656918406
0.0001382664340781048
0.00014245996135286987
0.00013847617083229125
0.00014247524086385965
0.00013819301966577768
0.00014244690828491002
0.0001380320463795215
0.00014222915342543274
0.00013812491670250893
0.00014222957543097436
0.00013795062841381878
0.00014226685743778944
0.0001378531742375344
0.00014213206304702908
0.00013798713916912675
0.00014213481335900724
0.0001380245666950941
0.00014238222502171993
0.00013785027840640396
0.0001419529871782288
0.00013791085802949965
0.00014223552716430277
0.00013780688459519297
0.0001419212931068614
0.00013752929226029664
0.00014199170982465148
0.00013779685832560062
0.00014142268628347665
0.00013749446952715516
0.00014198609278537333
0.00013762722664978355
0.00014136903337202966
0.00013747399498242885
0.0001416671002516523
0.00013727460463996977
0.0001414133730577305
0.00013712691725231707
0.00014132561045698822
0.0001372720580548048
0.00014124854351393878
0.00013697805115953088
0.00014136456593405455
0.00013689883053302765
0.00014099152758717537
0.000136798364110291
0.00014123671280685812
0.000137011767947115
0.0001412152050761506
0.00013685641170013696
0.00014101300621405244
0.00013685210433322936
0.00014089491742197424
0.00013677537208423018
0.00014097952225711197
0.0001366063952445984
0.00014082940469961613
0.00013653060887008905
0.00014063200796954334
0.00013630026660393924
0.00014043641567695886
0.00013638257223647088
0.00014069302415009588
0.00013621652033179998
0.00014025876589585096
0.00013611560279969126
0.00014042765542399138
0.00013631176261696965
0.00014026480494067073
0.0001360724854748696
0.00014061052934266627
0.00013614447379950434
0.00014014686166774482
0.00013587709690909833
0.00014028456644155085
0.0001360224705422297
0.00014019699301570654
0.00013596484495792538
0.00014023229596205056
0.00013589492300525308
0.00013985780242364854
0.0001357875153189525
0.0001401943009113893
0.0001359227899229154
0.00013998067879583687
0.0001355298882117495
0.00013998888607602566
0.00013552074960898608
0.00013954663882032037
0.00013540474174078554
0.0001396342267980799
0.00013544081593863666
0.00013960494834464043
0.0001353565021418035
0.00013950323045719415
0.00013522725203074515
0.0001394468854414299
0.00013528317504096776
0.00013932929141446948
0.0001353543484583497
0.00013961548393126577
0.00013528937415685505
0.00013920138007961214
0.00013502570800483227
0.0001392862614011392
0.00013514842430595309
0.00013918257900513709
0.00013506418326869607
0.00013923761434853077
0.00013492388825397938
0.00013902840146329254
0.00013485313684213907
0.0001392163976561278
0.00013507335097528994
0.0001392172707710415
0.00013463033246807754
0.0001388438104186207
0.00013457007298711687
0.0001388285163557157
0.00013454367581289262
0.00013855649740435183
0.00013449763355311006
0.00013880555343348533
0.00013465675874613225
0.0001385692594340071
0.000134402493131347
0.00013856931764166802
0.0001344617921859026
0.00013862006017006934
0.0001343258481938392
0.0001385786454193294
0.00013434397988021374
0.0001384007337037474
0.00013417171430774033
0.00013850899995304644
0.0001342268951702863
0.0001381607144139707
0.00013418223534245044
0.00013832311378791928
0.00013402594777289778
0.0001380718604195863
0.00013379690062720329
0.00013842855696566403
0.00013396625581663102
0.000138158502522856
0.000133589404867962
0.00013786567433271557
0.00013376287824939936
0.00013792641402687877
0.00013365803170017898
0.00013812299584969878
0.00013369377120397985
0.00013782433234155178
0.00013352269888855517
0.00013750710058957338
0.00013335196126718074
0.00013743824092671275
0.0001333749678451568
0.00013744772877544165
0.00013335469702724367
0.00013750397192779928
0.0001331982930423692
0.00013737843255512416
0.00013331411173567176
0.00013735626998823136
0.0001331919920630753
0.00013755021791439503
0.00013309331552591175
0.00013703508011531085
0.00013301691797096282
0.000137339360662736
0.0001330782542936504
0.0001372545666527003
0.00013281851715873927
0.00013704298180527985
0.00013277746620588005
0.0001368673547403887
0.00013241631677374244
0.00013660042895935476
0.00013236788799986243
0.00013663167192135006
0.00013228207535576075
0.000136599934194237
0.00013228156603872776
0.00013651761400979012
0.00013244751607999206
0.00013663101708516479
0.00013245885202195495
0.0001362487964797765
0.00013222491543274373
0.0001365989592159167
0.0001323483302257955
0.000136292859679088
0.0001319828152190894
0.0001364319323329255
0.0001321354357060045
0.000136263421154581
0.00013199310342315584
0.00013650191249325871
0.00013194166240282357
0.0001359837333438918
0.00013179499364923686
0.00013629690511152148
0.00013193520135246217
0.0001361819595331326
0.0001317660353379324
0.00013581354869529605
0.00013198252418078482
0.000135952650452964
0.00013155463966540992
0.0001357511500827968
0.00013174815103411674
0.0001357590954285115
0.00013161866809241474
0.00013557501370087266
0.00013146748824510723
0.00013537165068555623
0.00013132661115378141
0.0001353773259324953
0.00013155338820070028
0.00013559004582930356
0.00013136772031430155
0.00013533871970139444
0.00013121844676788896
0.00013528107956517488
0.00013125136320013553
0.00013533335004467517
0.00013117081834934652
0.00013540756481233984
0.00013100734213367105
0.00013538679922930896
0.00013108779967296869
0.00013530465366784483
0.00013088590640109032
0.00013529731950256974
0.00013088886043988168
0.00013500594650395215
0.00013092762674205005
0.00013519350613933057
0.0001308333594352007
0.00013503954687621444
0.00013079411291982979
0.00013512630539480597
0.00013105136167723686
0.00013501681678462774
0.0001307243073824793
0.00013517338084056973
0.00013099881471134722
0.00013497595500666648
0.0001306970661971718
0.0001352016843156889
0.00013078362098895013
0.00013470748672261834
0.0001306228805333376
0.00013473509170580655
0.00013059203047305346
0.0001347209035884589
0.00013062605285085738
0.0001347172656096518
0.00013051724818069488
0.0001344800548395142
0.0001303408353123814
0.0001345669006695971
0.0001303320750594139
0.00013440902694128454
0.00013021314225625247
0.00013461869093589485
0.00013053181464783847
0.00013477406173478812
0.00013028351531829685
0.00013464853691402823
0.00013026806118432432
0.00013450710684992373
0.0001303894241573289
0.00013471806596498936
0.0001303397584706545
0.00013454901636578143
0.00013010718976147473
0.00013445800868794322
0.00013022533676121384
0.0001345127820968628
0.00013019845937378705
0.0001344060874544084
0.00013017054880037904
0.00013428581587504596
0.00013006984954699874
0.0001345825585303828
0.0001300846051890403
0.00013398390728980303
0.00012974302808288485
0.00013429796672426164
0.00012997361773159355
0.00013386196224018931
0.00012958400475326926
0.00013419674360193312
0.0001296023983741179
0.00013380612654145807
0.0001298921270063147
0.0001343098992947489
0.000130108353914693
0.00013383314944803715
0.00012971763499081135
0.00013399432646110654
0.00012993256677873433
0.00013434889842756093
0.000129730993648991
0.00013388854858931154
0.00013029141700826585
0.00013370173110160977
0.00012980549945496023
0.0001345060591120273
0.00013014076102990657
0.0001341079914709553
0.00012971364776603878
0.00013399470481090248
0.00012969467206858099
0.00013361062156036496
0.00012955667625647038
0.00013389060040935874
0.00012949622760061175
0.00013337511336430907
0.00012937726569361985
0.00013393945118878037
0.00012941671593580395
0.00013340471195988357
0.0001291009975830093
0.00013374931586440653
0.00012937182327732444
0.0001332028186880052
0.00012940436135977507
0.00013392804248724133
0.0001295961410505697
0.0001334115950157866
0.00012921419693157077
0.0001337675203103572
0.00012933499237988144
0.0001330901141045615
0.00012900169531349093
0.00013358397700358182
0.00012942365719936788
0.00013345529441721737
0.000129292078781873
0.00013380129530560225
0.00012926427007187158
0.00013315693649929017
0.00012887586490251124
0.00013351254165172577
0.00012914655962958932
0.00013295079406816512
0.00012872330262325704
0.0001333649706793949
0.000129006861243397
0.0001329850492766127
0.00012889782374259084
0.00013320156722329557
0.00012882378359790891
0.0001330469676759094
0.00012869396596215665
0.00013330316869542003
0.00012910594523418695
0.00013285029854159802
0.00012906840129289776
0.0001329667429672554
0.00012880441499873996
0.00013287611363921314
0.00012875377433374524
0.00013311681686900556
0.00012881329166702926
0.00013263239816296846
0.00012860707647632807
0.0001326764904661104
0.00012896374391857535
0.0001326958736171946
0.00012855313252657652
0.00013320380821824074
0.0001288052008021623
0.00013275726814754307
0.0001285905163967982
0.00013293189113028347
0.00012854246597271413
0.0001328030921285972
0.00012843607692047954
0.0001325303310295567
0.00012851045175921172
0.0001325239718426019
0.00012824438454117626
0.00013304303865879774
0.00012868724297732115
0.00013271287025418133
0.0001284743775613606
0.0001329009246546775
0.0001286620245082304
0.00013244387810118496
0.00012884197349194437
0.00013313977979123592
0.0001288134080823511
0.0001336318237008527
0.0001287488266825676
0.00012661995424423367
0.00012891080405097455
0.00013451147242449224
0.00013257653336040676
0.0001267683255719021
0.00012880061694886535
0.00013610738096758723
0.00013497665349859744
0.00012628953845705837
0.00012841777061112225
0.00013671819760929793
0.00013668989413417876
0.00012613300350494683
0.00012815475929528475
0.00013753310486208647
0.0001377713488182053
0.0001261048309970647
0.00012795970542356372
0.00013774452963843942
0.0001381688634864986
0.0001256852556252852
0.00012823576980736107
0.0001258330885320902
0.00012919539585709572
0.00012599193723872304
0.00013015310105402023
0.00012571027036756277
0.0001310399966314435
0.00012638878251891583
0.00013171455066185445
0.00012553544365800917
0.00013226873124949634
0.00012611757847480476
0.00013252883218228817
0.0001257155236089602
0.00013284815941005945
0.00012618405162356794
0.0001331801468040794
0.00012595593580044806
0.00013365069753490388
0.0001259097916772589
0.00013386727368924767
0.00012608000542968512
0.0001336997520411387
0.00012643578520510346
0.00013390998356044292
0.0001256518589798361
0.00013386343198362738
0.00012593658175319433
0.0001339047448709607
0.0001264351885765791
0.00013414421118795872
0.0001257843105122447
0.00013392651453614235
0.00012536357098724693
0.00013376798597164452
0.00012572584091685712
0.00013399166346061975
0.00012555834837257862
0.0001339318259852007
0.00012605736264958978
0.00013414134446065873
0.00012513654655776918
0.00013432915147859603
0.00012592581333592534
0.00013403697812464088
0.0001256549876416102
0.00013378186849877238
0.00012547081860248
0.00013473797298502177
0.00012570436228998005
0.00012783685815520585
0.0001259831478819251
0.0001358517474727705
0.0001295696129091084
0.00012760923709720373
0.00012590349069796503
0.00013770264922641218
0.00013238463725429028
0.00012729295121971518
0.00012539522140286863
0.00013822378241457045
0.00013452388520818204
0.00012792956840712577
0.00012559673632495105
0.00013923241931479424
0.00013519282219931483
0.00012737783254124224
0.00012525392230600119
0.00013922728248871863
0.0001358439913019538
0.00012747128494083881
0.0001254986709682271
0.00012746421271003783
0.00012661513756029308
0.0001272280642297119
0.00012747909931931645
0.0001272933732252568
0.0001280727592529729
0.0001272468507522717
0.0001293118402827531
0.00012750680616591126
0.00012928979413118213
0.00012723880354315042
0.0001297169947065413
0.00012719215010292828
0.00012951530516147614
0.00012690640869550407
0.00013044141815043986
0.0001272971712751314
0.0001303262688452378
0.00012717724894173443
0.00013079118798486888
0.00012708560097962618
0.00013122899690642953
0.00012737937504425645
0.0001309842336922884
0.0001271913351956755
0.00013075777678750455
0.00012698046339210123
0.00013092192239128053
0.00012717714707832783
0.00013103340461384505
0.00012689025606960058
0.00013216797378845513
0.00012771476758643985
0.0001312425301875919
0.00012703941320069134
0.00013137720816303045
0.0001271632208954543
0.0001311080704908818
0.00012696927296929061
0.00013111426960676908
0.00012694852193817496
0.00013133326137904078
0.00012716084893327206
0.00013115462206769735
0.00012687280832324177
0.0001309540239162743
0.0001270411885343492
0.00013132345338817686
0.00012710389273706824
0.00013134535402059555
0.00012706927373073995
0.0001313431712333113
0.00012676086043938994
0.00013060566561762244
0.00012647565745282918
0.00013129087164998055
0.0001270987995667383
0.00013097596820443869
0.00012663357483688742
0.0001313037209911272
0.00012683258682955056
0.0001309641229454428
0.0001266485487576574
0.00013106469123158604
0.00012717494973912835
0.00013107394624967128
0.00012669552234001458
0.00013111378939356655
0.00012678111670538783
0.00013107906852383167
0.00012675332254730165
0.00013107374252285808
0.00012680642248596996
0.00013074172602500767
0.00012662616791203618
0.00013091787695884705
0.00012663299276027828
0.0001305646146647632
0.0001268384512513876
0.00013095122994855046
0.00012703983520623296
0.00013109126302879304
0.00012684156536124647
0.0001311239175265655
0.00012658546620514244
0.00013089970161672682
0.00012646282266359776
0.00013063846563454717
0.0001265920582227409
0.0001308004284510389
0.0001264892052859068
0.00013066393148619682
0.00012645691458601505
0.00013059409684501588
0.00012631644494831562
0.00013150197628419846
0.00012696206977125257
0.00012395146768540144
0.00012703063839580864
0.00013351155212149024
0.00013112476153764874
0.00012623734073713422
0.00012670400610659271
0.00013466250675264746
0.0001333656400674954
0.00012414666707627475
0.00012654965394176543
0.00013487020623870194
0.00013490808487404138
0.0001244987506652251
0.00012650847202166915
0.00013597949873656034
0.00013599536032415926
0.0001244984450750053
0.00012648724077735096
0.0001365446951240301
0.000137118055135943
0.0001239034318132326
0.00012659578351303935
0.0001246225874638185
0.00012813491048291326
0.00012484144826885313
0.0001288145431317389
0.00012479641009122133
0.00013017842138651758
0.0001241705467691645
0.00013046425010543317
0.00012447481276467443
0.00013111466250848025
0.00012467439228203148
0.0001309638755628839
0.00012606431846506894
0.00013164371193852276
0.00012452798546291888
0.00013297784607857466
0.00012430384231265634
0.00013305724132806063
0.00012534957204479724
0.00013010067050345242
0.000125104546896182
0.0001326153869740665
0.0001270948414457962
0.00013071397552266717
0.00012503050675150007
0.0001348638179479167
0.00012604225776158273
0.0001311899395659566
0.00012424397573340684
0.00013593568291980773
0.00012683149543590844
0.00013088669220451266
0.00012462893209885806
0.00013455083535518497
0.00012738302757497877
0.00013063402730040252
0.00012421370774973184
0.00013447707169689238
0.0001274448586627841
0.00013013830175623298
0.00012449141649995
0.0001304237957810983
0.00012413784861564636
0.0001302236778428778
0.00012459234858397394
0.00013045771629549563
0.00012499059084802866
0.00013060963829047978
0.00012532896653283387
0.00013071617286186665
0.00012549238454084843
0.00013080512871965766
0.00012572765990626067
0.00013066465908195823
0.00012573097774293274
0.00013037229655310512
0.00012587338278535753
0.00013022655912209302
0.00012569596583489329
0.00013020826736465096
0.0001255800307262689
0.00013001322804484516
0.00012567710655275732
0.0001304896577494219
0.00012586871162056923
0.00013123996905051172
0.00012573605636134744
0.00012396569945849478
0.00012645497918128967
0.00013262371066957712
0.00013046784442849457
0.00012397175305522978
0.0001263427984667942
0.00013401819160208106
0.00013317365664988756
0.0001248050684807822
0.00012600394256878644
0.00013536153710447252
0.0001341837487416342
0.00012425132445059717
0.00012599962064996362
0.00013605927233584225
0.00013541984662879258
0.00012408547627273947
0.0001260595745407045
0.00013577277422882617
0.00013662013225257397
0.00012360532127786428
0.00012609291297849268
0.00012373326171655208
0.00012739459634758532
0.00012390417396090925
0.00012863696611020714
0.0001242566795554012
0.00012839853297919035
0.00012387183960527182
0.00012957006401848048
0.000124276484712027
0.00012957803846802562
0.00012370481272228062
0.00013045310333836824
0.0001236109237652272
0.00013025556108914316
0.00012334930943325162
0.0001309771032538265
0.0001238929689861834
0.00013095377653371543
0.00012375551159493625
0.00013124548422638327
0.00012383863213472068
0.00013107305858284235
0.00012314160994719714
0.00013166306598577648
0.00012348538439255208
0.0001314100227318704
0.00012358068488538265
0.00013162096729502082
0.0001236645330209285
0.000131512206280604
0.00012365711154416203
0.00013183038390707225
0.0001235443924088031
0.00013150452286936343
0.00012354837963357568
0.00013175242929719388
0.00012345361756160855
0.0001314869587076828
0.00012372144556138664
0.00013223019777797163
0.00012344904826022685
0.00013197105727158487
0.00012354170030448586
0.0001321981253568083
0.00012440927093848586
0.00012496919953264296
0.00012362700363155454
0.00013427915109787136
0.0001283477176912129
0.000125441380077973
0.00012342751142568886
0.0001353560946881771
0.000130499669467099
0.00012531927495729178
0.00012361137487459928
0.0001366952492389828
0.00013263938308227807
0.00012567963858600706
0.00012352205521892756
0.00013743799354415387
0.00013360577577259392
0.00012581654300447553
0.00012390145275276154
0.00013724909513257444
0.00013386632781475782
0.00012520614836830646
0.0001238797267433256
0.0001258161209989339
0.00012471881927922368
0.00012542982585728168
0.00012565018550958484
0.00012555959983728826
0.00012643099762499332
0.00012549740495160222
0.00012760610843542963
0.0001255254028365016
0.00012815794616471976
0.00012548230006359518
0.00012891189544461668
0.00012554075510706753
0.00013044732622802258
0.00012557240552268922
0.00012936814164277166
0.0001255514653166756
0.00012931102537550032
0.0001255616662092507
0.00012935962877236307
0.00012527646322268993
0.00012901949230581522
0.00012535680434666574
0.000129063191707246
0.00012540389434434474
0.00012961764878127724
0.0001254519447684288
0.00012979586608707905
0.00012558692833408713
0.0001295601687161252
0.00012540971511043608
0.00012975184654351324
0.00012534516281448305
0.00012954245903529227
0.0001252731599379331
0.00012935783888678998
0.00012548551603686064
0.00012977463484276086
0.00012538055307231843
0.00012969982344657183
0.00012522298493422568
0.00012979657913092524
0.00012505566701292992
0.00012957892613485456
0.00012537046859506518
0.00012950181553605944
0.00012517799041233957
0.00012963073095306754
0.00012564225471578538
0.00012979657913092524
0.0001251893991138786
0.00012963904009666294
0.00012562608753796667
0.00013029547699261457
0.00012533387052826583
0.00012955428974237293
0.00012563257769215852
0.0001297669077757746
0.00012511796376202255
0.00012960628373548388
0.00012529607920441777
0.00012945456546731293
0.00012475860421545804
0.00012917582353111356
0.00012513110414147377
0.00012938679719809443
0.00012510886881500483
0.00012921720917802304
0.00012507424980867654
0.00012942466128151864
0.000125031394418329
0.00012976600555703044
0.0001252867659786716
0.00013034051517024636
0.00012523430632427335
0.00012970238458365202
0.00012520434393081814
0.00012368876195978373
0.00012528478691820055
0.00013152351311873645
0.0001290817017434165
0.00012289531878195703
0.00012494267139118165
0.00013284887245390564
0.0001316117268288508
0.00012339671957306564
0.00012534130655694753
0.00013412679254543036
0.00013357213174458593
0.00012305608834140003
0.00012503036123234779
0.00013496566680260003
0.00013480045890901238
0.00012319700908847153
0.00012482810416258872
0.0001349525264231488
0.00013561361993197352
0.00012322001566644758
0.000124751910334453
0.0001226544991368428
0.00012636026076506823
0.00012338771193753928
0.0001273063535336405
0.00012279876682441682
0.00012905945186503232
0.00012342154514044523
0.00012938848522026092
0.00012366974260658026
0.00012753356713801622
0.00012319743109401315
0.00013037704047746956
0.000124725338537246
0.00012829384650103748
0.00012321754184085876
0.00013089182903058827
0.00012525878264568746
0.00012897983833681792
0.0001235947711393237
0.00013196167128626257
0.00012581101327668875
0.00012924967450089753
0.0001236641692230478
0.00013233865320216864
0.00012636333121918142
0.00012956743012182415
0.00012377194070722908
0.00013265512825455517
0.00012654207239393145
0.00012948745279572904
0.00012369446631055325
0.00012869694910477847
0.00012389264884404838
0.0001297741400776431
0.00012418179539963603
0.00012983602937310934
0.00012381495616864413
0.0001293734967475757
0.00012411960051395
0.00012958096340298653
0.000125112448586151
0.00012911045632790774
0.00012506036728154868
0.00012926380441058427
0.00012511004752013832
0.0001292673114221543
0.0001252653746632859
0.0001293800596613437
0.00012482449528761208
0.00012994138523936272
0.00012522167526185513
0.00012964196503162384
0.00012477199197746813
0.00012967915972694755
0.0001254211674677208
0.00012925021292176098
0.00012553922715596855
0.0001289790088776499
0.00012525494094006717
0.00012911421072203666
0.00012470543151721358
0.00012928734940942377
0.00012521163444034755
0.0001286431506741792
0.00012534910638350993
0.0001293516397709027
0.00012510563828982413
0.00012941060413140804
0.0001250580680789426
0.00012934018741361797
0.00012467222404666245
0.0001288549683522433
0.00012466277985367924
0.0001292574597755447
0.0001245745224878192
0.0001290162472287193
0.000124249592772685
0.000122612138511613
0.00012447306653484702
0.00013144173135515302
0.0001292130327783525
0.00012288657308090478
0.00012536752910818905
0.00013299426063895226
0.00013257590762805194
0.00012309823068790138
0.00012559597962535918
0.00013347304775379598
0.0001341199822491035
0.0001232839422300458
0.00012514551053754985
0.00013404135825112462
0.0001326423225691542
0.00012324123235885054
0.00012563671043608338
0.0001357606815872714
0.00013309597852639854
0.00012283131945878267
0.000126104976516217
0.0001245271268999204
0.00012365588918328285
0.0001229573244927451
0.0001287266204599291
0.00012518468429334462
0.00012543683988042176
0.00012235470057930797
0.00013012040290050209
0.00012553583655972034
0.0001267273910343647
0.0001224710140377283
0.00013111837324686348
0.0001260810240637511
0.00012785261787939817
0.00012292656174395233
0.0001276394323213026
0.00012266592239029706
0.0001275147224077955
0.00012348726158961654
0.0001283147867070511
0.00012301650713197887
0.00012859381968155503
0.00012413610238581896
0.00012884338502772152
0.00012424059968907386
0.00012866676843259484
0.00012447893095668405
0.000128310319269076
0.00012434589734766632
0.00012874614913016558
0.000125031903735362
0.00012844649609178305
0.00012582397903315723
0.0001285765611100942
0.0001252450601896271
0.0001288514758925885
0.00012492424866650254
0.00012898584827780724
0.0001247295003850013
0.00012897761189378798
0.00012452082592062652
0.00012884632451459765
0.000124407495604828
0.00012907998461741954
0.00012442113074939698
0.00012894552492070943
0.00012481672456488013
0.00012923000031150877
0.0001246746105607599
0.00012847172911278903
0.00012497251736931503
0.00012878136476501822
0.00012426651665009558
0.00012884291936643422
0.00012469341163523495
0.0001288926723646
0.00012406555470079184
0.00012909779616165906
0.00012459690333344042
0.00012914168473798782
0.00012466905172914267
0.00012287394201848656
0.00012491496454458684
0.00013068501721136272
0.00012921428424306214
0.00012275349581614137
0.00012470455840229988
0.00013283008593134582
0.00013124717224854976
0.00012226836406625807
0.00012503574544098228
0.00013354755355976522
0.00013315056276042014
0.00012242820230312645
0.00012448886991478503
0.00013370890519581735
0.00013391365064308047
0.00012227175466250628
0.00012499962758738548
0.0001346631470369175
0.00013480911729857326
0.00012249746941961348
0.0001243867154698819
0.00012262169911991805
0.00012516994320321828
0.00012252740270923823
0.00012659751519095153
0.00012272952881176025
0.00012677418999373913
0.00012370750482659787
0.0001277366536669433
0.00012327262083999813
0.0001282022858504206
0.0001228819164680317
0.00012892567610833794
0.0001224884472321719
0.0001292090892093256
0.0001223994913743809
0.00012966258509550244
0.00012305620475672185
0.00012886582408100367
0.00012239025090821087
0.00012983738270122558
0.0001232737413374707
0.0001292656088480726
0.0001220224512508139
0.0001303303288295865
0.00012237958435434848
0.0001295756665058434
0.00012187124229967594
0.00013078239862807095
0.0001226087479153648
0.0001306382182519883
0.00012245748075656593
0.00013061707431916147
0.0001227145257871598
0.0001304353354498744
0.00012337786029092968
0.0001305340410908684
0.00012289629376027733
0.00013030186528339982
0.00012329772289376706
0.00013100935029797256
0.00012237273040227592
0.00013188323646318167
0.00012210378190502524
0.00013131415471434593
0.00012271766900084913
0.00012394138320814818
0.00012203574442537501
0.00013314536772668362
0.0001268143387278542
0.00012437636905815452
0.00012241097283549607
0.00013407465303316712
0.00012929216609336436
0.0001242276921402663
0.00012214150046929717
0.00013495265739038587
0.0001315753033850342
0.0001247962936758995
0.00012264231918379664
0.00013628545275423676
0.0001322840980719775
0.00012473392416723073
0.00012248801067471504
0.00013606698485091329
0.00013294930977281183
0.00012431350478436798
0.00012198137847008184
0.0001253567315870896
0.00012362809502519667
0.00012438432895578444
0.00012428744230419397
0.00012469787907321006
0.00012555391003843397
0.00012519361916929483
0.00012722046812996268
0.0001236872049048543
0.00012770603643730283
0.00012453857925720513
0.00012979921302758157
0.0001233233924722299
0.00012859223352279514
0.00012459633580874652
0.00013071292778477073
0.00012321575195528567
0.00012969195086043328
0.00012486476043704897
0.00013186920841690153
0.0001234921219293028
0.00013012305134907365
0.0001251197827514261
0.00013127524289302528
0.00012351336772553623
0.00013020558981224895
0.00012178091856185347
0.0001302157761529088
0.00012261347728781402
0.00012394333316478878
0.00012230475840624422
0.00013141649833414704
0.00012638731277547777
0.00012382393470034003
0.00012194272130727768
0.000133765148348175
0.00012903247261419892
0.0001240376877831295
0.00012165639782324433
0.000135163776576519
0.00013096490874886513
0.00012453383533284068
0.00012190853885840625
0.00013502954971045256
0.00013195470091886818
0.00012434004747774452
0.00012171656999271363
0.0001359951711492613
0.0001325420889770612
0.0001243310107383877
0.00012229758431203663
0.0001242675498360768
0.00012350856559351087
0.0001242186699528247
0.00012449135829228908
0.00012391242489684373
0.0001247344771400094
0.00012444749881979078
0.0001254789822269231
0.00012425043678376824
0.00012583326315507293
0.00012421795690897852
0.00012610280828084797
0.00012419509585015476
0.0001269421773031354
0.00012403386062942445
0.00012671679724007845
0.0001239394478034228
0.00012740060628857464
0.00012424483429640532
0.00012728004367090762
0.0001237508695339784
0.00012760565732605755
0.00012424751184880733
0.00012763551785610616
0.0001242009166162461
0.0001283901510760188
0.00012398487888276577
0.00012783215788658708
0.00012391134805511683
0.0001280154538108036
0.00012410443741828203
0.00012789980974048376
0.00012394499208312482
0.00012802693527191877
0.0001238207332789898
0.00012756303476635367
0.00012355999206192791
0.0001282739540329203
0.00012392057396937162
0.00012757421063724905
0.00012449703353922814
0.0001284697063965723
0.00012439758575055748
0.0001278560230275616
0.00012391526252031326
0.00012830512423533946
0.00012424714805092663
0.0001274515816476196
0.00012425793102011085
0.00012836519454140216
0.00012330822937656194
0.0001284698664676398
0.00012388620234560221
0.00012884011084679514
0.0001231806818395853
0.00012811331544071436
0.00012432968651410192
0.00012959826563019305
0.00012304577103350312
0.0001281416043639183
0.00012449038331396878
0.00012962913024239242
0.00012299501395318657
0.00012794228678103536
0.00012503730249591172
0.00013001733168493956
0.00012301778770051897
0.00012751166650559753
0.0001251934445463121
0.00012990606774110347
0.00012325884017627686
0.0001280327996937558
0.00012313161278143525
0.0001282437879126519
0.00012309041630942374
0.0001283304882235825
0.0001227728498633951
0.00012824921577703208
0.0001233889488503337
0.00012845410674344748
0.0001229992340086028
0.00012904635514132679
0.00012194471491966397
0.0001287134364247322
0.00012279966904316097
0.00013020778715144843
0.00012177618191344664
0.00012903082824777812
0.00012354944192338735
0.00012394128134474158
0.0001217661629198119
0.0001307268685195595
0.00012776571384165436
0.0001242585713043809
0.00012204542144900188
0.00013219626271165907
0.0001310166553594172
0.0001244516170118004
0.00012205557140987366
0.00013355517876334488
0.0001324161421507597
0.0001246634201379493
0.00012205869279569015
0.00013362862227950245
0.00013098960334900767
0.00012312422040849924
0.00012169115507276729
0.0001347681973129511
0.0001322031021118164
0.00012353922647889704
0.00012170909030828625
0.0001228630862897262
0.00012259272625669837
0.0001237703108927235
0.00012426910689100623
0.00012295359920244664
0.00012511020759120584
0.00012369037722237408
0.00012575523578561842
0.0001239096454810351
0.00012619166227523237
0.00012433323718141764
0.00012657615297939628
0.00012398225953802466
0.00012630085984710604
0.00012369209434837103
0.00012648673146031797
0.00012310605961829424
0.0001268507621716708
0.00012358576350379735
0.00012758965021930635
0.00012375111691653728
0.00012751697795465589
0.0001235020172316581
0.0001280486030736938
0.0001232778449775651
0.00012755855277646333
0.0001233477087225765
0.0001272914232686162
0.00012299050285946578
0.00012720003724098206
0.00012366994633339345
0.0001277223927900195
0.00012338322994764894
0.0001276772964047268
0.00012383039575070143
0.00012783490819856524
0.00012335112842265517
0.00012742388935294002
0.00012415873061399907
0.0001279020361835137
0.00012351862096693367
0.00012744037667289376
0.00012370389595162123
0.00012783751299139112
0.00012281868839636445
0.00012748088920488954
0.000123734149383381
0.00012811183114536107
0.0001223942672368139
0.00012798990064766258
0.00012438272824510932
0.00012919536675326526
0.00012246708502061665
0.00012781322584487498
0.00012431347568053752
0.00012915566912852228
0.00012224496458657086
0.00012751923350151628
0.00012482103193178773
0.00012935047561768442
0.00012237156624905765
0.00012759373930748552
0.00012451288057491183
0.00012947010691277683
0.00012236187467351556
0.00012754318595398217
0.0001230905472766608
0.00012782735575456172
0.0001226522435899824
0.00012823902943637222
0.00012229953426867723
0.00012809644977096468
0.00012267951387912035
0.00012859927664976567
0.00012283479736652225
0.000128512445371598
0.00012228830019012094
0.000128442989080213
0.00012251771113369614
0.00012873548257630318
0.00012190570851089433
0.00012824696023017168
0.00012275816698092967
0.00012865150347352028
0.00012223520025145262
0.0001279475836781785
0.0001228896580869332
0.0001285614853259176
0.00012225967657286674
0.0001290713407797739
0.00012264438555575907
0.0001291715307161212
0.00012097062426619232
0.00012892051017843187
0.0001224664883920923
0.00012342493573669344
0.00012147800589445978
0.00013146625133231282
0.00012754608178511262
0.00012373288336675614
0.00012142803461756557
0.00013262427819427103
0.00012988297385163605
0.00012402042921166867
0.00012130285176681355
0.0001330963132204488
0.0001317622809438035
0.00012445660831872374
0.00012132240226492286
0.00013403856428340077
0.00013324958854354918
0.00012422310828696936
0.00012136733857914805
0.0001347303914371878
0.00013292900985106826
0.00012289670121390373
0.0001220616395585239
0.00012212568253744394
0.0001230850029969588
0.00012293431791476905
0.00012412964133545756
0.00012298114597797394
0.00012531857646536082
0.0001228264591190964
0.00012475202674977481
0.00012281312956474721
0.00012541883916128427
0.00012342534319031984
0.00012587181117851287
0.00012307456927374005
0.00012702966341748834
0.0001238981931237504
0.00012680272629950196
0.00012380241241771728
0.0001268864143639803
0.0001237222459167242
0.00012694943870883435
0.0001236353418789804
0.0001270132779609412
0.00012341956607997417
0.0001271707151317969
0.00012282772513572127
0.00012690230505540967
0.00012297325883992016
0.00012726537534035742
0.000123406236525625
0.00012743836850859225
0.00012326837168075144
0.00012784711725544184
0.00012327216973062605
0.0001276905240956694
0.00012306268035899848
0.0001284836616832763
0.0001233892107848078
0.00012797930685337633
0.0001235326926689595
0.0001208316461998038
0.00012327538570389152
0.00012981181498616934
0.0001277523406315595
0.00012117111327825114
0.00012346479343250394
0.00013125667464919388
0.0001302917517023161
0.00012057775165885687
0.00012318624067120254
0.00013214698992669582
0.00013184062845539302
0.00012142556079197675
0.00012323932605795562
0.00013298640260472894
0.00013282883446663618
0.00012107852671761066
0.00012328028969932348
0.00013357267016544938
0.00013351869711186737
0.00012151979899499565
0.0001230157067766413
0.00013365145423449576
0.00013432376726996154
0.00012141921615693718
0.00012334072380326688
0.00012145961227361113
0.00012423716543707997
0.0001216601740452461
0.00012536295980680734
0.0001215016091009602
0.000126139450003393
0.00012092643009964377
0.00012690854782704264
0.0001216059536091052
0.0001272341760341078
0.00012176863674540073
0.00012766727013513446
0.00012176015297882259
0.00012781721306964755
0.00012229887943249196
0.00012807751772925258
0.00012138931197114289
0.00012819471885450184
0.00012181286001577973
0.00012868273188360035
0.00012163471546955407
0.00012865237658843398
0.00012176996824564412
0.00012903047900181264
0.00012183263606857508
0.0001302469172514975
0.00012117752339690924
0.00013018854951951653
0.00012145091750426218
0.00013021973427385092
0.00012055692059220746
0.00012923972099088132
0.00012067053467035294
0.00012749490269925445
0.00012063608301104978
0.00013040094927418977
0.00012237162445671856
0.00012090063682990149
0.00012054805847583339
0.0001328418729826808
0.00012740811507683247
0.00012150918337283656
0.00012049781798850745
0.00013436457084026188
0.0001304432807955891
0.00012079578300472349
0.00012091951793991029
0.00013568607391789556
0.00013254104123916477
0.00012168463581474498
0.00012097418948542327
0.00013689728803001344
0.00013479049084708095
0.00012173977302154526
0.00012150745169492438
0.00013293541269376874
0.0001317600253969431
0.00012105685891583562
0.00012185989180579782
0.00013321811275091022
0.0001326929486822337
0.00012204405356897041
0.00012254476314410567
0.00012165002408437431
0.0001234784140251577
0.00012220375356264412
0.00012436654651537538
0.00012116030120523646
0.00012525888450909406
0.00012174845323897898
0.00012595880252774805
0.0001211524213431403
0.00012690587027464062
0.00012090431118849665
0.00012716049968730658
0.00012108366354368627
0.00012791165499947965
0.00012056244304403663
0.00012726648128591478
0.00012053798855049536
0.0001285562466364354
0.00012073616380803287
0.00012780725955963135
0.00012114355195080861
0.000128710555145517
0.00012114495621062815
0.00012872787192463875
0.00012096211139578372
0.00012915035767946392
0.00012114050332456827
0.00012901885202154517
0.00012099740706617013
0.00012942898320034146
0.00012079908628948033
0.00012901508307550102
0.00012031878577545285
0.00012907017662655562
0.0001210148329846561
0.00012902074377052486
0.00012095172132831067
0.00012958089064341038
0.00012110880197724327
0.0001291045919060707
0.00012067540228599682
0.00012935869744978845
0.00012096126010874286
0.00012899258581455797
0.0001207174573210068
0.00012977016740478575
0.00012104358029318973
0.00012274620530661196
0.00012060180597472936
0.00013158431102056056
0.00012512986722867936
0.00012265334953553975
0.0001205042062792927
0.00013340382429305464
0.00012773461639881134
0.0001228258479386568
0.00012066576164215803
0.00013181334361433983
0.0001293935056310147
0.00012348295422270894
0.00012225758109707385
0.0001318751892540604
0.000130278873257339
0.00012391920608934015
0.0001231234346050769
0.00013247804599814117
0.00013155105989426374
0.00012411065108608454
0.00012336033978499472
0.00012059000437147915
0.00012232831795699894
0.000124381942441687
0.00012599203910212964
0.00012125351349823177
0.00012385929585434496
0.00012481816520448774
0.00012765834981109947
0.00012130245158914477
0.00012496436829678714
0.00012083787441952154
0.00012597048771567643
0.00012104315828764811
0.0001268619962502271
0.00012068424985045567
0.00012669892748817801
0.00012087768845958635
0.00012753662304021418
0.0001205984444823116
0.0001277916453545913
0.00012082295143045485
0.00012814879301004112
0.00012068670184817165
0.00012831590720452368
0.00012086058995919302
0.00012862384028267115
0.00012078849977115169
0.00012880348367616534
0.0001211126145790331
0.00012893779785372317
0.00012078641884727404
0.000128778483485803
0.00012085305206710473
0.000128573490655981
0.0001202749481308274
0.0001283840392716229
0.00012040480942232534
0.00012852057989221066
0.0001207481836900115
0.00012865429744124413
0.00012059963773936033
0.0001294480898650363
0.00012066109047736973
0.00012916653940919787
0.00012039912689942867
0.00012923699978273362
0.00012071333912899718
0.0001295609981752932
0.00012098801380489022
0.00012256513582542539
0.00012006890028715134
0.00013102847151458263
0.00012465909821912646
0.0001232184295076877
0.00012053102545905858
0.00013261489220894873
0.00012749699817504734
0.00012255413457751274
0.00012050545046804473
0.0001317876303801313
0.00012997952580917627
0.00012373694335110486
0.0001221781421918422
0.00013236759696155787
0.00013099306670483202
0.0001239370321854949
0.00012286727724131197
0.00013248460891190916
0.0001311409578192979
0.00012407722533680499
0.0001234843657584861
0.00012065972987329587
0.0001217564640683122
0.00012433258234523237
0.00012564167263917625
0.00012021393922623247
0.00012374503421597183
0.00012437242548912764
0.00012727320427075028
0.00012046117626596242
0.00012455834075808525
0.00012032353697577491
0.0001254493254236877
0.00012034369865432382
0.0001263700978597626
0.0001208944886457175
0.00012663914822041988
0.00012033177335979417
0.00012753916962537915
0.00012053611862938851
0.00012737246288452297
0.00012006208271486685
0.0001277365518035367
0.00012050770601490512
0.00012826222518924624
0.00012056319246767089
0.00012855682871304452
0.0001202381681650877
0.00012800082913599908
0.00012030024663545191
0.00012819452967960387
0.0001207351015182212
0.00012850068742409348
0.0001204335640068166
0.00012883830640930682
0.0001206686210935004
0.00012860742572229356
0.00012007731129415333
0.00012852204963564873
0.00012064239126630127
0.00012891038204543293
0.00012015453830827028
0.00012971600517630577
0.00012070690718246624
0.00012288318248465657
0.00012049631914123893
0.0001312839740421623
0.00012475039693526924
0.000122501834994182
0.00012004900054307655
0.00013227001181803644
0.00012685586989391595
0.00012203371443320066
0.00012067574425600469
0.00013324353494681418
0.0001290982327191159
0.00012212738511152565
0.00012051943485857919
0.00013420198229141533
0.00013066755491308868
0.00012229675485286862
0.00012022176815662533
0.00013445083459373564
0.00013110008148942143
0.0001219213881995529
0.00012133224663557485
0.00012209390115458518
0.00012193217116873711
0.00012220488861203194
0.00012225251703057438
0.00012223853264003992
0.00012372714991215616
0.00012242609227541834
0.00012420283746905625
0.00012244100798852742
0.000124965314171277
0.00012223325029481202
0.00012481411977205426
0.00012262760719750077
0.00012499549484346062
0.0001223436847794801
0.00012529765081126243
0.00012276749475859106
0.00012598533066920936
0.00012223012163303792
0.00012620481720659882
0.00012214333401061594
0.00012588380195666105
0.00012195517774671316
0.00012587313540279865
0.00012260873336344957
0.00012645634706132114
0.00012239773059263825
0.00012578544556163251
0.00012263467942830175
0.00012633671576622874
0.00012223307567182928
0.00012624183727893978
0.0001230621855938807
0.00012690998846665025
0.00012056767445756122
0.00012700662773568183
0.00012278860958758742
0.00012802478158846498
0.00012030461221002042
0.0001268384512513876
0.0001236855605384335
0.00012871480430476367
0.00011976178211625665
0.00012601855269167572
0.00012361818517092615
0.00012943327601533383
0.00012008115299977362
0.00012032756058033556
0.00012394312943797559
0.0001315299596171826
0.00012441126455087215
0.00012016184336971492
0.00012415707169566303
0.00013343573664315045
0.00012698856880888343
0.00012029904610244557
0.00012048863572999835
0.0001315795525442809
0.00012867747864220291
0.00012089590745745227
0.00012013432569801807
0.0001326733035966754
0.00012974707351531833
0.00012137307203374803
0.00012018796405754983
0.00013295143435243517
0.00013060921628493816
0.0001213694631587714
0.00012033256643917412
0.00012188292748760432
0.00012125807552365586
0.00012169318506494164
0.00012227616389282048
0.00012238792260177433
0.00012306822463870049
0.00012179880286566913
0.00012460071593523026
0.00012226066610310227
0.00012454319221433252
0.00012172444985480979
0.00012608520046342164
0.00012166586384410039
0.00012492280802689493
0.0001221022685058415
0.00012552633415907621
0.00012207249528728426
0.00012481826706789434
0.00012191683345008641
0.00012592767598107457
0.0001226003369083628
0.00012575536675285548
0.00012188639084342867
0.00012571894330903888
0.00012228472041897476
0.00012583384523168206
0.00012199623597553
0.00012605801748577505
0.00012192689609946683
0.0001260231074411422
0.00012212470755912364
0.00012632485595531762
0.00012244979734532535
0.00012601827620528638
0.0001223401486640796
0.0001261576690012589
0.000122272947919555
0.00012593893916346133
0.00012220621283631772
0.0001263713202206418
0.00012199050979688764
0.0001264607853954658
0.00012236055044922978
0.00012684428656939417
0.00012202496873214841
0.0001269620261155069
0.00012196321040391922
0.00012045314360875636
0.00012176598102087155
0.00012929238437209278
0.00012655917089432478
0.00012075486301910132
0.00012287902063690126
0.0001302312157349661
0.000129365231259726
0.00012004154268652201
0.0001226833410328254
0.00013053530710749328
0.0001307915081270039
0.00012072231038473547
0.00012206377869006246
0.00013152822793927044
0.0001318340073339641
0.00012009890633635223
0.00012212590081617236
0.00013119618233758956
0.0001328171929344535
0.0001199150865431875
0.0001225000451086089
0.00011945664300583303
0.00012328679440543056
0.00011957469541812316
0.00012437155237421393
0.00011942947458010167
0.00012483708269428462
0.00011966250167461112
0.00012592524581123143
0.00011994090891676024
0.00012640259228646755
0.00011961326526943594
0.00012683571549132466
0.00011996091052424163
0.00012702017556875944
0.00012008318299194798
0.0001270167122129351
0.00012021689326502383
0.00012740427337121218
0.00011970048944931477
0.0001272896770387888
0.00011947502935072407
0.00012787758896593004
0.00012036417319905013
0.00012774292554240674
0.00012054978287778795
0.00012757173681166023
0.00012008931662421674
0.00012824524310417473
0.00011936321971006691
0.0001276894472539425
0.00012018781126243994
0.00012832210632041097
0.00011989889026153833
0.00012755306670442224
0.00012028766650473699
0.00012808150495402515
0.00011976783571299165
0.00012801871343981475
0.00012070282537024468
0.00012855402019340545
0.0001200991464429535
0.00012786619481630623
0.00012001502909697592
0.00012817732931580395
0.00011999402340734378
0.00012828045873902738
0.00012035128747811541
0.00012839150440413505
0.00011968970648013055
0.00012803498248104006
0.00012022972805425525
0.00012862414587289095
0.00011983898730250075
0.0001281834556721151
0.00012070435332134366
0.00012889018398709595
0.00011956293747061864
0.00012934864207636565
0.00011993976659141481
0.0001225555461132899
0.00011977057147305459
0.00012882992450613528
0.0001242190774064511
0.00012259375944267958
0.00012141298793721944
0.00012935207632835954
0.00012676727783400565
0.00012322889233473688
0.00012162372877355665
0.00013117847265675664
0.00012873065134044737
0.00012394481746014208
0.00012283012620173395
0.00013131878222338855
0.0001297756243729964
0.00012423194129951298
0.00012309380690567195
0.00013158323417883366
0.00013011673581786454
0.00012389518087729812
0.00012289198639336973
0.00011949303006986156
0.00012121499457862228
0.00011997444380540401
0.000122365789138712
0.00011955742229474708
0.00012375053483992815
0.00012001881987089291
0.00012395123485475779
0.00011951461056014523
0.0001249877968803048
0.00012015356332994998
0.00012493901886045933
0.00012078146392013878
0.00012607403914444149
0.00012038896966259927
0.00012588436948135495
0.00012095201236661524
0.0001266716280952096
0.00011991224164376035
0.00012675455946009606
0.00012047827476635575
0.00012772882473655045
0.00012049578799633309
0.00012756578507833183
0.00012009775673504919
0.0001280262367799878
0.00012059042637702078
0.00012699833314400166
0.00012029001663904637
0.0001274766109418124
0.00012015976244583726
0.00012798838724847883
0.00011996398097835481
0.00012774512288160622
0.00011922855628654361
0.000128327461425215
0.00011978793190792203
0.00012871604121755809
0.00012011983926640823
0.00012774491915479302
0.0001197042511194013
0.00012868078192695975
0.00011991822975687683
0.00012112029799027368
0.00011981774878222495
0.0001307976053794846
0.00012415244418662041
0.00012123739725211635
0.00011991338396910578
0.00013188108277972788
0.000126543382066302
0.00012220583448652178
0.00011918095697183162
0.00013249603216536343
0.00012824288569390774
0.00012164266809122637
0.0001194227224914357
0.00013112541637383401
0.00012940099986735731
0.0001221623388119042
0.00012058182619512081
0.0001317111891694367
0.00013028578541707247
0.0001224482839461416
0.00012203340884298086
0.00011925114813493565
0.00012055337720084935
0.00012269767466932535
0.00012471689842641354
0.00011942788114538416
0.00012229157437104732
0.00012322091788519174
0.0001260104909306392
0.00011933290079468861
0.00012321809481363744
0.00012330469326116145
0.0001273559028049931
0.00011953226203331724
0.00012419698759913445
0.0001191169794765301
0.00012485741171985865
0.0001198967220261693
0.00012518280709628016
0.0001202913117595017
0.00012601850903593004
0.00012020594294881448
0.00012600055197253823
0.00012066916679032147
0.00012652263103518635
0.00012048977077938616
0.00012698590580839664
0.00012011246872134507
0.00012682253145612776
0.00011982277646893635
0.0001267555489903316
0.00011994921806035563
0.00012679622159339488
0.00011955550144193694
0.00012735217751469463
0.00011917563097085804
0.00012714348849840462
0.00011938558600377291
0.00012808042811229825
0.00011909330351045355
0.0001274420937988907
0.00011906014697160572
0.00012780058023054153
0.00011910950706806034
0.0001278791023651138
0.00011977730173384771
0.0001280047872569412
0.00011925213038921356
0.0001275508984690532
0.00011944746074732393
0.00012772847549058497
0.00011881518003065139
0.00012785158469341695
0.00011965179874096066
0.00012774288188666105
0.00011916662333533168
0.00012086456990800798
0.00011890522728208452
0.00013004819629713893
0.00012282632815185934
0.00012107963993912563
0.00012002786388620734
0.00013172831677366048
0.00012604016228578985
0.00012143195635871962
0.00011891558824572712
0.00013216475781518966
0.00012764397251885384
0.00012160760525148362
0.00011913471826119348
0.0001324494369328022
0.00012851953215431422
0.00012081535533070564
0.00011882757826242596
0.00013326409680303186
0.00012900345609523356
0.00012158315075794235
0.00011920984252355993
0.00012171192793175578
0.00012054038234055042
0.00012122081534471363
0.00012185986270196736
0.000121360644698143
0.00012212933506816626
0.00012126451474614441
0.00012318164226599038
0.00012205618986627087
0.00012376993254292756
0.00012138811143813655
0.000124024081742391
0.00012130055256420746
0.0001238198601640761
0.00012130331015214324
0.00012557848822325468
0.00012122622865717858
0.00012480231816880405
0.0001213809082400985
0.00012512248940765858
0.000121130513434764
0.00012480370060075074
0.00012114347191527486
0.00012554052227642387
0.00012171864364063367
0.00012522692850325257
0.00012100412277504802
0.00012513273395597935
0.00012165353109594434
0.0001251845242222771
0.00012142700870754197
0.0001262350706383586
0.00012181269266875461
0.0001260056596947834
0.00012145195069024339
0.00012520096788648516
0.00012111959949834272
0.00012535613495856524
0.0001220041885972023
0.00012586837692651898
0.00012188400432933122
0.00012543810589704663
0.00012146284279879183
0.00012559651804622263
0.00012098830484319478
0.00012523691111709923
0.00012148580572102219
0.00012581674673128873
0.00012112202239222825
0.00012505224731285125
0.00012077637074980885
0.00012558494927361608
0.00012138810416217893
0.00012484983017202467
0.00012163426436018199
0.00012534658890217543
0.00012120789324399084
0.00012581035844050348
0.00012134290591347963
0.00012578941823448986
0.00012075863196514547
0.0001257643598364666
0.000121440360089764
0.0001198868703795597
0.00012141906336182728
0.00012724701082333922
0.00012532869004644454
0.00011955410445807502
0.00012101123866159469
0.00012877004337497056
0.00012797141971532255
0.00011933303176192567
0.00012150888505857438
0.00012952178076375276
0.0001299409195780754
0.0001192344498122111
0.0001216838791151531
0.0001305732730543241
0.00013072100409772247
0.00011945486039621755
0.00012158842582721263
0.0001305881596636027
0.0001321511372225359
0.00011917747906409204
0.0001219279074575752
0.00011863191321026534
0.0001214959193021059
0.00011897973308805376
0.00012463888560887426
0.00011986380559392273
0.000122860525152646
0.00011918690142920241
0.00012674405297730118
0.00012081939348718151
0.00012395079829730093
0.00011973162327194586
0.0001283854799112305
0.00012135467841289937
0.00012560811592265964
0.0001194391370518133
0.00012950797099620104
0.00012226197577547282
0.00012568049714900553
0.0001194007636513561
0.0001292096421821043
0.00012305445852689445
0.00012521141616161913
0.00011962388816755265
0.000125502425362356
0.0001191789488075301
0.0001257578405784443
0.00012035699182888493
0.00012568941747304052
0.00012035513645969331
0.00012537615839391947
0.00012039117427775636
0.00012509302177932113
0.0001208815592690371
0.00012487087224144489
0.00012075030826963484
0.00012488069478422403
0.00012008391786366701
0.00012554081331472844
0.00012098739534849301
0.00012587380479089916
0.00012071200035279617
0.0001257050462299958
0.00012130814138799906
0.00012558893649838865
0.00012127208174206316
0.00012542055628728122
0.00012112542754039168
0.00012534804409369826
0.00012119351595174521
0.00012520264135673642
0.00012139464524807408
0.0001254016242455691
0.00012020309804938734
0.0001252270449185744
0.00012138285092078149
0.00012557591253425926
0.00012085070193279535
0.00012524554040282965
0.00012098206934751943
0.00012559759488794953
0.00012089011579519138
0.00012518711446318775
0.00012072024401277304
0.0001250567293027416
0.00012113747652620077
0.0001254343951586634
0.00012149714166298509
0.00012483923637773842
0.00012071392848156393
0.00012451405928004533
0.00012123544001951814
0.00012533373956102878
0.00011982947762589902
0.00012515140406321734
0.00012125579087296501
0.000126240513054654
0.00011988377082161605
0.0001251395879080519
0.0001206168089993298
0.00012660065840464085
0.00011962150892941281
0.00012598901230376214
0.00012065220653312281
0.00012631369463633746
0.00011989207996521145
0.00012574330321513116
0.00012092204997316003
0.00012698021600954235
0.00012040568253723904
0.0001262210716959089
0.00012127960508223623
0.0001265910832444206
0.00012040305591654032
0.00012626752140931785
0.00011910370085388422
0.0001253652008017525
0.00012048667122144252
0.00012672868615482002
0.00011958413961110637
0.0001257866679225117
0.00011884600098710507
0.00012538800365291536
0.00011981791612925008
0.0001261711004190147
0.00011846578127006069
0.00012710332521237433
0.00011914596689166501
0.0001272278605028987
0.00011872966570081189
0.00012707625865004957
0.00011904456187039614
0.00012098045408492908
0.00011819656356237829
0.00013021539780311286
0.00012304344272706658
0.00012113696720916778
0.00011884356354130432
0.0001307800121139735
0.00012580095790326595
0.00012110304669477046
0.00011877131328219548
0.00013134320033714175
0.00012731351307593286
0.00012070972297806293
0.00011874982010340318
0.00013179601228330284
0.00012871870421804488
0.00012056851119268686
0.0001181126426672563
0.00013280475104693323
0.00012904888717457652
0.00012099971354473382
0.0001180647814180702
0.00012067842908436432
0.00011996293324045837
0.00012083366891602054
0.00012057661660946906
0.00012038745626341552
0.00012148341920692474
0.00012104795314371586
0.0001222850987687707
0.0001207148379762657
0.00012301334936637431
0.00012097086437279359
0.00012300825619604439
0.0001208497560583055
0.00012381302076391876
0.00012049978249706328
0.0001237145479535684
0.00012060143490089104
0.00012390331539791077
0.00012116540165152401
0.00012384270667098463
0.0001209188048960641
0.00012442284787539393
0.00012149738904554397
0.00012399374099913985
0.00012087239156244323
0.00012443710875231773
0.00011993128282483667
0.00012432974472176284
0.00012192473514005542
0.00012650564895011485
0.00011870092566823587
0.00012436356337275356
0.00012226405669935048
0.00012737474753521383
0.00011903405538760126
0.0001239440607605502
0.0001222997234435752
0.00012781753321178257
0.00011844062100863084
0.00012479016731958836
0.0001218407996930182
0.0001276007096748799
0.00011839852231787518
0.00012474361574277282
0.0001223483559442684
0.00012868685007560998
0.00011900285608135164
0.0001243145961780101
0.00011814047320513055
0.0001256681134691462
0.0001188239548355341
0.00012556934962049127
0.00011855443881358951
0.0001261798315681517
0.00011873431503772736
0.0001194576034322381
0.00011875561904162169
0.00012844758748542517
0.000122673693113029
0.00011995867680525407
0.00011874204210471362
0.00013020345068071038
0.0001249911729246378
0.00012019032146781683
0.00011852542957058176
0.00013087278057355434
0.00012731294555123895
0.00012032370432280004
0.0001187884045066312
0.00013227089948486537
0.0001283998426515609
0.00011969097249675542
0.00011847653513541445
0.0001319648144999519
0.00012856457033194602
0.00011989599443040788
0.0001187097659567371
0.00012067009083693847
0.00012005803000647575
0.0001205506850965321
0.00012021626753266901
0.00012069386866642162
0.00012166428496129811
0.0001200106053147465
0.00012165205407654867
0.00012106183567084372
0.00012281197996344417
0.00012080361193511635
0.00012319302186369896
0.00012067766510881484
0.00012370668991934508
0.00012035057443426922
0.0001233114453498274
0.00012045414769090712
0.00012405490269884467
0.00012070106458850205
0.00012391165364533663
0.00012005811731796712
0.00012361202971078455
0.00011988525511696935
0.00012389423500280827
0.0001209188048960641
0.0001245574385393411
0.00012065032206010073
0.00012436311226338148
0.00012069879448972642
0.000124215948744677
0.00012000549031654373
0.00012495079135987908
0.00012086092465324327
0.0001247587351826951
0.0001204587024403736
0.000124167519970797
0.00012078632425982505
0.0001244787563337013
0.00011999066919088364
0.0001245520106749609
0.00012030565994791687
0.00012479601718951017
0.00012043814058415592
0.00012473558308556676
0.00012057022104272619
0.00012477509153541178
0.000119835211080499
0.00012503491598181427
0.0001203721622005105
0.00012442818842828274
0.00012039372086292133
0.0001246457832166925
0.00012041055015288293
0.00012501789024099708
0.00011980222188867629
0.0001246856845682487
0.00012064487964380533
0.0001247679174412042
0.00012023753515677527
0.00012448281631805003
0.0001201252089231275
0.00012431724462658167
0.00012037322449032217
0.00012481643352657557
0.00012080446322215721
0.00012491208326537162
0.00012043010792694986
0.00012463956954889
0.00012067778880009428
0.00012441823491826653
0.00012070248340023682
0.00012455268006306142
0.00011877303768415004
0.0001249531051144004
0.00012091486132703722
0.0001259586279047653
0.00011842475214507431
0.00011835845361929387
0.00012092060933355242
0.00012869758938904852
0.00012283283285796642
0.00011852137686219066
0.000121906261483673
0.00013092748122289777
0.00012456414697226137
0.00011837602505693212
0.00012196713942103088
0.00013252932694740593
0.00012669905845541507
0.00011861000530188903
0.00012206877727294341
0.00013300150749273598
0.00012858767877332866
0.0001185692090075463
0.0001185396031360142
0.0001306379708694294
0.00013015208241995424
0.00011924051796086133
0.00011878054647240788
0.00011905543942702934
0.0001194741198560223
0.00011974515655310825
0.00012074783444404602
0.00011990916391368955
0.00012132366828154773
0.00012070212687831372
0.00012207584222778678
0.00012006709584966302
0.00012199722550576553
0.00011953694047406316
0.0001228079345310107
0.00012025933392578736
0.00012312018952798098
0.00012070902448613197
0.00012340307876002043
0.00011999550042673945
0.00012334364873822778
0.00012078492000000551
0.00012359197717159986
0.00012041239824611694
0.00012382943532429636
0.00012077674909960479
0.00012387899914756417
0.00012012357183266431
0.00012363187852315605
0.00011972055654041469
0.00012353580677881837
0.00011997445108136162
0.0001240561978193
0.00012050564691890031
0.00012375670485198498
0.00012033755047013983
0.00012459245044738054
0.00012065934424754232
0.0001243695296579972
0.00012052572856191546
0.0001245995081262663
0.00012071739911334589
0.00012419166159816086
0.00012061561574228108
0.0001243068982148543
0.00012030250218231231
0.0001237851392943412
0.00012039506691507995
0.00012449246423784643
0.00011860825179610401
0.000124326441437006
0.0001204548534587957
0.00012539050658233464
0.00011770536366384476
0.00012412748765200377
0.00012187825632281601
0.00012743790284730494
0.0001179511018563062
0.00012428354239091277
0.00012149946996942163
0.00012741291720885783
0.00011831979645648971
0.00012359795800875872
0.00012140204489696771
0.00012815938680432737
0.0001186384615721181
0.0001246429019374773
0.0001221831771545112
0.00012816482922062278
0.00011801265645772219
0.00012446576147340238
0.00011859928781632334
0.00011905643623322248
0.00011841916420962662
0.00012662814697250724
0.000122267403639853
0.00011907220323337242
0.00011831199662992731
0.00012873175728600472
0.00012513659021351486
0.00011985172750428319
0.00011840672232210636
0.00013027238310314715
0.00012698859791271389
0.00011983761942246929
0.0001184594293590635
0.0001310622610617429
0.00012836389942094684
0.00012023147428408265
0.00011848346184706315
0.0001316878478974104
0.00012878564302809536
0.00011971782078035176
0.00011863886174978688
0.00011949885083595291
0.00011917442316189408
0.00012045845505781472
0.00012070260709151626
0.00011960935808019713
0.00012090169911971316
0.0001203618012368679
0.0001221118145622313
0.00012008753401460126
0.00012252786837052554
0.00011974624067079276
0.00012271502055227757
0.00011951899796258658
0.00012320835958234966
0.00011954993533436209
0.00012360684922896326
0.00011982559226453304
0.00012332131154835224
0.00012048672215314582
0.00012374765356071293
0.0001202455023303628
0.00012409294140525162
0.00012045995390508324
0.00012380769476294518
0.00012020938447676599
0.00012439311831258237
0.00012029492791043594
0.00012349728785920888
0.00012029459321638569
0.00012378989777062088
0.0001204471118398942
0.00012350734323263168
0.00012012491060886532
0.00012382818385958672
0.00011827560956589878
0.00012419873382896185
0.00012011664512101561
0.00012496646377258003
0.00011818144412245601
0.0001243572769453749
0.00012150973634561524
0.00012622028589248657
0.00011895615898538381
0.00012407342728693038
0.00012156416778452694
0.0001265597966266796
0.00011828145943582058
0.00012410292401909828
0.00012178299948573112
0.00012702689855359495
0.00011854583135573193
0.00012450471695046872
0.00012210736167617142
0.00012696985504589975
0.00011850747978314757
0.00012466069892980158
0.00011847693531308323
0.00012446421897038817
0.00011832736345240846
0.0001247879845323041
0.00011776998871937394
0.00012572565174195915
0.00011765224917326123
0.00012527599756140262
0.00011802429071394727
0.00012514388072304428
0.0001176036530523561
0.0001259611308341846
0.0001173689088318497
0.0001252008369192481
0.00011742379138013348
0.0001253572991117835
0.00011718140740413219
0.0001264526799786836
0.00011834577162517235
0.00012642059300560504
0.0001173632699646987
0.00012635454186238348
0.0001179903483716771
0.00012019383575534448
0.00011837108468171209
0.0001286125771002844
0.0001223826257046312
0.00012011703802272677
0.00011817897029686719
0.00012926108320243657
0.00012466666521504521
0.0001201456252601929
0.00011742029892047867
0.00013117858907207847
0.000126655722851865
0.00012014266394544393
0.00011784598609665409
0.0001309781800955534
0.00012765316932927817
0.00012027981574647129
0.00011758634354919195
0.00013236247468739748
0.00012813578359782696
0.0001201963605126366
0.00011794799502240494
0.00011997973342658952
0.00011879821249749511
0.00011962384451180696
0.00012007936311420053
0.0001201285922434181
0.00012117484584450722
0.00011954455840168521
0.00012170728587079793
0.00011990962957497686
0.00012211244029458612
0.00012017801054753363
0.00012254438479430974
0.000120286647870671
0.00012258144852239639
0.00012064532347721979
0.0001228391338372603
0.00012041991431033239
0.00012333338963799179
0.00011774762970162556
0.0001233945949934423
0.00012064079055562615
0.0001244395098183304
0.00011755249579437077
0.00012329583114478737
0.0001214088115375489
0.00012597495515365154
0.00011814512981800362
0.00012338045053184032
0.0001214863732457161
0.00012613803846761584
0.000118224423204083
0.00012343222624622285
0.00012121297186240554
0.00012767931912094355
0.0001172706251963973
0.00012397623504512012
0.0001216012824443169
0.00012839424016419798
0.00011811636068159714
0.00012433037045411766
0.00011774900485761464
0.00012480074656195939
0.00011790903226938099
0.00012455960677471012
0.00011743075447157025
0.0001193914795294404
0.00011793620069511235
0.00012709375005215406
0.0001223805156769231
0.0001193628559121862
0.00011835285840788856
0.00012920073640998453
0.0001243367587449029
0.00011919290409423411
0.00011776600149460137
0.00013091090659145266
0.00012674430035986006
0.0001194322103401646
0.00011713279673131183
0.0001312200620304793
0.0001278163108509034
0.00012006168253719807
0.00011824281682493165
0.00013142231910023838
0.00012840218550991267
0.00011971693311352283
0.00011762940266635269
0.00011979108967352659
0.00011936775263166055
0.00011985294986516237
0.00011983218428213149
0.0001191446790471673
0.00012033098028041422
0.0001198366517201066
0.00012097757280571386
0.00011951640044571832
0.0001220207050209865
0.00012006246106466278
0.0001226523017976433
0.00011946808081120253
0.0001223435247084126
0.00011962586722802371
0.00012259179493412375
0.0001190357215818949
0.0001230723428307101
0.00011974007065873593
0.00012316401989664882
0.00011964700388489291
0.00012323899136390537
0.00012001725554000586
0.00012310640886425972
0.00011903278937097639
0.00012363506539259106
0.00012000303831882775
0.00012359667744021863
0.00011723708303179592
0.00012361731205601245
0.00012056845298502594
0.000125015081721358
0.00011739913315977901
0.000123743579024449
0.00012077149585820735
0.00012563788914121687
0.00011755907326005399
0.00012376095401123166
0.00012138250895077363
0.00012626383977476507
0.00011730289406841621
0.0001242232247022912
0.0001216408345499076
0.00012671832519117743
0.0001168113449239172
0.0001238703989656642
0.00012190125562483445
0.00012721373059321195
0.00011663576879072934
0.0001233725342899561
0.00011723669013008475
0.00012450155918486416
0.00011708386591635644
0.0001243709702976048
0.00011748054384952411
0.00012486553168855608
0.00011726751108653843
0.00012510574015323073
0.00011772726429626346
0.00012519473966676742
0.00011669866216834635
0.00012499873992055655
0.00011768592958105728
0.0001256750401807949
0.00011694295244524255
0.00012529274681583047
0.00011753688886528835
0.00012565027282107621
0.00011714826541719958
0.00012498380965553224
0.00011750689009204507
0.00012570996477734298
0.00011708377860486507
0.000125306352856569
0.00011802066001109779
0.00011966296005994081
0.00011757573520299047
0.0001278202689718455
0.0001209234178531915
0.0001187975867651403
0.00011695732246153057
0.00012936217535752803
0.00012439879355952144
0.00011950239422731102
0.00011712822742993012
0.00012962313485331833
0.0001260676799574867
0.00011938163515878841
0.00011702245683409274
0.0001310729276156053
0.0001272901863558218
0.00011957679089391604
0.00011724781506927684


==> graphs/Model_v1_norm2_losses.txt <==
0.0009606685489416122
0.0006552848499268293
0.0004911327851004899
0.00039747258415445685
0.00041122041875496507
0.0003603038494475186
0.0003554172581061721
0.00031559146009385586
0.00031316018430516124
0.00027398858219385147
0.00026467657880857587
0.00024401643895544112
0.0002561179571785033
0.00025049521354958415
0.00025745222228579223
0.0002477427769917995
0.00025669782189652324
0.00024580847821198404
0.00024819758255034685
0.00024291456793434918
0.00025361223379150033
0.0002454304485581815
0.0002509764744900167
0.00023986492305994034
0.0002408320433460176
0.00023106011212803423
0.00023830245481804013
0.0002308484836248681
0.00023542952840216458
0.00022547593107447028
0.00022715009981766343
0.00022225049906410277
0.0002284678048454225
0.00022222488769330084
0.0002184094046242535
0.00021739427756983787
0.00022257398813962936
0.00021927061607129872
0.00021343235857784748
0.00021508641657419503
0.00022303863079287112
0.00022002175683155656
0.00020973107893951237
0.0002115960232913494
0.00022079198970459402
0.00021922157611697912
0.0002076731325360015
0.00020887151185888797
0.00021892893710173666
0.00021942621970083565
0.00020708089869003743
0.00020835164468735456
0.00021967076463624835
0.0002199901209678501
0.0002064192813122645
0.00020761089399456978
0.0002062493294943124
0.00020998109539505094
0.0002051478368230164
0.00020900557865388691
0.00020344654330983758
0.00020910784951411188
0.00020349578699097037
0.0002089875633828342
0.00020233634859323502
0.00020853528985753655
0.00020139140542596579
0.00020816574397031218
0.00020085068535991013
0.00020775911980308592
0.00020115883671678603
0.00020882950047962368
0.00020056654466316104
0.0002075585798593238
0.00020005757687613368
0.00020843249512836337
0.00019979808712378144
0.00020760524785146117
0.0001990655728150159
0.00020768950344063342
0.00019917901954613626
0.00020467420108616352
0.00019856941071338952
0.00020783155923709273
0.00019981870718766004
0.00020455665071494877
0.0001983299443963915
0.00020758451137226075
0.0002007154398597777
0.00020463153487071395
0.00019775007967837155
0.00020769122056663036
0.0002008404117077589
0.00020482426043599844
0.0001979103108169511
0.00020760783809237182
0.00020022741227876395
0.00020327020320110023
0.00019662987324409187
0.0002066605375148356
0.00019983144011348486
0.00020267633954063058
0.0001959356595762074
0.0002024129353230819
0.0001960304070962593
0.00020176140242256224
0.0001967437274288386
0.00020266312640160322
0.00019706974853761494
0.00020153634250164032
0.00019691482884809375
0.00020219027646817267
0.00019697568495757878
0.00020159155246801674
0.0001963944232556969
0.00020129588665440679
0.00019610821618698537
0.00020087079610675573
0.0001961904054041952
0.0002012408949667588
0.00019656491349451244
0.00020114087965339422
0.0001960229128599167
0.00020034803310409188
0.00019645715656224638
0.00020076907821930945
0.00019623905245680362
0.00019976808107458055
0.00019532030273694545
0.00020065405988134444
0.00019603234250098467
0.00019984789832960814
0.0001948157441802323
0.00019930291455239058
0.00019498517212923616
0.0001991401077248156
0.00019449449609965086
0.00019900125334970653
0.00019465491641312838
0.00019257933308836073
0.00019449551473371685
0.0002006640424951911
0.00019901272025890648
0.00019276044622529298
0.00019476079614832997
0.0002022803673753515
0.00020134649821557105
0.00019247339514549822
0.0001945877738762647
0.0002030947507591918
0.00020269551896490157
0.0001917758781928569
0.00019403040641918778
0.0002031211624853313
0.0002038964012172073
0.00019131452427245677
0.000193466228665784
0.00020352413412183523
0.00020428345305845141
0.00019119489297736436
0.0001938587229233235
0.00019162529497407377
0.00019517532200552523
0.0001910486607812345
0.00019565322145354003
0.0001915155298775062
0.00019670995243359357
0.00019075597811024636
0.00019626242283266038
0.00019098918710369617
0.00019717490067705512
0.00019038113532587886
0.00019736855756491423
0.00019070006965193897
0.00019754713866859674
0.00019057421013712883
0.00019792880630120635
0.00019026371592190117
0.00019857505685649812
0.00019103899830952287
0.0001987167343031615
0.00019014402641914785
0.000198425303096883
0.00019090036221314222
0.0001988174335565418
0.00019038232858292758
0.0001982634566957131
0.00019019412866327912
0.00019836403953377157
0.0001898937189253047
0.00019816632266156375
0.0001898423070088029
0.00019804001203738153
0.000189730228157714
0.0001982816611416638
0.00018960140005219728
0.0001982866378966719
0.000190014106919989
0.000198394016479142
0.00018935432308353484
0.00019819971930701286
0.00018978981825057417
0.00019830017117783427
0.00018954795086756349
0.00019766457262448967
0.00018953134713228792
0.0001977408246602863
0.0001892587315523997
0.00019774629618041217
0.0001891661959234625
0.00019742273434530944
0.0001889550912892446
0.00019742557196877897
0.00018895775428973138
0.0001975989725906402
0.0001894674642244354
0.00019805932242888957
0.00018880105926655233
0.00019734690431505442
0.00018902398005593568
0.00019747029000427574
0.000188906560651958
0.00019074595184065402
0.0001882070064311847
0.00019930137204937637
0.00019276780949439853
0.00019068599794991314
0.00018824124708771706
0.00020037457579746842
0.0001953830651473254
0.00019078706100117415
0.00018836908566299826
0.00020161765860393643
0.00019698629330378026
0.00019077674369327724
0.0001885171514004469
0.00020267334184609354
0.00019805904594250023
0.00019030409748665988
0.00018869493214879185
0.00020309575484134257
0.00019956941832788289
0.00019088135741185397
0.00018824248400051147
0.00019068826804868877
0.00019020990293938667
0.0001904435339383781
0.0001905707613332197
0.00019049469847232103
0.00019113215967081487
0.0001902561925817281
0.00019185058772563934
0.00019023759523406625
0.00019178329966962337
0.00018988932424690574
0.00019234541105106473
0.00018967787036672235
0.00019287482427898794
0.00018999264284502715
0.00019309269555378705
0.0001901003415696323
0.0001932251761900261
0.0001895746390800923
0.00019353098468855023
0.00018998915038537234
0.00019345777400303632
0.00018991250544786453
0.00019363255705684423
0.00018967577489092946
0.0001936517801368609
0.00018989428644999862
0.0001936799380928278
0.0001896946778288111
0.00019411390530876815
0.00019011824042536318
0.00019368776702322066
0.00018970246310345829
0.00019365052867215127
0.0001897639303933829
0.00019367027562111616
0.00018955717678181827
0.00019375144620426
0.00018956625717692077
0.00019387862994335592
0.00018933307728730142
0.00019358184363227338
0.00018953326798509806
0.00019380994490347803
0.0001895799650810659
0.0001936457701958716
0.00018927354540210217
0.00019335051183588803
0.00018954792176373303
0.0001938540954142809
0.0001896146422950551
0.00019340771541465074
0.0001895776076707989
0.0001933819439727813
0.00018935318803414702
0.0001936086919158697
0.0001891617721412331
0.00019383220933377743
0.00018914000247605145
0.00019301606516819447
0.00018882719450630248
0.0001932423037942499
0.00018934847321361303
0.00019318441627547145
0.00018916293629445136
0.00019354099640622735
0.0001890777057269588
0.0001929302525240928
0.00018870411440730095
0.00019329783390276134
0.0001891311985673383
0.00019286763563286513
0.00018871561042033136
0.000193220199435018
0.00018902138981502503
0.0001932377490447834
0.00018881988944485784
0.00019325685570947826
0.0001892570871859789
0.0001931070873979479
0.00018914049724116921
0.00019315426470711827
0.0001887981197796762
0.00019359367433935404
0.0001892915170174092
0.00019311885989736766
0.00018889110651798546
0.00019323131709825248
0.0001892072759801522
0.00019313795201014727
0.0001885235105874017
0.00019272702047601342
0.00018858592375181615
0.000193181011127308
0.00018876465037465096
0.0001923709933180362
0.00018868841289076954
0.00019317462283652276
0.0001885499805212021
0.00019267403695266694
0.00018856028327718377
0.00019288575276732445
0.0001889860286610201
0.00019271735800430179
0.00018843058205675334
0.00019264909496996552
0.00018864430603571236
0.0001929504214785993
0.00018838385585695505
0.00019311350479256362
0.00018879215349443257
0.00019318571139592677
0.00018869580526370555
0.00019304231682326645
0.0001889155973913148
0.0001931916194735095
0.00018866683240048587
0.00019312112999614328
0.00018863097648136318
0.0001926581171574071
0.00018830900080502033
0.00019281974527984858
0.00018876884132623672
0.0001926444674609229
0.00018860663112718612
0.00019280843844171613
0.00018819604883901775
0.00019293249351903796
0.00018869766790885478
0.00019267486641183496
0.00018862567958422005
0.00019277591491118073
0.00018873947556130588
0.00019292524666525424
0.00018844168516807258
0.00019234500359743834
0.00018871133215725422
0.00019269585027359426
0.0001883625955088064
0.00019248614262323827
0.00018799598910845816
0.0001923364179674536
0.00018832569185178727
0.0001927656412590295
0.00018853848450817168
0.0001924378302646801
0.00018825197184924036
0.00019254702783655375
0.00018875350360758603
0.00019261280249338597
0.00018807561718858778
0.00019292310753371567
0.00018872125656343997
0.00019287882605567575
0.00018837042443919927
0.00019282623543404043
0.00018810262554325163
0.00019240893016103655
0.00018800787802319974
0.00019248854368925095
0.0001881792559288442
0.000192704435903579
0.00018844525038730353
0.00019201106624677777
0.0001881016360130161
0.0001922719820868224
0.00018824441940523684
0.0001925164833664894
0.00018843244470190257
0.00019248345051892102
0.000188252713996917
0.0001924174721352756
0.00018829078180715442
0.0001924297248478979
0.00018815619114320725
0.00019268713367637247
0.0001883475051727146
0.00019266751769464463
0.00018840361735783517
0.00019231141777709126
0.00018794741481542587
0.0001925400720210746
0.0001883369986899197
0.00019227128359489143
0.0001881532371044159
0.00019248567696195096
0.00018825349980033934
0.00019255717052146792
0.00018828673637472093
0.0001923928502947092
0.00018804532010108232
0.00019222739501856267
0.0001878751500044018
0.00019242643611505628
0.00018805539002642035
0.0001921642106026411
0.00018783111590892076
0.00019198816153220832
0.0001877036556834355
0.00019198874360881746
0.00018808332970365882
0.00019227314624004066
0.00018825138977263123
0.0001922738301800564
0.00018776657816488296
0.00019244579016231
0.00018834542424883693
0.0001921729271998629
0.00018817131058312953
0.00019226392032578588
0.0001881409261841327
0.00019203936972189695
0.00018785880820360035
0.00019236441585235298
0.00018840940902009606
0.00019202686962671578
0.00018772677867673337
0.00019205674470867962
0.00018821204139385372
0.00019197356596123427
0.00018807424930855632
0.0001917417539516464
0.00018797609664034098
0.0001920801296364516
0.00018806599837262183
0.00019181010429747403
0.00018775694479700178
0.00019211185281164944
0.00018813151109497994
0.00019224718562327325
0.0001875605375971645
0.0001919007918331772
0.00018766438006423414
0.00019183217955287546
0.00018786743748933077
0.0001919829228427261
0.00018762574472930282
0.00019198104564566165
0.00018807276501320302
0.00019156147027388215
0.0001878890470834449
0.00019247698946855962
0.00018790194008033723
0.00019194876949768513
0.000187855854164809
0.0001923750969581306
0.00018782063852995634
0.00019185531709808856
0.00018743707914836705
0.0001921157236211002
0.00018768326845020056
0.0001919996866490692
0.00018768594600260258
0.00019183229596819729
0.0001876640599220991
0.00019177317153662443
0.00018744291446637362
0.0001914406893774867
0.00018787465523928404
0.00019213113409932703
0.000188196383533068
0.0001917614135891199
0.000188040838111192
0.00019233515195082873
0.00018768473819363862
0.00019161717500537634
0.00018769285816233605
0.00019207129662390798
0.00018777877266984433
0.00019157036149408668
0.00018769208691082895
0.00019200556562282145
0.0001876960159279406
0.00019202081602998078
0.00018804425781127065
0.0001915535976877436
0.00018739193910732865
0.00019201365648768842
0.00018748910224530846
0.0001916846085805446
0.0001874799927463755
0.0001919954374898225
0.00018750241724774241
0.0001917045738082379
0.00018770071619655937
0.0001916486071422696
0.0001873440487543121
0.00019161138334311545
0.00018701791123021394
0.00019188097212463617
0.0001873129076557234
0.00019171732128597796
0.00018755218479782343
0.0001917298650369048
0.00018739234656095505
0.00019176006026100367
0.00018777271907310933
0.0001919585047289729
0.00018795591313391924
0.00019192096078768373
0.0001876059250207618
0.00019215626525692642
0.00018789328169077635
0.00019177826470695436
0.0001874947192845866
0.00019141350639984012
0.00018760889361146837
0.0001918858615681529
0.00018722735694609582
0.00019162145326845348
0.00018724403344094753
0.0001915033208206296
0.0001874625450000167
0.00019179272931069136
0.0001874347508419305
0.00019152167078573257
0.00018765017739497125
0.00019154531764797866
0.0001873463625088334
0.00019153511675540358
0.00018724614346865565
0.0001918937632581219
0.00018787026056088507
0.0001917807530844584
0.00018718831415753812
0.00019174977205693722
0.00018725624249782413
0.00019193929620087147
0.00018771631584968418
0.00019129214342683554
0.00018750222807284445
0.00019191185128875077
0.00018745361012406647
0.00019188813166692853
0.0001877474715001881
0.00019139274081680924
0.00018724106485024095
0.00019151791639160365
0.0001875953166745603
0.00019181586685590446
0.00018756851204670966
0.00019155602785758674
0.00018716909107752144
0.00019164250988978893
0.00018700069631449878
0.00019158245413564146
0.00018712932069320232
0.00019099093333352357
0.00018725823611021042
0.00019167037680745125
0.0001872386346803978
0.00019137529307045043
0.00018753434414975345
0.0001916206383612007
0.00018721140804700553
0.0001916356268338859
0.00018709723372012377
0.00019127687846776098
0.0001874027366284281
0.0001914930180646479
0.00018739199731498957
0.00019125423568766564
0.0001874053996289149
0.0001917806512210518
0.00018707635172177106
0.0001909058482851833
0.00018738752987701446
0.00019167253049090505
0.00018707296112552285
0.0001915475877467543
0.00018743908731266856
0.00019142408564221114
0.00018749698938336223
0.00019151197921019047
0.0001873636501841247
0.00019144157704431564
0.00018694531172513962
0.00019134643662255257
0.00018679208005778491
0.00019111254368908703
0.0001872505381470546
0.00019112029985990375
0.00018690200522542
0.0001911031868075952
0.00018710685253608972
0.00019132821762468666
0.00018727815768215805
0.0001914863387355581
0.00018698426720220596
0.0001911054423544556
0.00018707942217588425
0.00019164802506566048
0.00018741373787634075
0.00019125020480714738
0.00018727706628851593
0.00019079927005805075
0.00018693014862947166
0.00019092146249022335
0.0001865616941358894
0.00019089950365014374
0.00018711781012825668
0.0001911562285386026
0.00018712299061007798
0.00019131641602143645
0.00018721901869866997
0.00019144770340062678
0.0001871513668447733
0.00019100739154964685
0.00018699924112297595
0.00019141548546031117
0.00018720935622695833
0.00019118838827125728
0.00018729671137407422
0.00019133652676828206
0.00018686031398829073
0.00019114301539957523
0.00018718581122811884
0.0001910097198560834
0.0001870943233370781
0.00019112789595965296
0.00018659367924556136
0.00019085827807430178
0.00018707320850808173
0.00019138726929668337
0.0001868893305072561
0.00019108834385406226
0.00018669718701858073
0.00019083575170952827
0.00018701422959566116
0.00019112131849396974
0.00018724655092228204
0.0001905784010887146
0.00018638723122421652
0.00019093920127488673
0.00018703400564845651
0.00019082671497017145
0.00018700861255638301
0.00019089074339717627
0.00018672781880013645
0.00019083595543634146
0.000186781762749888
0.00019123475067317486
0.00018721530796028674
0.00019119300122838467
0.00018655293388292193
0.00019111674919258803
0.0001866281672846526
0.00019090545538347214
0.00018706309492699802
0.0001907349214889109
0.0001867392275016755
0.00019073364092037082
0.00018666825781110674
0.00019129880820401013
0.00018701257067732513
0.00019050012633670121
0.00018653605366125703
0.0001906600227812305
0.0001868187973741442
0.00019092079310212284
0.00018645875388756394
0.00019054237054660916
0.00018641703354660422
0.0001910099235828966
0.00018679857021197677
0.00019087010878138244
0.00018671812722459435
0.00019035159493796527
0.0001860438787844032
0.00019092965521849692
0.00018649814592208713
0.0001908036065287888
0.0001867327664513141
0.0001908845588332042
0.00018665989045985043
0.00019047901150770485
0.00018669734708964825
0.00019080397032666951
0.0001866678212536499
0.00019052452989853919
0.00018633143918123096
0.00019048505055252463
0.00018656873726285994
0.00019094928575213999
0.00018664609524421394
0.0001906802353914827
0.00018619456386659294
0.00019092932052444667
0.00018679970526136458
0.0001910091086756438
0.00018673627346288413
0.00019070153939537704
0.00018649872799869627
0.00019084468658547848
0.00018638960318639874
0.0001905487442854792
0.00018670022836886346
0.0001907645637402311
0.00018657214241102338
0.00019080947095062584
0.00018667963740881532
0.00019048374088015407
0.000186685734661296
0.0001905248500406742
0.0001864863297669217
0.0001907355326693505
0.00018673483282327652
0.00019100983627140522
0.00018639428890310228
0.00019034737488254905
0.00018656149040907621
0.0001907853875309229
0.00018630128761287779
0.00019045991939492524
0.000186688092071563
0.00019066125969402492
0.00018645562522578984
0.00019040335610043257
0.0001864764781203121
0.00019077854813076556
0.0001866324309958145
0.00019063937361352146
0.0001865369558800012
0.00019064490334130824
0.00018643858493305743
0.00019037831225432456
0.00018639574409462512
0.00019093131413683295
0.00018629191617947072
0.00019059973419643939
0.00018607324454933405
0.00019091904687229544
0.00018642407667357475
0.0001903064694488421
0.00018629235273692757
0.00019055002485401928
0.00018644802912604064
0.0001907616970129311
0.00018628222460392863
0.00019065599190071225
0.00018650190031621605
0.00019055801385547966
0.00018667317635845393
0.0001904592354549095
0.0001864268706412986
0.00019089596753474325
0.00018678396008908749
0.0001907295809360221
0.00018631809507496655
0.00019056664314121008
0.00018641857604961842
0.00019023379718419164
0.00018593418644741178
0.00019057447207160294
0.00018644612282514572
0.00019065674860030413
0.000186516233952716
0.00019009399693459272
0.00018636799359228462
0.0001906513498397544
0.0001860609045252204
0.0001905381795950234
0.0001861240598373115
0.000190288046724163
0.0001863942015916109
0.00019028875976800919
0.00018653206643648446
0.00019069507834501565
0.00018617522437125444
0.00019048860121984035
0.0001859647163655609
0.00019024411449208856
0.0001862426579464227
0.0001903554075397551
0.00018649519188329577
0.00019024492939934134
0.00018605947843752801
0.00019060869817622006
0.00018637919856701046
0.0001903011288959533
0.00018625786469783634
0.00019063746731262654
0.0001863995275925845
0.00019024329958483577
0.00018632922729011625
0.00019028340466320515
0.00018616035231389105
0.00019037775928154588
0.00018591740808915347
0.0001898654008982703
0.00018625942175276577
0.00019028017413802445
0.00018607299716677517
0.00019001250620931387
0.0001860767079051584
0.00019026290101464838
0.00018650598940439522
0.00019031515694223344
0.0001861494965851307
0.000189979633432813
0.0001860687625594437
0.000190412494703196
0.0001861945929704234
0.0001899161870824173
0.00018607733363751322
0.00019040997722186148
0.0001862427161540836
0.00019034335855394602
0.00018624756194185466
0.00018990758690051734
0.00018588668899610639
0.000189989892533049
0.00018583046039566398
0.00019042257918044925
0.0001861831988207996
0.00019027292728424072
0.00018590845866128802
0.0001905180688481778
0.00018627606914378703
0.00019007173250429332
0.00018590749823488295
0.00018988794181495905
0.00018599629402160645
0.00018973526312038302
0.0001859662152128294
0.00019023875938728452
0.0001860285847214982
0.00019002030603587627
0.00018606205412652344
0.0001896802568808198
0.00018609166727401316
0.00019018710008822381
0.0001862631761468947
0.0001900684874271974
0.00018556970462668687
0.00019026256632059813
0.00018566579092293978
0.0001900881325127557
0.00018565765640232712
0.00019026524387300014
0.00018612798885442317
0.00018990947864949703
0.00018611073028296232
0.00019008894742000848
0.0001859912881627679
0.0001901712385006249
0.00018598412862047553
0.00018966043717227876
0.0001856399467214942
0.00018989390810020268
0.00018572102999314666
0.0001902219228213653
0.00018579499737825245
0.0001899946655612439
0.00018581372569315135
0.0001902139774756506
0.00018604911747388542
0.00019005975627806038
0.0001858128816820681
0.00018962344620376825
0.00018587446538731456
0.00018998794257640839
0.00018575182184576988
0.00019014447752851993
0.00018547575746197253
0.00018937987624667585
0.00018589381943456829
0.00019024666107725352
0.0001855570444604382
0.00018943511531688273
0.00018540842575021088
0.0001898744230857119
0.00018565668142400682
0.0001896325557027012
0.0001855643349699676
0.000190247519640252
0.00018589089449960738
0.0001892892032628879
0.00018516826094128191
0.00018997793085873127
0.0001854092115536332
0.00018981080211233348
0.00018556737632025033
0.00018940013251267374
0.00018572881526779383
0.00018977062427438796
0.00018601090414449573
0.00018984239432029426
0.00018573261331766844
0.00018972357793245465
0.00018583179917186499
0.00018979008018504828
0.00018577293667476624
0.0001901283103507012
0.00018583326891530305
0.00018963048933073878
0.00018571187683846802
0.00018953844846691936
0.0001855785958468914
0.00019002630142495036
0.0001853435969678685
0.0001893864682642743
0.0001855849550338462
0.0001895157911349088
0.00018573846318759024
0.0001896860485430807
0.00018546894716564566
0.00018971727695316076
0.00018570201063994318
0.00018976267892867327
0.00018568462110124528
0.0001894682354759425
0.00018554490816313773
0.00018939474830403924
0.00018556953000370413
0.00018966349307447672
0.00018528867803979665
0.00018976566207129508
0.00018515046394895762
0.0001893896551337093
0.00018529759836383164
0.00018962407193612307
0.0001856117887655273
0.0001895614550448954
0.00018522921891417354
0.0001896439353004098
0.00018535679555498064
0.00018934474792331457
0.0001855596201494336
0.00018951445235870779
0.0001856703165685758
0.0001897933689178899
0.00018564355559647083
0.00018974303384311497
0.00018529679800849408
0.0001898377959150821
0.00018528953660279512
0.00018959952285513282
0.00018537897267378867
0.00018966967763844877
0.00018548509979154915
0.00018973425903823227
0.00018512469250708818
0.00018959738372359425
0.00018518003344070166
0.00018980115419253707
0.00018564076162874699
0.00018934033869300038
0.00018525318591855466
0.00018927118799183518
0.0001854510192060843
0.00018934885156340897
0.0001856656017480418
0.00018936664855573326
0.00018519310106057674
0.00018990518583450466
0.000185331329703331
0.00018960173474624753
0.00018565345089882612
0.00018974224803969264
0.00018516869749873877
0.0001895842287922278
0.00018528109649196267
0.00018962137983180583
0.00018534943228587508
0.00018937577260658145
0.00018497035489417613
0.0001893706648843363
0.00018549105152487755
0.00018950042431242764
0.00018512512906454504
0.00018965068738907576
0.00018546832143329084
0.00018945217016153038
0.0001851322886068374
0.00018906360492110252
0.00018492451636120677
0.0001893927837954834
0.00018486203043721616
0.00018942909082397819
0.000185279524885118
0.0001896676840260625
0.00018557455041445792
0.00018924596952274442
0.0001853635039879009
0.00018944198382087052
0.0001851378328865394
0.00018906542391050607
0.0001850622647907585
0.00018943539180327207
0.00018564285710453987
0.00018970771634485573
0.00018536299467086792
0.00018918268324341625
0.00018541434837970883
0.00018902031297329813
0.00018481852021068335
0.00018896590336225927
0.00018481930601410568
0.00018938424182124436
0.00018520254525355995
0.00018923830066341907
0.00018491633818484843
0.0001892967411549762
0.00018499059660825878
0.00018928138888441026
0.00018481360166333616
0.00018952146638184786
0.00018516098498366773
0.00018926584743894637
0.00018504071340430528
0.00018921807350125164
0.00018473199452273548
0.0001888958940980956
0.00018475999240763485
0.00018946138152386993
0.0001852882996900007
0.0001887816470116377
0.0001847792009357363
0.00018937124696094543
0.00018536593415774405
0.00018928067584056407
0.000184860298759304
0.000189466038136743
0.00018504801846574992
0.00018955962150357664
0.00018529080261942
0.00018918199930340052
0.00018522527534514666
0.0001888973347377032
0.00018483205349184573
0.0001893314183689654
0.0001851212582550943
0.00018878246191889048
0.00018500802980270237
0.00018893372907768935
0.00018472586816642433
0.0001890926796477288
0.00018473053933121264
0.00018926747725345194
0.000184560107300058
0.00018875591922551394
0.00018503093451727182
0.0001893056760309264
0.0001852384302765131
0.00018888899649027735
0.0001845902734203264
0.00018902626470662653
0.00018481658480595797
0.00018907249614130706
0.00018524147162679583
0.00018899323185905814
0.0001851903653005138
0.00018927277415059507
0.00018515539704822004
0.00018906888726633042
0.00018499267753213644
0.00018902483861893415
0.00018434842058923095
0.0001886955287773162
0.00018492562230676413
0.00018880431889556348
0.00018508333596400917
0.00018915590771939605
0.00018450230709277093
0.00018878726405091584
0.00018449184426572174
0.00018863336299546063
0.00018404594447929412
0.0001883727964013815
0.0001843247446231544
0.0001890248677227646
0.00018454437667969614
0.00018876758986152709
0.00018448237096890807
0.00018894963432103395
0.00018474963144399226
0.00018850993365049362
0.00018479416030459106
0.0001892234868137166
0.00018492821254767478
0.0001889968989416957
0.00018438919505570084
0.00018882224685512483
0.00018505741900298744
0.00018856005044654012
0.00018454113160260022
0.00018857988470699638
0.00018453222583048046
0.00018852768698707223
0.00018435984384268522
0.0001884152297861874
0.00018431608623359352
0.00018850828928407282
0.00018461572472006083
0.0001885038218460977
0.0001841438643168658
0.00018889893544837832
0.0001846716331783682
0.00018893340893555433
0.00018470865325070918
0.00018884360906668007
0.0001847088133217767
0.00018851738423109055
0.0001844319049268961
0.00018264621030539274
0.00018479640129953623
0.00019119004718959332
0.00018860993441194296
0.00018223997903987765
0.00018496703705750406
0.00019277218962088227
0.00019141469965688884
0.0001825958606787026
0.0001843105856096372
0.000192938867257908
0.00019286209135316312
0.00018240886856801808
0.0001839087053667754
0.00019375246483832598
0.00019375194096937776
0.00018188596004620194
0.00018421595450490713
0.00019388346117921174
0.0001945912663359195
0.00018242136866319925
0.00018476937839295715
0.00018232916772831231
0.00018604770593810827
0.00018217509204987437
0.00018637078756000847
0.00018228903354611248
0.00018773152260109782
0.00018261118384543806
0.00018831412307918072
0.00018201125203631818
0.00018848211038857698
0.00018231791909784079
0.0001890237908810377
0.00018246375839225948
0.0001890788844320923
0.00018226137035526335
0.0001891401770990342
0.00018243331578560174
0.0001900502829812467
0.00018223500228486955
0.0001901670912047848
0.0001826479856390506
0.00018994222045876086
0.00018175529839936644
0.00019035636796616018
0.00018233990704175085
0.0001909217971842736
0.00018245055980514735
0.00019012545817531645
0.00018188812828157097
0.00019010427058674395
0.00018218335753772408
0.00019010328105650842
0.00018219438788946718
0.0001906015386339277
0.00018191951676271856
0.00019055597658734769
0.0001821228361222893
0.00019044919463340193
0.00018202755018137395
0.0001904229138744995
0.0001823337224777788
0.0001906013785628602
0.0001821472542360425
0.00019039482867810875
0.00018196286691818386
0.00019067681569140404
0.00018222388462163508
0.00019058228645008057
0.00018228917906526476
0.00019016608712263405
0.00018200362683273852
0.00019044354849029332
0.00018197200552094728
0.00019073890871368349
0.00018222673679701984
0.00019019580213353038
0.00018198633915744722
0.00019020629406441003
0.00018180403276346624
0.00019074822193942964
0.00018201809143647552
0.00019005635112989694
0.00018206561799161136
0.00019044525106437504
0.00018181662017013878
0.00019066958338953555
0.00018209480913355947
0.0001841937773860991
0.00018206675304099917
0.00019238897948525846
0.00018571502005215734
0.00018438583356328309
0.00018174211436416954
0.0001939970679813996
0.0001883965014712885
0.00018409412587061524
0.00018161495972890407
0.000194826876395382
0.00019025217625312507
0.00018413210636936128
0.00018182485655415803
0.0001951120502781123
0.00019148523279000074
0.0001841060002334416
0.00018174361321143806
0.00019562538363970816
0.00019237477681599557
0.00018406058370601386
0.0001816667354432866
0.00018410063057672232
0.00018301331147085875
0.0001836891024140641
0.00018414414080325514
0.00018362791161052883
0.000184299613465555
0.00018410095071885735
0.00018571400141809136
0.00018427130999043584
0.00018581787298899144
0.00018363447452429682
0.00018634783918969333
0.00018374928913544863
0.0001864693476818502
0.00018403638387098908
0.00018715483020059764
0.00018369856115896255
0.0001868261315394193
0.00018418970284983516
0.00018731068121269345
0.00018411324708722532
0.00018747203284874558
0.0001835247385315597
0.0001869715633802116
0.00018334896594751626
0.00018755701603367925
0.00018379905668552965
0.0001875884336186573
0.00018378427193965763
0.00018758221995085478
0.00018390067270956933
0.00018804916180670261
0.00018359020759817213
0.0001875877205748111
0.0001837973832152784
0.00018795793585013598
0.00018345515127293766
0.00018745640409179032
0.0001835189905250445
0.00018759317754302174
0.0001837449672166258
0.00018772704061120749
0.00018327478028368205
0.0001877902977867052
0.00018376595107838511
0.00018741973326541483
0.00018372191698290408
0.0001879370684036985
0.00018396566156297922
0.000188345555216074
0.00018405298760626465
0.0001879479386843741
0.00018405918672215194
0.00018747092690318823
0.00018358987290412188
0.00018742671818472445
0.00018381148402113467
0.00018750123854260892
0.00018377610831521451
0.00018745970737654716
0.00018371178884990513
0.00018814233771990985
0.00018362169794272631
0.00018756600911729038
0.0001835549483075738
0.0001878321636468172
0.00018387733143754303
0.00018746245768852532
0.00018319397349841893
0.00018724470282904804
0.0001831096305977553
0.00018732981698121876
0.00018366424774285406
0.00018775128410197794
0.00018352254119236022
0.00018778315279632807
0.00018377872765995562
0.00018775391799863428
0.00018371317128185183
0.00018754045595414937
0.00018352566985413432
0.0001871957501862198
0.00018314480257686228
0.00018161327170673758
0.00018347498553339392
0.00018964603077620268
0.00018773927877191454
0.00018120050663128495
0.00018371983605902642
0.00019134237663820386
0.00019032685668207705
0.00018137333972845227
0.00018321286188438535
0.0001921302464324981
0.00019182762480340898
0.00018084151088260114
0.00018354477651882917
0.00019296217942610383
0.0001931043079821393
0.00018107911455444992
0.00018332165200263262
0.0001934969041030854
0.00019421162141952664
0.0001807861845009029
0.00018316111527383327
0.00018141708278562874
0.00018484379688743502
0.00018115494458470494
0.00018565730715636164
0.00018098838336300105
0.00018656109750736505
0.0001817487645894289
0.00018725483096204698
0.00018127613293472677
0.00018784923304338008
0.00018107364303432405
0.0001879284536698833
0.00018069392535835505
0.00018793012714013457
0.00018098462896887213
0.0001886039535747841
0.00018086787895299494
0.00018861214630305767
0.0001813155395211652
0.0001887343096313998
0.00018104523769579828
0.00018892408115789294
0.00018091863603331149
0.0001892007712740451
0.00018124483176507056
0.00018894528329838067
0.00018108738004229963
0.00018950515368487686
0.000180965376785025
0.00018902974261436611
0.00018102701869793236
0.00018950636149384081
0.00018148637900594622
0.00018972434918396175
0.00018117450235877186
0.00018928399367723614
0.00018075645493809134
0.0001894890156108886
0.00018076685955747962
0.00018955350969918072
0.0001808925298973918
0.0001894322340376675
0.00018088864453602582
0.00018938732682727277
0.0001809934910852462
0.00018933165119960904
0.00018103414913639426
0.00018897917470894754
0.00018049724167212844
0.00018905865726992488
0.0001808805245673284
0.0001897252514027059
0.00018141417240258306
0.00018928431381937116
0.00018076424021273851
0.00018918656860478222
0.0001813113340176642
0.00018972567340824753
0.00018061517039313912
0.00018939899746328592
0.00018114494741894305
0.0001897767506306991
0.00018073077080771327
0.00018917564011644572
0.00018119609740097076
0.00018295130576007068
0.00018070137593895197
0.00019181540119461715
0.00018492908566258848
0.00018333716434426606
0.00018117393483407795
0.00019292205979581922
0.00018767541041597724
0.0001831203990150243
0.00018050940707325935
0.0001937094930326566
0.00018936648848466575
0.0001830998808145523
0.000180865143192932
0.0001945936819538474
0.00019041838822886348
0.00018293567700311542
0.00018103007460013032
0.00019493480795063078
0.00019132086890749633
0.00018279632786288857
0.00018124200869351625
0.00018288068531546742
0.00018183809879701585
0.00018296987400390208
0.00018280145013704896
0.0001830289838835597
0.00018358667148277164
0.00018321529205422848
0.00018421228742226958
0.0001825826766435057
0.00018495104450266808
0.00018307218851987273
0.0001849977415986359
0.0001831273693824187
0.00018557219300419092
0.0001830785913625732
0.0001855933660408482
0.00018275194452144206
0.00018616733723320067
0.00018292080494575202
0.00018605112563818693
0.00018285014084540308
0.00018594585708342493
0.00018277604249306023
0.00018614085274748504
0.0001829451066441834
0.000186560966540128
0.00018287920102011412
0.00018668817938305438
0.00018260418437421322
0.0001866139646153897
0.00018279874348081648
0.00018677685875445604
0.00018291626474820077
0.00018700104556046426
0.00018265903054270893
0.0001869580737547949
0.0001828521490097046
0.0001863166398834437
0.00018223417282570153
0.00018680054927244782
0.00018282418022863567
0.0001869108818937093
0.00018245202954858541
0.00018655802705325186
0.00018258116324432194
0.00018660386558622122
0.0001825213257689029
0.00018685923714656383
0.00018221212667413056
0.00018634425941854715
0.00018267311679665
0.00018630271370057017
0.000182795207365416
0.000186754681635648
0.00018280040239915252
0.00018630325212143362
0.00018211222777608782
0.00018661412468645722
0.00018252586596645415
0.0001868086401373148
0.00018241451471112669
0.00018644396914169192
0.0001825439976528287
0.00018661732610780746
0.00018306101264897734
0.00018672022270038724
0.00018287889542989433
0.00018697910127229989
0.0001829669054131955
0.00018697508494369686
0.0001828953973017633
0.00018650102720130235
0.00018239617929793894
0.00018727478163782507
0.0001829322281992063
0.00018677383195608854
0.00018266109691467136
0.00018674807506613433
0.00018227977852802724
0.0001868529070634395
0.00018281179654877633
0.00018681450455915183
0.00018241330690216273
0.0001867844839580357
0.00018299007206223905
0.00018712625023908913
0.0001828864769777283
0.00018689106218516827
0.00018290765001438558
0.00018677665502764285
0.00018289964646100998
0.00018631840066518635
0.00018257548799738288
0.0001865963713498786
0.00018286563863512129
0.00018694758182391524
0.00018266867846250534
0.00018051304505206645
0.0001825634972192347
0.00018857129907701164
0.00018650999118108302
0.00017996004316955805
0.00018261093646287918
0.00019018453895114362
0.00018909171922132373
0.00017997190298046917
0.00018271685985382646
0.00019135275215376168
0.00019069194968324155
0.00018000320415012538
0.00018210947746410966
0.00019128916028421372
0.00019226199947297573
0.00018058039131574333
0.0001825475337682292
0.00019202387193217874
0.00019286807219032198
0.00017990496417041868
0.00018235461902804673
0.0001804163184715435
0.00018358133092988282
0.00018005412130150944
0.00018499381258152425
0.0001805687788873911
0.0001858283649198711
0.00018020124116446823
0.00018587903468869627
0.0001804572093533352
0.00018619245383888483
0.00017984717851504683
0.0001866321254055947
0.00018002332944888622
0.00018738639482762665
0.00018000009004026651
0.0001876790774986148
0.00017989480693358928
0.00018806595471687615
0.0001804542844183743
0.00018775524222292006
0.00018050710787065327
0.00018803121929522604
0.00018000771524384618
0.0001884927332866937
0.000179968643351458
0.00018806545995175838
0.00018007741891779006
0.00018853440997190773
0.00017988539184443653
0.00018844309670384973
0.00018046543118543923
0.00018864331650547683
0.000179857830516994
0.00018814127543009818
0.0001801694743335247
0.00018653580627869815
0.00018055367399938405
0.00018946775526273996
0.0001823409111239016
0.00018688131240196526
0.0001801145263016224
0.00019034485740121454
0.00018291492597199976
0.00018728486611507833
0.00018056195403914899
0.00019012480333913118
0.0001837423915276304
0.00018710800213739276
0.00018078761058859527
0.00018454197561368346
0.00018309973529540002
0.00018918838759418577
0.0001858167815953493
0.00018397418898530304
0.0001828096283134073
0.00019081952632404864
0.0001877346949186176
0.00018395454389974475
0.00018345203716307878
0.00019119936041533947
0.00018912491213995963
0.00018429209012538195
0.00018387405725661665
0.00019196556240785867
0.00019035892910324037
0.00018012241343967617
0.0001805201027309522
0.0001925910619320348
0.00019170407904312015
0.00018090358935296535
0.00018175496370531619
0.00018084656039718539
0.00018300149531569332
0.00018064913456328213
0.0001848497340688482
0.000180250164703466
0.00018488342175260186
0.0001801556791178882
0.00018568649829830974
0.00018068145436700433
0.0001865746162366122
0.0001803548657335341
0.00018679928325582296
0.0001809183886507526
0.00018739265215117484
0.00018090714002028108
0.00018828929751180112
0.0001808864763006568
0.00018772594921756536
0.00018077445565722883
0.00018832302885130048
0.0001802193291950971
0.00018784386338666081
0.0001798279699869454
0.00018751464085653424
0.0001803423947421834
0.00018815590010490268
0.00018049177015200257
0.00018769265443552285
0.000179723632754758
0.00018827200983650982
0.0001801390026230365
0.0001882502983789891
0.00018030827050097287
0.0001887078396975994
0.00018001545686274767
0.00018804955470841378
0.0001798480370780453
0.0001880397612694651
0.0001798668527044356
0.0001886633108370006
0.00017988981562666595
0.00018863628793042153
0.00018021935829892755
0.00018794785137288272
0.00017988859326578677
0.00018845325394067913
0.00018050181097351015
0.00018861884018406272
0.00018002984870690852
0.00018912271480076015
0.00018028686463367194
0.00018853714573197067
0.0001801554608391598
0.0001886834215838462
0.0001804671628633514
0.00018242110672872514
0.0001801314065232873
0.00019003466877620667
0.00018373112834524363
0.00018216329044662416
0.0001799331366783008
0.000192094492376782
0.00018656915926840156
0.00018198444740846753
0.00017961024423129857
0.00019253000209573656
0.00018868657934945077
0.00018188594549428672
0.00018059692229144275
0.0001937647903105244
0.00018975902639795095
0.0001821119076339528
0.0001801079197321087
0.0001922289957292378
0.00019083621737081558
0.00018289205036126077
0.0001813586859498173
0.00017996666429098696
0.00018118982552550733
0.00018290322623215616
0.00018452278163749725
0.00017995742382481694
0.00018350675236433744
0.00018346433353144675
0.00018638026085682213
0.0001802973565645516
0.00018376283696852624
0.00018391331832390279
0.00018816742522176355
0.0001804452040232718
0.00018497242126613855
0.0001837897434597835
0.00018936002743430436
0.00018011280917562544
0.00018564058700576425
0.00018025000463239849
0.00018637444009073079
0.000180219387402758
0.00018654354789759964
0.0001799098972696811
0.0001871207932708785
0.00018017597903963178
0.00018755870405584574
0.00018050370272248983
0.0001878331822808832
0.00018024869496002793
0.00018784815620165318
0.0001802250772016123
0.00018746979185380042
0.00017983440193347633
0.0001877298200270161
0.00018023207667283714
0.00018823688151314855
0.00018063056631945074
0.00018779776291921735
0.0001799894671421498
0.00018811909831129014
0.0001796559226932004
0.00018793073832057416
0.00018005921447183937
0.00018835742957890034
0.00017988221952691674
0.00018838141113519669
0.00017996420501731336
0.0001882331707747653
0.00017979848780669272
0.00018850693595595658
0.00017992089851759374
0.00018828609609045088
0.0001796432479750365
0.0001882816868601367
0.00018012948567047715
0.0001884823723230511
0.0001796742290025577
0.00018848516629077494
0.00018055614782497287
0.00018208910478278995
0.00018028263002634048
0.00019055098528042436
0.00018398402607999742
0.00018243660451844335
0.00018014937813859433
0.0001919212518259883
0.000186718869372271
0.00018207817629445344
0.00017969812324736267
0.00019290484488010406
0.00018810032634064555
0.00018195135635323822
0.00018014163651969284
0.00019324899767525494
0.00018929595535155386
0.0001816087169572711
0.0001797010045265779
0.0001932372833834961
0.0001902715885080397
0.00018191536946687847
0.00017954166105482727
0.0001820177276385948
0.00018062781600747257
0.00018206419190391898
0.00018186922534368932
0.00018147588707506657
0.00018295907648280263
0.00018257486226502806
0.00018335439381189644
0.00018194469157606363
0.0001845459919422865
0.00017966744781006128
0.00018429251213092357
0.00018297231872566044
0.00018621797789819539
0.00018019037088379264
0.0001847115927375853
0.0001831721601774916
0.00018779576930683106
0.0001796488359104842
0.00018538808217272162
0.0001838502212194726
0.00018818625540006906
0.00018054670363198966
0.0001863469515228644
0.00018410132906865329
0.0001888298720587045
0.00018058442219626158
0.00018612209532875568
0.00018397562962491065
0.00018946159980259836
0.00018070546502713114
0.00018596976588014513
0.00018389165052212775
0.00018979984452016652
0.0001802464248612523
0.000186002638656646
0.00018413142242934555
0.00018970028031617403
0.00018002159777097404
0.00018573318084236234
0.00017998738621827215
0.00018640034249983728
0.0001798298762878403
0.00018697784980759025
0.00017952558118849993
0.00018718000501394272
0.00017968207248486578
0.0001870191772468388
0.0001796577707864344
0.0001873279979918152
0.00017991659115068614
0.00018770620226860046
0.00017946890147868544
0.0001876198803074658
0.00018005880701821297
0.00018086873751599342
0.00017971702618524432
0.00018980811000801623
0.00018353707855567336
0.00018199953774455935
0.00017974653746932745
0.00019136449554935098
0.00018629957048688084
0.0001817248557927087
0.0001800783647922799
0.00019241750123910606
0.00018807416199706495
0.00018217257456853986
0.00018013779481407255
0.0001927061239257455
0.00018911610823124647
0.00018188108515460044
0.00017952348571270704
0.0001937274937517941
0.00019084000086877495
0.00018179892504122108
0.00018052422092296183
0.00018236433970741928
0.00018124045163858682
0.000181629293365404
0.0001823265920393169
0.0001820207544369623
0.00018327179714106023
0.00018187719979323447
0.0001839024480432272
0.00018187888781540096
0.00018389779143035412
0.00018135408754460514
0.00018417593673802912
0.0001822426711441949
0.0001845317892730236
0.00018174991419073194
0.00018475014076102525
0.00018158859165851027
0.00018484381143935025
0.00018122313485946506
0.00018485874170437455
0.00018169046961702406
0.00018565860227681696
0.00018122534675057977
0.00018572734552435577
0.00018178806931246072
0.00018586755322758108
0.00018140974862035364
0.00018575473222881556
0.00018167674716096371
0.00018578094022814184
0.00018136372091248631
0.0001857737806858495
0.00018175700097344816
0.00018582222401164472
0.00018133879348170012
0.00018554125563241541
0.0001813904964365065
0.00018606564844958484
0.00018181436462327838
0.00018564698984846473
0.00018138973973691463
0.00018602737691253424
0.00017954786017071456
0.00018610699044074863
0.00018257070041727275
0.0001876929309219122
0.0001792005932657048
0.00018579537572804838
0.00018296274356544018
0.00018808302411343902
0.00017929161549545825
0.00018607186211738735
0.00018296876805834472
0.000189002079423517
0.00017960724653676152
0.00018595749861560762
0.0001836466253735125
0.00018928226199932396
0.00017921539256349206
0.000179487353307195
0.00018363370327278972
0.00019157506176270545
0.00018349876336287707
0.0001800870813895017
0.000180086208274588
0.00018983085465151817
0.00018546779756434262
0.00018010594067163765
0.00017984368605539203
0.0001910834398586303
0.00018778526282403618
0.00018105693743564188
0.00017936796939466149
0.00019228446763008833
0.00018912616360466927
0.0001807796215871349
0.0001796021533664316
0.0001933032035594806
0.0001894697779789567
0.00018154687131755054
0.00017978460527956486
0.00018174051365349442
0.00018084197654388845
0.0001814362476579845
0.00018185398948844522
0.00018198046018369496
0.00018262656521983445
0.00018133068806491792
0.00018358796660322696
0.0001819935132516548
0.00018365839787293226
0.00018142425687983632
0.0001844889484345913
0.0001815692230593413
0.00018449220806360245
0.00018177038873545825
0.00018477569392416626
0.00018153246492147446
0.00018483349413145334
0.00018129027739632875
0.00018536743300501257
0.0001819451863411814
0.00018513354007154703
0.00018121080938726664
0.00018505437765270472
0.0001812778937164694
0.0001853841677075252
0.00018204317893832922
0.00018585080397315323
0.0001819182507460937
0.00018561449542175978
0.00018123246263712645
0.00018554623238742352
0.00018160456966143101
0.00018519297009333968
0.0001810465764719993
0.0001854810689110309
0.0001813872077036649
0.00018534643459133804
0.00018168377573601902
0.00018517381977289915
0.00018142416956834495
0.00018517993157729506
0.0001814922143239528
0.00018572297994978726
0.0001815181167330593
0.00018561935576144606
0.00018184965301770717
0.00018556449504103512
0.00018172826094087213
0.0001860332558862865
0.00018174901197198778
0.0001857246388681233
0.00018162312335334718
0.00018539420852903277
0.00018123384506907314
0.0001858128816820681
0.00017914599447976798
0.00017940766701940447
0.00018247832485940307
0.00018914349493570626
0.00018322018149774522
0.00017955130897462368
0.00018267138511873782
0.0001914723834488541
0.0001859380427049473
0.00017965123697649688
0.00018278666539117694
0.00019292811339255422
0.00018777247169055045
0.00017902946274261922
0.00018286560953129083
0.00019398349104449153
0.0001888854894787073
0.00017905791173689067
0.0001834173162933439
0.00019452141714282334
0.000190061517059803
0.0001791653921827674
0.00017907678557094187
0.00017998625116888434
0.00018065405311062932
0.0001795876887626946
0.00018152379197999835
0.00018085588817484677
0.0001825606159400195
0.0001801502367015928
0.00018259193166159093
0.0001802390324883163
0.00018344441195949912
0.0001806137734092772
0.00018374156206846237
0.00018042366718873382
0.00018390652257949114
0.0001811447145882994
0.00018430978525429964
0.00018105005437973887
0.0001844200014602393
0.0001809567038435489
0.0001847421663114801
0.0001810302201192826
0.00018488104979041964
0.00018102978356182575
0.00018483976600691676
0.00018126310897059739
0.00018489315698388964
0.0001809384993975982
0.00018512850510887802
0.0001810555550036952
0.00018522122991271317
0.0001807585940696299
0.00018543246551416814
0.00018105850904248655
0.00018513220129534602
0.00018094226834364235
0.00018535254639573395
0.00018109474331140518
0.00018507536151446402
0.00018107432697433978
0.00018540039309300482
0.0001814136776374653
0.00018569486564956605
0.00018097578140441328
0.0001852232526289299
0.00018109960365109146
0.0001856527233030647
0.0001814288116293028
0.00018557878502178937
0.00018087758508045226
0.00018512147653382272
0.00018096416897606105
0.0001855131413321942
0.00018134272249881178
0.0001850572880357504
0.0001808330707717687
0.0001852282730396837
0.00018119308515451849
0.0001853862777352333
0.0001810226822271943
0.00018509702931623906
0.0001813764392863959
0.00018539318989496678
0.00018099216686096042
0.00018520312733016908
0.00018152329721488059
0.00018592782726045698
0.00018083181930705905
0.0001853705762187019
0.00018148517119698226
0.00017884070985019207
0.00018114673730451614
0.0001876438473118469
0.00018318829825147986
0.0001793606352293864
0.0001821899932110682
0.0001908774283947423
0.00018639951304066926
0.0001793445844668895
0.00018345053831581026
0.00019294864614494145
0.00018768856534734368
0.00017928295710589737
0.0001828942185966298
0.00019408695516176522
0.00018875599198509008
0.0001790272508515045
0.00017912546172738075
0.00019104703096672893
0.0001888908154796809
0.0001804272033041343
0.00017947926244232804
0.00019163574324920774
0.00018932303646579385
0.00018032621301244944
0.0001786274806363508
0.00019207436707802117
0.00019001842883881181
0.00018035424000117928
0.00017953244969248772
0.0001811085967347026
0.000180372764589265
0.0001811238325899467
0.0001820513280108571
0.00018142427143175155
0.00018218350305687636
0.000181017501745373
0.00018330228340346366
0.00018144880596082658
0.00018360718968324363
0.00018128201190847903
0.00018368732708040625
0.0001809348468668759
0.00018385429575573653
0.00018121901666745543
0.0001837880990933627
0.00018084880139213055
0.00018462305888533592
0.0001813602284528315
0.0001842715428210795
0.00018071320664603263
0.0001849957916419953
0.00018123254994861782
0.00018465360335540026
0.00018090088269673288
0.00018483592430129647
0.00018141510372515768
0.00018469066708348691
0.0001809933310141787
0.00018499483121559024
0.00018093817925546318
0.0001847518142312765
0.00018090245430357754
0.0001850740663940087
0.0001811781694414094
0.00018481214647181332
0.00018101726891472936
0.00018565660866443068
0.00018153693235944957
0.00018522121536079794
0.00018114075646735728
0.00018513386021368206
0.00018144605564884841
0.00018489568901713938
0.00017895334167405963
0.0001855369337135926
0.00018186563102062792
0.0001864823279902339
0.00017874836339615285
0.00018482476298231632
0.00018199013720732182
0.00018742095562629402
0.00017921405378729105
0.0001851928245741874
0.00018240920326206833
0.00018803593411576003
0.00017878960352391005
0.0001853334833867848
0.00018276908667758107
0.00018243359227199107
0.00017923212726600468
0.00018759811064228415
0.0001870123960543424
0.000182476855115965
0.00017863267567008734
0.00018904090393334627
0.0001862249046098441
0.00017984498117584735
0.00017915587523020804
0.00019038678146898746
0.00018727498536463827
0.0001802697079256177
0.00017953620408661664
0.00019172069733031094
0.00018883276788983494
0.00018024910241365433
0.0001791429822333157
0.00019253329082857817
0.00018963118782266974
0.0001807546941563487
0.00017912234761752188
0.00019301925203762949
0.0001898241462185979
0.00018033776723314077
0.0001787808141671121
0.0001807838270906359
0.00018024424207396805
0.00018107888172380626
0.00018093871767632663
0.00018086664204020053
0.0001816886360757053
0.0001807453081710264
0.0001828318927437067
0.0001806212676456198
0.000183181487955153
0.00018086233467329293
0.00018349022138863802
0.0001814025454223156
0.0001837978488765657
0.00018098788859788328
0.00018400144472252578
0.0001807263761293143
0.00018476590048521757
0.00018131037359125912
0.00018457007536198944
0.0001811367110349238
0.0001848803658504039
0.00018080587324220687
0.00018505987827666104
0.0001816283620428294
0.00018510542577132583
0.00018100294983014464
0.00018526180065236986
0.000181104289367795
0.00018534829723648727
0.00018094756524078548
0.00018492518574930727
0.00018085869669448584
0.00018539346638135612
0.00018090388039126992
0.0001848902174970135
0.00018074702529702336
0.00018480594735592604
0.0001804929634090513
0.00018496332631912082
0.0001805430365493521
0.00018477106641512364
0.0001810483227018267
0.00018487083434592932
0.00018056810949929059
0.00018477886624168605
0.00018068842473439872
0.00018510621157474816
0.00018122747133020312
0.00018535823619458824
0.00017856874910648912
0.00018533365800976753
0.00018192701099906117
0.00018719561921898276
0.00017890222079586238
0.00018498714780434966
0.0001820087491068989
0.0001878875627880916
0.0001786616921890527
0.0001851488050306216
0.00018254888709634542
0.0001813627895899117
0.00017868322902359068
0.00018732059106696397
0.00018695869948714972
0.00018211125279776752
0.0001788271765690297
0.0001891601859824732
0.00018967088544741273
0.00018200532940682024
0.00017863736138679087
0.00018982708570547402
0.00018759327940642834
0.00017957405361812562
0.00017896309145726264
0.0001908789126900956
0.00018847302999347448
0.00017992880020756274
0.00017950507753994316
0.0001917008776217699
0.00018844279111362994
0.0001803494815248996
0.0001787720830179751
0.00019218208035454154
0.00018919038120657206
0.00018067788914777339
0.00017897904035635293
0.0001806301443139091
0.0001799682213459164
0.0001802671467885375
0.0001806824584491551
0.00018091707897838205
0.00018173251010011882
0.00018041595467366278
0.0001821064215619117
0.00018032595107797533
0.00018274103058502078
0.0001811018883017823
0.00018336146604269743
0.0001811642141547054
0.0001839497999753803
0.0001805663778213784
0.00018416743841953576
0.00018110763630829751
0.00018389042816124856
0.00018061662558466196
0.00018416275270283222
0.00018056876433547586
0.0001840728655224666
0.00018076738342642784
0.00018454641394782811
0.00018079462461173534
0.00018467687186785042
0.00018080271547660232
0.0001848148531280458
0.0001812769187381491
0.00018454325618222356
0.0001808942761272192
0.0001850478001870215
0.00018108483345713466
0.00018459964485373348
0.00018053344683721662
0.0001848896499723196
0.00018123877816833556
0.00018496748816687614
0.00018120430468115956
0.00018516977434046566
0.0001788485242286697
0.00018488169007468969
0.00018196279415860772
0.0001866357197286561
0.00017862420645542443
0.00018495327094569802
0.00018226003157906234
0.00018708371499087662
0.00017882529937196523
0.00018476851982995868
0.00018217529577668756
0.00018779073434416205
0.00017852515156846493
0.00017836454208008945
0.00018233057926408947
0.00019073442672379315
0.00018277819617651403
0.00017836035112850368
0.0001828623644541949
0.00019203593546990305
0.00018548745720181614
0.0001788405206752941
0.00017855639453046024
0.00018982827896252275
0.00018689408898353577
0.00017938725068233907
0.0001784979394869879
0.00019102395162917674
0.00018844088481273502
0.0001795771240722388
0.00017850905715022236
0.00019187596626579762
0.00018903038289863616
0.00018000596901401877
0.0001783001935109496
0.00017983955331146717
0.000179730195668526
0.0001805106148822233
0.0001809748646337539
0.00018055053078569472
0.00018131037359125912
0.00018051231745630503
0.0001820662000682205
0.00018057507986668497
0.0001826616789912805
0.00018022904987446964
0.0001833976712077856
0.00018038396956399083
0.00018364064453635365
0.00018053239909932017
0.00018362865375820547
0.0001805770880309865
0.00018410661141388118
0.00018043968884740025
0.0001845515944296494
0.00018099053704645485
0.0001839548203861341
0.00018054812971968204
0.0001843165809987113
0.0001805628271540627
0.00018450211791787297
0.00018088752403855324
0.00018528355576563627
0.00018093378457706422
0.00018435284437146038
0.00018040562281385064
0.00018459193233866245
0.00017864000983536243
0.00018454212113283575
0.0001813373964978382
0.00018623744836077094
0.00017864520486909896
0.00018485124746803194
0.00018170085968449712
0.00018669155542738736
0.0001780080347089097
0.00018460809951648116
0.00018209402333013713
0.0001876406604424119
0.00017835760081652552
0.00018438693950884044
0.0001822246122173965
0.00018776123761199415
0.00017852490418590605
0.00018493414972908795
0.00018214390729553998
0.00018842000281438231
0.0001784796768333763
0.00018447994079906493
0.00017849038704298437
0.00018537254072725773
0.00017865863628685474
0.00018570880638435483
0.00017852694145403802
0.00018561704200692475
0.00017831241711974144
0.00018612295389175415
0.00017922032566275448
0.00018017525144387037
0.000178739515831694
0.00018916191766038537
0.0001835694711189717
0.0001801691687433049
0.00017948583990801126
0.00019055324082728475
0.000185406330274418
0.00018005530000664294
0.00017907451547216624
0.00019178609363734722
0.00018746423302218318
0.00018046412151306868
0.00017878413200378418
0.00019201192480977625
0.00018778821686282754
0.00018054916290566325
0.00017806756659410894
0.00019191569299437106
0.0001894160232041031
0.00018070428632199764
0.00017880387895274907
0.00018074957188218832
0.0001800190657377243
0.00018032119260169566
0.00018034268578048795
0.00018007817561738193
0.00018162497144658118
0.00018050946528092027
0.00018227525288239121
0.00018069293582811952
0.00018271543376613408
0.0001806650252547115
0.00018301683303434402
0.00018102415197063237
0.00018384357099421322
0.00018039564020000398
0.00018371580517850816
0.0001803241320885718
0.0001833940768847242
0.0001802710467018187
0.0001838078023865819
0.00018054914835374802
0.00018368891323916614
0.00018027967598754913
0.0001836505689425394
0.00018011810607276857
0.00018449738854542375
0.00018046391778625548
0.00018397670646663755
0.00018013580120168626
0.00018475374963600188
0.00018081798043567687
0.00018465350149199367
0.00018041289877146482
0.0001849512045737356
0.00018063432071357965
0.00018444588931743056
0.0001805036299629137
0.00018434245430398732
0.000180122020537965
0.00018422884750179946
0.00018027477199211717
0.00018418596300762147
0.00017840720829553902
0.00018462278239894658
0.00018139841267839074
0.00018585313227958977
0.00017857621423900127
0.0001844257058110088
0.00018185435328632593
0.00018716831982601434
0.0001785882341209799
0.00017835883772931993
0.0001820058678276837
0.00018975703278556466
0.00018240475037600845
0.00017795959138311446
0.0001822073827497661
0.0001912932057166472
0.00018510149675421417
0.0001776875724317506
0.0001824126811698079
0.00019265885930508375
0.00018694941536523402
0.0001781813334673643
0.00017874182958621532
0.00018999676103703678
0.0001881195930764079
0.00017890440358314663
0.00017841957742348313
0.0001912681182147935
0.00018886892939917743
0.00017924001440405846
0.0001779133453965187
0.00017929455498233438
0.00017943797865882516
0.00017972319619730115
0.0001804276107577607
0.00017990398919209838
0.0001812818372854963
0.00017969420878216624
0.00018175187869928777
0.00017996189126279205
0.0001824791106628254
0.00018022986478172243
0.0001832580892369151
0.00018055603140965104
0.00018323167751077563
0.00018021200958173722
0.00018363556591793895
0.000180411763722077
0.0001836149749578908
0.00018015439854934812
0.00018415697559248656
0.0001801645994419232
0.000184144577360712
0.00018034981621894985
0.0001839818141888827
0.000180301460204646
0.00018446272588334978
0.00018013262888416648
0.00018438370898365974
0.0001807779335649684
0.0001844164216890931
0.00018054770771414042
0.0001848769752541557
0.00018093650578521192
0.0001849277614383027
0.00018016972171608359
0.0001844054349930957
0.000180538059794344
0.0001847151288529858
0.00018012344662565738
0.00018420457490719855
0.00018033782544080168
0.00018401004490442574
0.0001802223559934646
0.00018439689301885664
0.00018012624059338123
0.00018451790674589574
0.0001802699116524309
0.00018430895579513162
0.000178322137799114
0.00018476168042980134
0.0001807904918678105
0.00018562652985565364
0.0001779935701051727
0.0001849599793786183
0.00018180810729973018
0.00018700238433666527
0.0001780657039489597
0.0001842554338509217
0.00018180276674684137
0.00018766699940897524
0.00017876527272164822
0.00018454162636771798
0.0001823706552386284
0.00018763646949082613
0.00017847064009401947
0.00018455568351782858
0.00018186554370913655
0.00018757804355118424
0.0001781105383997783
0.00018460574210621417
0.00017779902555048466
0.00018463078595232219
0.00017760726041160524
0.0001845431252149865
0.00017776337335817516
0.00018526082567404956
0.00017788453260436654
0.00018577021546661854
0.00017821407527662814
0.00017938193923328072
0.00017800054047256708
0.00018798411474563181
0.00018175126751884818
0.00017961619596462697
0.00017849124560598284
0.00018962312606163323
0.00018507003551349044
0.00017994537483900785
0.0001780121383490041
0.00019114378665108234
0.00018709572032094002
0.00018001023272518069
0.00017827584815677255
0.0001918341004056856
0.0001878477050922811
0.00017998753173742443
0.00017848212155513465
0.00019220012472942472
0.00018916012777481228
0.00018054735846817493
0.0001785326167009771
0.00018033348897006363
0.00017958629177883267
0.00018013862427324057
0.0001803613849915564
0.00018010313215199858
0.00018110363453160971
0.0001801304897526279
0.00018193306459579617
0.00018008335609920323
0.0001824551000026986
0.00018016848480328918
0.00018242419173475355
0.000179916009074077
0.0001832731650210917
0.00018072643433697522
0.00018307630671188235
0.00018004531739279628
0.00018343626288697124
0.00017811493307817727
0.00018349736637901515
0.00018063883180730045
0.0001852596178650856
0.00017796509200707078
0.0001834494323702529
0.0001814831339288503
0.0001866892707766965
0.00017833821766544133
0.00018376106163486838
0.00018097046995535493
0.00018699155771173537
0.00017803510127123445
0.00018397274834569544
0.00018178440222982317
0.00018762124818749726
0.00017835377366282046
0.00018417621322441846
0.00018182903295382857
0.0001875404268503189
0.00017788642435334623
0.0001840211625676602
0.00018201945931650698
0.00018785128486342728
0.0001781670143827796
0.00018419246771372855
0.00017819757340475917
0.00018474730313755572
0.00017827734700404108
0.00018482135783415288
0.00017821681103669107
0.00018542770703788847
0.00017786334501579404
0.00018547975923866034
0.00017756437591742724
0.00018542978796176612
0.000177755078766495
0.0001859537442214787
0.00017783268413040787
0.00018600272596813738
0.00017811132420320064
0.00018600943440105766
0.00017776260210666806
0.0001799008168745786
0.0001778944570105523
0.00018814213399309665
0.0001820795878302306
0.0001801183825591579
0.00017778835899662226
0.0001896185422083363
0.0001844571524998173
0.00017965574807021767
0.0001782043109415099
0.00019063393119722605
0.0001863037614384666
0.00017990726337302476
0.00017782348731998354
0.00019106546824332327
0.00018780215759761631
0.00018001068383455276
0.00017827964620664716
0.00019153059110976756
0.00018787069711834192
0.00018030359933618456
0.0001786143984645605
0.0001798087323550135
0.00017930906324181706
0.0001804992789402604
0.0001810399699024856
0.00018011749489232898
0.0001810211833799258
0.00018024435848928988
0.00018181359337177128
0.0001798548037186265
0.00018206657841801643
0.0001803249033400789
0.00018275502952747047
0.00017999169358517975
0.00018257266492582858
0.000180515693500638
0.0001835530565585941
0.0001778768637450412
0.00018363115668762475
0.0001813681301428005
0.00018543732585385442
0.00017814297461882234
0.00018403414287604392
0.00018216458556707948
0.00018692604498937726
0.00017762783681973815
0.00018375361105427146
0.00018188718240708113
0.00018745751003734767
0.00017760753689799458
0.00018386178999207914
0.00018148095114156604
0.00018744624685496092
0.00017754326108843088
0.00018415262456983328
0.00017768565157894045
0.00018467343761585653
0.00017751578707247972
0.00018484194879420102
0.0001777111174305901
0.00018516977434046566
0.00017774201114661992
0.0001855742884799838
0.0001778033620212227
0.000185238168342039
0.00017746152298059314
0.0001856447197496891
0.0001780462043825537
0.0001858475006883964
0.00017766316886991262
0.00018582347547635436
0.00017816420586314052
0.00018636364256963134
0.00017763275536708534
0.00018599255417939276
0.0001778558362275362
0.00018598127644509077
0.0001773061667336151
0.0001793429983081296
0.00017797450709622353
0.00018824446306098253
0.00018163233471568674
0.00017969727923627943
0.00017746080993674695
0.000189663638593629
0.0001842562051024288
0.00017980660777539015
0.00017781626957003027
0.0001903976226458326
0.00018631236162036657
0.0001799489400582388
0.00017762604693416506
0.0001916182809509337
0.0001875389862107113
0.0001801455218810588
0.0001779329322744161
0.0001918743655551225
0.000188978694495745
0.00018030294449999928
0.00017835294420365244
0.00017995803500525653
0.00017911256873048842
0.00018044831813313067
0.00018036080291494727
0.00017999763076659292
0.00018128074589185417
0.0001807652588468045
0.00018179870676249266
0.0001781964092515409
0.00018215394811704755
0.00018159218598157167
0.0001840682525653392
0.00017814539023675025
0.00018311035819351673
0.00018155324505642056
0.00018598936730995774
0.00017816924082580954
0.00018295242625754327
0.00018183491192758083
0.0001869289844762534
0.00017826459952630103
0.00018325414566788822
0.0001816045114537701
0.00018717687635216862
0.00017787730030249804
0.00018354337953496724
0.00017780231428332627
0.00018428351904731244
0.00017758799367584288
0.00018419951084069908
0.00017750578990671784
0.0001852036511991173
0.0001781335740815848
0.0001851761480793357
0.00017781966016627848
0.00018516505951993167
0.0001775360869942233
0.0001850145636126399
0.00017748205573298037
0.00018532018293626606
0.00017766133532859385
0.00018557117437012494
0.00017730618128553033
0.00018586040823720396
0.0001777864817995578
0.00018573401030153036
0.00017750302504282445
0.00018622966308612376
0.00017774070147424936
0.0001856466114986688
0.0001773547410266474
0.0001796271390048787
0.0001778275182005018
0.00018795940559357405
0.0001816128205973655
0.00017983821453526616
0.00017784186638891697
0.00018939012079499662
0.00018451636424288154
0.00017976330127567053
0.00017742508498486131
0.00019037578022107482
0.0001862338394857943
0.00017969461623579264
0.00017768153338693082
0.00019079075718764216
0.00018709069991018623
0.00017988350009545684
0.00017771098646335304
0.00019143866666126996
0.0001885158708319068
0.00017979825497604907
0.00017799227498471737
0.00017968665633816272
0.00017853331519290805
0.00018013198859989643
0.00018013280350714922
0.00017747348465491086
0.00018066531629301608
0.000180507282493636
0.00018295153859071434
0.00017753097927197814
0.00018178056052420288
0.00018113078840542585
0.00018472946248948574
0.00017719363677315414
0.00018271611770614982
0.00018155734869651496
0.00018637004541233182
0.00017777271568775177
0.0001828345557441935
0.00018208674737252295
0.00018709912546910346
0.0001779549493221566
0.0001833862334024161
0.00018200557678937912
0.00018733867909759283
0.00017770196427591145
0.00018347411241848022
0.00017804648086894304
0.00018443491717334837
0.00017779224435798824
0.00018420469132252038
0.00017794518498703837
0.00018485444888938218
0.0001773355033947155
0.00018459810235071927
0.0001773684925865382
0.00018485577311366796
0.00017749291146174073
0.00018516561249271035
0.00017771523562259972
0.00018540052406024188
0.00017756652960088104
0.00018553234986029565
0.00017755771114025265
0.00018592303968034685
0.0001776597637217492
0.00018612141138873994
0.0001776503777364269
0.00018575278227217495
0.00017769138503354043
0.00018597689631860703
0.00017745853983797133
0.00018586924124974757
0.00017737175221554935
0.00018602475756779313
0.00017777091125026345
0.0001859014155343175
0.00017711057444103062
0.00018589147657621652
0.0001777718134690076
0.00018584508507046849
0.00017733473214320838
0.00018550947424955666
0.00017776089953258634
0.00018581049516797066
0.00017692218534648418
0.00018583345809020102
0.00017761859635356814
0.00018600336625240743
0.00017752955318428576
0.00018612747953739017
0.00017782569921109825
0.00017984979785978794
0.0001772349642124027
0.00018793869821820408
0.00018183700740337372
0.0001797826262190938
0.00017740807379595935
0.00018961605383083224
0.0001846761879278347
0.00017944930004887283
0.00017703959019854665
0.00019063291256316006
0.00018621313211042434
0.00017778153414838016
0.00017771570128388703
0.00019170407904312015
0.00018868630286306143
0.00017778397887013853
0.00017788457626011223
0.0001927783014252782
0.0001900121569633484
0.00017728943203110248
0.00017731034313328564
0.00019318575505167246
0.00019101637008134276
0.00017767801182344556
0.00017760292394086719
0.00018115979037247598
0.00018217918113805354
0.0001777231227606535
0.00018005995661951602
0.0001818091404857114
0.0001840804034145549
0.0001777501602191478
0.00018127777730114758
0.00017788955301512033
0.0001822003978304565
0.0001776489516487345
0.00018292354070581496
0.00017750471306499094
0.00018352354527451098
0.00017782158101908863
0.0001838731113821268
0.00017762584320735186
0.00018444281886331737
0.0001773532567312941
0.00018449063645675778
0.0001774812990333885
0.00018510196241550148
0.00017782296345103532
0.00018526066560298204
0.0001778804580681026
0.00018553438712842762


==> graphs/Model_v1_norm3_losses.txt <==
0.00019535140017978847
0.0002461341500747949
0.0002055804361589253
0.000249975360929966
0.00023820428759790957
0.00019187579164281487
0.00019478864851407707
0.000191054044989869
0.0001943843235494569
0.00018880460993386805
0.00019417222938500345
0.00018508826906327158
0.00019044970395043492
0.00018497556447982788
0.00019396776042412966
0.00018355410429649055
0.0001906363759189844
0.00018226512474939227
0.00019130264990963042
0.00018199454643763602
0.0001892698201118037
0.0001818186283344403
0.00019118926138617098
0.0001822032209020108
0.00018990287207998335
0.00018128554802387953
0.00019021118350792676
0.0001811174734029919
0.00018857837130781263
0.00018019384879153222
0.00018915461259894073
0.00018049038772005588
0.00018862100841943175
0.00017970353655982763
0.00018889681086875498
0.00017978619143832475
0.00018777200602926314
0.0001797977602109313
0.00018867116887122393
0.0001803437917260453
0.00018806979642249644
0.00017934419156517833
0.00018847391766030341
0.00017970371118281037
0.00018753623589873314
0.0001793575647752732
0.0001884103548945859
0.00017952801135834306
0.000187015684787184
0.00017855751502793282
0.00018805774743668735
0.0001790351525414735
0.00018667231779545546
0.00017849380674306303
0.0001877541799331084
0.00017941085388883948
0.0001872560242190957
0.00017867449787445366
0.00018762679246719927
0.00017862700042314827
0.0001868558902060613
0.00017875208868645132
0.00018756672216113657
0.00017927965382114053
0.00018735132471192628
0.00017840045620687306
0.00018742917745839804
0.00017869877046905458
0.0001802976621547714
0.00017885593115352094
0.00019003328634425998
0.00018329160229768604
0.00018051265215035528
0.0001782016479410231
0.0001909905404318124
0.00018588631064631045
0.0001803514314815402
0.00017890492745209485
0.00019228515157010406
0.00018761094543151557
0.00018060376169160008
0.00017834028403740376
0.00019016735313925892
0.00018849491607397795
0.00018058466957882047
0.0001799158490030095
0.00019075805903412402
0.00018949908553622663
0.0001816312433220446
0.00018065412587020546
0.00017842365195974708
0.00017988479521591216
0.00018178466416429728
0.0001838987082010135
0.00017908457084558904
0.00018213028670288622
0.0001821947516873479
0.00018521906167734414
0.00017902492254506797
0.00018294750771019608
0.0001820399920688942
0.00018656966858543456
0.00017933671188075095
0.0001840506592998281
0.00017793315055314451
0.0001836386218201369
0.00017899583326652646
0.0001850912522058934
0.00017767422832548618
0.00018523161998018622
0.00017908737936522812
0.00018570265092421323
0.00017796321481000632
0.00018543127225711942
0.00017841800581663847
0.00018579457537271082
0.00017787437536753714
0.0001859840122051537
0.00017878820654004812
0.0001863689540186897
0.00017780979396775365
0.00018565275240689516
0.00017819921777117997
0.0001862024946603924
0.0001779133453965187
0.00018668097618501633
0.00017860686057247221
0.00018717776401899755
0.00017826573457568884
0.00018635991727933288
0.00017830237629823387
0.00018671274301595986
0.00017836192273534834
0.0001868495310191065
0.00017911105533130467
0.00018691789591684937
0.00017839203064795583
0.00018681149231269956
0.00017825281247496605
0.00018702908710110933
0.00017798529006540775
0.00018664152594283223
0.00017905334243550897
0.0001868443505372852
0.00017802616639528424
0.00018658788758330047
0.00017867090355139226
0.00018667643598746508
0.0001778135192580521
0.00018662292859517038
0.00017870079318527132
0.00018760727834887803
0.00017792140715755522
0.00018634753359947354
0.00017836701590567827
0.00018078935681842268
0.00017733908316586167
0.0001891624415293336
0.00018280984659213573
0.00018102930334862322
0.0001778534206096083
0.0001901920622913167
0.0001853988360380754
0.00018069168436340988
0.00017743701755534858
0.00019123991660308093
0.000187326455488801
0.00018122914480045438
0.00017832439334597439
0.00019177215290255845
0.00018791327602230012
0.00018059182912111282
0.00017789233243092895
0.00019250820332672447
0.00018917146371677518
0.0001804693602025509
0.00017801181820686907
0.00017985461454372853
0.00017928984016180038
0.00018047493358608335
0.00017952817142941058
0.00018057023407891393
0.00018194537551607937
0.0001804962521418929
0.000181709518074058
0.00018023603479377925
0.0001824239589041099
0.0001804239145712927
0.00018213149451185018
0.00018056994304060936
0.00018342089606449008
0.00017865166591946036
0.00018281402299180627
0.00018061524315271527
0.00018518659635446966
0.00017860509979072958
0.00018343304691370577
0.00018166465451940894
0.00018650852143764496
0.00017886485147755593
0.00018418395484331995
0.00018193357391282916
0.00018728061695583165
0.00017818380729295313
0.00018361597904004157
0.00018201733473688364
0.0001878892508102581
0.00017866956477519125
0.00018398906104266644
0.0001816236472222954
0.00018763176922220737
0.00017830768774729222
0.00018352804181631655
0.0001781967148417607
0.00018571203690953553
0.00017887364083435386
0.00018469033238943666
0.00017792834842111915
0.00018607037782203406
0.00017857424973044544
0.00018487180932424963
0.00017829923308454454
0.00018642899522092193
0.00017859380750451237
0.00018538348376750946
0.00017758090689312667
0.0001866483362391591
0.0001781667087925598
0.00018505900516174734
0.0001777162979124114
0.0001866602397058159
0.0001781893806764856
0.0001855124137364328
0.00017746255616657436
0.0001863922516349703
0.00017795083113014698
0.00018600228941068053
0.0001782198523869738
0.00018677923071663827
0.00017843418754637241
0.0001862829813035205
0.0001779329322744161
0.00018644171359483153
0.00017785560339689255
0.00018617752357386053
0.00017836104962043464
0.00018693439778871834
0.0001781786122592166
0.00017987808678299189
0.00017781781207304448
0.00018884848395828158
0.00018233651644550264
0.00017952854977920651
0.00017789177945815027
0.00019063809304498136
0.00018511734378989786
0.0001799226156435907
0.0001776253484422341
0.0001911254075821489
0.00018693246238399297
0.00017951175686903298
0.00017813041631598026
0.00019189115846529603
0.00018794067727867514
0.00017974124057218432
0.0001773307885741815
0.00019197733490727842
0.0001883638178696856
0.00017947028391063213
0.00017814012244343758
0.00018056856060866266
0.00017974470392800868
0.00017986627062782645
0.00017970718909054995
0.00018000154523178935
0.00018106076458934695
0.00017948808090295643
0.00018180951883550733
0.00018076878041028976
0.00018245787941850722
0.0001793902920326218
0.00018218212062492967
0.00018002510478254408
0.00018313381588086486
0.000179611801286228
0.0001829442917369306
0.00018068990902975202
0.0001838457683334127
0.00017957689124159515
0.0001834689755924046
0.00018066544726025313
0.00018426566384732723
0.00017765675147529691
0.00018372907652519643
0.00018150091636925936
0.00018562146578915417
0.00017753524298314005
0.00018378428649157286
0.00018160456966143101
0.00018681726942304522
0.00017771155398804694
0.00018410776101518422
0.0001819450844777748
0.00018718134379014373
0.00017757172463461757
0.00018359004752710462
0.00018163982895202935
0.0001872610009741038
0.0001777487777872011
0.0001840558834373951
0.00018218651530332863
0.00018749226001091301
0.0001776066783349961
0.0001838445896282792
0.00017785139789339155
0.00018487648048903793
0.00017755228327587247
0.0001845633814809844
0.00017826833936851472
0.00018534573609940708
0.00017697525618132204
0.00018475635442882776
0.00017802485672291368
0.0001857372553786263
0.00017736878362484276
0.0001855286245699972
0.00017809169366955757
0.00018592344713397324
0.000177283029188402
0.00018528016516938806
0.00017807164113037288
0.00018619929323904216
0.0001774746342562139
0.00017965931328944862
0.00017807702533900738
0.0001883799850475043
0.00018105588969774544
0.00017969668260775506
0.0001784870692063123
0.0001899976487038657
0.00018339732196182013
0.00017904384003486484
0.0001779144222382456
0.000190815408132039
0.00018519668083172292
0.00017945670697372407
0.0001781157188815996
0.00019174820045009255
0.0001869753614300862
0.00017927761655300856
0.00017801945796236396
0.000191820552572608
0.0001876790774986148
0.00017969416512642056
0.00017845907132141292
0.00018027193436864763
0.00017876725178211927
0.00017983780708163977
0.00018040579743683338
0.00018029219063464552
0.0001808126107789576
0.00017986779857892543
0.0001820333127398044
0.00017977089737541974
0.00018160647596232593
0.00017973770445678383
0.00018268177518621087
0.00017985836893785745
0.00018199211626779288
0.00017996638780459762
0.00018339398957323283
0.00018042005831375718
0.00018277490744367242
0.0001795383868739009
0.00018342508701607585
0.00018015477689914405
0.00018318173533771187
0.00017984799342229962
0.00018380844267085195
0.00018010244821198285
0.00018365346477366984
0.00017950347682926804
0.00018379598623141646
0.00017978355754166842
0.00018327031284570694
0.00017965999722946435
0.00018420108244754374
0.0001801899925339967
0.0001834111026255414
0.00017985713202506304
0.00018409207405056804
0.00017976817616727203
0.00018330413149669766
0.0001797011645976454
0.0001844220532802865
0.0001804394123610109
0.0001834136201068759
0.00017924267740454525
0.0001840778422774747
0.0001778126897988841
0.00018320805975235999
0.00018024003657046705
0.0001860236079664901
0.0001780135789886117
0.0001839541655499488
0.0001805031788535416
0.00018586903752293438
0.0001772202958818525
0.0001829248940339312
0.00018155056750401855
0.00018693189485929906
0.0001784357154974714
0.00018378595996182412
0.00018115068087354302
0.00018721382366493344
0.00017768109682947397
0.00018300447845831513
0.0001818857854232192
0.00018800812540575862
0.00017811026191338897
0.00017724899225868285
0.00017701870820019394
0.0001863498182501644
0.00018181235645897686
0.00017728701641317457
0.00017771586135495454
0.0001888150436570868
0.00018470079521648586
0.00017811940051615238
0.0001765667402651161
0.00018964600167237222
0.00018581468611955643
0.00017831023433245718
0.0001773339754436165
0.00019131221051793545
0.0001879137707874179
0.0001790124806575477
0.00017716684669721872
0.00019102648366242647
0.00018821461708284914
0.00017843168461695313
0.00017768697580322623
0.0001798977464204654
0.00017914798809215426
0.00017904085689224303
0.00017920101527124643
0.00017931804177351296
0.00018039192946162075
0.0001784967607818544
0.00018097730935551226
0.00017977454990614206
0.00018165112123824656
0.00017869533621706069
0.0001813650014810264
0.00017936699441634119
0.0001825780636863783
0.0001787902438081801
0.0001826388470362872
0.0001803360355552286
0.00018353428458794951
0.00017897678480949253
0.00018215550517197698
0.0001795865100575611
0.00018286987324245274
0.00017861681408248842
0.00018327661382500082
0.00017979813856072724
0.00018379073299001902
0.00017935794312506914
0.00018279145297128707
0.00017931393813341856
0.00018331396859139204
0.0001783081388566643
0.00018306831771042198
0.0001795286952983588
0.0001835781877161935
0.00017914397176355124
0.00018340458336751908
0.00017948645108845085
0.00018313550390303135
0.00017910909082274884
0.00018376026127953082
0.00017760800255928189
0.00018399403779767454
0.00018031398940365762
0.00018437221297062933
0.00017713906709104776
0.00018330954480916262
0.00017990799096878618
0.00018637426546774805
0.00017805639072321355
0.00018363029812462628
0.00018052603991236538
0.00018624748918227851
0.0001775568089215085
0.0001772583491401747
0.00018046877812594175
0.00018938397988677025
0.00018245403771288693
0.00017800580826587975
0.00018094098777510226
0.00019051226263400167
0.0001844540238380432
0.00017692864639684558
0.00017684718477539718
0.00018832884961739182
0.00018564249330665916
0.00017779436893761158
0.00017682340694591403
0.00018926560005638748
0.0001866551028797403
0.000177960071596317
0.00017700274474918842
0.0001904265081975609
0.00018755281053017825
0.00017859779472928494
0.00017706560902297497
0.00017848462448455393
0.0001782364706741646
0.00017822399968281388
0.00017899161321111023
0.00017842957458924502
0.00018007778271567076
0.00017879571532830596
0.0001803844643291086
0.00017865441623143852
0.00018096805433742702
0.00017889172886498272
0.00018134512356482446
0.00017886143177747726
0.00018182497296947986
0.0001788950467016548
0.0001821252517402172
0.00017888646107167006
0.00018197527970187366
0.0001788401568774134
0.00018233618175145239
0.00017905292042996734
0.0001826042716857046
0.00017904205014929175
0.0001826976949814707
0.00017847756680566818
0.00018296731286682189
0.0001792110997484997
0.00018253539747092873
0.00017887954891193658
0.0001830272958613932
0.00017913070041686296
0.00018252023437526077
0.00017856480553746223
0.0001831597910495475
0.00017885814304463565
0.0001828262466005981
0.00017885249690152705
0.00018309487495571375
0.00017880515952128917
0.00018282838573213667
0.00017927124281413853
0.00018325075507164001
0.00017899989325087517
0.00018319609807804227
0.00017926422879099846
0.0001832677808124572
0.00017894073971547186
0.00018312479369342327
0.00017887666763272136
0.00018314921180717647
0.00017923489212989807
0.00018285760597791523
0.00017927272710949183
0.0001838281750679016
0.00017939448298420757
0.0001831543631851673
0.0001788833033060655
0.00018336912035010755
0.00017916121578309685
0.00018304260447621346
0.00017907965229824185
0.00017675884009804577
0.0001789912348613143
0.00018523518519941717
0.0001829963584896177
0.00017701240722090006
0.00017902234685607255
0.00018656616157386452
0.00018591317348182201
0.0001770815288182348
0.00017917464720085263
0.00018762062245514244
0.00018734489276539534
0.0001771865354385227
0.00017932167975232005
0.00018815332441590726
0.00018587564409244806
0.00017666394705884159
0.0001794505660654977
0.00018990252283401787
0.00018694688333198428
0.00017688595107756555
0.00018050361541099846
0.0001788214431144297
0.00017767457757145166
0.0001768904912751168
0.00018289944273419678
0.00017948674212675542
0.00017995212692767382
0.00017696357099339366
0.00018416906823404133
0.00018003630975726992
0.0001806426007533446
0.00017658330034464598
0.00018563453340902925
0.00017992239736486226
0.00018161561456508934
0.0001769823720678687
0.0001822116901166737
0.00017682953330222517
0.00018192586139775813
0.0001778323348844424
0.000182244461029768
0.0001774196425685659
0.0001820277248043567
0.00017801672220230103
0.00018259901844430715
0.00017755146836861968
0.00018243580416310579
0.00017831032164394855
0.00018263579113408923
0.00017781960195861757
0.0001828937529353425
0.0001783852349035442
0.00018315401393920183
0.00017870802548713982
0.00018307221762370318
0.00017855505575425923
0.00018297397764399648
0.00017835194012150168
0.0001828979147830978
0.0001789041270967573
0.00018309918232262135
0.00017886830028146505
0.00018293026369065046
0.00017844935064204037
0.0001824933133320883
0.0001786280336091295
0.00018312173779122531
0.00017855943588074297
0.0001827192900236696
0.00017885190027300268
0.00018282150267623365
0.00017841244698502123
0.00018277661001775414
0.00017842910892795771
0.00018358165107201785
0.0001796566357370466
0.0001776394055923447
0.00017912211478687823
0.00018533578258939087
0.00018355439533479512
0.00017718516755849123
0.0001795225980458781
0.00018770317547023296
0.00018577319860924035
0.00017639086581766605
0.0001789534871932119
0.00018820328114088625
0.0001878006587503478
0.00017685649800114334
0.0001792269613360986
0.00018870797066483647
0.00018908963829744607
0.00017659907462075353
0.0001786182983778417
0.00018848189210984856
0.00018980864842887968
0.00017654616385698318
0.00017831071454565972
0.00017648549692239612
0.00018010732310358435
0.00017685251077637076
0.00017900386592373252
0.00017658446449786425
0.00018261454533785582
0.0001780302554834634
0.0001802528859116137
0.00017694130656309426
0.00018437349353916943
0.0001790138048818335
0.00018186001398134977
0.0001770635280990973
0.00018485145119484514
0.00017989359912462533
0.00018262621597386897
0.0001773390977177769
0.00018575068679638207
0.00017981205019168556
0.0001826061779865995
0.00017717733862809837
0.00018673119484446943
0.00017965388542506844
0.00018205166270490736
0.00017637372366152704
0.00018682025256566703
0.0001805830397643149
0.00018270791042596102
0.00017668612417764962
0.0001828257372835651
0.00017693694098852575
0.00018208927940577269
0.0001776330464053899
0.00018333501066081226
0.0001781342289177701
0.0001828081876737997
0.00017804501112550497
0.0001833682181313634
0.00017847793060354888
0.0001827996748033911
0.00017816411855164915
0.00018283422105014324
0.00017825418035499752
0.00018262588127981871
0.00017814642342273146
0.00018288218416273594
0.00017818417109083384
0.00018270450527779758
0.00017901649698615074
0.0001771799143170938
0.0001787546934792772
0.000185372366104275
0.00018294333131052554
0.0001769710797816515
0.0001793245319277048
0.00018712528981268406
0.0001859174808487296
0.00017722237680573016
0.00017914811905939132
0.00018741469830274582
0.00018782659026328474
0.0001781962055247277
0.0001793852134142071
0.0001877692120615393
0.0001874040171969682
0.00017771159764379263
0.0001799587917048484
0.00018749284208752215
0.0001886513055069372
0.00017869612202048302
0.0001771848910721019
0.00018896060646511614
0.00019138591596856713
0.00017845012189354748
0.0001792083348846063
0.0001781652244972065
0.0001817530719563365
0.00018023794109467417
0.00018025234749075025
0.00017689292144495994
0.00018534889386501163
0.00018034889944829047
0.00018175115110352635
0.0001789335801731795
0.00018457640544511378
0.00018029419879894704
0.00018125708447769284
0.00017684762133285403
0.00018602886120788753
0.00018077799177262932
0.00018187961541116238
0.00017723673954606056
0.00018198387988377362
0.0001773498224793002
0.0001823622442316264
0.0001774723787093535
0.0001820407633204013
0.00017732563719619066
0.00018193645519204438
0.00017768333782441914
0.00018234271556138992
0.00017779745394364
0.00018202827777713537
0.00017782596114557236
0.00018242691294290125
0.00017770082922652364
0.0001828626700444147
0.00017846266564447433
0.00018330436432734132
0.0001786280918167904
0.0001826973893912509
0.0001785027125151828
0.00018322153482586145
0.00017883555847220123
0.00018324668053537607
0.00017838916392065585
0.00018268966232426465
0.00017875083722174168
0.00018254463793709874
0.00017805068637244403
0.00018291242304258049
0.00017854484030976892
0.0001828099339036271
0.00017854747420642525
0.00018294775509275496
0.00017853784083854407
0.00018312605971004814
0.00017851773009169847
0.00018282484961673617
0.00017886978457681835
0.00018286659906152636
0.00017814549210015684
0.00018317584181204438
0.0001786923676263541
0.00018285622354596853
0.00017872886382974684
0.00017613889940548688
0.00017823526286520064
0.0001850056287366897
0.00018301894306205213
0.00017648894572630525
0.00017836521146818995
0.0001861827477114275
0.00018550563254393637
0.00017647971981205046
0.00017820255015976727
0.00018725359404925257
0.00018713503959588706
0.00017679852317087352
0.00017885571287479252
0.00018821332196239382
0.0001883285294752568
0.00017642005695961416
0.0001787483342923224
0.00018908450147137046
0.00018959093722514808
0.00017658800061326474
0.0001788033259799704
0.00017644130275584757
0.00017966056475415826
0.00017672264948487282
0.00018093195103574544
0.00017675365961622447
0.00018147763330489397
0.0001764890184858814
0.00018241032375954092
0.0001764230546541512
0.00018277463095728308
0.0001766624627634883
0.00018097981228493154
0.0001765456545399502
0.00018423268920741975
0.00017843475507106632
0.00018176023149862885
0.00017668696818873286
0.00018524131155572832
0.00017878998187370598
0.00018196649034507573
0.00017649530491326004
0.00018570851534605026
0.00017980727716349065
0.0001823664060793817
0.00017612159717828035
0.00018605694640427828
0.0001798623998183757
0.00018218823242932558
0.0001764448534231633
0.00018650923448149115
0.0001799390884116292
0.00018233296577818692
0.00017632608069106936
0.00018261831428389996
0.00017710372048895806
0.00018239844939671457
0.0001769518421497196
0.0001830084074754268
0.00017771648708730936
0.00018254957103636116
0.00017770343401934952
0.0001826816296670586
0.00017785602540243417
0.0001829656830523163
0.00017752137500792742
0.00018249990534968674
0.00017794467567000538
0.00018262000230606645
0.00017839105566963553
0.00018242400255985558
0.0001781753817340359
0.00018292399181518704
0.00017852598102763295
0.00018281908705830574
0.00017806063988246024
0.00018271617591381073
0.00017847328854259104
0.00018289466970600188
0.0001788398512871936
0.00018267960695084184
0.000178545800736174
0.00018336270295549184
0.00017838642816059291
0.00018264373647980392
0.00017906406719703227
0.00017673539696261287
0.00017884591943584383
0.00018527412612456828
0.00018362428818363696
0.00017652535461820662
0.0001784407504601404
0.0001867477549239993
0.0001862450153566897
0.00017664008191786706
0.00017821550136432052
0.0001872600696515292
0.00018722628010436893
0.00017634363030083477
0.00017842497618403286
0.00018792200717143714
0.00018873842782340944
0.0001759242732077837
0.00017887819558382034
0.00017689484229777008
0.00017753677093423903
0.00017715994908940047
0.0001814691349864006
0.00017741858027875423
0.00018038069538306445
0.00017752079293131828
0.00018376359366811812
0.00017959714750759304
0.00018137106962967664
0.00017771616694517434
0.0001864145160652697
0.00018004275625571609
0.00018198313773609698
0.00017747280071489513
0.00018226372776553035
0.00017644540639594197
0.00018224137602373958
0.00017791640129871666
0.00018211876158602536
0.00017773853323888034
0.00018308065773453563
0.00017774166190065444
0.00018336436187382787
0.00017904245760291815
0.00018267796258442104
0.00017803306400310248
0.00018347274453844875
0.00017856799240689725
0.00018366079893894494
0.00017907719302456826
0.00018231714784633368
0.00017871538875624537
0.0001827213418437168
0.00017791823484003544
0.00018249484128318727
0.00017833884339779615
0.00017600196588318795
0.00017821257642935961
0.00018540355085860938
0.00018287832790520042
0.00017650632071308792
0.0001788096851669252
0.00018631533021107316
0.0001856792951002717
0.0001774548290995881
0.00017877879145089537
0.00018795033975038677
0.00018826598534360528
0.0001763368200045079
0.00017916422802954912
0.00018911718507297337
0.0001872791035566479
0.0001767917856341228
0.00018035346874967217
0.0001780744205461815
0.00017758973990567029
0.00017681464669294655
0.00018275964248459786
0.0001794056297512725
0.00017995203961618245
0.00017633341485634446
0.00018402698333375156
0.0001795928692445159
0.0001808599045034498
0.00017621592269279063
0.00018484647443983704
0.00017957933596335351
0.00018163207278121263
0.00017600454157218337
0.0001849239197326824
0.00017967249732464552
0.00018165615620091558
0.00017645073239691556
0.0001819814497139305
0.00017680808377917856
0.00018184309010393918
0.00017703184857964516
0.0001823634811444208
0.00017716901493258774
0.00018276021000929177
0.00017796008614823222
0.0001825090730562806
0.00017763926007319242
0.0001826074585551396
0.00017784435476642102
0.00018199678743258119
0.00017778774781618267
0.00018257295596413314
0.0001781804021447897
0.00018211947462987155
0.0001782127801561728
0.00018266981351189315
0.00017855441546998918
0.00018274763715453446
0.0001782697654562071
0.00018252980953548104
0.0001784333580872044
0.00018293138418812305
0.00017842896340880543
0.00018256358453072608
0.00017777060566004366
0.00018267615814693272
0.00017818516062106937
0.00018213711155112833
0.0001782900362741202
0.00018232678121421486
0.00017815909814089537
0.0001822480553528294
0.0001780657476047054
0.00018218276090919971
0.00017821229994297028
0.0001824902428779751
0.00017872307216748595
0.00018230211571790278
0.0001780338498065248
0.00018216492026112974
0.00017829949501901865
0.0001829087850637734
0.00017914242926053703
0.00017603424203116447
0.00017824558017309755
0.00018535228446125984
0.00018062528397422284
0.0001763844775268808
0.0001798870653146878
0.000187727200682275
0.000182507632416673
0.00017666368512436748
0.00017919378296937793
0.00018931692466139793
0.00018457823898643255
0.00017630765796639025
0.00018038973212242126
0.00019097918993793428
0.00018596845620777458
0.000175962079083547
0.00018054294923786074
0.00019213487394154072
0.00018738082144409418
0.00017673539696261287
0.00018024981545750052
0.0001797795994207263
0.00017785379895940423
0.00017683935584500432
0.0001790210953913629
0.00017674322589300573
0.0001790679816622287
0.0001770601811585948
0.00018019406707026064
0.00017687678337097168
0.0001807623339118436
0.00017793430015444756
0.0001811507681850344
0.00017736568406689912
0.00018126620852854103
0.00017766476958058774
0.00018160791660193354
0.00017871496675070375
0.00018179012113250792
0.00017811467114370316
0.00018217004253529012
0.0001781859900802374
0.0001825769286369905
0.00017826131079345942
0.00018198898760601878
0.0001783933403203264
0.00018229139095637947
0.00017778501205611974
0.0001823119819164276
0.00017815550381783396
0.00018215150339528918
0.0001784456690074876
0.00018230415298603475
0.00017815546016208827
0.00018283349345438182
0.00017855290207080543
0.00018291272863280028
0.00017872333410196006
0.00018247820844408125
0.00017845732509158552
0.00018303297110833228
0.00017859293438959867
0.00018254772294312716
0.0001786896027624607
0.00017597345868125558
0.000178128742845729
0.00018524203915148973
0.00018276588525623083
0.00017646001651883125
0.00017830589786171913
0.00018558453302830458
0.00018470155191607773
0.00017630678485147655
0.00017851854499895126
0.00018653145525604486
0.0001862429198808968
0.00017587668844498694
0.00017803416994865984
0.00018728571012616158
0.00018777616787701845
0.00017574208322912455
0.00017819611821323633
0.00018765730783343315
0.0001882897922769189
0.00017573582590557635
0.00017835669859778136
0.00017595810641068965
0.00017943140119314194
0.00017606467008590698
0.00018041697330772877
0.00017622383893467486
0.00018120117601938546
0.00017620208382140845
0.00018184396321885288
0.00017660166486166418
0.00018275793991051614
0.00017598048725631088
0.00018317135982215405
0.00017646330525167286
0.00018086777708958834
0.00017644918989390135
0.00018417154205963016
0.00017794461746234447
0.0001816028670873493
0.00017626149929128587
0.00018473246018402278
0.00017863596440292895
0.00018200099293608218
0.00017617669072933495
0.00018557094153948128
0.00017915329954121262
0.00018164509674534202
0.00017617657431401312
0.00018607718811836094
0.0001795795833459124
0.00018236295727547258
0.00017580723215360194
0.00018631253624334931
0.00018010054191108793
0.00018243900558445603
0.00017662005848251283
0.00018265467952005565
0.00017622548330109566
0.000182444229722023
0.0001775619894033298
0.00018245552200824022
0.00017723887867759913
0.0001831104891607538
0.00017753914289642125
0.00018222787184640765
0.00017800832574721426
0.00018233712762594223
0.00017770685371942818
0.00018272671150043607
0.00017741545161698014
0.00018249174172524363
0.00017871943418867886
0.00017645199841354042
0.00017915904754772782
0.00018550336244516075
0.0001820485049393028
0.00017689431842882186
0.0001788503723219037
0.0001853535941336304
0.00018419857951812446
0.00017735593428369612
0.0001782670005923137
0.00018770768656395376
0.00018792832270264626
0.00017715284775476903
0.00018060933507513255
0.00017761292110662907
0.0001818039600038901
0.00017839562497101724
0.0001796203141566366
0.00017743503849487752
0.00018379958055447787
0.00017938693054020405
0.00018110986275132746
0.00017739657778292894
0.00018447256297804415
0.0001793828996596858
0.00018198270117864013
0.00017742310592439026
0.00018506290507502854
0.0001796127180568874
0.0001819777098717168
0.0001764926128089428
0.0001864122605184093
0.00018000343698076904
0.00018256762996315956
0.00017749075777828693
0.0001857054594438523
0.00017974614456761628
0.0001826019724830985
0.00017629833018872887
0.00018660520436242223
0.00018017803085967898
0.00018261511286254972
0.00017636330449022353
0.00018612337589729577
0.00017994747031480074
0.00018264632672071457
0.0001761138701112941
0.00018234943854622543
0.0001767486974131316
0.0001828355889301747
0.00017697270959615707
0.0001826271618483588
0.00017722099437378347
0.0001826707157306373
0.00017754625878296793
0.00018276437185704708
0.0001772364048520103
0.0001826858933782205
0.00017829163698479533
0.00018312544852960855
0.00017808259872253984
0.00018256405019201338
0.00017771971761249006
0.00018230066052637994
0.00017777607718016952
0.0001829474640544504
0.00017797973123379052
0.00018238952907267958
0.00017828523414209485
0.000182571544428356
0.0001779480662662536
0.00017637894779909402
0.0001786735374480486
0.00018511009693611413
0.000182057628990151
0.0001758694852469489
0.000178076108568348
0.00018616372835822403
0.00018463944434188306
0.00017609359929338098
0.000178440852323547
0.00018765838467516005
0.00018727061979006976
0.00017624115571379662
0.0001781736791599542
0.0001876060850918293
0.00018797151278704405
0.00017619150457903743
0.00017825784743763506
0.00018785549036692828
0.00018882795120589435
0.0001761343446560204
0.00017785909585654736
0.00017605033644940704
0.00017737261077854782
0.00017634450341574848
0.00018110247037839144
0.000177754060132429
0.00017883864347822964
0.0001759103179210797
0.00018315608031116426
0.00017824218957684934
0.00018000642012339085
0.000176093410118483
0.00018424366135150194
0.00017906974244397134
0.00018135008576791734
0.00017603294691070914
0.00018501264275982976
0.00017941858095582575
0.00018136060680262744
0.0001757785357767716
0.00018588350212667137
0.00017968901374842972
0.00018137801089324057
0.00017618946731090546
0.0001819750905269757
0.0001765286724548787
0.00018199670012108982
0.00017742296040523797
0.00018217461183667183
0.0001777560100890696
0.00018267350969836116
0.0001772246469045058
0.00018232656293548644
0.00017779677000362426
0.00018231055582873523
0.00017805914103519171
0.00018232763977721334
0.00017788371769711375
0.00018238910706713796
0.0001778964651748538
0.0001819272874854505
0.00017785700038075447
0.00018215250747743994
0.0001781738828867674
0.00018275203183293343
0.00017864082474261522
0.0001760692393872887
0.0001783524639904499
0.00018531049136072397
0.00018260328215546906
0.00017617660341784358
0.00017842532542999834
0.0001858933101175353
0.00018434632511343807
0.00017608096823096275
0.00017782898794393986
0.00018685749091673642
0.00018630753038451076
0.00017564668087288737
0.00017846206901594996
0.00018775253556668758
0.0001878846378531307
0.00017609576752875
0.00017825840041041374
0.00018756549980025738
0.00018871936481446028
0.0001758637954480946
0.0001782680192263797
0.00017656134150456637
0.00018029360217042267
0.0001766234781825915
0.000180398827069439
0.0001758899015840143
0.0001812461414374411
0.0001761098246788606
0.00018229028501082212
0.00017631228547543287
0.00018259763601236045
0.00017606808978598565
0.00018261803779751062
0.00017627929628361017
0.00018323287076782435
0.00017578198458068073
0.0001834459399105981
0.00017675949493423104
0.00018411435303278267
0.00017564996960572898
0.00018353154882788658
0.00017639272846281528
0.00018193047435488552
0.00017547387687955052
0.00018455329700373113
0.0001779666927177459
0.00018230019486509264
0.00017613307863939553
0.00018499998259358108
0.00017811101861298084
0.00018231902504339814
0.00017609511269256473
0.00018587565864436328
0.0001791129179764539
0.00018209563859272748
0.00017581845168024302
0.00018628870020620525
0.00017911626491695642
0.00018198872567154467
0.00017591120558790863
0.00018625729717314243
0.00017948744061868638
0.00018248296692036092
0.0001760378945618868
0.0001824827049858868
0.00017641656449995935
0.00018201889179181308
0.00017643909086473286
0.00018243989325128496
0.0001770842936821282
0.00018226727843284607
0.00017697480507194996
0.0001822159974835813
0.00017710082465782762
0.0001820685138227418
0.00017751820269040763
0.0001823680504458025
0.00017755661974661052
0.00018241189536638558
0.0001777361612766981
0.00018181158520746976
0.00017795400344766676
0.0001825931976782158
0.0001776295539457351
0.0001823729689931497
0.00017847360868472606
0.00017585341993253678
0.0001777092693373561
0.00018470521899871528
0.00018265770631842315
0.00017584810848347843
0.00017794774612411857
0.00018622037896420807
0.00018554064445197582
0.0001758899015840143
0.00017773720901459455
0.0001873720611911267
0.0001871222775662318
0.00017618003766983747
0.00017795522580854595
0.0001878996699815616
0.00018823766731657088
0.0001765259657986462
0.00017830471915658563
0.00018762571562547237
0.00018916383851319551
0.00017597990517970175
0.00017810823919717222
0.00017607799964025617
0.00017971328634303063
0.00017583731096237898
0.0001803066406864673
0.00017560106061864644
0.00018060850561596453
0.00017618398123886436
0.00018206887762062252
0.0001761635357979685
0.00018213631119579077
0.00017630982620175928
0.0001808671368053183
0.00017626213957555592
0.00018398762040305883
0.00017779685731511563
0.0001812541449908167
0.00017634427058510482
0.00018514037947170436
0.0001784522901289165
0.00018135897698812187
0.00017598936392460018
0.0001849625987233594
0.00017907316214405
0.00018177321180701256
0.00017570094496477395
0.00018580720643512905
0.00017930830654222518
0.00018194792210124433
0.00017602351726964116
0.00018602395721245557
0.000179464987013489
0.00018215220188722014
0.00017615569231566042
0.00018182882922701538
0.0001765361230354756
0.00018237801850773394
0.00017631817900110036
0.0001822191698011011
0.00017695114365778863
0.00018204144726041704
0.00017736635345499963
0.00018206216918770224
0.00017752050189301372
0.00018237082986161113
0.00017758947797119617
0.00018224434461444616
0.0001780379971023649
0.0001823407073970884
0.0001778926234692335
0.00018241220095660537
0.0001777574943844229
0.0001822412887122482
0.0001781227474566549
0.00018223203369416296
0.0001778170990291983
0.00017579752602614462
0.0001779723825166002
0.0001845268561737612
0.00018250626453664154
0.00017580924031790346
0.00017780938651412725
0.0001859846815932542
0.00018485418695490807
0.000175938694155775
0.00017850918811745942
0.0001865792874014005
0.00018626438395585865
0.00017629518697503954
0.00017824568203650415
0.00018732176977209747
0.00018765813729260117
0.00017606250185053796
0.00017809199925977737
0.00018699899374041706
0.00018731399904936552
0.00017615585238672793
0.00017595948884263635
0.00018724384426604956
0.00018878788978327066
0.0001772999530658126
0.00017563732399139553
0.00018778961384668946
0.0001898330228868872
0.0001779580779839307
0.00017613175441510975
0.00017570663476362824
0.000180817733053118
0.00017867845599539578
0.00017794701852835715
0.00017619357095099986
0.00018316952628083527
0.00017862016102299094
0.00017976290837395936
0.00017686918727122247
0.00018379517132416368
0.00017939641838893294
0.00018119005835615098
0.00017635191034059972
0.0001856405579019338
0.00018070824444293976
0.00018083243048749864
0.00017604355525691062
0.0001819044555304572
0.00017661786114331335
0.0001821874757297337
0.0001777166617102921
0.00018180301412940025
0.00017816518084146082
0.00018281087977811694
0.00017713710258249193
0.00018318189540877938
0.00017899001250043511
0.00017635062977205962
0.0001784591586329043
0.00018645012460183352
0.00018339604139328003
0.000177028588950634
0.00017920573009178042
0.000185581055120565
0.00018383377755526453
0.000177161447936669
0.00017795825260691345
0.00018755409109871835
0.00018734214245341718
0.0001761800522217527
0.00017943195416592062
0.0001775126002030447
0.00017890275921672583
0.0001772925170371309
0.00018017823458649218
0.00017668846703600138
0.00018157433078158647
0.0001764720509527251
0.0001821983023546636
0.00017802172806113958
0.00018137803999707103
0.00017662360914982855
0.00018260626529809088
0.00017589567869435996
0.00018346833530813456
0.00017621388542465866
0.0001832764537539333
0.00017601196304894984
0.00018369569443166256
0.0001763749896781519
0.0001839208125602454
0.00017678878793958575
0.00018183470820076764
0.0001761798484949395
0.00018462006119079888
0.00017775075684767216
0.0001822266640374437
0.0001770716335158795
0.00018593082495499402
0.00017858302453532815
0.0001818770688259974
0.0001756735291564837
0.0001857054012361914
0.00017894319898914546
0.00018143549095839262
0.00017534609651193023
0.00018569902749732137
0.00017875673074740916
0.00018143278430216014
0.00017509654571767896
0.00018549269589129835
0.00017883387045003474
0.0001816886360757053
0.00017526966985315084
0.0001816845324356109
0.00017631359514780343
0.0001820072066038847
0.000176605986780487
0.00018173667194787413
0.00017638228018768132
0.0001819793542381376
0.00017746936646290123
0.0001822305639507249
0.0001770028902683407
0.0001757321588229388
0.0001774347765604034
0.00018405288574285805
0.0001816529838833958
0.00017544213915243745
0.0001771592942532152
0.00018585538782645017
0.0001850089174695313
0.00017540078260935843
0.00017758100875653327
0.00018701372027862817
0.00018660126079339534
0.00017514574574306607
0.0001777202996890992
0.00018792549963109195
0.0001878489856608212
0.00017521149129606783
0.00017758076137397438
0.00018782676488626748
0.0001885386009234935
0.00017483296687714756
0.00017777219181880355
0.0001758686703396961
0.0001793529954738915
0.00017543249123264104
0.00017997596296481788
0.00017606106121093035
0.00018124343478120863
0.00017566847964189947
0.00018138276936952025
0.00017559321713633835
0.00018165702931582928
0.00017535127699375153
0.00018283618555869907
0.00017626331828068942
0.00018274101603310555
0.00017559874686412513
0.00018270325381308794
0.00017574163211975247
0.00018318532966077328
0.00017519887478556484
0.0001833429269026965
0.00017623184248805046
0.00018371021724306047
0.00017521908739581704
0.0001837579911807552
0.00017598354315850884
0.00018440539133735
0.0001750388473737985
0.00018372348858974874
0.00017665386258158833
0.00018241119687445462
0.00017590912466403097
0.00018448953051120043
0.00017714593559503555
0.00018140958854928613
0.0001752282987581566
0.00018497179553378373
0.00017748177924659103
0.00018162946798838675
0.00017567476606927812
0.00018536127754487097
0.00017845472029875964
0.0001819496974349022
0.0001757421559887007
0.00018610303231980652
0.00017881879466585815
0.00018194450240116566
0.00017549109179526567
0.00018586305668577552
0.00017882045358419418
0.00018191977869719267
0.00017560501873958856
0.00018197682220488787
0.00017619083519093692
0.0001820960605982691
0.00017622142331674695
0.00018204475054517388
0.00017678487347438931
0.00018206016102340072
0.00017702169134281576
0.0001818395685404539
0.00017732108244672418
0.00018201820785179734
0.00017660307639744133
0.0001821420737542212
0.00017744407523423433
0.00017570600903127342
0.00017704568745102733
0.00018434804223943502
0.000181990850251168
0.0001759842998581007
0.000177528039785102
0.00018464415916241705
0.00018426391761749983
0.0001765103079378605
0.0001773698313627392
0.0001862568169599399
0.00018651029677130282
0.00017599477723706514
0.00017807444965001196
0.00018759783415589482
0.00018729518342297524
0.00017511172336526215
0.0001777970464900136
0.00018746248679235578
0.0001880446361610666
0.00017564317386131734
0.00017795705934986472
0.00017578992992639542
0.00017907409346662462
0.00017605480388738215
0.00018039111455436796
0.00017604757158551365
0.00018095187260769308
0.00017552533245179802
0.00018169829854741693
0.0001757461141096428
0.000181812429218553
0.00017543230205774307
0.00018231768626719713
0.00017550468328408897
0.00018245847604703158
0.000175520806806162
0.00018268520943820477
0.00017548487812746316
0.0001832014531828463
0.0001750315132085234
0.0001828120439313352
0.00017562269931659102
0.00018335369531996548
0.000175327411852777
0.00018365132564213127
0.00017545589071232826
0.00018367148004472256
0.00017605868924874812
0.00018187909154221416
0.00017570651834830642
0.00018485737382434309
0.00017762028437573463
0.0001820614852476865
0.00017623275925870985
0.00018526107305660844
0.00017797714099287987
0.00018205679953098297
0.00017582433065399528
0.00018557460862211883
0.00017871535965241492
0.00018225495296064764
0.00017589725030120462
0.00018538234871812165
0.00017884362023323774
0.0001818162272684276
0.00017530871264170855
0.00018555569113232195
0.00017916643992066383
0.0001753396209096536
0.00017570755153428763
0.00018434053345117718
0.00018053244275506586
0.00017534036305733025
0.00017649002256803215
0.00018579032621346414
0.00018368271412327886
0.00017589249182492495
0.00017654213297646493
0.00018653397273737937
0.0001859181356849149
0.00017564687004778534
0.00017724810459185392
0.00018730954616330564
0.0001873539004009217
0.00017578230472281575
0.0001778476289473474
0.00018764704873319715
0.00018825338338501751
0.00017607152403797954
0.00017733883578330278
0.00018788850866258144
0.00018939546134788543
0.00017570226918905973
0.00017814146121963859
0.00017607690824661404
0.00017911726899910718
0.00017509872850496322
0.00018029590137302876
0.0001753896358422935
0.00018078765424434096
0.00017549862968735397
0.00018125979113392532
0.0001757979189278558
0.00018222746439278126
0.00017526930605527014
0.00018244415696244687
0.00017597753321751952
0.00018212618306279182
0.0001751575036905706
0.0001833606365835294
0.00017637951532378793
0.00018395899678580463
0.00017585197929292917
0.00018294682377018034
0.00017527275485917926
0.00018342919065617025
0.00017520965775474906
0.0001834182330640033
0.0001756614656187594
0.00018315159832127392
0.0001753657270455733
0.00018361934053245932
0.00017534446669742465
0.0001835440780268982
0.00017547847528476268
0.00018349045421928167
0.0001756245328579098
0.0001839522155933082
0.00017510840552859008
0.00018342261319048703
0.000175168999703601
0.00018379796529188752
0.00017528653552290052
0.00018404173897579312
0.00017577082326170057
0.00018436503887642175
0.0001756210986059159
0.0001837632735259831
0.00017581925203558058
0.0001840669719967991
0.00017513868806418031
0.00018231154535897076
0.0001762974716257304
0.00018517536227591336
0.00017704236961435527
0.0001818589516915381
0.000175895489519462
0.00018566341896075755
0.00017794269660953432
0.00018161110347136855
0.00017563803703524172
0.0001855084701674059
0.00017803955415729433
0.00018146727234125137
0.00017575407400727272
0.00017934590869117528
0.0001782355539035052
0.00018391708726994693
0.0001794903218979016
0.00017895715427584946
0.0001784673659130931
0.00018518135766498744
0.00018177018500864506
0.00017558145918883383
0.00017584925808478147
0.00018538968288339674
0.00018397599342279136
0.00017646708874963224
0.0001758498838171363
0.0001865431695478037
0.00018668359552975744
0.00017559679690748453
0.0001774375996319577
0.00017688855587039143
0.00017813128943089396
0.00017624834435991943
0.00018004130106419325
0.00017590424977242947
0.00018133381672669202
0.0001772866671672091
0.00018042830924969167
0.00017591861251275986
0.00018244025704916567
0.00017568899784237146
0.00018309119332116097
0.00017694536654744297
0.00018205186643172055
0.0001764947228366509
0.00018313279724679887
0.0001755394332576543
0.0001843592181103304
0.0001773331459844485
0.00018193537835031748
0.00017792200378607959
0.00018457911210134625
0.000177530397195369
0.00018291457672603428
0.0001764422922860831
0.00018551576067693532
0.0001788446243153885
0.00017577291873749346
0.0001762494066497311
0.00018891558283939958
0.0001845144433900714
0.0001758542057359591
0.00017579388804733753
0.00019004830392077565
0.00018706823175307363
0.00017555695376358926
0.00017562240827828646
0.00019111871370114386
0.0001888478291220963
0.00017507364100310951
0.00017519558605272323
0.00018719793297350407
0.00018689814896788448
0.0001755754929035902
0.00017612718511372805
0.00017490825848653913
0.00017814048624131829
0.0001754743861965835
0.0001791211834643036
0.000175258464878425
0.00017980871780309826
0.00017593429947737604
0.00018144265050068498
0.00017533534264657646
0.0001812175614759326
0.00017567600298207253
0.00018232528236694634
0.00017552012286614627
0.00018222295329906046
0.00017558912804815918
0.00018261214427184314
0.0001753330579958856
0.00018281007942277938
0.0001756557176122442
0.0001833604765124619
0.00017543353897053748
0.00018293385801371187
0.0001752930402290076
0.00018340343376621604
0.00017537028179503977
0.00018336674838792533
0.00017481045506428927
0.00018303393153473735
0.00017534222570247948
0.00018356363580096513
0.0001747965725371614
0.0001831689733080566
0.00017521093832328916
0.00018400591216050088
0.00017538051179144531
0.00018373830243945122
0.00017588987248018384
0.00018407675088383257
0.000175213732291013
0.00018397322855889797
0.00017575974925421178
0.00018372302292846143
0.00017499900422990322
0.00018357527733314782
0.0001753784017637372
0.00018389069009572268
0.00017521900008432567
0.00018417378305457532
0.0001759896258590743
0.00018452323274686933
0.00017539679538458586
0.00017719616880640388
0.00017552997451275587
0.00018597504822537303
0.00017927275621332228
0.00017735724395606667
0.0001754824916133657
0.00018736998026724905
0.00018224121595267206
0.0001772608229657635
0.00017516105435788631
0.0001881919160950929
0.00018365311552770436
0.00017722330812830478
0.0001749957154970616
0.0001890464627649635
0.00018484107567928731
0.0001776118006091565
0.0001753391115926206
0.00018674504826776683
0.00018593788263387978
0.00017886051500681788
0.00017667100473772734
0.00018675551109481603
0.00018637708853930235
0.00017867670976556838
0.00017743991338647902
0.00017577096878085285
0.00017741946794558316
0.00017945939907804132
0.00018062184972222894
0.00017537811072543263
0.0001784322375897318
0.0001794158888515085
0.00018242689839098603
0.0001753008837113157
0.0001795189455151558
0.00017940865654964
0.0001835754665080458
0.0001754570403136313
0.00018037592235486954
0.00017547524475958198
0.00018116788123734295
0.0001757086138240993
0.00018164337961934507
0.00017561744607519358
0.00018231703143101186
0.00017541830311529338
0.00018189032562077045
0.0001750725496094674
0.0001827341184252873
0.00017522041162010282
0.00018232720321975648
0.00017498638771940023
0.00018292252207174897
0.00017516718071419746
0.00018324886332266033
0.0001754503173287958
0.00018291563901584595
0.00017544653383083642
0.0001837982563301921
0.0001757840800564736
0.0001835147850215435
0.00017583268345333636
0.00018381222616881132
0.00017537071835249662
0.00018347916193306446
0.0001754098921082914
0.00018388938042335212
0.00017598216072656214
0.00018378597451373935
0.00017531496996525675
0.00018363895651418716
0.00017541166744194925
0.0001833687420003116
0.00017500296235084534
0.00018378760432824492
0.0001754995755618438
0.0001775144919520244
0.00017520235269330442
0.00018595365690998733
0.00017979371477849782
0.00017764241783879697
0.00017540114640723914
0.00018762197578325868
0.0001820764591684565
0.00017726479563862085
0.00017529797332827002
0.0001882051001302898
0.00018422651919536293
0.0001751271920511499
0.0001751560193952173
0.0001894317683763802
0.0001868190593086183
0.00017485194257460535
0.0001752690295688808
0.00017885651323013008
0.0001785368367563933
0.00017526402371004224
0.0001775672717485577
0.0001785223139449954
0.0001811146503314376
0.0001757805293891579
0.0001789223460946232
0.00018028065096586943
0.00018269545398652554
0.00017566769383847713
0.00018071455997414887
0.0001759232982294634
0.00018138575251214206
0.00017654249677434564
0.00018107650976162404
0.00017535666120238602
0.0001824809587560594
0.00017622520681470633
0.00018312718020752072
0.00017657605349086225
0.00018213599105365574
0.0001766326167853549
0.0001831687259254977
0.0001756526908138767
0.00018336974608246237
0.0001766415371093899
0.00018265651306137443
0.00017540683620609343
0.0001835381699493155
0.00017632709932513535
0.00018405485025141388
0.00017549411859363317
0.000183302559889853
0.00017590218340046704
0.00018388561147730798
0.00017517579544801265
0.0001835540315369144
0.00017571146599948406
0.00018413532234262675
0.00017531000776216388
0.00018374991486780345
0.0001758202852215618
0.00018375575018581003
0.0001749931980157271
0.00018402129353489727
0.0001757046557031572
0.00018442439613863826
0.00017567427130416036
0.0001774300035322085
0.0001755069533828646
0.00018613885913509876
0.00017925657448358834
0.00017781219503376633
0.000175970490090549
0.00018602973432280123
0.00018270134751219302
0.00017859108629636467
0.0001773086260072887
0.00018722561071626842
0.0001847437088144943
0.00017888810543809086
0.00017727816884871572
0.00018756648933049291
0.00018688739510253072
0.0001790259120753035
0.0001783857587724924
0.00017588742775842547
0.0001769852387951687
0.0001793585397535935
0.00018102989997714758
0.00017534945800434798
0.00017817957268562168
0.00017911847680807114
0.00018250179709866643
0.00017536150699015707
0.00017949774337466806
0.00017914650379680097
0.0001835288858273998
0.00017527943418826908
0.000180007322342135
0.00017503969138488173
0.0001810288376873359
0.00017517257947474718
0.00018126846407540143
0.00017539644613862038
0.00018231244757771492
0.00017547214520163834
0.0001825408253353089
0.00017553841462358832
0.0001826005900511518
0.00017481617396697402
0.0001824812061386183
0.00017537355597596616
0.0001832221169024706
0.0001758979051373899
0.00018343160627409816
0.0001754497061483562
0.0001835751172620803
0.00017541652778163552
0.0001828623644541949
0.00017523838323540986
0.0001837822055676952
0.00017525114526506513
0.00018362516129855067
0.00017542409477755427
0.00017737256712280214
0.00017543138528708369
0.0001858348259702325
0.00017948428285308182
0.000177581183379516
0.00017564676818437874
0.0001868732797447592
0.00018211541464552283
0.00017812973237596452
0.00017532498168293387
0.0001883194490801543
0.000184627715498209
0.00017558899708092213
0.00017692302935756743
0.00018934771651402116
0.00018546874343883246
0.00017628379282541573
0.00017585873138159513
0.0001906216493807733
0.00018775476200971752
0.00017563834262546152
0.00017621122242417186
0.00017886330897454172
0.0001799198507796973
0.00017572801152709872
0.00017815330647863448
0.0001799243618734181
0.000182008690899238
0.00017577287508174777
0.00017979048425331712
0.0001756500278133899
0.00018041276780422777
0.00017586718604434282
0.00018097515567205846
0.00017536563973408192
0.0001814807328628376
0.00017566658789291978
0.0001823983184294775
0.00017557965475134552
0.00018236275354865938
0.0001755136763677001
0.0001826747175073251
0.00017535653023514897
0.0001829007815103978
0.00017583051521796733
0.00018361079855822027
0.00017538171960040927
0.00018275428737979382
0.00017530190234538168
0.0001837355230236426
0.00017527952149976045
0.00018350158643443137
0.00017568272596690804
0.00018338106747251004
0.00017485690477769822
0.00018330496095586568
0.000175388966454193
0.00018368984456174076
0.0001748728973325342
0.00018325337441638112
0.0001754983386490494
0.0001837460877140984
0.00017510022735223174
0.00018338629161007702
0.0001752820680849254
0.00018350582104176283
0.00017468983423896134
0.0001835614093579352
0.00017552961071487516
0.00018409104086458683
0.00017480083624832332
0.00018334340711589903
0.00017529333126731217
0.00018394473590888083
0.00017492150072939694
0.00018388006719760597
0.0001753935357555747
0.0001838821917772293
0.0001755542471073568
0.00018394032667856663
0.0001755551784299314
0.00018374455976299942
0.00017515569925308228
0.00017725687939673662
0.0001752209645928815
0.00018579635070636868
0.00017956519150175154
0.00017732285778038204
0.00017564014706294984
0.00018481255392543972
0.00018095102859660983
0.000178391084773466
0.00017700892931316048
0.00018605528748594224
0.00018285941041540354
0.00017883119289763272
0.00017824413953348994
0.00018694347818382084
0.00018451451614964753
0.00017893666517920792
0.00017841270891949534
0.00018721654487308115
0.0001860270567703992
0.0001791367249097675
0.00017938984092324972
0.00017589425260666758
0.00017634186951909214
0.0001786525535862893
0.0001809154055081308
0.00017500229296274483
0.00017774601292330772
0.0001755669218255207
0.00017971555644180626
0.00017549368203617632
0.0001803159830160439
0.0001753999968059361
0.00018133418052457273
0.00017550805932842195
0.00018129147065337747
0.000175355322426185
0.0001824465289246291
0.00017560538253746927
0.00018254276074003428
0.00017554467194713652
0.00018284990801475942
0.00017529485921841115
0.00018317860667593777
0.0001756569545250386
0.00018284998077433556
0.00017514708451926708
0.00018322266987524927
0.0001750414667185396
0.00018319342052564025
0.0001750826049828902
0.0001831936533562839
0.0001754772092681378
0.00018320063827559352
0.000175318171386607
0.00018375577928964049
0.0001754973054630682
0.00018329874728806317
0.0001751958770910278
0.0001837031595641747
0.00017576455138623714
0.00018330360762774944
0.00017501128604635596
0.0001835791626945138
0.00017523964925203472
0.00018336460925638676
0.0001754367840476334
0.0001836211304180324
0.00017524913710076362
0.0001837510208133608
0.0001753186370478943
0.0001833806891227141
0.00017478321387898177
0.00018308918515685946
0.00017501591355539858
0.00018347674631513655
0.00017539202235639095
0.00017725504585541785
0.00017527773161418736
0.00018562754848971963
0.00017930781177710742
0.00017724945791997015
0.00017495731299277395
0.00018671422731131315
0.00018175464356318116
0.00017761357594281435
0.00017552105418872088
0.00018797161465045065
0.00018317221838515252
0.00017718071467243135
0.00017515840590931475
0.00018819891556631774
0.00018480129074305296
0.0001772952964529395
0.00017505443247500807
0.0001890295243356377
0.00018545716011431068
0.00017509315512143075
0.00017503913841210306
0.0001778246514732018
0.0001782611943781376
0.00017529587785247713
0.00017718825256451964
0.00017833412857726216
0.0001800595346139744
0.00017521566769573838
0.00017871159070637077
0.00017838618077803403
0.0001818396121961996
0.00017524886061437428
0.00017974480579141527
0.0001787834771675989
0.00018326277495361865
0.00017499954265076667
0.00018020495190285146
0.0001785147178452462
0.00018441924476064742
0.00017574997036717832
0.00018117304716724902
0.00017531568300910294
0.00018133712001144886
0.0001754652039380744
0.00018220308993477374
0.0001754525292199105
0.0001824928622227162
0.00017553714860696346
0.00018263940000906587
0.00017492154438514262
0.00018259213538840413
0.00017515507352072746
0.00018290091247763485
0.00017478263180237263
0.0001829787070164457
0.00017504960123915225
0.000183157593710348
0.00017483100236859173
0.00018338191148359329
0.00017555376689415425
0.00018347821605857462
0.00017483005649410188
0.00018324205302633345
0.00017522041162010282
0.00018320631352253258
0.00017500275862403214
0.00018311801250092685
0.0001751641248119995
0.0001771259994711727
0.00017467749421484768
0.00018498979625292122
0.00017917927470989525
0.000176989080500789
0.00017495265637990087
0.0001870335836429149
0.0001815871219150722
0.0001767712674336508
0.0001754446275299415
0.00018818661919794977
0.00018349722085986286
0.0001768652582541108
0.0001754871045704931
0.00018859941337723285
0.000184911914402619
0.0001770824019331485
0.00017483386909589171
0.00018878307309933007
0.00018489912326913327
0.00017665722407400608
0.0001749685761751607
0.00017701153410598636
0.00017570037744008005
0.0001765772612998262
0.00017748444224707782
0.0001767952344380319
0.00017777395260054618
0.00017710110114421695
0.00017864510300569236
0.0001752435928210616
0.00017922985716722906
0.00017801822104956955
0.000181244031409733
0.0001752209063852206
0.00017975358059629798
0.00017848105926532298
0.0001824809587560594
0.00017495147767476737
0.00018039124552160501
0.00017839623615145683
0.00018378648383077234
0.00017506910080555826
0.0001806859509088099
0.00017830866272561252
0.0001838797179516405
0.00017452611064072698
0.00018015661044046283
0.0001783621119102463
0.00018419425759930164
0.00017484903219155967
0.0001806232612580061
0.00017431362357456237
0.0001817442971514538
0.00017553637735545635
0.00018193121650256217
0.00017521591507829726
0.0001821933255996555
0.0001747538335621357
0.0001820940087782219
0.00017472138279117644
0.00018240443023387343
0.00017494216444902122
0.00018247820844408125
0.00017479625239502639
0.0001830520632211119
0.00017500332614872605
0.00018275136244483292
0.00017480485257692635
0.00018301294767297804
0.00017495997599326074
0.00018280540825799108
0.00017455811030231416
0.00018320536764804274
0.00017478798690717667
0.00017661463061813265
0.00017481116810813546
0.0001853426656452939
0.00017928668239619583
0.00017668925283942372
0.00017468111764173955
0.00018687253759708256
0.00018157099839299917
0.00017660374578554183
0.00017455218767281622
0.0001881175412563607
0.00018381181871518493
0.00017707428196445107
0.00017479568487033248
0.00018851953791454434
0.00018470334180165082
0.00017655713600106537
0.00017464099801145494
0.00017636356642469764
0.00017581568681634963
0.00017696601571515203
0.00017701275646686554
0.00017477889196015894
0.0001776889548636973
0.00017787385149858892
0.00018008489860221744
0.00017439429939258844
0.00017913425108417869
0.0001783746265573427
0.000181914001586847
0.0001750689116306603
0.0001798288431018591
0.00017878069775179029
0.0001834355789469555
0.00017495140491519123
0.00018016200920101255
0.00017868001305032521
0.0001840329496189952
0.00017442621174268425
0.00018027840997092426
0.00017471589671913534
0.0001808018860174343
0.0001744360924931243
0.0001811894035199657
0.00017458030197303742
0.00018147879745811224
0.00017450173618271947
0.00018219227786175907
0.00017505812866147608
0.0001821640325943008
0.00017482445400673896
0.0001826607622206211
0.00017476007633376867
0.0001828366075642407
0.0001749438524711877
0.000182763920747675
0.00017448770813643932
0.00018232203728985041
0.00017426630074623972
0.00018245898536406457
0.00017433438915759325
0.00018282012024428695
0.00017488954472355545
0.00018317029753234237
0.00017442258831579238
0.00018303851538803428
0.0001744575856719166
0.00018322980031371117
0.0001747927162796259
0.00018269996508024633
0.0001749004004523158
0.000183500669663772
0.00017464747361373156
0.00017690032836981118
0.0001751210365910083
0.0001861108758021146
0.00017973023932427168
0.0001771699608070776
0.00017470562306698412
0.00018727313727140427
0.00018208971596322954
0.00017684392514638603
0.00017491707694716752
0.00018838442338164896
0.0001839413889683783
0.0001776544813765213
0.00017511463374830782
0.00018915061082225293
0.00018543991609476507
0.0001745519257383421
0.00017534673679620028
0.00017842261877376586
0.0001777246070560068
0.00017426129488740116
0.00017684644262772053
0.00017797097098082304
0.00018005046877078712
0.00017500511603429914
0.00017826035036705434
0.00017812740406952798
0.0001816897129174322
0.00017478580411989242
0.0001794628333300352
0.0001788062509149313
0.00018332526087760925
0.00017492854385636747
0.00017993665824178606
0.0001786213688319549
0.00018321798415854573
0.00017486768774688244
0.0001802594488253817
0.00017872170428745449
0.00018367180018685758
0.00017473015759605914
0.00018043005547951907
0.0001782764302333817
0.00018370508041698486
0.0001750741503201425
0.00018080641166307032
0.00017895008204504848
0.0001850262051448226
0.0001749674993334338
0.00018129852833226323
0.00017552421195432544
0.00018174677097704262
0.0001749580551404506
0.00018241407815366983
0.00017486815340816975
0.00018268419080413878
0.00017633313836995512
0.00017576951358933002
0.0001751057425281033
0.00018617803289089352
0.0001802706392481923
0.00017677628784440458
0.0001755945268087089
0.00018655434541869909
0.00018191088747698814
0.000176873363670893
0.0001748397626215592
0.00018766966240946203
0.00018389790784567595
0.00017628277419134974
0.00017551620840094984
0.00018923718016594648
0.00018476275727152824
0.00017716303409542888
0.00017630835645832121
0.0001750223891576752
0.00017731229308992624
0.00017917825607582927
0.00017952825874090195
0.0001751174422679469
0.00017884332919493318
0.00017825444228947163
0.0001819594035623595
0.00017574599769432098
0.0001789790840120986
0.0001788814552128315
0.0001830479595810175
0.00017498258966952562
0.00018030343926511705
0.00017599164857529104
0.00018102947797160596
0.00017524114809930325
0.00018161289335694164
0.00017520035908091813
0.00018263841047883034
0.00017576802929397672
0.00018237174663227051
0.00017678017320577055
0.00018204581283498555
0.00017602294974494725
0.00018256792100146413
0.00017513844068162143
0.00018259930948261172
0.00017540155386086553
0.0001828235253924504
0.00017542477871757
0.0001832503912737593
0.0001751926465658471
0.00018323698895983398
0.00017504328570794314
0.00018351762264501303
0.0001751940289977938
0.00018384862050879747
0.00017581487190909684
0.00018444933812133968
0.00017617727280594409
0.00017690625099930912
0.00017520927940495312
0.00018649804405868053
0.00018020524294115603
0.00017693107656668872
0.00017503340495750308
0.00018675347382668406
0.0001815533178159967
0.0001769145019352436
0.00017507985467091203
0.00018785188149195164
0.0001835594594012946
0.00017702390323393047
0.00017471129831392318
0.00018817323143593967
0.00018456119869370013
0.00017673670663498342
0.00017434789333492517
0.00018928482313640416
0.00018598424503579736
0.00017734867287799716
0.00017453923646826297
0.00017689200467430055
0.00017641579324845225
0.00017667158681433648
0.00017670814122539014
0.00017697570729069412
0.00017800723435357213
0.00017685438797343522
0.00017824323731474578
0.0001751235540723428
0.00017943224520422518
0.0001781619357643649
0.0001806810323614627
0.00017445140110794455
0.00017969375767279416
0.0001781881437636912
0.0001819728349801153
0.00017466471763327718
0.00018033025844488293
0.0001788419031072408
0.00018333896878175437
0.00017463386757299304
0.00018054962856695056
0.00017839414067566395
0.00018334254855290055
0.0001747634814819321
0.0001808605738915503
0.00017887548892758787
0.0001839513861341402
0.00017493391351308674
0.0001808646193239838
0.00017487614240963012
0.0001815493596950546
0.0001746946363709867
0.00018135305435862392
0.0001746679045027122
0.0001815802534110844
0.00017461134120821953
0.0001821385812945664
0.0001744381443131715
0.00018266923143528402
0.00017501918773632497
0.0001823477359721437
0.00017424534598831087
0.00018284280668012798
0.00017471727915108204
0.00018252478912472725
0.00017464227857999504
0.00017661719175521284
0.00017448326980229467
0.00018515533884055912
0.0001788129738997668
0.00017625564942136407
0.00017429192666895688
0.00018639196059666574
0.00018194279982708395
0.00017647200729697943
0.00017464142001699656
0.00018759281374514103
0.0001829315151553601
0.0001763844775268808
0.00017447563004679978
0.0001879365590866655
0.0001840725017245859
0.0001766261411830783
0.00017491489415988326
0.0001885257806861773
0.00018507461936678737
0.00017661300080362707
0.00017457894864492118
0.00017628175555728376
0.00017569874762557447
0.00017662087338976562
0.00017691553512122482
0.00017634390678722411
0.00017742367344908416
0.00017659168224781752
0.00017825484974309802
0.00017650614609010518
0.00017855438636615872
0.0001767228968674317
0.00017947172455023974
0.00017652986571192741
0.00017950126493815333
0.00017675550770945847
0.00017988125910051167
0.00017637846758589149
0.0001800990867195651
0.00017694049165584147
0.00017995382950175554
0.0001766321947798133
0.00018053784151561558
0.00017705971549730748
0.00018037694098893553
0.00017656630370765924
0.0001807652588468045
0.00017712489352561533
0.00018080252630170435
0.0001767142821336165
0.00018089082732331008
0.0001744110486470163
0.00018038776761386544
0.000177074340172112
0.00018239341443404555
0.00017469818703830242
0.00018088029173668474
0.00017785315867513418
0.00018329039448872209
0.0001745460758684203
0.0001804361818358302
0.00017835639300756156
0.0001841168268583715
0.00017467823636252433
0.00018080389418173581
0.00017860947991721332
0.00018423699657432735
0.00017444415425416082
0.00018078592256642878
0.00017850140284281224
0.0001845856022555381
0.00017442970420233905
0.00018105901835951954
0.00017513279453851283
0.00017469091108068824
0.0001746779162203893
0.00018422878929413855
0.000178472648258321
0.0001761196181178093
0.00017569282499607652
0.00018556855502538383
0.00018030486535280943
0.00017636743723414838
0.00017463219410274178
0.00018687406554818153
0.00018297864880878478
0.00017627722991164774
0.00017498343368060887
0.00018812347843777388
0.00018439740233588964
0.0001768200017977506
0.0001753680408000946
0.00018763027037493885
0.00018419117259327322
0.00017677062714938074
0.00017416893388144672
0.00018907873891294003
0.00018670066492632031
0.00017677167488727719
0.0001761059684213251
0.0001773857802618295
0.00017702374316286296
0.00017803646915126592
0.00017801598005462438
0.00017450925952289253
0.00017912322073243558
0.0001790941460058093
0.00018040566646959633
0.0001750335213728249
0.00017917266814038157
0.00017767287499736995
0.0001817087468225509
0.0001754273980623111
0.00017999394913204014
0.00017815375758800656
0.00018295920745003968
0.00017516713705845177
0.00018056159024126828
0.00017907193978317082
0.00018423190340399742
0.0001752993557602167
0.00018050591461360455
0.00017916440265253186
0.00018417148385196924
0.00017494606436230242
0.00018126773647964
0.00017451855819672346
0.00018228046246804297
0.00017620371363591403
0.00017563563596922904
0.00017519231187179685
0.00018529528460931033
0.00018007073958870023
0.00017583862063474953
0.00017458648653700948
0.00018680875655263662
0.00018212369468528777
0.00017659214790910482
0.00017563994333613664
0.00018744691624306142
0.0001841367338784039
0.0001768493966665119
0.00017511883925180882
0.0001888058613985777
0.0001857273164205253
0.000176959641976282
0.00017467446741648018
0.00017695967108011246
0.00017676549032330513
0.00017666310304775834
0.00017690671666059643
0.0001770465460140258
0.0001779303711373359
0.00017685195780359209
0.00017860616208054125
0.0001774489355739206
0.00017897596990223974
0.0001744854380376637
0.00017959802062250674
0.00017767533427104354
0.0001813898707041517
0.00017527805175632238
0.0001796069846022874
0.0001780561578925699
0.00018215400632470846
0.0001753066899254918
0.00018037414702121168
0.00017822632798925042
0.00018371173064224422
0.00017535733059048653
0.000180693794391118
0.00017872537137009203
0.0001841080083977431
0.00017554729129187763
0.00018156098667532206
0.00017446244601160288
0.00018112902762368321
0.0001754971599439159
0.0001821838814066723
0.00017491074686404318
0.00018241049838252366
0.00017509642930235714
0.00018201585044153035
0.0001745673653203994
0.00018289312720298767
0.00017533806385472417
0.0001829888205975294
0.00017448575817979872
0.00018273860041517764
0.0001753844553604722
0.00018278350762557238
0.0001745840418152511
0.000182831019628793
0.00017513147031422704
0.00018349019228480756
0.00017493149789515883
0.00017672654939815402
0.00017488861340098083
0.0001855009322753176
0.00017895334167405963
0.0001761688181431964
0.00017457266221754253
0.00018674458260647953
0.0001816157455323264
0.00017668824875727296
0.0001751883828546852
0.00018804865248966962
0.0001836233277572319
0.0001765872584655881
0.00017475374625064433
0.00018796416406985372
0.0001842594356276095
0.00017681025201454759
0.0001745852205203846
0.00018895059474743903
0.00018562503100838512
0.00017670108354650438
0.0001747841015458107
0.0001770177623257041
0.0001763869368005544
0.00017707061488181353
0.00017715666035655886
0.00017700594617053866
0.0001776869030436501
0.0001767943613231182
0.00017848284915089607
0.00017501215916126966
0.00017888977890834212
0.00017778819892555475
0.0001810347894206643
0.00017430831212550402
0.00017965656297747046
0.000178515852894634
0.0001820513716666028
0.00017506933363620192
0.00018042839656118304
0.00017828348791226745
0.00018359073146712035
0.00017518401728011668
0.00018065670155920088
0.00017897819634526968
0.00018403210560791194
0.00017486276919953525
0.00018103954789694399
0.00017516082152724266
0.00018186884699389338
0.0001748464856063947
0.0001816081057768315
0.0001745678746374324
0.00018190601258538663
0.00017485691932961345
0.0001822327176341787
0.00017475534696131945
0.00018247790285386145
0.0001747066853567958
0.00018261297373101115
0.000175167151610367
0.00018294580513611436
0.00017508381279185414
0.00018290393927600235
0.00017513100465293974
0.00017682311590760946
0.00017447653226554394
0.00018507167987991124
0.0001785446802387014
0.00017689052037894726
0.00017485336866229773
0.00018657962209545076
0.00018204895604867488
0.0001768469373928383
0.00017456861678510904
0.00018811554764397442
0.00018389913020655513
0.00017691463290248066
0.00017469988961238414
0.00018883220036514103
0.00018543345504440367


==> graphs/Model_v1_norm_noise0_losses.txt <==
0.056864675134420395
0.0480615496635437
0.0403604581952095
0.033834442496299744
0.02855563908815384
0.024505451321601868
0.021557006984949112
0.01958153396844864
0.01865123026072979
0.018730344250798225
0.01913617178797722
0.019473370164632797
0.019565986469388008
0.019374804571270943
0.01897733472287655
0.01845044083893299
0.017939506098628044
0.01759103313088417
0.017493024468421936
0.01759309321641922
0.017705315724015236
0.017738373950123787
0.01764141581952572
0.017435254529118538
0.017174772918224335
0.01691984385251999
0.01675652153789997
0.016712620854377747
0.01673797145485878
0.01672733947634697
0.01662641391158104
0.016481859609484673
0.016348596662282944
0.016299646347761154
0.016304539516568184
0.01628173515200615
0.016211099922657013
0.01608353480696678
0.015944963321089745
0.015855029225349426
0.015776658430695534
0.015685640275478363
0.015573686920106411
0.015475079417228699
0.015402066521346569
0.01531945914030075
0.015232143923640251
0.015124663710594177
0.01503309141844511
0.014987485483288765
0.014890671707689762
0.014824292622506618
0.01477315928786993
0.014727388508617878
0.014659194275736809
0.014631008729338646
0.014564404264092445
0.014501908794045448
0.014447721652686596
0.014419195242226124
0.014351001009345055
0.014263730496168137
0.01420198380947113
0.01416623406112194
0.014097927138209343
0.014018421992659569
0.013957901857793331
0.013928035274147987
0.013866747729480267
0.013789576478302479
0.01373651809990406
0.013708728365600109
0.013651235029101372
0.013576180674135685
0.013523519039154053
0.01349686924368143
0.013441034592688084
0.013366133905947208
0.013314231298863888
0.013286392204463482
0.013231240212917328
0.013161160983145237
0.013111160136759281
0.013085858896374702
0.013033413328230381
0.012963796965777874
0.012915750034153461
0.01286920066922903
0.01282426156103611
0.012775917537510395
0.01273281592875719
0.012683229520916939
0.012643874622881413
0.012594141997396946
0.012556495144963264
0.012506394647061825
0.012470652349293232
0.012420494109392166
0.01238618791103363
0.01233573816716671
0.012302231974899769
0.012251866050064564
0.012219886295497417
0.01217061560600996
0.012140446342527866
0.012091412208974361
0.012061970308423042
0.012013647705316544
0.01198449544608593
0.011936550959944725
0.011908221058547497
0.011860703118145466
0.011832774616777897
0.011785752139985561
0.011758517473936081
0.01171176042407751
0.011685021221637726
0.011638550087809563
0.011612184345722198
0.011566194705665112
0.011540777049958706
0.011495291255414486
0.011470329016447067
0.011425185948610306
0.011400457471609116
0.011355479247868061
0.01133093424141407
0.011286288499832153
0.011262204498052597
0.011218070052564144
0.01119425892829895
0.011150381527841091
0.011126807890832424
0.011083455756306648
0.011060303077101707
0.011017099022865295
0.01099394727498293
0.010951020754873753
0.010928692296147346
0.010886666364967823
0.010864511132240295
0.01082246471196413
0.010800379328429699
0.01075846329331398
0.010736401192843914
0.010694831609725952
0.010673445649445057
0.010632350109517574
0.010610979050397873
0.010570254176855087
0.010549194179475307
0.010508649051189423
0.010487738065421581
0.010447362437844276
0.010426719672977924
0.010386944748461246
0.01036645658314228
0.010326702147722244
0.010306338779628277
0.010266941972076893
0.010246709920465946
0.010207321494817734
0.0101873017847538
0.010148304514586926
0.010128412395715714
0.010089577175676823
0.010069958865642548
0.010031250305473804
0.01001173909753561
0.00997341051697731
0.00995428767055273
0.009916323237121105
0.009897331707179546
0.009859364479780197
0.009840356186032295
0.009802493266761303
0.009783657267689705
0.009746270254254341
0.009727619588375092
0.009690213948488235
0.009671642445027828
0.009634474292397499
0.009615957736968994
0.00957887340337038
0.009560581296682358
0.009523826651275158
0.009505891241133213
0.009469259530305862
0.009451325982809067
0.009415004402399063
0.00939730741083622
0.009361175820231438
0.009343602694571018
0.009307613596320152
0.009290114045143127
0.00925434846431017
0.00923735648393631
0.009201866574585438
0.009184889495372772
0.009149457328021526
0.009132523089647293
0.009097360074520111
0.009080621413886547
0.00904537457972765
0.009028609842061996
0.008993701077997684
0.008977053686976433
0.008942198008298874
0.008925676345825195
0.008890909142792225
0.008874636143445969
0.008840187452733517
0.008823910728096962
0.00878953281790018
0.00877341441810131
0.008739284239709377
0.00872347503900528
0.008689477108418941
0.008673638105392456
0.008639881387352943
0.008624237962067127
0.008590511977672577
0.008574804291129112
0.008541116490960121
0.008525688201189041
0.008492226712405682
0.008476811461150646
0.008443281054496765
0.008427904918789864
0.008394710719585419
0.008379513397812843
0.00834651105105877
0.008331485092639923
0.008298498578369617
0.008283497765660286
0.008250674232840538
0.008235806599259377
0.008203040808439255
0.008188197389245033
0.008155479095876217
0.008140810765326023
0.008108305744826794
0.008093706332147121
0.008061408996582031
0.008047117851674557
0.008015009574592113
0.008000794798135757
0.007968990132212639
0.007955090142786503
0.007923495024442673
0.007909581065177917
0.007878015749156475
0.00786428339779377
0.007832776755094528
0.007818960584700108
0.007787297945469618
0.007773727178573608
0.0077424547635018826
0.007728912401944399
0.007697754539549351
0.0076844049617648125
0.007653435692191124
0.007640106603503227
0.007609060034155846
0.007595963776111603
0.007565157022327185
0.007551977410912514
0.007521243300288916
0.007508131675422192
0.007477370090782642
0.007464284542948008
0.0074337199330329895
0.007420996204018593
0.007390631828457117
0.0073781185783445835
0.007347977254539728
0.007335454225540161
0.007305373903363943
0.0072928015142679214
0.007262851111590862
0.007250504568219185
0.007220667786896229
0.007208669558167458
0.007179040461778641
0.007167065516114235
0.007137480191886425
0.007125481031835079
0.007095796056091785
0.007083907723426819
0.007054383400827646
0.0070425174199044704
0.007013368885964155
0.007001896388828754
0.006972813978791237
0.006961612496525049
0.006932584568858147
0.0069212354719638824
0.006892275530844927
0.006881115026772022
0.006852501071989536
0.006841371301561594
0.006813122890889645
0.006802139338105917
0.00677386624738574
0.006762995384633541
0.006734659895300865
0.006723863072693348
0.006695755757391453
0.006685206666588783
0.006657309364527464
0.006647078320384026
0.0066193146631121635
0.006608981639146805
0.006581304594874382
0.006571024190634489
0.006543477065861225
0.006533408537507057
0.006505833473056555
0.006495542824268341
0.006467973813414574
0.00645793043076992
0.006430953275412321
0.006420848425477743
0.006393373943865299
0.006383264437317848
0.006356322206556797
0.0063467673026025295
0.0063197254203259945
0.006310208700597286
0.006283087655901909
0.006273536942899227
0.006246595177799463
0.006237159948796034
0.006210073828697205
0.006200477480888367
0.006173658184707165
0.006164457183331251
0.006137842778116465
0.006128850858658552
0.006102053914219141
0.006093130446970463
0.006066623143851757
0.006057481747120619
0.006031158845871687
0.006022193469107151
0.00599602609872818
0.005987013690173626
0.005961013026535511
0.005951970349997282
0.005925660487264395
0.005916853900998831
0.005890611559152603
0.005881872959434986
0.005855747032910585
0.00584704615175724
0.005821088328957558
0.005812678020447493
0.0057869404554367065
0.005778118968009949
0.005752026103436947
0.005743799265474081
0.00571818184107542
0.005709988530725241
0.005684297997504473
0.005676037631928921
0.005650404840707779
0.005642353091388941
0.005616889800876379
0.005608968902379274
0.005583778023719788
0.00557567086070776
0.005550323519855738
0.005542527884244919
0.005517486482858658
0.0055096931755542755
0.005484857130795717
0.005477310158312321
0.005452402867376804
0.00544465146958828
0.00541998166590929
0.005412155296653509
0.005387535784393549
0.005379932001233101
0.005355013068765402
0.005347502883523703
0.005322653334587812
0.0053088185377418995
0.005290851462632418
0.005285788327455521
0.005262935999780893
0.005244774278253317
0.005226880311965942
0.00522352010011673
0.005202449858188629
0.005181534215807915
0.005163960624486208
0.00516158901154995
0.005141472909599543
0.00511885667219758
0.005101286806166172
0.005100148729979992
0.00508074089884758
0.005057374481111765
0.005040003452450037
0.005039166659116745
0.005020379554480314
0.004996076226234436
0.004978750366717577
0.004965677857398987
0.004949864465743303
0.004935280419886112
0.004920705687254667
0.004905792884528637
0.004891723860055208
0.0048755742609500885
0.004862360656261444
0.004846189636737108
0.004833708517253399
0.004816471133381128
0.004804685246199369
0.004787039943039417
0.004775446839630604
0.004757502116262913
0.0047461409121751785
0.004728296305984259
0.004717397503554821
0.00469954963773489
0.004688810091465712
0.0046704174019396305
0.004660073667764664
0.004641612060368061
0.004631423391401768
0.0046129473485052586
0.004602832719683647
0.004584508948028088
0.0045744869858026505
0.00455608032643795
0.0045460863038897514
0.0045276000164449215
0.00451796967536211
0.0044994717463850975
0.004489821847528219
0.004471403546631336
0.004461783450096846
0.004443293437361717
0.00443365378305316
0.004415332339704037
0.004405851010233164
0.004387493245303631
0.004377996549010277
0.004360084887593985
0.004350971430540085
0.004332752898335457
0.00432355422526598
0.0043055210262537
0.004296335857361555
0.00427897647023201
0.004269995726644993
0.004251951351761818
0.00424311775714159
0.0042254989966750145
0.004216345492750406
0.004198676440864801
0.004189890343695879
0.004171967040747404
0.004157061222940683
0.004146632272750139
0.004139890428632498
0.004124307539314032
0.004104967694729567
0.004094133153557777
0.004089690279215574
0.004075686447322369
0.004053834825754166
0.004042762331664562
0.004039029125124216
0.004025925882160664
0.004002418369054794
0.00399158988147974
0.003988959360867739
0.00397581048309803
0.003951499238610268
0.003940276335924864
0.003938169684261084
0.003925899043679237
0.003900791285559535
0.003889746032655239
0.0038753673434257507
0.003866196610033512
0.0038503629621118307
0.0038428010884672403
0.003826192580163479
0.0038186125457286835
0.003801315790042281
0.0037942526396363974
0.003776244819164276
0.003769924398511648
0.0037518490571528673
0.0037459908053278923
0.003727537579834461
0.0037222278770059347
0.003703374182805419
0.0036983476020395756
0.0036793104372918606
0.0036744526587426662
0.0036549759097397327
0.003650930244475603
0.0036316432524472475
0.003627618309110403
0.003607936669141054
0.003603681456297636
0.003584346268326044
0.003581022610887885
0.0035615426022559404
0.0035583525896072388
0.0035386942327022552
0.0035355635918676853
0.003515837946906686
0.0035130695905536413
0.003493713214993477
0.003490815404802561
0.0034712152555584908
0.003468410111963749
0.003448579227551818
0.0034458357840776443
0.0034266156144440174
0.0034241690300405025
0.003404834307730198
0.0034026214852929115
0.0033832108601927757
0.0033810969907790422
0.003361957147717476
0.003359843511134386
0.003340671071782708
0.0033383711706846952
0.003319190349429846
0.0033171859104186296
0.0032978979870676994
0.003295846516266465
0.003276812843978405
0.00327487476170063
0.0032558776438236237
0.0032542808912694454
0.0032350816763937473
0.0032348174136132
0.003215600736439228
0.003207606263458729
0.003195113269612193
0.0031957102473825216
0.0031786998733878136
0.0031656946521252394
0.0031541495118290186
0.003156092017889023
0.0031404071487486362
0.0031246612779796124
0.0031132069416344166
0.0031164875254034996
0.0031020110473036766
0.003084377385675907
0.003072962164878845
0.00307719805277884
0.003063663374632597
0.0030446304008364677
0.0030331078451126814
0.0030381260439753532
0.003025204408913851
0.0030054242815822363
0.002994421636685729
0.002987448126077652
0.0029775090515613556
0.0029674628749489784
0.0029589140322059393
0.0029495060443878174
0.002941438462585211
0.0029293610714375973
0.0029221598524600267
0.0029106868896633387
0.002904148306697607
0.002891713986173272
0.0028856138233095407
0.002872901037335396
0.0028670993633568287
0.0028540282510221004
0.002848744625225663
0.002835447434335947
0.0028307142201811075
0.0028171741869300604
0.002812610473483801
0.0027989507652819157
0.0027946862392127514
0.0027808179147541523
0.0027766108978539705
0.0027636755257844925
0.0027602161280810833
0.0027455389499664307
0.0027419745456427336
0.0027276217006146908
0.002724715508520603
0.002710375003516674
0.0027069118805229664
0.002693124581128359
0.002690112218260765
0.002675805240869522
0.0026726701762527227
0.0026585718151181936
0.002655541757121682
0.002641563769429922
0.0026384787634015083
0.002624556887894869
0.002621591091156006
0.0026077907532453537
0.002604787703603506
0.0025909889955073595
0.002588000614196062
0.0025738640688359737
0.002570970216766
0.0025572855956852436
0.0025546937249600887
0.00254107266664505
0.0025383762549608946
0.0025245719589293003
0.0025153986643999815
0.0025081923231482506
0.002507815370336175
0.002495706547051668
0.0024821485858410597
0.0024754232726991177
0.002476803259924054
0.002466905163601041
0.0024504943285137415
0.002444191835820675
0.0024462128058075905
0.00243740645237267
0.0024201693013310432
0.0024131997488439083
0.0024162305053323507
0.002407846273854375
0.002388874301686883
0.0023824635427445173
0.002385897794738412
0.0023778704926371574
0.0023586591705679893
0.002352651674300432
0.0023439466021955013
0.0023386322427541018
0.00232879095710814
0.0023245643824338913
0.0023137691896408796
0.002310436684638262
0.0022988079581409693
0.0022960295900702477
0.0022839803714305162
0.0022820113226771355
0.0022695523221045732
0.002267935313284397
0.0022548274137079716
0.002253508660942316
0.0022404398769140244
0.0022394987754523754
0.002226016717031598
0.0022253310307860374
0.0022115660831332207
0.0022109528072178364
0.002197390189394355
0.002196981804445386
0.0021829456090927124
0.0021828999742865562
0.002168782288208604
0.002168758539482951
0.002154503483325243
0.002154744928702712
0.002140750177204609
0.0021412840578705072
0.002127127256244421
0.0021275870967656374
0.0021135101560503244
0.0021142796613276005
0.002100312151014805
0.002100876299664378
0.0020866321865469217
0.002087318105623126
0.0020734132267534733
0.0020741410553455353
0.002060594502836466
0.0020605605095624924
0.0020464914850890636
0.0020472113974392414
0.0020332273561507463
0.0020341346971690655
0.0020200381986796856
0.0020209969952702522
0.002006975933909416
0.002007913775742054
0.001993962097913027
0.001995410770177841
0.0019813927356153727
0.0019824416376650333
0.001967885298654437
0.001968944678083062
0.0019548791460692883
0.0019559592474251986
0.0019419386517256498
0.0019429671810939908
0.0019299230771139264
0.0019307422917336226
0.0019170541781932116
0.0019180364906787872
0.001904242904856801
0.0019053893629461527
0.0018914269749075174
0.0018925803015008569
0.001878735376521945
0.0018802285194396973
0.0018662689253687859
0.0018609149847179651
0.0018536534626036882
0.0018574462737888098
0.0018457218538969755
0.001836409792304039
0.001829235814511776
0.0018343538977205753
0.0018241963116452098
0.0018124619964510202
0.0018059154972434044
0.0018121860921382904
0.0018028977792710066
0.0017893263138830662
0.00178247457370162
0.0017892555333673954
0.0017807960975915194
0.001765333698131144
0.0017589740455150604
0.0017667915672063828
0.0017581594875082374
0.001742012333124876
0.0017356362659484148
0.0017310477560386062
0.0017253875266760588
0.0017192692030221224
0.0017151135252788663
0.0017081525875255466
0.0017044772394001484
0.0016965894028544426
0.001693941536359489
0.0016855085268616676
0.0016832652036100626
0.0016745615284889936
0.001672725542448461
0.001663454924710095
0.0016618315130472183
0.0016521952347829938
0.00165102060418576
0.0016413948033005
0.0016402839682996273
0.0016303074080497026
0.0016295036766678095
0.0016194635536521673
0.001618752023205161
0.0016084013041108847
0.0016078747576102614
0.0015976140275597572
0.0015973611734807491
0.001586969243362546
0.001586570288054645
0.0015761549584567547
0.0015758906956762075
0.0015654885210096836
0.001565537415444851
0.0015549662057310343
0.0015550435055047274
0.0015447183977812529
0.0015446923207491636
0.0015342016704380512
0.0015342638362199068
0.0015237033367156982
0.0015238162595778704
0.0015134126879274845
0.0015134589048102498
0.001502693397924304
0.0015022788429632783
0.0014917992521077394
0.0014926826115697622
0.0014814948663115501
0.0014824036043137312
0.0014712460106238723
0.0014715429861098528
0.001460575615055859
0.0014549684710800648
0.001450410927645862
0.0014532726490870118
0.0014445908600464463
0.0014347326941788197
0.001430652104318142
0.0014352677389979362
0.0014287738595157862
0.001415687846019864
0.0014122289139777422
0.0014178021810948849
0.0014123789733275771
0.0013972781598567963
0.0013940550852566957
0.0013999997172504663
0.0013951566070318222
0.0013791258679702878
0.0013760712463408709
0.0013821430038660765
0.0013774372637271881
0.0013607348082587123
0.0013577397912740707
0.001351730665192008
0.001350135775282979
0.0013431052211672068
0.0013426665682345629
0.0013344648759812117
0.001334306551143527
0.0013258230173960328
0.0013264206936582923
0.001317181857302785
0.0013184509007260203
0.0013090717839077115
0.0013104521203786135
0.001300750533118844
0.0013027302920818329
0.0012928203213959932
0.001294897636398673
0.0012846358586102724
0.0012870222562924027
0.001276706112548709
0.0012790963519364595
0.0012687834678217769
0.0012715643970295787
0.0012609403347596526
0.0012638061307370663
0.0012530635576695204
0.0012561469338834286
0.0012448455672711134
0.0012482646852731705
0.0012372428318485618
0.0012404830195009708
0.0012293035397306085
0.0012326440773904324
0.0012214307207614183
0.0012250968720763922
0.001214156043715775
0.0012173608411103487
0.0012066001072525978
0.0012101081665605307
0.00119927735067904
0.001202762476168573
0.0011919528478756547
0.0011954535730183125
0.0011847207788378
0.0011880084639415145
0.001177142490632832
0.001180675346404314
0.0011698909802362323
0.0011734012514352798
0.0011627841740846634
0.001166074420325458
0.001155474572442472
0.001158765982836485
0.0011479665990918875
0.0011517074890434742
0.001140969805419445
0.0011445787968114018
0.0011329111875966191
0.001137855346314609
0.0011259845923632383
0.0011297764722257853
0.0011180132860317826
0.0011230313684791327
0.0011110571213066578
0.0011092463973909616
0.0011043376289308071
0.0011106050806120038
0.0011020253878086805
0.0010950081050395966
0.001090744510293007
0.0010981254745274782
0.0010907116811722517
0.001081356080248952
0.0010772190289571881
0.0010858876630663872
0.0010795868001878262
0.0010683920700103045
0.0010641925036907196
0.001073295483365655
0.0010675134835764766
0.001055216882377863
0.0010509175481274724
0.0010606900323182344
0.0010553284082561731
0.001042424701154232
0.0010386197827756405
0.001036397647112608
0.001032899133861065
0.0010296800173819065
0.0010280213318765163
0.001023674733005464
0.0010230205953121185
0.0010178398806601763
0.001017521834000945
0.0010113631142303348
0.0010114485630765557
0.0010054267477244139
0.001005933852866292
0.0009998442837968469
0.0010006398661062121
0.0009942413307726383
0.0009955820860341191
0.0009888343047350645
0.000990526401437819
0.0009835194796323776
0.0009851718787103891
0.0009777299128472805
0.0009796811500564218
0.0009725611889734864
0.000974728842265904
0.0009671153966337442
0.0009694828768260777
0.0009619625052437186
0.0009646714315749705
0.0009570468100719154
0.0009598261094652116
0.0009523085318505764
0.0009550733375363052
0.0009473482496105134
0.00095003453316167
0.0009420436108484864
0.0009450784418731928
0.0009373375796712935
0.0009403775329701602
0.0009324710117653012
0.0009353698696941137
0.0009275875054299831
0.0009300116798840463
0.0009223487577401102
0.0009249174036085606
0.0009171283454634249
0.0009203073568642139
0.0009125701617449522
0.000915900687687099
0.0009080623858608305
0.0009113347623497248
0.0009037135168910027
0.000907182868104428
0.0008996101096272469
0.0009030523942783475
0.0008952325442805886
0.0008986411849036813
0.0008900484535843134
0.0008869189186953008
0.0008859329391270876
0.0008910964825190604
0.0008851937018334866
0.0008785169920884073
0.0008766562095843256
0.0008836690685711801
0.0008792321314103901
0.0008692681440152228
0.0008680907776579261
0.0008760461350902915
0.0008726171217858791
0.0008608822245150805
0.0008596485713496804
0.0008682295447215438
0.0008651717798784375
0.0008524455479346216
0.0008507006568834186
0.000860115687828511
0.00085730996215716
0.0008439849480055273
0.0008426723070442677
0.0008396920165978372
0.0008398441132158041
0.0008358740014955401
0.0008367699338123202
0.0008319108746945858
0.0008340420899912715
0.0008280851761810482
0.0008308087708428502
0.0008242789190262556
0.0008274650317616761
0.0008205988560803235
0.0008241055184043944
0.0008166961488313973
0.0008207172504626215
0.0008128376211971045
0.000817050866317004
0.000808918266557157
0.0008132659713737667
0.0008050638716667891
0.000809630611911416
0.0008015033672563732
0.0008064121939241886
0.0007977682398632169
0.0008029041928239167
0.0007943033124320209
0.0007996091735549271
0.0007903961231932044
0.0007954179309308529
0.0007860492332838476
0.0007914816960692406
0.0007826191140338778
0.0007879007025621831
0.0007791208336129785
0.0007848127279430628
0.0007754117832519114
0.0007809150847606361
0.00077203189721331
0.0007771890377625823
0.0007686560275033116
0.0007738660788163543
0.0007651235209777951
0.0007706688484176993
0.0007617719238623977
0.0007676127715967596
0.0007589389570057392
0.0007649104227311909
0.0007560888188891113
0.0007616935181431472
0.000753035768866539
0.0007587969303131104
0.0007500092033296824
0.0007556499913334846
0.0007470350246876478
0.0007527854177169502
0.0007440542685799301
0.0007498763734474778
0.0007411249098367989
0.000740500632673502
0.0007383298361673951
0.0007464344380423427
0.0007396785076707602
0.0007349317893385887
0.0007326789200305939
0.0007424139766953886
0.000737075402867049
0.0007297297124750912
0.0007275839452631772
0.0007382135954685509
0.0007336673443205655
0.0007247757166624069
0.0007225409499369562
0.0007336308481171727
0.0007296463591046631
0.000719377538189292
0.0007173763588070869
0.0007289241766557097
0.0007251675124280155
0.0007143974653445184
0.0007124338299036026
0.0007119339425116777
0.0007110191509127617
0.0007091040606610477
0.0007092671003192663
0.0007068300619721413
0.0007078631315380335
0.000704481964930892
0.0007061205105856061
0.0007022360805422068
0.0007043989025987685
0.0007001265184953809
0.0007026173989288509
0.0006978069432079792
0.000701728742569685
0.0006958005833439529
0.0006999621400609612
0.0006944749038666487
0.000698240241035819
0.0006924942135810852
0.0006965472130104899
0.0006905673071742058
0.0006946109351702034
0.0006885378388687968
0.0006925506750121713
0.0006865266477689147
0.0006908934446983039
0.0006844766321592033
0.0006885665934532881
0.0006824580486863852
0.0006872123922221363
0.0006809209007769823
0.000685306906234473
0.0006790597690269351
0.0006834034575149417
0.000677041127346456
0.0006815269589424133
0.000675169110763818
0.0006798960966989398
0.0006734891794621944
0.0006779606337659061
0.000671538058668375
0.0006760634132660925
0.0006696396740153432
0.0006744686397723854
0.0006681917002424598
0.0006730825989507139
0.000666645064484328
0.0006706903805024922
0.0006642926018685102
0.0006623262888751924
0.000663529965095222
0.0006699634250253439
0.0006655947072431445
0.0006605269736610353
0.0006602850626222789
0.0006684616673737764
0.0006654998287558556
0.0006571288104169071
0.0006573784630745649
0.0006667847046628594
0.0006647086702287197
0.0006547347293235362
0.0006548223900608718
0.0006646913243457675
0.0006636161706410348
0.0006524993223138154
0.0006527379155158997
0.0006635066820308566
0.0006625685491599143
0.0006504375487565994
0.0006510806852020323
0.0006493731052614748
0.0006513415137305856
0.0006478680297732353
0.000650308676995337
0.0006464794278144836
0.0006503507029265165
0.0006453755777329206
0.0006498661823570728
0.0006454677786678076
0.0006493912660516798
0.0006438731215894222
0.000649166526272893
0.000643233594018966
0.0006491083186119795
0.0006426552427001297
0.00064834178192541
0.0006422118749469519
0.0006485498161055148
0.0006420555291697383
0.0006486794445663691
0.000641787308268249
0.0006485391058959067
0.0006418941775336862
0.0006486275233328342
0.0006415253155864775
0.0006481407908722758
0.0006410281639546156
0.0006479015573859215
0.0006406447500921786
0.0006476589478552341
0.0006404283340089023
0.0006470490479841828
0.0006398436380550265
0.0006472229724749923
0.0006399843841791153
0.0006470583030022681
0.000639556790702045
0.0006466239574365318
0.0006396342068910599
0.0006468165665864944
0.0006395222735591233
0.0006465724436566234
0.0006391880451701581
0.0006463886238634586
0.0006389574846252799
0.0006463091121986508
0.0006386677268892527
0.0006459167925640941
0.0006391460192389786
0.0006459210999310017
0.0006390559719875455
0.0006461081793531775
0.0006390190683305264
0.0006462020101025701
0.0006388259935192764
0.0006457012495957315
0.0006385786691680551
0.0006460678414441645
0.0006386378081515431
0.0006457103881984949
0.0006379476981237531
0.0006453694077208638
0.0006382596329785883
0.0006454188260249794
0.000637740537058562
0.0006450209184549749
0.0006377187091857195
0.0006450985674746335
0.0006380239501595497
0.0006449250504374504
0.0006373074720613658
0.0006447003688663244
0.000637185585219413
0.0006446433253586292
0.0006375207449309528
0.0006446079351007938
0.0006372043280862272
0.0006444854661822319
0.0006373421056196094
0.0006443894235417247
0.0006368923932313919
0.0006439599674195051
0.0006368394242599607
0.0006439391290768981
0.0006365912267938256
0.0006437284173443913
0.0006364948349073529
0.0006436242838390172
0.0006362478015944362
0.0006436480907723308
0.0006360386614687741
0.0006433064700104296
0.000636308453977108
0.0006434066453948617
0.0006361420382745564
0.0006430103676393628
0.0006357510574162006
0.0006430073408409953
0.0006356471567414701
0.0006429305649362504
0.0006356360390782356
0.0006428204360418022
0.0006353419157676399
0.0006426452891901135
0.0006352844065986574
0.0006425009341910481
0.0006353116477839649
0.0006426011677831411
0.0006352842319756746
0.0006424230523407459
0.0006348798051476479
0.0006420863210223615
0.0006350224721245468
0.0006422066362574697
0.0006349313189275563
0.0006419209530577064
0.0006346601294353604
0.0006418378907255828
0.0006347132730297744
0.0006417408003471792
0.0006345121655613184
0.0006416058749891818
0.000634127005469054
0.0006415286334231496
0.0006341476109810174
0.000641303660813719
0.0006336888181976974
0.0006412541260942817
0.0006341062253341079
0.0006413683877326548
0.0006339512765407562
0.0006408668123185635
0.0006336449878290296
0.0006410209462046623
0.0006339335232041776
0.0006410759524442255
0.0006333818309940398
0.0006408864865079522
0.0006337467930279672
0.0006409113411791623
0.0006334364879876375
0.0006405277526937425
0.0006333244382403791
0.0006404675077646971
0.0006328905001282692
0.0006402198341675103
0.0006328116869553924
0.0006403303705155849
0.000632778275758028
0.0006402682047337294
0.0006328067975118756
0.0006398791447281837
0.0006326654693111777
0.0006401618011295795
0.0006329640746116638
0.0006397790275514126
0.0006323054549284279
0.0006397048709914088
0.0006326562725007534
0.0006395776872523129
0.0006321821711026132
0.0006394301890395582
0.0006322929402813315
0.0006393908988684416
0.0006323395646177232
0.000639391946606338
0.0006318737869150937
0.0006391333881765604
0.0006321430555544794
0.0006393279763869941
0.00063197041163221
0.0006391407223418355
0.0006320456741377711
0.0006391306524164975
0.0006316467188298702
0.0006388252368196845
0.0006317293737083673
0.0006389293703250587
0.00063164351740852
0.0006386166205629706
0.0006314743659459054
0.0006384816952049732
0.000631326693110168
0.0006384289590641856
0.0006309709278866649
0.0006383966538123786
0.0006312456098385155
0.0006382334977388382
0.0006311152246780694
0.000638259225524962
0.0006309768068604171
0.0006379806436598301
0.0006306394352577627
0.0006378055550158024
0.0006308048032224178
0.0006378974067047238
0.0006307921139523387
0.000637760735116899
0.0006303525879047811
0.0006375443190336227
0.0006303808186203241
0.0006375338416546583
0.0006302987458184361
0.0006373320939019322
0.0006300964741967618
0.0006370910559780896
0.0006299648084677756
0.0006370368646457791
0.0006299822707660496
0.0006369065376929939
0.0006300071836449206
0.0006367232417687774
0.0006300022942014039
0.0006367568857967854
0.0006297926302067935
0.0006364071741700172
0.0006291592726483941
0.0006365599692799151
0.0006297188228927553
0.0006303173722699285
0.0006293847691267729
0.0006386582972481847
0.0006338462117128074
0.0006297602667473257
0.0006296529900282621
0.0006399925914593041
0.0006360134575515985
0.000629883841611445
0.0006288886070251465
0.0006404982414096594
0.0006375006632879376
0.000629766727797687
0.0006285614217631519
0.0006411676877178252
0.0006384206935763359
0.0006294404156506062
0.0006283974507823586
0.0006414740928448737
0.0006391891511157155
0.0006293396581895649
0.0006281693931668997
0.000629067828413099
0.0006294175400398672
0.0006293249316513538
0.0006307003204710782
0.0006289410521276295
0.0006309488089755177
0.000628914509434253
0.000631812319625169
0.0006289349985308945
0.0006322343833744526
0.0006286291172727942
0.0006321946275420487
0.0006286115385591984
0.0006330266478471458
0.0006288107251748443
0.0006326864240691066
0.0006284997798502445
0.0006330778705887496
0.0006286080460995436
0.0006332633784040809
0.0006281364476308227
0.000633125426247716
0.0006281076930463314
0.0006332046468742192
0.000628147623501718
0.0006333970814011991
0.0006281193345785141
0.0006334325880743563
0.0006280233501456678
0.0006333512719720602
0.0006278558284975588
0.0006333205383270979
0.000627862405963242
0.0006331481272354722
0.0006275622872635722
0.0006330594187602401
0.0006277444190345705
0.0006330827018246055
0.0006275466876104474
0.0006330399191938341
0.0006273618782870471
0.0006327874725684524
0.0006275164778344333
0.0006329299649223685
0.0006273293984122574
0.0006327370065264404
0.0006271745078265667
0.000632679439149797
0.0006271131569519639
0.0006324959103949368
0.0006269485456869006
0.0006323006236925721
0.0006268948782235384
0.0006325528374873102
0.000626905879471451
0.0006320359534583986
0.0006268424913287163
0.0006323651759885252
0.0006267465651035309
0.0006319895037449896
0.0006265222909860313
0.0006321577820926905
0.0006265220581553876
0.0006320493994280696
0.0006264598923735321
0.0006319124368019402
0.000626322696916759
0.0006319695385172963
0.0006264112889766693
0.0006318938103504479
0.0006261451635509729
0.0006317680818028748
0.0006263328832574189
0.0006315791979432106
0.0006262412061914802
0.0006314920028671622
0.000625998480245471
0.0006313984631560743
0.0006259488873183727
0.0006314554484561086
0.0006259684450924397
0.0006312532932497561
0.000625722692348063
0.0006313738413155079
0.000625822925940156
0.0006309907184913754
0.0006255847401916981
0.0006310009630396962
0.000625583459623158
0.0006310049211606383
0.0006253656465560198
0.0006311066681519151
0.00062545295804739
0.0006310763419605792
0.0006253579631447792
0.0006306199356913567
0.0006251615704968572
0.000630614347755909
0.0006253065075725317
0.0006307798903435469
0.0006251116283237934
0.0006305198185145855
0.0006251494050957263
0.0006304598064161837
0.0006248882855288684
0.000630553811788559
0.000624839449301362
0.0006305003189481795
0.0006247851997613907
0.0006300559034571052
0.0006246272241696715
0.0006300750537775457
0.0006246537668630481
0.0006301379762589931
0.0006243104580789804
0.0006300751701928675
0.0006243707612156868
0.0006298584630712867
0.0006242779199965298
0.0006298650987446308
0.0006242265808396041
0.0006234904285520315
0.0006243081879802048
0.000631889677606523
0.000628309731837362
0.0006233424646779895
0.0006239342037588358
0.0006329672760330141
0.0006309282034635544
0.0006233081803657115
0.0006239517242647707
0.0006340768886730075
0.0006325140711851418
0.0006228996207937598
0.0006237632478587329
0.0006342171691358089
0.0006334141944535077
0.000623044150415808
0.0006237647612579167
0.0006349748000502586
0.000634125666692853
0.0006228599813766778
0.0006236256449483335
0.0006228063721209764
0.0006246694829314947
0.0006225626566447318
0.0006256470805965364
0.000622723950073123
0.0006264347466640174
0.0006224319222383201
0.0006268804427236319
0.0006226450786925852
0.0006275185733102262
0.0006222186493687332
0.0006275335908867419
0.0006221598014235497
0.0006280167726799846
0.0006224451353773475
0.0006280865636654198
0.0006221364019438624
0.0006282422691583633
0.0006218780181370676
0.0006284331902861595
0.0006221650983206928
0.0006286495481617749
0.0006218226626515388
0.0006284912815317512
0.0006217645131982863
0.0006283483235165477
0.000621817831415683
0.000628610432613641
0.0006216241745278239
0.000628409325145185
0.0006216179463081062
0.0006284911069087684
0.0006213599699549377
0.0006283232942223549
0.0006215383764356375
0.0006284937262535095
0.0006211618892848492
0.0006281824898906052
0.0006213109008967876
0.0006283635157160461
0.0006210743449628353
0.0006282083340920508
0.0006212074658833444
0.0006280695670284331
0.0006213226588442922
0.000628417357802391
0.0006212403532117605
0.0006280659581534564
0.0006211086292751133
0.0006282983813434839
0.0006211665458977222
0.0006279896479099989
0.0006206397665664554
0.0006277360953390598
0.0006210148567333817
0.0006279352819547057
0.000621208397205919
0.0006215993780642748
0.0006206923280842602
0.0006298751104623079
0.0006249133148230612
0.0006213727756403387
0.0006204961682669818
0.0006312117329798639
0.0006275317864492536
0.0006211954168975353
0.0006203061784617603
0.0006317497463896871
0.0006286788266152143
0.0006211252184584737
0.0006205352838151157
0.0006323573761619627
0.0006297901272773743
0.0006209405837580562
0.000620171835180372
0.0006327581941150129
0.0006304513663053513
0.000620451639406383
0.0006201207870617509
0.0006206674152053893
0.0006212249863892794
0.0006205745739862323
0.0006216356996446848
0.0006203966331668198
0.0006228509591892362
0.0006204720702953637
0.0006231715669855475
0.0006202255608513951
0.0006234101019799709
0.0006201359210535884
0.000623956962954253
0.0006199438939802349
0.0006244510877877474
0.0006202076328918338
0.0006246358389034867
0.0006199231138452888
0.0006249129073694348
0.0006198080955073237
0.0006248565623536706
0.0006199075141921639
0.0006252315361052752
0.0006198163609951735
0.0006249992875382304
0.0006197235779836774
0.0006247898563742638
0.0006198409828357399
0.0006246095290407538
0.000619764206930995
0.0006254389882087708
0.0006194706074893475
0.0006251095328480005
0.0006194451125338674
0.0006253059254959226
0.0006195575697347522
0.000625154934823513
0.0006193236913532019
0.0006250850856304169
0.0006190977292135358
0.0006250009755603969
0.000619220663793385
0.000624676002189517
0.0006191809079609811
0.0006249750731512904
0.0006191549473442137
0.0006248949212022126
0.0006192836444824934
0.0006243605748750269
0.0006190328276716173
0.0006246909615583718
0.0006191089050844312
0.0006248790887184441
0.0006189084379002452
0.0006245682016015053
0.0006191468564793468
0.0006246061529964209
0.0006189296836964786
0.0006240835646167397
0.0006186345126479864
0.0006243452080525458
0.0006187173421494663
0.00062460609478876
0.000618702033534646
0.0006243535317480564
0.0006185446982271969
0.0006245523109100759
0.0006183910300023854
0.0006239445647224784
0.0006185697857290506
0.0006242676172405481
0.000618502264842391
0.0006236234912648797
0.000618147139903158
0.0006237727357074618
0.0006182473734952509
0.0006244188407436013
0.0006183393998071551
0.000624024192802608
0.0006182275246828794
0.0006176265887916088
0.0006181866629049182
0.0006260755471885204
0.0006224539829418063
0.0006173462606966496
0.000617913668975234
0.000627404369879514
0.0006249880534596741
0.0006174384616315365
0.0006177283939905465
0.000628085748758167
0.0006263979012146592
0.0006169639527797699
0.0006176290335133672
0.0006287621799856424
0.0006275073392316699
0.0006171457935124636
0.0006176140159368515
0.0006287894211709499
0.0006282314425334334
0.0006170181441120803
0.0006175072630867362
0.0006168868858367205
0.0006188625120557845
0.0006162803620100021
0.0006196643807925284
0.0006170420674607158
0.0006204696255736053
0.0006162792560644448
0.0006208569975569844
0.0006166072562336922
0.0006216181791387498
0.0006166209932416677
0.0006217199261300266
0.0006160787306725979
0.0006218540947884321
0.0006163502112030983
0.0006225885590538383
0.0006168634863570333
0.0006225897814147174
0.0006164214573800564
0.000622653285972774
0.0006158971227705479
0.0006225930992513895
0.0006161258206702769
0.0006228561978787184
0.0006164064398035407
0.0006230215076357126
0.000616129138506949
0.0006226361729204655
0.0006156026502139866
0.0006225681281648576
0.0006162640638649464
0.0006226382101885974
0.0006155441515147686
0.0006227158010005951
0.0006159116164781153
0.0006226617260836065
0.0006158719188533723
0.0006228105630725622
0.0006153665599413216
0.0006228074198588729
0.0006158740143291652
0.0006227894336916506
0.0006154326256364584
0.0006222938536666334
0.0006152457208372653
0.0006227344856597483
0.0006154990987852216
0.0006223681848496199
0.0006154825678095222
0.0006225581746548414
0.0006156046292744577
0.0006221230141818523
0.0006149298278614879
0.0006224325043149292
0.0006152107380330563
0.0006223892560228705
0.0006156411836855114
0.0006159495678730309
0.0006149474647827446
0.0006244653486646712
0.0006189356790855527
0.0006158183678053319
0.0006149459513835609
0.0006257309578359127
0.0006217181216925383
0.0006155482260510325
0.0006152687128633261
0.0006265750271268189
0.0006235329201444983
0.000615484663285315
0.0006151407142169774
0.0006273520994000137
0.0006247959099709988
0.0006155372830107808
0.000614875287283212
0.0006276158965192735
0.0006261896342039108
0.0006159245385788381
0.0006144699291326106
0.0006151636480353773
0.0006165081867948174
0.0006155858864076436
0.0006168994586914778
0.000615198805462569
0.0006170811830088496
0.0006151708657853305
0.0006178491748869419
0.0006151164416223764
0.0006185605889186263
0.0006150403060019016
0.0006185676320455968
0.0006149168475531042
0.0006191498832777143
0.0006150472909212112
0.0006195635069161654
0.0006151312845759094
0.0006196977337822318
0.0006148131215013564
0.0006193596636876464
0.0006146932137198746
0.0006199586787261069
0.0006149712135083973
0.0006198998307809234
0.0006146645173430443
0.0006197163602337241
0.0006147375097498298
0.0006200492498464882
0.0006143212667666376
0.0006195683381520212
0.0006144783110357821
0.0006197420880198479
0.0006146981613710523
0.0006204036180861294
0.0006146666128188372
0.0006195396999828517
0.0006143414648249745
0.0006195781752467155
0.0006139892502687871
0.0006198256742209196
0.0006145270890556276
0.0006198739283718169
0.0006143164355307817
0.0006198177579790354
0.0006143605569377542
0.000619873811956495
0.0006140389014035463
0.000619634345639497
0.0006140270852483809
0.0006198456976562738
0.000614192511420697
0.0006196535541675985
0.0006138476892374456
0.0006198629271239042
0.0006139589240774512
0.0006199735216796398
0.0006139003671705723
0.0006195652531459928
0.0006137356976978481
0.0006195518071763217
0.0006138251046650112
0.00061945547349751
0.0006138394819572568
0.0006193181034177542
0.0006135861622169614
0.0006189383566379547
0.0006135735311545432
0.0006189807900227606
0.0006134845898486674
0.0006192069267854095
0.0006137929740361869
0.0006188771221786737
0.0006135163712315261
0.0006188079132698476
0.0006134138675406575
0.000619042431935668
0.0006132925627753139
0.0006186262471601367
0.0006130710244178772
0.0006192496512085199
0.0006131765549071133
0.0006185663514770567
0.0006132505368441343
0.0006186392856761813
0.0006132410489954054
0.0006189661798998713
0.0006130693946033716
0.000618922000285238
0.0006134227151051164
0.0006119826575741172
0.000612921838182956
0.0006209372077137232
0.0006174634909257293
0.0006123422062955797
0.0006128600216470659
0.0006236117333173752
0.0006218483904376626
0.0006121805054135621
0.0006125628715381026
0.0006239854265004396
0.0006224428652785718
0.0006124962819740176
0.0006127643282525241
0.0006236199988052249
0.000623459811322391
0.0006123092607595026
0.0006128335371613503
0.0006112889968790114
0.000613548094406724
0.0006120452890172601
0.0006150670815259218
0.0006119431927800179
0.0006154368747957051
0.0006116866716183722
0.0006159711047075689
0.0006119405152276158
0.0006166539387777448
0.0006120143225416541
0.0006166118546389043
0.0006118224700912833
0.0006171436980366707
0.0006120381876826286
0.0006173993460834026
0.0006109789246693254
0.0006174869486130774
0.0006114635616540909
0.000617729383520782
0.0006122295162640512
0.0006185611127875745
0.0006118632154539227
0.0006176010356284678
0.0006115412688814104
0.0006179422489367425
0.0006116203148849308
0.0006178581388667226
0.0006113099516369402
0.0006181439384818077
0.0006116103613749146
0.0006179801421239972
0.0006108501111157238
0.0006179516785778105
0.0006112685077823699
0.0006179526681080461
0.0006106290384195745
0.0006178067997097969
0.0006108100642450154
0.0006178433541208506
0.0006109754322096705
0.0006175871239975095
0.0006109410314820707
0.000618058955296874
0.0006109577370807528
0.0006175507442094386
0.0006102552870288491
0.0006175651797093451
0.0006110913818702102
0.0006176440510898829
0.0006111201946623623
0.0006176393362693489
0.0006109083187766373
0.0006175045273266733
0.0006109590758569539
0.0006175354355946183
0.0006107037770561874
0.0006177752511575818
0.0006102292099967599
0.0006175575545057654
0.0006107176886871457
0.0006173767615109682
0.0006107342196628451
0.0006179480697028339
0.0006107739172875881
0.0006113183335401118
0.0006105813663452864
0.0006198604824021459
0.0006146271480247378
0.0006110983667895198
0.0006099288002587855
0.0006206727703101933
0.0006170931737869978
0.0006109285750426352
0.0006102668703533709
0.0006216134061105549
0.0006186095415614545
0.0006107174558565021
0.0006100364844314754
0.0006222533993422985
0.0006198887713253498
0.0006107924273237586
0.0006096464348956943
0.0006225393735803664
0.0006205054232850671
0.0006107654771767557
0.0006099347956478596
0.0006104788044467568
0.0006109263631515205
0.0006108252564445138
0.000612400472164154
0.0006108465604484081
0.0006128174136392772
0.0006108314846642315
0.0006141558405943215
0.000610923336353153
0.0006137695163488388
0.0006102745537646115
0.0006144101498648524
0.0006103384657762945
0.000614399672485888
0.0006104717031121254
0.0006149164400994778
0.0006104581407271326
0.0006148524698801339
0.0006104094791226089
0.0006152074201963842
0.0006101502804085612
0.0006147022941149771
0.0006104162894189358
0.0006157150492072105
0.0006100352038629353
0.0006151212146505713
0.0006102849147282541
0.0006155360024422407
0.000610975781455636
0.0006157997413538396
0.0006102596526034176
0.0006166325183585286
0.0006108853849582374
0.0006154273287393153
0.0006098615122027695
0.0006160912453196943
0.0006100989994592965
0.0006156070739962161
0.0006100733880884945
0.0006155730807222426
0.0006097737932577729
0.000615137571003288
0.0006099985330365598
0.0006156147574074566
0.0006096709403209388
0.0006151265115477145
0.0006097500445321202
0.0006155630690045655
0.0006096825236454606
0.0006153234862722456
0.000609642534982413
0.0006152103887870908
0.0006096276338212192
0.0006152441492304206
0.0006098266458138824
0.0006090014358051121
0.0006096884608268738
0.0006175771122798324
0.0006141011253930628
0.0006089747766964138
0.0006093794363550842
0.0006183870718814433
0.0006164162186905742
0.0006083850166760385
0.0006092620315030217
0.0006198430783115327
0.000617886136751622
0.0006089601083658636
0.000609193230047822
0.0006200226489454508
0.0006190788117237389
0.0006089610396884382
0.0006093018455430865
0.0006199265480972826
0.0006198985502123833
0.0006088001537136734
0.0006096441647969186
0.0006091420073062181
0.0006106779910624027
0.0006087301881052554
0.0006114667630754411
0.0006088371155783534
0.0006121205515228212
0.0006079620798118412
0.0006125268992036581
0.000607892929110676
0.0006130725960247219
0.0006084583001211286
0.0006136580486781895
0.0006080709281377494
0.0006139213219285011
0.0006086297216825187
0.0006143226055428386
0.0006076190620660782
0.0006142831989564002
0.0006078344886191189
0.0006143345381133258
0.0006076790159568191
0.0006144100334495306
0.000607577501796186
0.0006146455416455865
0.0006078978185541928
0.0006144357612356544
0.0006081028841435909
0.0006145667284727097
0.0006074323318898678
0.0006146066589280963
0.0006073998520150781
0.0006144876824691892
0.0006075186538510025
0.0006146351806819439
0.0006079265149310231
0.0006148972315713763
0.0006078165024518967
0.0006148067768663168
0.0006079106242395937
0.0006147474050521851
0.0006075527635402977
0.0006146088126115501
0.0006077124853618443
0.0006147234234958887
0.0006075850105844438
0.0006146387895569205
0.0006075791898183525
0.000614169635809958
0.0006071677780710161
0.0006143873324617743
0.0006072785472497344
0.0006145798834040761
0.0006072703981772065
0.000614345190115273
0.0006072359974496067
0.0006144524086266756
0.0006069324444979429
0.0006144133512862027
0.0006072245305404067
0.0006146426312625408
0.000607005727943033
0.0006143375067040324
0.0006075403653085232
0.0006082194158807397
0.0006072859978303313
0.0006163314101286232
0.0006115238647907972
0.0006080543389543891
0.0006070255185477436
0.0006186828832142055
0.0006139236502349377
0.0006092432886362076
0.0006076965946704149
0.0006170547567307949
0.0006150120170786977
0.0006089161615818739
0.0006106498185545206
0.0006181106436997652
0.0006151260458864272
0.0006114860298112035
0.0006097614532336593
0.0006169593543745577
0.0006158327450975776
0.0006096719880588353
0.000608872331213206
0.0006180673372000456
0.0006163828074932098
0.0006100719911046326
0.0006111973198130727
0.0006174831069074571
0.0006203832454048097
0.0006102174520492554
0.0006061855820007622
0.000618025369476527
0.0006171278073452413
0.0006083379848860204
0.0006071795942261815
0.0006177873583510518
0.000617816811427474
0.0006066740024834871
0.0006070808740332723
0.0006194642628543079
0.0006187822436913848
0.0006064674234949052
0.0006076741265133023
0.0006053937831893563
0.0006096698925830424
0.0006067248759791255
0.00060926319565624
0.0006060624145902693
0.0006102909683249891
0.0006065407651476562
0.0006105449865572155
0.0006055169505998492
0.0006109526148065925
0.0006056481506675482
0.0006115945288911462
0.0006061542080715299
0.000611830735579133
0.0006055629928596318
0.0006118827732279897
0.0006059668376110494
0.0006126429070718586
0.0006055905250832438
0.0006124738720245659
0.0006060270825400949
0.0006127759115770459
0.000605873647145927
0.0006125078070908785
0.0006053076940588653
0.0006120630423538387
0.0006059855804778636
0.0006127001252025366
0.000605366425588727
0.0006126101361587644
0.0006054133991710842
0.0006126074003987014
0.0006061989697627723
0.0006127404631115496
0.0006053075776435435
0.0006127962260507047
0.0006059131119400263
0.0006133527494966984
0.0006054210825823247
0.0006126499501988292
0.0006057399441488087
0.0006128964014351368
0.000606101646553725
0.0006125116487964988
0.0006057679420337081
0.0006125034997239709
0.0006053084507584572
0.0006124788778834045
0.0006054136902093887
0.000612389063462615
0.0006056327256374061
0.0006125548970885575
0.0006050575757399201
0.0006125735817477107
0.0006050600786693394
0.000612421368714422
0.0006058454164303839
0.0006062593893148005
0.0006054029217921197
0.0006146436207927763
0.0006096888100728393
0.0006062103784643114
0.0006054825498722494
0.0006159290205687284
0.0006117812008596957
0.0006060393643565476
0.0006049383664503694
0.0006165692466311157
0.0006136427982710302
0.0006060851737856865
0.0006048687500879169
0.0006171602290123701
0.0006152510177344084
0.0006064139306545258
0.0006049259682185948
0.0006178397452458739
0.0006156706367619336
0.000605979235842824
0.0006060774903744459
0.0006060109590180218
0.0006061664898879826
0.0006059858133085072
0.0006068916409276426
0.0006057898281142116
0.0006082210456952453
0.0006057088612578809
0.0006083872285671532
0.0006058246945030987
0.0006092129624448717
0.000605899142101407
0.000609084265306592
0.0006057223072275519
0.0006098966114223003
0.0006059743463993073
0.0006105899228714406
0.0006055556586943567
0.0006103902123868465
0.0006054499535821378
0.0006107530789449811
0.0006055246340110898
0.0006104956846684217
0.0006056728307157755
0.0006104731583036482
0.0006055908743292093
0.0006101414328441024
0.0006053658435121179
0.0006104361964389682
0.0006053673569113016
0.0006109605310484767
0.0006055569974705577
0.0006109671667218208
0.0006053681136108935
0.0006107673980295658
0.0006050704978406429
0.0006109160021878779
0.0006053487304598093
0.000610430957749486
0.000604990404099226
0.000610309885814786
0.0006051430245861411
0.0006107563385739923
0.0006052906974218786
0.0006109222886152565
0.0006048911018297076
0.0006109625683166087
0.0006052089738659561
0.0006108874222263694
0.000605061009991914
0.0006101592443883419
0.0006050775991752744
0.0006109813111834228
0.0006051125819794834
0.0006107617518864572
0.0006052310927771032
0.0006110033136792481
0.0006051569944247603
0.0006044973852112889
0.0006047484930604696
0.0006127756787464023
0.0006087818183004856
0.0006038487190380692
0.0006049296353012323
0.0006142436759546399
0.0006118642049841583
0.0006039578001946211
0.0006051970412954688
0.0006150827975943685
0.0006136488518677652
0.0006036634440533817
0.0006049387156963348
0.000615240540355444
0.0006145260413177311
0.0006040966836735606
0.0006046405760571361
0.0006156786112114787
0.0006152059650048614
0.0006036798004060984
0.0006050778902135789
0.0006043718894943595
0.0006060993764549494
0.000603660533670336
0.000607273424975574
0.0006042752065695822
0.0006080367020331323
0.0006044720648787916
0.0006085900822654366
0.0006037254934199154
0.0006090180831961334
0.0006039944128133357
0.0006096647121012211
0.0006044979672878981
0.0006092895055189729
0.0006037859129719436
0.000609775073826313
0.0006035050610080361
0.0006100532482378185
0.000603288586717099
0.0006098238518461585
0.0006033870740793645
0.0006101472536101937
0.0006032673409208655
0.0006104558706283569
0.000603893946390599
0.0006105066859163344
0.0006039289874024689
0.0006105034844949841
0.0006038879510015249
0.0006106726359575987
0.0006038967403583229
0.0006105522625148296
0.0006039997679181397
0.0006103289197199047
0.0006037071580067277
0.0006105020875111222
0.000603752676397562
0.0006104142521508038
0.000602989224717021
0.0006102613406255841
0.0006036885897628963
0.0006108865491114557
0.0006036352715454996
0.0006102716433815658
0.0006031855591572821
0.0006105778156779706
0.0006033945828676224
0.0006107034860178828
0.0006030389340594411
0.0006105451611801982
0.0006034478428773582
0.0006039999425411224
0.0006034860271029174
0.0006123681669123471
0.0006069300579838455
0.0006041220622137189
0.0006035949336364865
0.0006141982739791274
0.000610141025390476
0.0006039249710738659
0.0006034989492036402
0.0006149997352622449
0.0006123315542936325
0.0006042979657649994
0.0006030530785210431
0.0006158801261335611
0.0006133404676802456
0.0006041796877980232
0.0006037346320226789
0.0006158397300168872
0.0006137341842986643
0.0006037522107362747
0.0006029385840520263
0.0006038116989657283
0.0006045387708581984
0.0006036281120032072
0.000604989763814956
0.000603715714532882
0.0006057865684852004
0.0006040230509825051
0.0006063883774913847
0.0006034651887603104
0.0006073923432268202
0.000603928288910538
0.0006077399011701345
0.000603605411015451
0.000608110218308866
0.0006038842257112265
0.000607816968113184
0.0006037753773853183
0.0006080856546759605
0.0006037405109964311
0.0006089158705435693
0.0006040050648152828
0.0006088219815865159
0.0006035198457539082
0.0006083941552788019
0.0006035396363586187
0.0006088739610277116
0.0006035533733665943
0.0006091140676289797
0.0006035859696567059
0.0006091956747695804
0.0006034796824678779
0.0006092130788601935
0.000603570370003581
0.0006092083058319986
0.0006035144906491041
0.0006085766945034266
0.0006032119854353368
0.0006089355447329581
0.0006034348625689745
0.000609448878094554
0.0006033772369846702
0.0006083717453293502
0.0006029916694387794
0.0006091058603487909
0.0006035143742337823
0.0006093303672969341
0.0006034615798853338
0.0006085623754188418
0.0006032123928889632
0.0006027680356055498
0.0006036057020537555
0.0006119866739027202
0.0006078094011172652
0.0006022313609719276
0.0006034448160789907
0.0006127125234343112
0.0006106549990363419
0.0006027627387084067
0.0006032755482010543
0.0006135267904028296
0.0006114087882451713
0.0006028937641531229
0.0006037295097485185
0.0006140361656434834
0.0006126271327957511
0.0006024659378454089
0.0006032738019712269
0.0006144982180558145
0.0006133243441581726
0.0006020322325639427
0.0006032505189068615
0.0006025814218446612
0.0006046092021279037
0.0006027435301803052
0.0006052377284504473
0.0006023608148097992
0.000606087502092123
0.0006020137807354331
0.0006066698115319014
0.0006026768242008984
0.0006071998504921794
0.000601797946728766
0.0006075997371226549
0.00060237105935812
0.0006078745936974883
0.0006028207717463374
0.0006079752347432077
0.000601716514211148
0.0006081261672079563
0.0006017058040015399
0.0006082893232814968
0.0006018725107423961
0.0006086383364163339
0.0006023183232173324
0.0006081719184294343
0.0006015475373715162
0.0006084995693527162
0.0006022286252118647
0.0006081614992581308
0.0006016278639435768
0.0006087157526053488
0.0006022118614055216
0.0006086185458116233
0.0006021445151418447
0.0006087380461394787
0.0006020949804224074
0.0006087387446314096
0.0006016478291712701
0.0006087654619477689
0.0006015492836013436
0.0006086035864427686
0.0006012209341861308
0.0006086751818656921
0.0006019462016411126
0.0006086754729039967
0.0006015007384121418
0.0006086356588639319
0.0006020065629854798
0.0006090527167543769
0.0006017365376465023
0.0006082842592149973
0.0006010945653542876
0.0006086521316319704
0.0006020814180374146
0.0006092142430134118
0.0006023560999892652
0.0006025157636031508
0.000602039392106235
0.0006107890512794256
0.0006062517641112208
0.0006023049354553223
0.0006009390926919878
0.0006119107129052281
0.000608805101364851
0.0006027134950272739
0.0006021636654622853
0.000612964213360101
0.0006100003374740481
0.0006018518470227718
0.0006017830455675721
0.0006135131698101759
0.0006105946958996356
0.000602343468926847
0.0006017503328621387
0.0006135890726000071
0.0006116543081589043
0.0006020101718604565
0.0006018310668878257
0.0006016868283040822
0.0006029814248904586
0.0006020859582349658
0.0006037314306013286
0.0006021009176038206
0.0006046759663149714
0.0006023194291628897
0.0006053316756151617
0.0006019249558448792
0.0006059210281819105
0.000602304469794035
0.0006061705062165856
0.000601843639742583
0.0006064576446078718
0.0006017590058036149
0.0006066436180844903
0.0006016912520863116
0.0006067661452107131
0.0006017619743943214
0.0006069704541005194
0.0006016738479956985
0.000606666028033942
0.0006017003324814141
0.0006071499083191156
0.000601927109528333
0.0006066594505682588
0.0006013833335600793
0.0006072645192034543
0.0006012923549860716
0.000606830115430057
0.0006015443941578269
0.0006065434427000582
0.000601628387812525
0.0006068580551072955
0.0006012849626131356
0.0006076314602978528
0.0006021431181579828
0.0006075208657421172
0.0006014832761138678
0.0006071909447200596
0.0006017712294124067
0.00060777593171224
0.0006016389816068113
0.0006072747055441141
0.0006013902020640671
0.0006074932171031833
0.0006015920080244541
0.0006081594037823379
0.0006020009750500321
0.0006007154006510973
0.0006025249604135752
0.0006097987061366439
0.0006057625287212431
0.0006032913806848228
0.0006012210506014526
0.0006108898669481277
0.0006118169403634965
0.0006022883462719619
0.0006008846685290337
0.0006123849307186902
0.0006119552417658269
0.00060242012841627
0.0006021030130796134
0.0006128185777924955
0.0006122799823060632
0.0006042174063622952
0.0006002007867209613
0.0006126077496446669
0.000612376257777214
0.0006026362534612417
0.0006005441537126899
0.000612822244875133
0.0006111906841397285
0.0006007838528603315
0.0006008176715113223
0.0006008114432916045
0.0006011825753375888
0.0006009228527545929
0.0006024102331139147
0.0006010471261106431
0.0006034615216776729
0.0006017048144713044
0.0006033680983819067
0.0006012332742102444
0.0006045989575795829
0.0006013616221025586
0.0006044462788850069
0.0006012067315168679
0.0006044891197234392
0.0006011500372551382
0.0006056325510144234
0.0006014324608258903
0.000605864857789129
0.0006011018995195627
0.0006048911018297076
0.0006011275690980256
0.0006060709711164236
0.0006015138351358473
0.0006061943131498992
0.000601294741500169
0.000606120505835861
0.000601527513936162
0.0006059727165848017
0.0006011354271322489
0.000605701410677284
0.0006013366510160267
0.0006065867491997778
0.0006022749585099518
0.00060677295550704
0.0006015429389663041
0.0006057525752112269
0.0006013344973325729
0.0006061161984689534
0.000601475010626018
0.0006068502552807331
0.000601340492721647
0.0006061100866645575
0.0006009865319356322
0.0006062770844437182
0.0006013363017700613
0.0006055189296603203
0.0006010805955156684
0.0006062586908228695
0.0006015707622282207
0.0006059577572159469
0.0006010396755300462
0.0006063241162337363
0.0006010897923260927
0.0006060277810320258
0.0006011917721480131
0.0006001798319630325
0.0006012468365952373
0.0006091096438467503
0.0006060655578039587
0.0005993300583213568
0.0006018542335368693
0.0006093538831919432
0.0006079606246203184
0.0006007911288179457
0.0006015367107465863
0.0006096791476011276
0.0006092620315030217
0.0005996960098855197
0.0006019920692779124
0.0006119376048445702
0.0006091442774049938
0.00059951824368909
0.0006026420742273331
0.0006118133896961808
0.0006098613957874477
0.0005992038641124964
0.0006025856710039079
0.000612989766523242
0.0006098246667534113
0.0006003902526572347
0.0006024551694281399
0.0006133663700893521
0.0006104999920353293
0.0005996863474138081
0.0006031246739439666
0.0006023254245519638
0.0006001154542900622
0.000599050777964294
0.0006049424991942942
0.0006018414860591292
0.000602385844103992
0.000599025166593492
0.0006034375983290374
0.0005997756379656494
0.0006039763102307916
0.0005993035738356411
0.0006034376565366983
0.0005997335538268089
0.0006044773035682738
0.0005998510168865323
0.0006047155475243926
0.000599707942456007
0.0006050908123143017
0.0006002387963235378
0.0006052424432709813
0.0005999717395752668
0.0006051224190741777
0.0006004121387377381
0.0006054859259165823
0.0006000916473567486
0.0006053177057765424
0.0006003229646012187
0.0006048717186786234
0.0006001392030157149
0.0006046262569725513
0.0006001992151141167
0.0006046935450285673
0.0006003549206070602
0.0006052624084986746
0.000600392697378993
0.0006048866198398173
0.0006000160938128829
0.0006046859198249876
0.0006000262801535428
0.0006053514080122113
0.0006003114394843578
0.0006055248668417335
0.0006004353635944426
0.0006056291749700904
0.0006002073059789836
0.0006055396515876055
0.0006002826848998666
0.000604891509283334
0.0006004548049531877
0.0006055913981981575
0.0006008407799527049
0.0006056994316168129
0.0006002488662488759
0.0006054168334230781
0.0006004604510962963
0.0006058219587430358
0.0006003216840326786
0.0005991515936329961
0.0006000217981636524
0.000607827038038522
0.0006048481445759535
0.000598132552113384
0.000600670522544533
0.0006091634277254343
0.0006078598089516163
0.0006009783246554434
0.0005989482742734253
0.0006099503953009844
0.0006095716380514205
0.0005997495027258992
0.0005986812757328153
0.0006108730449341238
0.0006111086695455015
0.0006005159812048078
0.0005992731894366443
0.0006110313115641475
0.0006122913910076022
0.0006011715158820152
0.0005989416386000812
0.0005988207994960248
0.0006032614037394524
0.0006012134253978729
0.000600829254835844
0.0005983466980978847
0.0006047249189577997
0.0006013560341671109
0.0006024277536198497
0.0005980960559099913
0.0006041068700142205
0.0006021947483532131
0.0006043292814865708
0.0005988183547742665
0.0006031285738572478
0.0005990682984702289
0.000603997556027025
0.0005995004903525114
0.000603865017183125
0.0005993060185573995
0.0006041322485543787
0.0005998261040076613
0.0006036640261299908
0.000599422084633261
0.0006037798011675477
0.0005996726686134934
0.0006049657240509987
0.0006000031717121601
0.0006049848161637783
0.0005998039268888533
0.000604211469180882
0.0006000359426252544
0.0006041484884917736
0.0005995167302899063
0.0006045231129974127
0.0005997633561491966
0.0006049307412467897
0.0005996295367367566
0.0006045759655535221
0.0005995974643155932
0.0006037750281393528
0.000599539082031697
0.000604483240749687
0.000599589548073709
0.0006049315561540425
0.0005997054977342486
0.0006041648448444903
0.000599669583607465
0.0006047086208127439
0.0006002103327773511
0.0006054011755622923
0.0006024223403073847
0.0006039674626663327
0.0006011748337186873
0.0006042191525921226
0.0006013906095176935
0.0006063483888283372
0.0005979159031994641
0.0006052742246538401
0.0006020164582878351
0.0006122247432358563
0.0006005438626743853
0.0005986219039186835
0.0006039016880095005
0.0006181288044899702
0.0006050325464457273
0.0005994703387841582
0.000598725862801075
0.000610207614954561
0.0006116300355643034
0.0005984281888231635
0.0006011446821503341
0.0005994886159896851
0.0006095512071624398
0.0006006977055221796
0.0006062138709239662
0.0006025026086717844
0.0006040835287421942
0.0006026181508786976
0.0006040377193130553
0.0006000706925988197
0.0006042749737389386
0.0006005928735248744
0.0006048753275536001
0.0006000224384479225
0.0006050957599654794
0.0006003695307299495
0.0006064118351787329
0.0006004845490679145
0.0006054241675883532
0.0005999687709845603
0.0006048351642675698
0.0005999983986839652
0.0006053788820281625
0.0005999774439260364
0.0006061074673198164
0.0006005311151966453
0.000605798268225044
0.0006000176072120667
0.0005984682939015329
0.0006002762238495052
0.0006072880933061242
0.0006041500600986183
0.0005994076491333544
0.0006003290181979537
0.0006088215159252286
0.0006064118933863938
0.0005997828557156026
0.0006004588794894516
0.0006087369984015822
0.0006079610320739448
0.0005990468198433518
0.000601105741225183
0.0006099971942603588
0.0006087515503168106
0.0005984324379824102
0.0006004926981404424
0.0006106030195951462
0.0006100759492255747
0.0005983032169751823
0.0006003730813972652
0.0006111487746238708
0.0006112533737905324
0.0005991247016936541
0.0005999439745210111
0.0005986671894788742
0.0006013906095176935
0.0005989119526930153
0.0006021783337928355
0.0005987065960653126
0.0006031548837199807
0.000598275859374553
0.0006037342245690525
0.0005985975731164217
0.0006041881861165166
0.0005993807571940124
0.0006046834751032293
0.0005981613649055362
0.0006046612979844213
0.0005980731802992523
0.0006051136879250407
0.0005982813891023397
0.0006052141543477774
0.0005976609536446631
0.0006053471006453037
0.0005985915777273476
0.0006056037964299321
0.0005976437241770327
0.0006050827796570957
0.0005975949461571872
0.0006055276026017964
0.0005986324395053089
0.0006057873251847923
0.0005985523457638919
0.0006056028068996966
0.0005976839456707239
0.0006061745807528496
0.0005990511854179204
0.0006059993174858391
0.0005980136920697987
0.0006061054882593453
0.0005990058998577297
0.0006065056659281254
0.0005992039223201573
0.0006023265887051821
0.0005992930382490158
0.0006068360526114702
0.0006029201904311776
0.0006002581212669611
0.000599855906330049
0.0006085907807573676
0.0006055485573597252
0.0006020749569870532
0.0006047707283869386
0.0006090167444199324
0.0006057347054593265
0.0006024956819601357
0.000601707783062011
0.0006120775360614061
0.0006067403592169285
0.0006055340054444969
0.0006011801306158304
0.0006119700847193599
0.000608153291977942
0.0006015246035531163
0.000599206134211272
0.0006116536096669734
0.0006116690929047763
0.0005992147489450872
0.0006016430561430752
0.000598601414822042
0.0006074709235690534
0.0005989757482893765
0.0006058458238840103
0.0006006868788972497
0.0006042976747266948
0.0005987868062220514
0.0006046367925591767
0.0006003968301229179
0.0006045969785191119
0.0005983250448480248
0.0006052195094525814
0.000598727201577276
0.0006055479170754552
0.0005992041551508009
0.0006057500140741467
0.000599491992034018
0.0006055551348254085
0.0005989712080918252
0.0006060742307454348
0.0005996675463393331
0.000606052519287914
0.0005992603255435824
0.0006056226557120681
0.0005995668470859528
0.0006061329040676355
0.0005992134683765471
0.0006060441955924034
0.0005982682341709733
0.000605979235842824
0.0005991277284920216
0.0006065140478312969
0.0005989943165332079
0.0006059829611331224
0.0005990863428451121
0.0006064681219868362
0.000599144899751991
0.0006060912855900824
0.0005989527562633157
0.0006063011824153364
0.0005982745788060129
0.0006062556058168411
0.0005990782519802451
0.0006001664442010224
0.0005981248104944825
0.0006090073147788644
0.0006029901560395956
0.0005993209197185934
0.000598795828409493
0.0006107682711444795
0.0006064079934731126


==> graphs/Model_v1_norm_noise1_losses.txt <==
0.0009217701153829694
0.0008789578569121659
0.0008468586020171642
0.0008039989625103772
0.0007943111122585833
0.0007854372961446643
0.0007873153081163764
0.000767066259868443
0.0007660971023142338
0.0007472229190170765
0.0007484115776605904
0.0007337569841183722
0.0007376648718491197
0.0007255784003064036
0.0007313514361158013
0.0007196083897724748
0.0007267528562806547
0.0007149709854274988
0.0007215083460323513
0.0007139628287404776
0.0007257566903717816
0.0007184122805483639
0.0007259767735376954
0.0007164040580391884
0.0007223054999485612
0.0007135687628760934
0.0007213230128400028
0.0007118672365322709
0.0007181276450864971
0.0007082351949065924
0.0007144400151446462
0.0007054546731524169
0.0007130413432605565
0.0007032935391180217
0.0007114782929420471
0.0007026063976809382
0.0007107178680598736
0.0007012106943875551
0.0007096269400790334
0.0007008835091255605
0.0007087900303304195
0.0007000243058428168
0.0007079346687532961
0.000698997697327286
0.0007076742476783693
0.0006987241795286536
0.0007000172627158463
0.0006972440169192851
0.0007078011985868216
0.0007013854919932783
0.0006992273847572505
0.0006962335319258273
0.0007077357731759548
0.000702689285390079
0.000697856885381043
0.0006960030877962708
0.0007090378203429282
0.0007039628108032048
0.0006966972723603249
0.0006948415539227426
0.0007077340269461274
0.000703406345564872
0.0006956260185688734
0.0006935004494152963
0.0007072017760947347
0.0007032918510958552
0.0006946057546883821
0.000692669244017452
0.0006947438814677298
0.0006939079030416906
0.0006946064531803131
0.0006943909684196115
0.0006943141343072057
0.0006953775882720947
0.0006939593004062772
0.000695115770213306
0.0006935131386853755
0.0006959678139537573
0.000693752255756408
0.0006956043653190136
0.000693184498231858
0.0006966795772314072
0.000693711219355464
0.0006966396467760205
0.0006933875265531242
0.0006967029185034335
0.0006933374679647386
0.0006967571680434048
0.0006927695358172059
0.0006962110055610538
0.0006925213383510709
0.000696489994879812
0.0006925573688931763
0.0006956858560442924
0.0006917703431099653
0.0006958801532164216
0.0006915988633409142
0.0006953079719096422
0.0006914561963640153
0.000695590628311038
0.0006912915268912911
0.0006955096032470465
0.0006909814546816051
0.0006947926012799144
0.0006912865210324526
0.0006954651908017695
0.0006912285462021828
0.0006950463284738362
0.0006906819762662053
0.0006953317206352949
0.0006912986282259226
0.0006954950513318181
0.0006907713832333684
0.0006949311937205493
0.0006901649758219719
0.000694635440595448
0.0006902043242007494
0.0006942885229364038
0.0006898953579366207
0.0006941952742636204
0.0006899278960190713
0.0006938456208445132
0.0006895289407111704
0.0006937080761417747
0.0006894661346450448
0.0006938775768503547
0.0006896591512486339
0.0006936965510249138
0.00068955885944888
0.0006936343270353973
0.0006890699733048677
0.0006933684926480055
0.0006891151424497366
0.0006935000419616699
0.0006891320226714015
0.0006930927629582584
0.0006882543093524873
0.0006930874078534544
0.0006888979114592075
0.0006931908428668976
0.0006890204967930913
0.0006929664523340762
0.0006880105938762426
0.0006926758796907961
0.0006881524459458888
0.0006923926994204521
0.0006882912712171674
0.0006925786146894097
0.0006880902801640332
0.0006921659223735332
0.0006875624530948699
0.0006918681319803
0.0006875167018733919
0.000691679073497653
0.0006873502861708403
0.0006913209799677134
0.000687200459651649
0.0006912348326295614
0.0006871067453175783
0.0006912170210853219
0.000687115709297359
0.000691475230269134
0.0006869198987260461
0.0006909767398610711
0.000686546612996608
0.0006910876836627722
0.0006868648924864829
0.0006912977551110089
0.0006868220516480505
0.0006907006027176976
0.0006862599984742701
0.0006909045041538775
0.0006862464360892773
0.0006900980952195823
0.0006858465494588017
0.0006906348862685263
0.0006862154696136713
0.0006903066532686353
0.0006857927655801177
0.0006900260341353714
0.0006855507381260395
0.0006901609594933689
0.0006856354884803295
0.0006896837148815393
0.000685271224938333
0.000689889129716903
0.000685390317812562
0.0006892679375596344
0.0006852203514426947
0.0006898904102854431
0.0006854810635559261
0.0006893835961818695
0.0006848220946267247
0.0006895629339851439
0.0006854220991954207
0.0006895331898704171
0.0006852087681181729
0.0006891365046612918
0.0006845425232313573
0.0006888837669976056
0.0006848001503385603
0.000688982370775193
0.0006842188304290175
0.000688925851136446
0.0006842542206868529
0.000688089698087424
0.0006842375732958317
0.0006884666508994997
0.0006840212154202163
0.0006882412126287818
0.0006841631839051843
0.000687969324644655
0.0006839902489446104
0.0006883757305331528
0.0006838553817942739
0.0006880450528115034
0.0006838467670604587
0.0006883075693622231
0.0006837011314928532
0.0006878320127725601
0.0006831238861195743
0.0006877761916257441
0.000683522317558527
0.0006877164705656469
0.0006832614890299737
0.0006876355037093163
0.0006828176556155086
0.0006874467362649739
0.000682905490975827
0.0006870466750115156
0.0006830391357652843
0.0006875315448269248
0.0006828978657722473
0.0006870467332191765
0.000682538840919733
0.0006868318887427449
0.0006827854667790234
0.0006870093056932092
0.0006824798765592277
0.000686741026584059
0.0006823731819167733
0.0006866691401228309
0.0006821793504059315
0.000686360290274024
0.0006820335402153432
0.0006867150659672916
0.0006822154391556978
0.0006862346781417727
0.0006817704415880144
0.000686539220623672
0.0006822390714660287
0.0006863229209557176
0.0006820511189289391
0.0006863985327072442
0.0006816266104578972
0.0006860746070742607
0.0006814803928136826
0.0006855614483356476
0.0006814706139266491
0.0006856857216916978
0.000681549368891865
0.0006854558014310896
0.0006810676422901452
0.0006856495165266097
0.0006810273043811321
0.0006852733786217868
0.0006813200889155269
0.0006856151157990098
0.0006810553604736924
0.0006854199455119669
0.0006810808554291725
0.0006850463687442243
0.0006812210776843131
0.0006855247193016112
0.0006808717735111713
0.0006852804799564183
0.0006804685108363628
0.0006849718629382551
0.0006809086189605296
0.000685384264215827
0.0006808202597312629
0.0006850645877420902
0.0006802193820476532
0.0006848193588666618
0.0006805304437875748
0.0006842827424407005
0.0006801606505177915
0.0006841560243628919
0.0006800027331337333
0.0006843654555268586
0.0006800595438107848
0.0006843114388175309
0.0006794988294132054
0.0006842220318503678
0.0006795463850721717
0.000683566031511873
0.00067983876215294
0.0006842557340860367
0.0006794604705646634
0.000683573423884809
0.0006793648935854435
0.000683588208630681
0.0006795743247494102
0.0006836357060819864
0.00067890714854002
0.0006834942614659667
0.0006792497006244957
0.0006837116088718176
0.0006792590720579028
0.0006833394290879369
0.0006786472513340414
0.0006833116058260202
0.0006787538877688348
0.0006827811594121158
0.0006786325247958302
0.0006831721402704716
0.0006785872974433005
0.0006826932076364756
0.0006782131968066096
0.000682637735735625
0.0006783448625355959
0.0006829967605881393
0.0006782884593121707
0.000682025623973459
0.0006778821116313338
0.0006824200972914696
0.0006783137214370072
0.0006823403527960181
0.0006779992836527526
0.0006826840690337121
0.0006781275733374059
0.0006822669529356062
0.000677761563565582
0.0006823784206062555
0.0006780432304367423
0.0006826770259067416
0.0006781750125810504
0.0006819533882662654
0.0006775246001780033
0.0006820732378400862
0.0006774953217245638
0.0006816081004217267
0.0006769673200324178
0.000681350298691541
0.000677281990647316
0.0006811284692957997
0.000676920113619417
0.0006814111839048564
0.0006767986342310905
0.0006811631028540432
0.0006767708109691739
0.0006816252134740353
0.0006770520703867078
0.0006810513441450894
0.0006770208128727973
0.0006813699728809297
0.0006772917113266885
0.0006815720116719604
0.0006768604507669806
0.0006814416265115142
0.00067656219471246
0.0006812530336901546
0.0006766165024600923
0.0006810607737861574
0.0006766334408894181
0.0006808883044868708
0.0006760836113244295
0.0006803934229537845
0.000676110212225467
0.0006804575095884502
0.0006761226686649024
0.0006804150762036443
0.0006760027026757598
0.0006803321884945035
0.0006759935640729964
0.0006804594886489213
0.0006757949013262987
0.0006802712450735271
0.0006758320960216224
0.0006801906274631619
0.0006756930379197001
0.0006801579147577286
0.0006752542685717344
0.0006799185648560524
0.000675438903272152
0.0006793882348574698
0.000675458344630897
0.0006798190879635513
0.0006753597408533096
0.0006797056412324309
0.0006756658549420536
0.0006799120455980301
0.0006754627102054656
0.0006791500491090119
0.0006748378509655595
0.0006783849094063044
0.0006742780678905547
0.0006779406685382128
0.000674641749355942
0.0006791175110265613
0.0006737801595591009
0.0006778101087547839
0.0006737037329003215
0.0006780998082831502
0.0006731217727065086
0.0006776574300602078
0.0006728206644766033
0.0006769592873752117
0.0006731313187628984
0.0006771401967853308
0.0006733768968842924
0.0006770104519091547
0.0006724059931002557
0.0006763522396795452
0.000672183814458549
0.0006767113227397203
0.0006719668162986636
0.0006761603290215135
0.0006715593044646084
0.0006761287804692984
0.0006717053474858403
0.0006752584595233202
0.0006711111636832356
0.0006754249916411936
0.0006711108144372702
0.0006756593356840312
0.0006713715265505016
0.0006754565984010696
0.0006716455100104213
0.0006755020003765821
0.0006714579649269581
0.0006756201619282365
0.0006712231552228332
0.0006755337817594409
0.0006708742002956569
0.0006750981556251645
0.0006706760032102466
0.0006750160828232765
0.0006709381705150008
0.0006747839506715536
0.0006709496956318617
0.0006752288318239152
0.0006706616259180009
0.0006747537408955395
0.0006704909028485417
0.0006744727143086493
0.0006704982370138168
0.0006747886072844267
0.0006706708809360862
0.0006746688741259277
0.000670438283123076
0.0006745589198544621
0.000670333974994719
0.0006745883729308844
0.0006699673249386251
0.0006748717278242111
0.0006702885730192065
0.0006738245137967169
0.0006699494551867247
0.000674191047437489
0.000669925706461072
0.0006742853438481688
0.0006695440970361233
0.0006739396485500038
0.0006695798947475851
0.000668137741740793
0.0006700103404000401
0.0006759021198377013
0.0006736691575497389
0.0006674628821201622
0.0006699750665575266
0.0006783774006180465
0.000676151888910681
0.0006674606120213866
0.0006699473597109318
0.0006783117423765361
0.0006786314188502729
0.0006671073497273028
0.0006693759933114052
0.0006790730985812843
0.0006792431231588125
0.0006671174778603017
0.0006690830341540277
0.0006794456276111305
0.0006795178051106632
0.0006673595053143799
0.000669238856062293
0.0006671518785879016
0.0006701254169456661
0.0006667821435257792
0.0006712048198096454
0.000667039304971695
0.0006718738586641848
0.0006665193941444159
0.0006724458653479815
0.0006664633401669562
0.0006728143198415637
0.000666540174279362
0.0006735174101777375
0.0006666722474619746
0.0006735677598044276
0.0006667475681751966
0.000673497561365366
0.000666595296934247
0.0006739741656929255
0.0006668796995654702
0.000674283248372376
0.0006666991394013166
0.0006739874952472746
0.0006660862127318978
0.0006740100216120481
0.0006658787606284022
0.0006738391239196062
0.000665817060507834
0.0006739102536812425
0.0006660615326836705
0.0006740668322890997
0.0006654633325524628
0.0006739659002050757
0.000665762578137219
0.0006741078104823828
0.000665858737193048
0.0006739397649653256
0.0006659537903033197
0.0006740964599885046
0.0006657207850366831
0.000674025563057512
0.0006654598983004689
0.0006739182863384485
0.0006656020414084196
0.0006743519334122539
0.0006666480912826955
0.0006678797071799636
0.0006655024481005967
0.0006764424033463001
0.000669855740852654
0.0006677889032289386
0.0006657747435383499
0.0006778680253773928
0.0006725300336256623
0.0006676944904029369
0.0006656054174527526
0.0006787457969039679
0.0006739030359312892
0.0006672001909464598
0.0006651646108366549
0.0006787109305150807
0.0006763294222764671
0.0006672953022643924
0.0006648469134233892
0.0006788162863813341
0.0006761477561667562
0.0006676933262497187
0.0006652084412053227
0.0006671305163763463
0.000666434527374804
0.0006669522263109684
0.0006669425638392568
0.0006670483271591365
0.0006682195235043764
0.0006669411668553948
0.0006690230220556259
0.000666871783323586
0.0006689649308100343
0.000666613457724452
0.0006694276235066354
0.0006667246343567967
0.0006692976457998157
0.0006665673572570086
0.0006699379882775247
0.0006664848770014942
0.0006703301332890987
0.0006661263178102672
0.0006697883945889771
0.0006664481479674578
0.000669971399474889
0.0006665755063295364
0.0006697449134662747
0.0006660880753770471
0.0006705454434268177
0.0006663632811978459
0.0006705309497192502
0.0006665849941782653
0.0006706304848194122
0.0006661495426669717
0.0006701928214170039
0.0006661583320237696
0.0006706293788738549
0.0006660774815827608
0.0006707055727019906
0.000666347739752382
0.0006707159336656332
0.000666252279188484
0.0006706181447952986
0.0006671269657090306
0.00067033531377092
0.0006663062376901507
0.0006702397367917001
0.0006664580432698131
0.0006707701832056046
0.0006641314830631018
0.0006706044659949839
0.00066655088448897
0.0006715404451824725
0.0006639868370257318
0.0006698951474390924
0.0006670592701993883
0.0006656334735453129
0.0006642903317697346
0.000671953079290688
0.0006715005729347467
0.0006662490195594728
0.0006637258920818567
0.0006738129886798561
0.0006739971577189863
0.0006670990842394531
0.0006634928868152201
0.0006747381412424147
0.0006761541008017957
0.0006668288260698318
0.0006637377664446831
0.0006746346480213106
0.0006740352837368846
0.0006638658815063536
0.0006645895773544908
0.0006773971254006028
0.0006736827781423926
0.0006642995867878199
0.0006643857341259718
0.000664814724586904
0.0006650847499258816
0.0006639614584855735
0.0006660528015345335
0.000665064959321171
0.0006664335960522294
0.0006668049609288573
0.0006667237030342221
0.0006658948841504753
0.000668066437356174
0.0006646924884989858
0.0006675914046354592
0.0006646971451118588
0.0006679024081677198
0.0006649810820817947
0.0006681605009362102
0.0006647846312262118
0.0006683130632154644
0.0006645336980000138
0.0006685906555503607
0.0006648052367381752
0.0006685442640446126
0.0006644261302426457
0.0006684479303658009
0.0006646174588240683
0.0006682440871372819
0.0006643687374889851
0.0006684688269160688
0.0006645946414209902
0.0006690666195936501
0.0006645445246249437
0.0006685159751214087
0.0006641463260166347
0.000668996712192893
0.000664635852444917
0.0006687318673357368
0.0006642568041570485
0.0006687365239486098
0.0006648779381066561
0.0006697029457427561
0.000664166989736259
0.0006685394910164177
0.0006643013912253082
0.0006684547406621277
0.0006643706001341343
0.0006686105043627322
0.0006644155364483595
0.0006684298277832568
0.0006642783409915864
0.0006687589338980615
0.0006642912048846483
0.0006691764574497938
0.0006642966181971133
0.0006688529974780977
0.0006643296801485121
0.0006686095730401576
0.0006644391687586904
0.0006690500304102898
0.0006642666412517428
0.0006688318098895252
0.0006640407955273986
0.0006682438543066382
0.0006638727500103414
0.0006684401305392385
0.0006643094820901752
0.000662288221064955
0.0006643834058195353
0.0006706843851134181
0.0006677339551970363
0.0006614646408706903
0.000663332175463438
0.0006710811867378652
0.0006702702958136797
0.0006616979953832924
0.0006638207123614848
0.0006735789938829839
0.0006722655380144715
0.0006617274484597147
0.0006636275793425739
0.0006733204354532063
0.0006734743365086615
0.000661628320813179
0.0006633813609369099
0.0006736412760801613
0.0006741899414919317
0.0006619196501560509
0.0006638146005570889
0.0006617255276069045
0.0006646920228376985
0.0006620040512643754
0.00066601880826056
0.0006615263991989195
0.0006661276565864682
0.0006618222687393427
0.0006675887852907181
0.0006617045146413147
0.0006673737661913037
0.0006617457838729024
0.0006682549719698727
0.0006616043974645436
0.0006683499086648226
0.0006610387936234474
0.0006687228451482952
0.0006614401354454458
0.0006691770977340639
0.0006613066070713103
0.0006689798319712281
0.0006615911261178553
0.0006689024157822132
0.0006626191316172481
0.0006691430462524295
0.0006612439756281674
0.0006703312392346561
0.0006610950222238898
0.0006715142517350614
0.0006632981239818037
0.0006672604358755052
0.0006635775207541883
0.000671451969537884
0.0006628793780691922
0.0006690955488011241
0.0006613235455006361
0.0006717765936627984
0.0006642863736487925
0.0006611344870179892
0.0006614684243686497
0.0006731386529281735
0.0006686082924716175
0.0006607645191252232
0.0006623914232477546
0.0006757654482498765
0.0006709435838274658
0.0006614277954213321
0.0006609623087570071
0.0006769399042241275
0.0006731990724802017
0.0006619487539865077
0.0006620223284699023
0.0006719767698086798
0.0006718003423884511
0.000660878315102309
0.0006632739678025246
0.0006727893487550318
0.0006730776512995362
0.0006616077153012156
0.0006623417139053345
0.000672351976390928
0.0006730208406224847
0.0006610201089642942
0.0006627769325859845
0.000660539313685149
0.0006642945227213204
0.0006614268640987575
0.0006649762508459389
0.000661119120195508
0.0006650735740549862
0.0006603302317671478
0.0006665952387265861
0.0006609109696000814
0.0006661360384896398
0.0006607368122786283
0.000666885869577527
0.0006611250573769212
0.000666965264827013
0.0006627795519307256
0.0006679233629256487
0.0006616664468310773
0.0006688155699521303
0.0006605760427191854
0.0006683678948320448
0.0006603291258215904
0.0006688225548714399
0.0006615300662815571
0.0006686784327030182
0.0006608718540519476
0.000668718945235014
0.000661635713186115
0.000668795604724437
0.0006617714534513652
0.0006689019501209259
0.0006615889142267406
0.0006700610974803567
0.0006604238878935575
0.000669989618472755
0.0006600719061680138
0.0006708360160700977
0.0006616517785005271
0.0006607044488191605
0.0006601671921089292
0.0006724613485857844
0.0006670751608908176
0.0006612896104343235
0.0006609343108721077
0.0006740478565916419
0.0006699386285617948
0.0006604304071515799
0.0006605417001992464
0.0006751412292942405
0.0006718434160575271
0.0006614145822823048
0.0006612998549826443
0.000675238377880305
0.0006741144461557269
0.0006602438515983522
0.000661171623505652
0.0006759646348655224
0.0006749832537025213
0.0006607219111174345
0.0006613339064642787
0.0006603131187148392
0.0006624992820434272
0.000661045138258487
0.0006635782192461193
0.0006608841940760612
0.0006642789812758565
0.0006599187036044896
0.0006656929617747664
0.0006602098001167178
0.0006661276565864682
0.000662311096675694
0.0006665276596322656
0.0006626142421737313
0.0006663891253992915
0.00066153216175735
0.0006676921038888395
0.0006613902514800429
0.0006678932113572955
0.0006617461331188679
0.0006691574235446751
0.0006606756942346692
0.0006684368709102273
0.0006599531043320894
0.0006685922853648663
0.0006606683600693941
0.0006706712301820517
0.0006599813350476325
0.0006710765301249921
0.000662031234242022
0.0006601412896998227
0.0006609396659769118
0.0006727095460519195
0.0006673738826066256
0.0006598401814699173
0.000660087272990495
0.0006740482058376074
0.0006700885714963078
0.0006605792441405356
0.0006615796010009944
0.0006745429709553719
0.0006724537815898657
0.0006601447821594775
0.0006607418181374669
0.0006748480955138803
0.0006729498272761703
0.0006597461178898811
0.0006619788473471999
0.0006754163186997175
0.0006747060688212514
0.0006601126515306532
0.0006618252373300493
0.0006602913490496576
0.0006637905025854707
0.0006596760940738022
0.0006644141394644976
0.0006607507239095867
0.000665327359456569
0.0006598850013688207
0.0006652198499068618
0.0006598390755243599
0.0006658306811004877
0.0006595870945602655
0.0006660814979113638
0.0006596478633582592
0.0006674163159914315
0.0006595386657863855
0.0006696950877085328
0.0006593965226784348
0.0006682627717964351
0.0006594497826881707
0.0006682318053208292
0.0006599141051992774
0.0006700851954519749
0.0006606437964364886
0.0006625963724218309
0.0006604468799196184
0.0006688187131658196
0.0006663969834335148
0.0006626187823712826
0.0006617365288548172
0.0006706091808155179
0.0006672723684459925
0.0006635310710407794
0.0006619479972869158
0.0006709967274218798
0.0006685668486170471
0.0006633747834712267
0.0006624051020480692
0.0006714790943078697
0.0006700399680994451
0.0006634283345192671
0.0006634515593759716
0.0006717911455780268
0.0006713785114698112
0.0006638995255343616
0.0006635636673308909
0.0006595487939193845
0.0006614426383748651
0.0006606828537769616
0.0006626247777603567
0.0006597653264179826
0.0006639827624894679
0.0006597827305085957
0.0006643182132393122
0.0006594947772100568
0.0006647092523053288
0.000659504032228142
0.0006654186290688813
0.0006593897705897689
0.0006656004698015749
0.0006599839543923736
0.0006663834792561829
0.0006597595638595521
0.0006663753883913159
0.000659768411424011
0.0006669999565929174
0.0006601419299840927
0.0006669911090284586
0.0006601095665246248
0.0006677432684227824
0.0006600107299163938
0.0006700433441437781
0.0006595766171813011
0.0006708198343403637
0.0006600351189263165
0.0006595848244614899
0.0006592740537598729
0.0006722791586071253
0.0006656168843619525
0.0006616749451495707
0.0006599953630939126
0.000674402923323214
0.0006686147535219789
0.0006620671483688056
0.0006609407719224691
0.0006763695273548365
0.000672187830787152
0.0006605298258364201
0.0006603963556699455
0.0006749535095877945
0.000674268405418843
0.0006591638084501028
0.0006601383211091161
0.0006597193423658609
0.000661189726088196
0.0006584994262084365
0.0006623839144594967
0.0006598449544981122
0.0006631020805798471
0.0006599422194994986
0.000663997430820018
0.0006602443172596395
0.0006651662988588214
0.0006605794187635183
0.0006659727660007775
0.0006607710965909064
0.0006677768542431295
0.0006600241176784039
0.0006677801720798016
0.0006601705099456012
0.0006668939022347331
0.0006610210402868688
0.000667925865855068
0.0006606701645068824
0.0006678394856862724
0.0006607130053453147
0.0006675675977021456
0.000659990357235074
0.0006674718460999429
0.0006595728918910027
0.0006677140481770039
0.000658921548165381
0.0006682274397462606
0.00065939238993451
0.0006674386095255613
0.000659445533528924
0.0006675800541415811
0.0006592007703147829
0.0006613113800995052
0.0006597224855795503
0.0006691949674859643
0.0006624330417253077
0.000661185069475323
0.0006590117700397968
0.0006712269969284534
0.0006660071667283773
0.0006603057263419032
0.0006588377291336656
0.0006722791586071253
0.0006673475145362318
0.0006621063803322613
0.0006592980353161693
0.0006711379392072558
0.0006687127752229571
0.0006618307088501751
0.0006604871014133096
0.0006715204799547791
0.0006693613831885159
0.0006628493429161608
0.0006604371592402458
0.0006711125606670976
0.0006691523594781756
0.0006623771623708308
0.0006626215763390064
0.0006590086268261075
0.0006612863508053124
0.0006626877002418041
0.0006655100733041763
0.0006584164802916348
0.0006625489913858473
0.0006628601695410907
0.00066632020752877
0.0006601940258406103
0.0006632035947404802
0.0006589179974980652
0.0006636144826188684
0.0006589324329979718
0.0006651444709859788
0.0006591578712686896
0.0006655061733908951
0.0006588792311958969
0.0006656501209363341
0.0006586035597138107
0.0006658319616690278
0.0006580688641406596
0.0006656903424300253
0.0006577863823622465
0.0006653182208538055
0.0006586242816410959
0.0006663600215688348
0.0006586900562979281
0.0006659041391685605
0.0006585068767890334
0.0006663011736236513
0.0006580085027962923
0.0006668947753496468
0.0006585611845366657
0.0006659218925051391
0.0006579317850992084
0.0006666049594059587
0.0006588160758838058
0.000666403619106859
0.000659361423458904
0.0006663756794296205
0.0006579624023288488
0.0006663227104581892
0.0006589417462237179
0.0006667438428848982
0.0006581057095900178
0.0006668362766504288
0.0006577541935257614
0.0006670337170362473
0.000658380682580173
0.0006615788443014026
0.0006580303888767958
0.0006681584636680782
0.0006613248260691762
0.0006576839950866997
0.0006579894106835127
0.0006703758845105767
0.0006665028631687164
0.0006576995365321636
0.0006574219441972673
0.0006719996454194188
0.0006691011949442327
0.0006582218338735402
0.0006582148489542305
0.0006740730605088174
0.000670829089358449
0.0006580282934010029
0.0006578774773515761
0.0006747905863448977
0.0006717586657032371
0.000658665900118649
0.0006580855697393417
0.000661591999232769
0.0006624202360399067
0.0006579656037501991
0.000659883429761976
0.0006578251486644149
0.0006611472927033901
0.0006577742751687765
0.0006620222702622414
0.0006577581516467035
0.0006627789116464555
0.0006578681641258299
0.0006640438223257661
0.0006573931314051151
0.0006642580847255886
0.0006577455205842853
0.0006648359703831375
0.0006571486592292786
0.0006648115813732147
0.0006575636216439307
0.0006652503507211804
0.0006575970910489559
0.0006650450523011386
0.0006579620530828834
0.0006656929617747664
0.0006580711924470961
0.0006676481571048498
0.000657318567391485
0.000665929343085736
0.0006578285829164088
0.000665925326757133
0.0006577796302735806
0.0006659695063717663
0.0006577915046364069
0.0006657072808593512
0.0006577542517334223
0.0006656809709966183
0.000657575496006757
0.0006660475628450513
0.0006577601307071745
0.0006660977378487587
0.0006575717707164586
0.0006659696809947491
0.0006574821891263127
0.0006657294579781592
0.0006582816713489592
0.0006651529110968113
0.0006579235196113586
0.0006661781808361411
0.0006577958120033145
0.0006657269550487399
0.0006584749789908528
0.0006684234831482172
0.0006571015110239387
0.0006594237638637424
0.0006580465123988688
0.0006670038565061986
0.0006617814651690423
0.0006601993227377534
0.0006588676478713751
0.0006674567121081054
0.000664377526845783
0.0006608334369957447
0.0006600985070690513
0.0006688202265650034
0.0006664499524049461
0.0006610418204218149
0.000660123594570905
0.000669337750878185
0.0006674467585980892
0.0006620913627557456
0.0006626510294154286
0.0006692502647638321
0.0006672243471257389
0.0006577291642315686
0.0006583207286894321
0.0006694858893752098
0.0006687797722406685
0.0006572233978658915
0.0006587260868400335
0.0006567636737599969
0.0006599351763725281
0.0006575161824002862
0.000661242927890271
0.0006570168770849705
0.0006619474734179676
0.0006570798577740788
0.0006624692468903959
0.0006575991865247488
0.0006633427692577243
0.0006567621603608131
0.0006631130818277597
0.0006568579701706767
0.0006643814849667251
0.0006570700206793845
0.0006649094284512103
0.000657790747936815
0.0006641958025284111
0.0006571798003278673
0.0006644307868555188
0.0006579041946679354
0.0006651802104897797
0.0006577238673344254
0.0006652963347733021
0.00065663579152897
0.0006649326533079147
0.0006574828876182437
0.0006658556521870196
0.0006577060557901859
0.0006648545386269689
0.0006566228694282472
0.000664627063088119
0.0006569706019945443
0.0006647269474342465
0.0006563476053997874
0.0006650412105955184
0.0006571324192918837
0.0006654526805505157
0.000657320604659617
0.0006588197429664433
0.000656822812743485
0.0006677597993984818
0.0006611033459194005
0.0006591200362890959
0.0006571180419996381
0.0006686435081064701
0.0006640848587267101
0.0006593282450921834
0.0006565255462191999
0.0006698904326185584
0.0006654118769802153
0.0006592610734514892
0.0006566267111338675
0.0006705255946144462
0.0006667374982498586
0.0006581696798093617
0.0006569693214260042
0.0006706002750433981
0.0006669595604762435
0.0006589645054191351
0.0006565587827935815
0.000659000885207206
0.0006585023365914822
0.0006589400582015514
0.0006586193921975791
0.0006585663068108261
0.0006597451283596456
0.0006586668896488845
0.000660718244034797
0.0006591445999220014
0.000661261728964746
0.000658272358123213
0.0006608672556467354
0.0006583617068827152
0.000661530124489218
0.0006585895316675305
0.0006615502061322331
0.0006587060634046793
0.0006622217479161918
0.0006587092648260295
0.0006624874076806009
0.0006590259145013988
0.0006622232613153756
0.0006591200944967568
0.000662792066577822
0.0006581930792890489
0.0006631722208112478
0.0006589003605768085
0.0006621442153118551
0.0006590813281945884
0.0006632574368268251
0.0006583115318790078
0.0006631131400354207
0.0006583232898265123
0.0006623484659940004
0.0006590419798158109
0.0006630838615819812
0.0006582007044926286
0.0006629558047279716
0.0006596295861527324
0.0006650517461821437
0.0006585015216842294
0.0006634662277065217
0.0006587187526747584
0.0006585530354641378
0.0006588221876882017
0.0006651413277722895
0.0006624181987717748
0.0006570586119778454
0.0006597081664949656
0.0006663267849944532
0.0006652550073340535
0.0006571810808964074
0.0006587159004993737
0.000667358806822449
0.0006678476929664612
0.0006583493086509407
0.0006580493063665926
0.000668396067339927
0.0006680783117190003
0.0006567625096067786
0.0006587217794731259
0.0006683367537334561
0.000670640030875802
0.0006588866817764938
0.0006590505363419652
0.0006570995901711285
0.000660237914416939
0.0006573319551534951
0.0006612162105739117
0.0006575423176400363
0.0006616886821575463
0.0006573888822458684
0.0006623362423852086
0.0006595197482965887
0.0006643164670094848
0.0006571400444954634
0.0006643892265856266
0.0006562985363416374
0.0006675886688753963
0.0006569966790266335
0.0006668753921985626
0.0006571516860276461
0.0006718191434629261
0.0006609769188798964
0.0006575529696419835
0.0006572506972588599
0.0006703772814944386
0.000668644264806062
0.0006571015110239387
0.000659565266687423
0.0006767663871869445
0.0006697506760247052
0.0006581424968317151
0.0006569462711922824
0.0006691094022244215
0.0006675259210169315
0.0006575096631422639
0.000657177937682718
0.0006688677822239697
0.0006689351866953075
0.0006565963267348707
0.0006590323755517602
0.0006567583768628538
0.0006618553306907415
0.0006570349214598536
0.0006617755861952901
0.0006571001140400767
0.0006616752361878753
0.000659048615489155
0.0006615315214730799
0.0006569423130713403
0.0006624342640861869
0.0006562324706465006
0.0006623902008868754
0.0006566978991031647
0.0006639808416366577
0.0006561574409715831
0.0006653353339061141
0.000656306860037148
0.0006646433612331748
0.0006565480143763125
0.0006640931242145598
0.0006574296858161688
0.0006648471462540329
0.0006565862568095326
0.0006653706077486277
0.0006565349758602679
0.0006660757353529334
0.0006600744090974331
0.0006563490605913103
0.0006579193868674338
0.0006689033471047878
0.0006641577929258347
0.0006588624673895538
0.0006574828876182437
0.0006691523594781756
0.0006659161881543696
0.0006583776557818055
0.0006565445801243186
0.000672759604640305
0.0006695168558508158
0.0006578280590474606
0.0006628280971199274
0.0006703858962282538
0.0006708850269205868
0.0006568299722857773
0.0006623575463891029
0.0006743865087628365
0.0006688422872684896
0.0006579605396836996
0.0006571414414793253
0.0006731534376740456
0.0006700672092847526
0.0006568761309608817
0.0006566505180671811
0.0006610332056879997
0.0006621595239266753
0.0006567593081854284
0.0006594889564439654
0.0006566974334418774
0.0006605185335502028
0.0006567650125361979
0.0006607847171835601
0.0006560758338309824
0.0006621731445193291
0.0006569596007466316
0.0006622305954806507
0.0006609928677789867
0.0006620283820666373
0.0006602826761081815
0.0006660547223873436
0.000656748772598803
0.0006695408374071121
0.0006572771817445755
0.0006651552394032478
0.00065669568721205
0.0006583730573765934
0.0006560854380950332
0.0006666167755611241
0.0006611280841752887
0.0006610109703615308
0.0006564606446772814
0.0006713157636113465
0.0006652325973846018
0.0006566312513314188
0.000661374069750309
0.0006701851962134242
0.0006685921107418835
0.0006562764756381512
0.0006598680047318339
0.0006708531873300672
0.0006697176140733063
0.0006582877831533551
0.0006564260693266988
0.0006744913989678025
0.0006704645929858088
0.0006602003122679889
0.0006598792970180511
0.0006714699557051063
0.0006749846506863832
0.0006567405653186142
0.0006617773906327784
0.0006565687945112586
0.0006627542315982282
0.0006562964990735054
0.0006636807811446488
0.0006569359684363008
0.0006639391649514437
0.0006568944663740695
0.0006638332852162421
0.0006563729257322848
0.0006659720093011856
0.0006587474490515888
0.000663764018099755
0.0006574227008968592
0.0006640098872594535
0.0006573625723831356
0.000664015649817884
0.0006578942411579192
0.0006643904489465058
0.0006595748709514737
0.0006637778133153915
0.0006639889325015247
0.000661828089505434
0.0006619787309318781
0.0006607523537240922
0.000658653094433248
0.0006615757010877132
0.0006592907011508942
0.0006609738920815289
0.0006590185803361237
0.0006608831463381648
0.0006582667119801044
0.0006607889663428068
0.0006621245993301272
0.0006602093926630914
0.0006600395427085459
0.0006600869237445295
0.000657344120554626
0.000660827849060297
0.000660317309666425
0.0006605768576264381
0.0006561910849995911
0.0006606304668821394
0.0006571048870682716
0.0006613904843106866
0.000657078402582556
0.0006614406011067331
0.0006572785787284374
0.0006629363633692265
0.0006566331721842289
0.0006633076118305326
0.0006560671608895063
0.000664051971398294
0.0006563921924680471
0.000664625724311918
0.0006559703033417463
0.0006632416043430567
0.0006570648984052241
0.0006642877124249935
0.0006565165240317583
0.0006642976077273488
0.0006562627386301756
0.0006647267728112638
0.0006560273468494415
0.0006639701314270496
0.000657721480820328
0.0006648624548688531
0.0006558438763022423
0.0006654331227764487
0.0006573647260665894
0.000659883429761976
0.0006565418443642557
0.0006661274237558246
0.0006608007242903113
0.0006602772045880556
0.0006572752026841044
0.0006669086287729442
0.0006631357246078551
0.0006595402956008911
0.0006584330694749951
0.0006672037416137755
0.0006647511036135256
0.0006601465283893049
0.0006589433760382235
0.0006679372163489461
0.0006652817246504128
0.0006619598134420812
0.0006594695150852203
0.0006693406612612307
0.0006681083468720317
0.0006594600272364914
0.0006602444918826222
0.0006559164612554014
0.0006583391223102808
0.0006592500722035766
0.0006618059705942869
0.0006555352010764182
0.00065965874819085
0.0006596573512069881
0.0006644802633672953
0.0006567409145645797
0.0006606874521821737
0.0006558189634233713
0.0006610329728573561
0.0006560087203979492
0.000662109930999577
0.0006564220529980958
0.000663133745547384
0.0006556815933436155
0.0006619846099056304
0.0006561828777194023
0.0006629435229115188
0.0006561308982782066
0.0006626611575484276
0.0006579436012543738
0.0006627810071222484
0.0006570721743628383
0.0006626175018027425
0.0006603276124224067
0.0006633097655139863
0.0006567866657860577
0.0006639293278567493
0.0006576432497240603
0.0006670852890238166
0.0006561690242961049
0.0006662298110313714
0.0006562938797287643
0.0006601237109862268
0.0006577800959348679
0.0006643987144343555
0.0006606257520616055
0.0006593939615413547
0.0006605244125239551
0.0006651321309618652
0.0006640305509790778
0.000659107172396034
0.0006602525245398283
0.0006663960521109402
0.0006650251452811062
0.0006590638076886535
0.0006609183037653565
0.0006669539725407958
0.0006705167470499873
0.0006591345299966633
0.0006633171578869224
0.0006559498724527657
0.000662929262034595
0.0006562044145539403
0.0006648076232522726
0.0006561791524291039
0.0006652756128460169
0.0006560347974300385
0.0006642863154411316
0.0006574866129085422
0.0006656831246800721
0.0006566148949787021
0.0006659012287855148
0.0006559056928381324
0.0006577678141184151
0.0006550686084665358
0.0006679225480183959
0.0006610932177864015
0.00065912667196244
0.0006552606937475502
0.0006692970055155456
0.0006639676284976304
0.0006628190749324858
0.0006594015867449343
0.0006674810429103673
0.0006663849926553667
0.0006589611293748021
0.0006631347350776196
0.0006665203254669905
0.0006673819734714925
0.0006594174774363637
0.0006634880555793643
0.0006666521658189595
0.0006652010488323867
0.0006557916640304029
0.000656773045193404
0.0006670646835118532
0.0006662774248979986
0.0006558140739798546
0.0006574481376446784
0.0006677479250356555
0.0006677039782516658
0.0006555652944371104
0.0006568196695297956
0.0006557453889399767
0.0006588018732145429
0.0006565563380718231
0.0006595898303203285
0.0006595482700504363
0.0006588487885892391
0.0006557742017321289
0.0006599021144211292
0.0006549201207235456
0.0006628353148698807
0.0006560035399161279
0.0006615626625716686
0.0006554581923410296
0.000661984842736274
0.0006557863671332598
0.0006628176779486239
0.000655200332403183
0.0006624070811085403
0.0006561324116773903
0.0006652920274063945
0.0006555889267474413
0.0006674546748399734
0.0006560233305208385
0.0006582242785952985
0.0006557197775691748
0.0006689103320240974
0.000661702360957861
0.0006558031891472638
0.0006555660511367023
0.0006693472387269139
0.0006668922724202275
0.0006556325824931264
0.0006554721621796489
0.0006713118054904044
0.0006678305799141526
0.0006552435806952417
0.0006554470164701343
0.0006714846822433174
0.0006702443351969123
0.0006565038929693401
0.0006583362119272351
0.0006555707077495754
0.0006591351120732725
0.0006552661652676761
0.0006599216721951962
0.0006555906729772687
0.0006610729615204036
0.0006553054554387927
0.000661250320263207
0.0006551961414515972
0.0006615850725211203
0.0006563049973919988
0.0006626968388445675
0.000654799398034811
0.0006645388784818351
0.0006557551678270102
0.0006661247462034225
0.0006578078609891236
0.0006570600671693683
0.0006555234431289136
0.0006685324478894472
0.0006619523628614843
0.0006604305235669017
0.0006582056521438062
0.0006654887110926211
0.0006632497534155846
0.0006586263189092278
0.0006587991956621408
0.0006674401229247451
0.0006644054665230215
0.0006605989183299243
0.0006583826616406441
0.0006707411375828087
0.0006657779449597001
0.0006591822602786124
0.000658935634419322
0.0006558626773767173
0.0006580812041647732
0.0006594597361981869
0.0006619187770411372
0.0006565593066625297
0.000658503791783005
0.0006596001330763102
0.0006631271098740399
0.000655695388559252
0.0006610263371840119
0.0006604515365324914
0.0006634513847529888
0.0006569104152731597
0.0006598960026167333
0.0006599756889045238
0.0006641338695771992
0.0006561946356669068
0.0006602911744266748
0.0006555657600983977
0.0006607412360608578
0.0006552524282597005
0.0006618418265134096
0.0006562386988662183
0.0006617727340199053
0.0006566689116880298
0.0006628825794905424
0.0006554645951837301
0.0006633001030422747
0.000655768730212003
0.000664275314193219
0.0006556030712090433
0.0006649753195233643
0.0006555954460054636
0.0006573341670446098
0.0006549913086928427
0.0006663016392849386
0.0006598314503207803
0.0006571777630597353
0.000655138399451971
0.0006670270813629031
0.0006623826920986176
0.0006566921365447342
0.0006550546386279166
0.000668156542815268
0.0006637901533395052
0.0006566814845427871
0.0006564644863829017
0.0006680653896182775
0.0006660354556515813
0.0006587756797671318
0.0006555154104717076
0.000671904010232538
0.000665798841509968
0.0006595110171474516
0.0006557064480148256
0.0006705168052576482
0.0006675493204966187
0.000662896956782788
0.0006577245076186955
0.0006693975883536041
0.0006666601402685046
0.0006599148036912084
0.0006583905196748674
0.0006557125598192215
0.0006576404557563365
0.000660054967738688
0.0006643992965109646
0.0006558976019732654
0.0006617307662963867
0.000655380601529032
0.0006630888674408197
0.0006557445740327239
0.0006646550609730184
0.0006570557598024607
0.0006633595912717283
0.0006585867376998067
0.0006623133085668087
0.0006562707712873816
0.000662073609419167
0.0006552794366143644
0.0006624658708460629
0.0006555355503223836
0.0006635933532379568
0.0006548105739057064
0.0006628880510106683
0.0006551155238412321
0.000663211802020669
0.0006566597730852664
0.0006626390968449414
0.0006558625609613955
0.000662687118165195
0.000659739482216537
0.0006613110890612006
0.0006553989369422197
0.0006615592865273356
0.0006546145305037498
0.0006638835766352713
0.000655494281090796
0.0006640120991505682
0.0006553415441885591
0.0006628218106925488
0.0006544717471115291
0.0006627778057008982
0.000655424955766648
0.0006631804280914366
0.0006557947490364313
0.0006629988201893866
0.0006551342085003853
0.0006628143019042909
0.000656021642498672
0.0006624864763580263
0.0006568707176484168
0.0006626320537179708
0.0006578166503459215
0.0006620436906814575
0.0006576200248673558
0.0006617492763325572
0.0006576136220246553
0.0006614118465222418
0.0006552058039233088
0.0006613691803067923
0.0006549143581651151
0.0006631184951402247
0.0006548026576638222
0.0006621411303058267
0.0006547488155774772
0.0006626107497140765
0.0006548422970809042
0.0006626780377700925
0.0006556503940373659
0.0006627683760598302
0.00065441126935184
0.0006625403184443712
0.0006542087066918612
0.000662957550957799
0.0006554414285346866
0.0006636242032982409
0.0006550338584929705
0.0006647859700024128
0.0006554141291417181
0.0006572541315108538
0.0006555244326591492
0.0006639072671532631
0.0006599324406124651
0.0006570839323103428
0.0006562208291143179
0.0006655558245256543
0.0006619964260607958
0.0006582506466656923
0.0006569849792867899
0.0006674015312455595
0.0006643163505941629
0.0006589350523427129
0.0006576872547157109
0.0006688371067866683
0.0006662494852207601
0.0006584255024790764
0.00065853470005095
0.0006551934056915343
0.0006565172807313502
0.000658647040836513
0.000661043100990355
0.0006557307788170874
0.0006573039572685957
0.0006594938458874822
0.0006617952021770179
0.0006563722272403538
0.0006587392417714
0.0006587234092876315
0.0006626577232964337
0.0006552077829837799
0.000662276754155755
0.0006558425375260413
0.0006603150977753103
0.0006547105731442571
0.0006613949663005769
0.0006561144255101681
0.0006623510271310806
0.0006543213967233896
0.0006626769318245351
0.0006544609204865992
0.0006626895628869534
0.0006547300145030022
0.0006625183741562068
0.000654802075587213
0.0006636375328525901
0.0006563256029039621
0.0006563755450770259
0.0006553950952365994
0.0006654562894254923
0.0006605078233405948
0.00065702194115147
0.0006545291980728507
0.0006682444945909083
0.0006633554003201425
0.0006566255469806492
0.0006578366737812757
0.000667510146740824
0.0006649100105278194
0.0006558332243002951
0.0006577724707312882
0.0006679546786472201
0.0006701841484755278
0.0006558772292919457
0.0006592135760001838
0.0006558898603543639
0.0006611629505641758
0.000657652853988111
0.0006604109657928348
0.0006594070582650602
0.0006584952934645116
0.0006561375921592116
0.0006598267937079072
0.0006579005857929587
0.0006592932622879744
0.0006564789218828082
0.0006602313369512558
0.0006575128063559532
0.0006600187625735998
0.0006575065781362355
0.0006598750478588045
0.0006564584909938276
0.0006611866992898285
0.0006580027402378619
0.0006606932147406042
0.0006567162927240133
0.0006599212647415698
0.0006573746213689446
0.0006608720868825912
0.0006575891165994108
0.0006610045675188303
0.0006569593097083271
0.0006609445554204285
0.0006569406250491738
0.0006605397211387753
0.0006587841780856252
0.0006605974049307406
0.0006567618693225086
0.0006607744144275784
0.0006611336721107364
0.0006617204053327441
0.0006586337112821639
0.0006613511359319091
0.0006642905063927174
0.000662000966258347
0.0006572670536115766
0.0006592662539333105
0.000665260071400553
0.0006623268127441406
0.0006565706571564078
0.0006599585176445544
0.0006568615208379924
0.0006603177753277123
0.0006568965618498623
0.0006604263908229768
0.0006595079321414232
0.0006604274385608733
0.0006574993021786213
0.0006600279011763632
0.0006595481536351144
0.0006595078157261014
0.0006571335252374411
0.0006604492082260549
0.0006552172126248479
0.0006602478097192943
0.0006547082448378205
0.0006617405451834202
0.0006553284474648535
0.0006632603472098708
0.0006581330089829862
0.0006619448540732265
0.000656992953736335
0.0006618129555135965
0.0006616231985390186
0.0006609461270272732
0.000659345940221101
0.0006604368682019413
0.0006599745247513056
0.0006601961795240641
0.0006581949419341981
0.0006610085838474333
0.000663203070871532
0.0006591880810447037
0.0006559875910170376
0.0006603868678212166
0.0006550265243276954
0.0006631772266700864
0.000654463714454323
0.0006674391333945096
0.0006546773947775364
0.0006725852144882083
0.0006586088566109538
0.0006596414023078978
0.0006568299140781164
0.000671650399453938
0.0006660165963694453
0.0006557637243531644
0.0006558533641509712
0.0006696329219266772
0.0006718799704685807
0.0006553265266120434
0.0006608805852010846
0.0006553315906785429
0.0006617968901991844
0.0006552290869876742
0.0006640332867391407
0.0006551188416779041
0.0006682610837742686
0.0006553091807290912
0.0006699803634546697
0.0006588880787603557
0.0006563739152625203
0.0006548909586854279
0.0006692807655781507
0.0006639669882133603
0.0006558023160323501
0.0006548549281433225
0.0006695026531815529
0.000666581850964576
0.0006551960832439363
0.0006549707031808794
0.0006707001593895257
0.0006692101014778018
0.0006547425873577595
0.000655760639347136
0.0006547389784827828
0.0006565906805917621
0.0006565938238054514
0.0006578817847184837
0.0006546148797497153
0.000659067474771291
0.0006545541109517217
0.0006600044434890151
0.0006546863005496562
0.0006606206297874451
0.0006549112731590867
0.0006613417062908411
0.000654428789857775
0.0006610857672058046
0.0006559591274708509
0.0006611692369915545
0.0006555549334734678
0.0006607421091757715
0.0006562586640939116
0.0006605942035093904
0.0006557813030667603
0.0006601223722100258
0.0006573329446837306
0.0006604367517866194
0.0006549364188686013
0.0006626755930483341
0.0006538786692544818
0.0006615613820031285
0.0006543685449287295
0.0006617044564336538
0.0006565784569829702
0.0006612316356040537
0.0006564511568285525
0.0006603929214179516
0.0006594915175810456
0.0006599202752113342
0.0006548231467604637
0.0006596748135052621
0.0006582829519174993
0.0006596851744689047
0.0006545725045725703
0.0006598394247703254
0.0006549736717715859
0.0006617957842536271
0.0006550050457008183
0.0006617018370889127
0.0006551743717864156
0.0006613236619159579
0.0006541365873999894
0.0006618411280214787
0.0006552014383487403
0.0006618928746320307
0.0006536667933687568
0.0006622110377065837
0.0006538766319863498
0.0006622207001782954
0.0006543010822497308
0.0006620283820666373
0.0006570013938471675
0.0006619004998356104
0.0006537382723763585
0.0006627175025641918
0.0006541297188960016
0.000661978789139539
0.0006549028330482543
0.000662402540910989
0.0006545569049194455
0.0006633803714066744
0.0006558591849170625
0.0006653873715549707
0.0006542151095345616
0.0006592226563952863
0.0006547860684804618
0.0006692747119814157
0.000660157180391252
0.0006582754431292415
0.0006560756592079997
0.0006695659831166267
0.0006645600078627467
0.0006569037795998156
0.0006553116254508495
0.0006684967083856463
0.0006670756847597659
0.0006562473718076944
0.0006554510327987373
0.000671444577164948
0.000668334832880646
0.0006589919794350863
0.0006547221564687788
0.0006704650586470962
0.0006673883181065321
0.0006579544860869646
0.000654933275654912
0.0006720145465806127
0.0006681189988739789
0.0006566231604665518
0.0006546484073624015
0.000673020607791841
0.000670263369102031
0.0006550162797793746
0.0006549126119352877
0.0006543511408381164
0.0006572042475454509
0.0006545473588630557
0.0006599481566809118
0.0006549174431711435
0.0006595897139050066
0.0006546012009494007
0.0006612841389141977
0.000653556315228343
0.0006626708200201392
0.0006560619222000241
0.0006630990537814796
0.0006558495224453509
0.000661179656162858
0.0006550633115693927
0.0006614852463826537
0.0006541876355186105
0.0006617530016228557
0.000653826748020947
0.0006619688356295228
0.0006551077822223306
0.0006622108048759401
0.0006545142969116569
0.0006622040527872741
0.0006547914235852659
0.0006626503309234977
0.000654056784696877
0.0006619709893129766
0.0006546423537656665
0.0006629482959397137
0.0006546204094775021
0.0006630179123021662
0.0006545558571815491
0.0006566843949258327
0.0006531368708238006
0.0006654424360021949
0.0006586755625903606
0.0006568581447936594
0.0006542988121509552
0.0006660477956756949
0.0006615164456889033
0.0006589436670765281
0.0006539526511915028
0.0006666613626293838
0.000663470767904073
0.0006533103296533227
0.0006543474737554789
0.0006680635851807892
0.0006653614691458642
0.0006542400224134326
0.0006545853684656322
0.0006708140717819333
0.0006676551420241594
0.0006588666001334786
0.0006543905474245548
0.0006722140242345631
0.0006682318053208292
0.0006565669900737703
0.0006541025941260159
0.0006718373624607921
0.0006693319883197546
0.0006558556924574077
0.0006545737269334495
0.0006590616540051997
0.0006583467475138605
0.0006588267860934138
0.0006547165685333312
0.0006612752331420779
0.0006583982612937689
0.0006552531267516315
0.0006553860148414969
0.0006539977621287107
0.0006587686366401613
0.0006546491058543324
0.0006605326780118048
0.000654718664009124
0.0006654580356553197
0.0006548850797116756
0.0006651115254499018
0.0006543014897033572
0.0006567565724253654
0.0006542613264173269
0.0006674931501038373
0.0006599610787816346
0.0006543397903442383
0.0006560047622770071
0.0006671188166365027
0.0006628945120610297
0.0006540899048559368
0.0006540630711242557
0.0006686958950012922
0.0006674601463600993
0.0006534162093885243
0.0006537178996950388
0.0006582763744518161
0.0006588674732483923
0.0006554335705004632
0.0006560783949680626
0.0006566497613675892
0.000658902688883245
0.0006530511891469359
0.0006578310276381671
0.0006579544278793037
0.0006614471785724163
0.000654432806186378
0.0006587101961486042
0.0006536123692058027
0.0006602624780498445
0.0006544262869283557
0.0006606830866076052
0.0006536442670039833
0.0006618673214688897
0.0006546226795762777
0.0006628917763009667
0.0006538904272019863
0.0006622700020670891
0.0006548777455464005
0.0006549602258019149
0.0006548939272761345
0.0006649048300459981
0.0006615692400373518
0.0006545430514961481
0.0006598792388103902
0.0006650423165410757
0.0006656496552750468
0.0006542309420183301
0.0006630865973420441
0.0006644981331191957
0.0006634437013417482
0.0006540860049426556
0.0006594425067305565
0.0006645222892984748
0.0006637743790633976
0.0006539701716974378
0.0006546264048665762
0.0006668658461421728
0.0006633604061789811
0.0006567920790985227
0.0006536603905260563
0.0006732518668286502
0.000664151506498456
0.0006563631468452513
0.0006540477043017745
0.0006572686252184212
0.0006555038271471858
0.0006555732688866556
0.0006552406121045351
0.0006568767130374908
0.0006569052929989994
0.0006529209204018116
0.0006576339364983141
0.000657584285363555
0.0006602833746001124
0.0006538708694279194
0.0006596601451747119
0.0006568205426447093
0.0006617768667638302
0.0006536517175845802
0.0006592619465664029
0.000657006399706006
0.0006629782146774232
0.0006532414117828012
0.000659506069496274
0.0006570722907781601
0.0006663472158834338
0.0006531869876198471
0.0006559754838235676
0.0006534879794344306
0.0006648067501373589
0.0006571582052856684
0.0006575294537469745
0.0006531217368319631
0.0006699822843074799
0.0006603868678212166
0.0006557505112141371
0.0006533938576467335
0.0006663225940428674
0.0006623526569455862
0.0006560992333106697
0.0006555416039191186
0.00066773546859622
0.0006624561501666903
0.0006553651764988899
0.0006531202234327793
0.0006685012485831976
0.0006640756619162858
0.0006569085526280105
0.000656675489153713
0.0006664211396127939
0.0006622671498917043
0.000656777760013938
0.0006557356682606041
0.0006669220747426152
0.0006620482308790088
0.000655542069580406
0.0006546789663843811
0.0006661862717010081
0.0006620586500503123
0.0006547844968736172
0.0006543407216668129
0.0006671576993539929
0.0006646793335676193
0.0006583616486750543
0.0006539798923768103
0.0006708658183924854
0.0006645009852945805
0.0006600695778615773
0.0006539297173731029
0.0006733209593221545
0.0006663360982201993
0.0006546575459651649
0.0006564080831594765
0.0006586622912436724
0.0006590493721887469
0.0006540759932249784
0.0006621580687351525
0.0006571747944690287
0.0006639498751610518
0.000653224007692188
0.0006638261838816106
0.0006578251486644149
0.0006570221157744527
0.0006545465439558029
0.0006632342119701207
0.0006626143003813922
0.0006563841598108411
0.000652948918286711
0.0006636707694269717
0.0006647469708696008
0.0006572515703737736
0.0006537932786159217
0.0006641618674620986
0.0006657284684479237
0.0006539402529597282
0.0006533461855724454
0.0006659852806478739
0.0006637340993620455
0.0006560006295330822
0.0006534268031828105
0.0006660073413513601
0.0006658570491708815
0.0006545052165165544
0.0006562577909789979
0.0006559571484103799
0.0006567801465280354
0.0006567765958607197
0.0006555977743119001
0.0006559839239344001
0.0006560047622770071
0.0006555879372172058
0.0006569991819560528
0.0006552016129717231
0.0006572272977791727
0.0006547016091644764
0.0006580536137335002
0.0006556929438374937
0.0006594477454200387
0.0006553932907991111
0.0006581225898116827
0.0006589025142602623
0.0006581334164366126
0.0006574267754331231
0.0006574971484951675
0.0006599085172638297
0.0006562612252309918
0.0006635114550590515
0.0006563200731761754
0.0006596595048904419
0.0006574831786565483
0.0006622964283451438
0.0006604660302400589
0.0006578968605026603
0.0006576935993507504
0.0006577385938726366
0.000660653633531183
0.0006544351344928145
0.0006614024168811738
0.0006599213811568916
0.0006622910150326788
0.0006555563886649907
0.000662637350615114
0.0006610353011637926
0.0006632982403971255
0.0006560038891620934
0.0006642008665949106
0.0006540179019793868
0.0006672382587566972
0.0006547312950715423
0.0006609585834667087
0.0006552616832777858
0.0006705352570861578
0.0006651438889093697
0.0006591013516299427
0.000661860394757241
0.0006664741085842252
0.0006696867058053613
0.0006544161005876958
0.0006578757893294096
0.0006634764140471816
0.0006620333297178149
0.000655385956633836
0.0006566282827407122
0.0006575331790372729
0.0006575827137567103
0.0006608328549191356
0.0006550007383339107
0.0006601804052479565
0.0006605501403100789
0.0006542298942804337
0.0006582832429558039
0.0006541507318615913
0.0006601117202080786
0.0006534077110700309
0.0006605570088140666
0.0006536382134072483
0.0006600742926821113
0.0006533790146932006
0.0006606266833841801
0.0006547218072228134
0.0006614205776713789
0.0006577310850843787
0.000659512763377279
0.0006536197615787387
0.0006610486307181418
0.0006528517697006464
0.0006651909789070487
0.0006529877427965403
0.0006625294918194413
0.0006546074873767793
0.0006536380969919264
0.0006568474927917123
0.0006658624042756855
0.0006582278874702752
0.0006541648181155324
0.0006527622463181615
0.0006669975118711591
0.0006633567390963435
0.0006531404796987772
0.0006525341887027025
0.0006680262158624828
0.0006664937827736139
0.0006538194720633328
0.0006527396617457271
0.0006691906601190567
0.0006676760967820883
0.0006541264592669904
0.0006542284390889108
0.0006569648394361138
0.0006629915442317724
0.0006529262755066156
0.0006625030655413866
0.0006536517757922411
0.000663207087200135
0.0006533925770781934
0.00066125433659181
0.0006553811253979802
0.0006608166149817407
0.0006556143634952605
0.0006592462887056172
0.0006555517902597785
0.0006592164281755686
0.0006539231399074197
0.0006592365098185837
0.0006563308998011053
0.0006589058320969343
0.0006569577381014824
0.000658192322589457
0.0006554985884577036
0.0006579591426998377
0.0006540311151184142
0.0006580528570339084
0.0006558294990099967
0.0006615461315959692
0.0006569670513272285
0.0006594826118089259
0.0006560623878613114
0.0006643534870818257
0.000656242948025465
0.000660874298773706
0.0006526808138005435
0.0006664882530458272
0.000653314171358943
0.0006658551865257323
0.0006559267058037221
0.0006563719362020493
0.0006542811170220375
0.000668185472022742
0.0006609444390051067
0.000656133342999965
0.0006541833281517029
0.0006673082825727761
0.0006652885931544006
0.0006536714499816298
0.0006533916457556188
0.0006684131803922355
0.0006662628729827702
0.0006532688857987523
0.0006537201697938144
0.0006698302458971739
0.0006679529324173927
0.000653904106002301
0.000655147188808769
0.0006545446813106537
0.000657837837934494
0.000653149385470897
0.0006606116076000035
0.0006534403655678034
0.0006616178434342146
0.0006522978073917329
0.0006597799365408719
0.000654814881272614
0.000658790988381952
0.0006546380463987589
0.0006594907608814538
0.0006557931192219257
0.0006599544431082904
0.0006547963130287826
0.000661446712911129
0.0006537409499287605
0.000663341605104506
0.0006559359026141465
0.0006616208120249212
0.0006527889054268599
0.0006606429815292358
0.0006529527599923313
0.000661086814943701
0.0006550653488375247
0.0006606102688238025
0.0006529013626277447
0.0006614833837375045
0.0006528389058075845
0.0006619255291298032
0.0006530193495564163
0.00066194380633533
0.0006533391424454749
0.0006555649451911449
0.0006530612008646131
0.000660904566757381
0.0006599277257919312
0.0006552717532031238
0.0006554381689056754
0.0006627788534387946
0.0006595876184292138
0.0006591593846678734
0.0006557016749866307
0.0006672119488939643
0.0006636831094510853
0.0006564179784618318
0.0006553092389367521
0.0006531340768560767
0.0006549113313667476
0.0006562629714608192
0.000660564808640629
0.0006543190684169531
0.0006564534269273281
0.0006565694347955287
0.0006596273742616177
0.0006536583532579243
0.000657463853713125
0.0006582184578292072
0.0006634323508478701
0.0006543109193444252
0.000659267243463546
0.0006554513238370419
0.0006625456735491753
0.0006538975867442787
0.0006604983936995268
0.0006534340209327638
0.0006602491484954953
0.000653771567158401
0.0006601534551009536
0.0006548687815666199
0.0006599687039852142
0.0006530893733724952
0.0006607784889638424
0.0006535535212606192
0.0006638228660449386
0.0006528176018036902
0.0006576390005648136
0.0006527501391246915
0.0006653810851275921
0.0006581248599104583
0.0006539764581248164
0.0006530312239192426
0.0006663268432021141
0.0006618291372433305
0.000653305440209806
0.0006529971142299473
0.0006676489138044417
0.0006647733389399946
0.0006552482955157757
0.0006525010685436428
0.0006677770288661122
0.0006662934320047498
0.0006532120169140399
0.0006548998062498868
0.0006676285993307829
0.0006669889553450048
0.0006534443236887455
0.0006556010921485722
0.0006576026789844036
0.000660085934214294
0.000654818257316947
0.0006581799243576825
0.0006535942084155977
0.0006619290797971189
0.0006524359341710806
0.0006591012352146208
0.000653405673801899
0.0006592885474674404
0.0006542746559716761
0.0006608167896047235
0.0006550381076522171
0.0006615363527089357
0.0006524815689772367
0.0006643134402111173
0.0006537178996950388
0.0006620946223847568
0.0006538863526657224
0.000663861574139446
0.000655147188808769
0.0006560500478371978
0.000655542011372745
0.000662553240545094
0.0006595366285182536
0.0006561025511473417
0.0006554983556270599
0.0006636636098846793
0.0006605880334973335
0.0006575678125955164
0.0006564960349351168
0.0006638081395067275
0.0006613866426050663
0.0006571594276465476
0.0006572906859219074
0.000664015649817884
0.0006626211106777191
0.0006537293083965778
0.0006540970643982291
0.0006648232229053974
0.0006629009149037302
0.0006552133709192276
0.0006536846049129963
0.0006662128726020455
0.0006639162311330438
0.0006551478873007
0.0006535826832987368
0.0006651259609498084
0.0006646771216765046
0.0006521830800920725
0.0006569511606357992
0.0006527555524371564
0.0006564860814251006
0.0006526474026031792
0.0006574310828000307
0.0006527921068482101
0.0006601077620871365
0.0006532198167406023
0.000659356766846031
0.0006530912942253053
0.0006595997838303447
0.0006541191833093762
0.0006603431538678706
0.0006581591442227364
0.0006598281906917691
0.0006555506261065602
0.0006610555574297905
0.0006542091141454875
0.0006616950267925858
0.0006532539264298975
0.0006621583015657961
0.0006523326155729592
0.0006677478668279946
0.0006545573705807328
0.0006551590049639344
0.0006535135325975716
0.0006643058150075376
0.0006586481467820704
0.0006532686529681087
0.0006532847764901817
0.0006675593904219568
0.0006655104807578027
0.0006534107960760593
0.0006547756493091583
0.0006691112648695707
0.0006655285833403468
0.0006551251863129437
0.0006522564217448235
0.0006697617936879396
0.0006659579812549055
0.0006537380395457149
0.0006533475243486464
0.0006697748322039843
0.0006691234302707016
0.0006577822496183217
0.0006531011895276606
0.0006694977637380362
0.0006678002537228167
0.0006560474867001176
0.000653261027764529
0.0006711020250804722
0.0006683036917820573
0.0006599017069675028
0.0006544170319102705
0.0006724911509081721
0.0006687425775453448
0.0006561502232216299
0.0006539355381391943
0.0006531026447191834
0.0006568585522472858
0.0006533977575600147
0.0006635640747845173
0.0006528910016641021
0.0006613112054765224
0.0006527797668240964
0.0006604873924516141
0.0006528102676384151
0.0006601648055948317
0.0006527121877297759
0.0006600813358090818
0.0006541152251884341
0.0006601010099984705
0.0006549811805598438
0.0006591113633476198
0.0006545763462781906
0.0006585234659723938
0.0006553147686645389
0.0006595146260224283
0.0006530551472678781
0.0006645746761932969
0.0006529460661113262
0.0006656456971541047
0.0006546598160639405
0.0006623735534958541
0.0006559817120432854
0.0006654827739112079
0.0006625234382227063
0.0006543596391566098
0.0006649279966950417
0.0006644906825385988
0.0006706063286401331
0.0006553729763254523
0.0006611533463001251
0.0006741125835105777
0.0006640545325353742
0.0006588090327568352
0.0006535217398777604
0.0006681704544462264
0.0006662323721684515
0.0006559251924045384
0.0006533201085403562
0.0006688553839921951
0.0006663608364760876
0.0006546578952111304
0.0006532547995448112
0.0006687809946015477
0.0006657817866653204
0.0006543397321365774
0.0006545463693328202
0.0006673898315057158
0.0006643987726420164
0.0006533768610097468
0.0006531811086460948
0.0006677613127976656
0.0006674902979284525
0.00065280293347314
0.0006543422932736576
0.0006531875114887953
0.000656110467389226
0.0006531171966344118
0.0006573245627805591
0.0006531613762490451
0.0006580372573807836
0.0006523974006995559
0.0006580854533240199
0.0006536216242238879
0.0006590508273802698
0.0006533300038427114
0.0006586232921108603
0.0006570690893568099
0.0006576880114153028
0.0006533228443004191
0.0006576672894880176
0.0006529844249598682
0.0006574904546141624
0.000652591697871685
0.0006579067558050156
0.000654562609270215
0.000657935393974185
0.000652582966722548
0.0006601950153708458
0.0006528198136948049
0.0006615555612370372
0.0006530505488626659
0.0006604392547160387
0.0006530610844492912
0.000661668018437922
0.0006526439683511853
0.0006617834442295134
0.0006537022418342531
0.0006527772056870162
0.0006523372139781713
0.0006645566900260746
0.0006596062448807061
0.0006546896183863282
0.0006526430952362716
0.0006666745175607502
0.0006620634230785072
0.0006532716215588152
0.0006517802830785513
0.0006670297589153051
0.0006640870124101639
0.0006523025804199278
0.0006521886680275202
0.0006697798962704837
0.0006662126397714019
0.0006523716729134321
0.0006519227754324675
0.0006581532652489841
0.0006579794571734965
0.0006521777249872684
0.0006550264079123735
0.0006522320909425616
0.0006562558701261878
0.0006523648626171052
0.0006570348632521927
0.0006546913646161556
0.000657364958897233
0.0006544230855070055
0.0006567060481756926
0.0006596042076125741
0.000655893178191036
0.0006569193792529404
0.0006562174530699849
0.000656057265587151
0.0006573677528649569
0.0006554919527843595
0.0006559101748280227
0.0006543424096889794
0.0006570997647941113
0.0006531050894409418
0.0006583687500096858
0.0006528740050271153
0.0006607712712138891
0.0006527129444293678
0.0006616336177103221
0.0006530632963404059
0.0006641991785727441
0.0006555477157235146
0.0006563406786881387
0.0006570408586412668
0.0006632007425650954
0.0006573401624336839
0.0006531820399686694
0.0006581703783012927
0.0006652813754044473
0.0006634824676439166
0.0006531043327413499
0.0006549125537276268
0.0006677887868136168
0.0006666738190688193
0.000652350194286555
0.0006577075109817088
0.0006562212365679443
0.0006597501924261451
0.0006531065446324646
0.0006561562186107039
0.0006564410869032145
0.0006605534581467509
0.0006531734252348542
0.0006575671723112464
0.0006582410424016416
0.0006619811756536365
0.0006542190676555037
0.0006586767267435789
0.0006524689961224794
0.0006610096897929907
0.0006523996125906706
0.0006609612028114498
0.0006532745901495218
0.0006533267442137003
0.0006539233727380633
0.0006631824653595686
0.0006604914087802172
0.0006537544541060925
0.0006590561824850738
0.0006639274070039392
0.0006647547706961632
0.0006551688420586288
0.0006601745262742043
0.0006661638035438955
0.0006649823626503348
0.0006547757075168192
0.0006548085366375744
0.0006556594162248075
0.000654962204862386
0.0006579631008207798
0.0006557445740327239
0.0006545974174514413
0.0006553754792548716
0.0006585100782103837
0.0006545927608385682
0.0006548903184011579
0.0006565024959854782
0.0006550950929522514
0.0006556116277351975
0.0006592269637621939
0.0006557622691616416
0.0006531508406624198
0.0006555624422617257
0.0006558952736668289
0.0006584599032066762
0.0006532810511998832
0.0006566615193150938
0.0006564813083969057
0.0006599302869290113
0.0006529776728712022
0.0006565515650436282
0.0006570018595084548
0.0006599969347007573
0.0006522719631902874
0.0006572792772203684
0.0006556937587447464
0.0006620156345888972
0.0006522494368255138
0.0006585738738067448
0.0006521234172396362
0.0006594195147044957
0.0006524500786326826
0.0006603931542485952
0.0006527366349473596
0.0006528298836201429
0.0006524738855659962
0.0006626530084758997
0.0006581830093637109
0.0006552611012011766
0.0006518355803564191
0.0006643340457230806
0.0006600955966860056
0.0006543956696987152
0.000655334210023284
0.0006648495327681303
0.0006608780822716653
0.0006573324790224433
0.0006564965005964041
0.0006638283375650644
0.000658071949146688
0.000656753545626998
0.0006528233061544597
0.0006663712556473911
0.0006599000771529973
0.0006553201237693429
0.0006519969319924712
0.000667773128952831
0.0006621499778702855
0.0006538367015309632


==> graphs/Model_v1_norm_noise2_losses.txt <==
0.0007796199060976505
0.0007514855824410915
0.0007777853170409799
0.0007379184826277196
0.0007571674068458378
0.0007312519010156393
0.0007399023161269724
0.0007230502087622881
0.0007310030632652342
0.0007181884720921516
0.0007309410721063614
0.0007145298295654356
0.0007264547748491168
0.0007194806239567697
0.0007269534980878234
0.0007144444389268756
0.0007216717349365354
0.000712932029273361
0.000719958683475852
0.0007084484095685184
0.0007172828773036599
0.0007085829856805503
0.0007165987626649439
0.0007044650847092271
0.0007144039846025407
0.0007052337168715894
0.000713339657522738
0.0007027211831882596
0.0007112210150808096
0.0007052848814055324
0.0007114996551536024
0.0007014680886641145
0.0007096360204741359
0.0007007683743722737
0.0007097611087374389
0.0006985248764976859
0.0007083439850248396
0.0006999683100730181
0.0007009409018792212
0.0006974333082325757
0.000706104445271194
0.0007020304910838604
0.0007000929326750338
0.0006981572951190174
0.0007079811184667051
0.0007044189842417836
0.0007004201179370284
0.000698354619089514
0.0007070615538395941
0.0007052569417282939
0.0006997077725827694
0.0006979500176385045
0.0007072742446325719
0.00070750288432464
0.0006998961325734854
0.0006994815776124597
0.0006951162358745933
0.0006977398879826069
0.000698926392942667
0.0007003103382885456
0.0006953159463591874
0.0006983849452808499
0.0007000558543950319
0.0007016351446509361
0.0006953546544536948
0.0006986318621784449
0.0006984559586271644
0.0007023215293884277
0.0006944938213564456
0.0007007548119872808
0.0006946391658857465
0.0007007777458056808
0.0006939649465493858
0.0007013288559392095
0.0006938402075320482
0.0007011044071987271
0.0006940715247765183
0.0007021278142929077
0.0006942422478459775
0.0007014234433881938
0.0006941889296285808
0.0007015691371634603
0.0006940258899703622
0.0007007262320257723
0.0006937363068573177
0.0007015868905000389
0.0006943480693735182
0.0007013733265921474
0.0006935938727110624
0.0007012872956693172
0.0006936044082976878
0.0007005936931818724
0.0006926956120878458
0.0007010656408965588
0.0006938974256627262
0.0007008693646639585
0.0006934816483408213
0.0007018191972747445
0.0006936364807188511
0.0007009482942521572
0.000693039910402149
0.0007020432967692614
0.0006931138341315091
0.0007008487009443343
0.0006929952651262283
0.0007025328231975436
0.0006936147692613304
0.0006960865575820208
0.0006929259398020804
0.0007010473636910319
0.0006958392914384604
0.0006945907953195274
0.0006948338123038411
0.0007027189712971449
0.0006995780859142542
0.0006958666490390897
0.0006940016173757613
0.000702897843439132
0.0007016926538199186
0.0006956448196433485
0.00069539959076792
0.00070434738881886
0.0007020150078460574
0.0006963193882256746
0.0006957068690098822
0.0007042454672046006
0.0007029161206446588
0.0006960550090298057
0.0006957371369935572
0.0007050965796224773
0.0007035707239992917
0.0006938079604879022
0.0006930778035894036
0.0007044493686407804
0.0007040492491796613
0.0006921651074662805
0.0006929621449671686
0.0006918729050084949
0.0006956822471693158
0.0006918439758010209
0.0006966091459617019
0.0006912715616635978
0.0006968403467908502
0.0006917548598721623
0.0006987156230024993
0.0006925336783751845
0.0006976815639063716
0.0006920079467818141
0.0006982312188483775
0.0006915389676578343
0.0006986201042309403
0.0006919894367456436
0.0006987922824919224
0.0006915839621797204
0.0006984103820286691
0.000692723086103797
0.0006986306980252266
0.0006919609731994569
0.0006986409425735474
0.0006915626581758261
0.0007003165083006024
0.000691564753651619
0.0006992541020736098
0.000691471213940531
0.0006993830320425332
0.0006914184195920825
0.0006998715689405799
0.0006919521256349981
0.0006998928147368133
0.0006916435086168349
0.0007001367048360407
0.0006916499114595354
0.000700332981068641
0.0006917316350154579
0.0007002719212323427
0.0006919053266756237
0.0006939076702110469
0.000692142581101507
0.0007021980127319694
0.0006957509904168546
0.0006931477109901607
0.0006912873941473663
0.0007036050083115697
0.0006981396581977606
0.0006929889786988497
0.0006909119547344744
0.000703933706972748
0.0006993324495851994
0.0006928261136636138
0.0006914141122251749
0.000704450998455286
0.0007005310035310686
0.0006926890346221626
0.0006908652139827609
0.000704339996445924
0.0007009835680946708
0.0006927188951522112
0.0006906224880367517
0.00069250917294994
0.0006921672029420733
0.0006925557972863317
0.0006929924129508436
0.000692537403665483
0.000693639216478914
0.0006924236658960581
0.0006942244945093989
0.000693865236826241
0.0006954311393201351
0.0006935993442311883
0.000695742026437074
0.0006933431141078472
0.0006957077421247959
0.0006932217511348426
0.0006959335296414793
0.000691174587700516
0.0006959909806028008
0.0006936660502105951
0.0006974649732001126
0.0006906705675646663
0.0006959541351534426
0.0006940559833310544
0.0006979894824326038
0.0006919449078850448
0.000696282833814621
0.0006952504627406597
0.0006985358195379376
0.0006910432130098343
0.0006957274745218456
0.000694904534611851
0.0006986316293478012
0.0006901686429046094
0.0006968608940951526
0.0006948721129447222
0.000699320575222373
0.0006903572357259691
0.0006962073966860771
0.0006949646049179137
0.0006992873968556523
0.000690325687173754
0.0006963813793845475
0.0006904531037434936
0.0006963672349229455
0.0006903463508933783
0.0006971129914745688
0.0006904517067596316
0.0006973876152187586
0.0006901943706907332
0.0006981268525123596
0.0006899702711962163
0.0006986824446357787
0.0006911431555636227
0.0006919733132235706
0.0006906935013830662
0.000701796670909971
0.0006964094936847687
0.0006924617337062955
0.0006908379727974534
0.0007029165280982852
0.0006977173616178334
0.0006929829251021147
0.0006907645729370415
0.0007053420413285494
0.0006991985719650984
0.0006902781315147877
0.0006899762665852904
0.0007046565879136324
0.0007015536539256573
0.0006898378487676382
0.0006898203282617033
0.0007050217827782035
0.0007028747932054102
0.000689811073243618
0.0006899627042002976
0.0006938084261491895
0.0006945271161384881
0.0006897419225424528
0.0006924124900251627
0.0006937660509720445
0.0006965169450268149
0.0006891291122883558
0.0006951853283680975
0.0006943066255189478
0.0006988032255321741
0.0006901037995703518
0.0006951878895051777
0.0006938720471225679
0.000699309806805104
0.0006895052501931787
0.0006957362638786435
0.0006902358145453036
0.0006964853964745998
0.0006897880812175572
0.0006959076272323728
0.000690660672262311
0.0006963091436773539
0.0006893933168612421
0.0006966038490645587
0.0006906889611855149
0.000697003270033747
0.0006893168902024627
0.000697062467224896
0.0006904738838784397
0.0006980366888456047
0.0006903186440467834
0.0006979739991948009
0.0006908464711159468
0.0006979738245718181
0.0006903425673954189
0.0006974937277846038
0.0006903388421051204
0.0006974565330892801
0.0006895555416122079
0.0006974679417908192
0.0006896215490996838
0.0006976808654144406
0.0006901101442053914
0.0006977475131861866
0.0006903975736349821
0.0006979308091104031
0.0006899522268213332
0.0006979608442634344
0.0006906354101374745
0.0006980167818255723
0.0006905343034304678
0.0006971235852688551
0.0006897981511428952
0.0006986735388636589
0.0006905192276462913
0.0006979508325457573
0.0006902292370796204
0.0006991612608544528
0.0006902334280312061
0.0006983047351241112
0.0006902723689563572
0.0006919780280441046
0.0006896394770592451
0.0007006786181591451
0.0006944964407011867
0.0006915649864822626
0.0006891497760079801
0.0007020261255092919
0.0006970347603783011
0.0006923996843397617
0.0006894629914313555
0.0007030985434539616
0.0006988652748987079
0.0006911637610755861
0.0006908184150233865
0.0007029243861325085
0.000699864758644253
0.000690745422616601
0.0006888057687319815
0.0007049457635730505
0.0007012003334239125
0.0006907543865963817
0.0006892343517392874
0.0007069273851811886
0.0007036550668999553
0.0006908518262207508
0.0006895011174492538
0.0006956304423511028
0.0006949901580810547
0.0006924832705408335
0.0006913416436873376
0.00069394864840433
0.0006973579875193536
0.0006909276708029211
0.000695090158842504
0.0006899035070091486
0.000700036936905235
0.000690012180712074
0.0006978799938224256
0.0006904021138325334
0.0007013778667896986
0.0006903208559378982
0.0006921107997186482
0.0006897071725688875
0.0007004686631262302
0.000694147078320384
0.0006921451422385871
0.0006904383189976215
0.0007020520279183984
0.0006969175883568823
0.0006917326827533543
0.0006905285408720374
0.0007023185025900602
0.0006988007226027548
0.0006914660916663706
0.0006898753345012665
0.0007026769453659654
0.0006995328585617244
0.0006920825690031052
0.0006907209753990173
0.0007042775978334248
0.0007002412457950413
0.0006944492924958467
0.0006899801664985716
0.000704539124853909
0.0007004232029430568
0.0006922525353729725
0.0006904195761308074
0.0007038805051706731
0.0007014292059466243
0.0006897760322317481
0.000690791814122349
0.000692699512001127
0.000694059010129422
0.0006898717256262898
0.0006952815456315875
0.0006942313630133867
0.0006968128145672381
0.0006916292477399111
0.0006938623846508563
0.0006978255696594715
0.0006964183412492275
0.0006906208582222462
0.0006933282129466534
0.0006899621803313494
0.0006940410239621997
0.0006894211983308196
0.0006948153022676706
0.0006895930855534971
0.0006951818941161036
0.0006894196849316359
0.0006963147898204625
0.0006890604272484779
0.0006970901158638299
0.0006908276118338108
0.0006976618897169828
0.0006904026377014816
0.0006971998373046517
0.0006902210880070925
0.0006975591531954706
0.000689510372467339
0.0006980744656175375
0.0006890742224641144
0.0006974067073315382
0.0006890986114740372
0.0006985063664615154
0.0006890382501296699
0.0006911630625836551
0.0006893403478898108
0.0006999864126555622
0.0006932610995136201
0.000691519002430141
0.0006894059479236603
0.0007015386363491416
0.0006959931342862546
0.0006925806519575417
0.0006896081613376737
0.0007006358937360346
0.0006980153266340494
0.0006920750602148473
0.0006918776780366898
0.0007004348444752395
0.0006979085737839341
0.0006922662723809481
0.0006928255315870047
0.0007029261905699968
0.0006995845469646156
0.0006937172147445381
0.0006919487495906651
0.0007067150436341763
0.0007018790347501636
0.0006948017398826778
0.0006923432229086757
0.0006893915124237537
0.0006951223476789892
0.0006935083074495196
0.0006980794714763761
0.0006903838366270065
0.0006974783609621227
0.0006964139174669981
0.0006987788947299123
0.0006911521777510643
0.0006951599498279393
0.0006950385286472738
0.0006985243526287377
0.0006897520506754518
0.0006950498791411519
0.0006892146775498986
0.0006960674072615802
0.0006900409935042262
0.0006972540868446231
0.0006902108434587717
0.0006970437243580818
0.000689557520672679
0.000697772135026753
0.0006894109537824988
0.0006968184607103467
0.0006891952361911535
0.0006973482668399811
0.0006903891917318106
0.0006976795848459005
0.0006898308056406677
0.0006962250918149948
0.0006885892944410443
0.0007000074256211519
0.0006898801075294614
0.0006926676724106073
0.0006887628696858883
0.0006996302399784327
0.0006958330050110817
0.0006907214992679656
0.0006890180520713329
0.0007023627986200154
0.0006970147369429469
0.0006949173985049129
0.0006895435508340597
0.0007001700578257442
0.0006977471057325602
0.0006915765115991235
0.0006920703453943133
0.0007007762906141579
0.0006986501975916326
0.0006925580091774464
0.0006913915858604014
0.0007014009170234203
0.0006994981085881591
0.0006927984650246799
0.0006926288479007781
0.0007019295007921755
0.0006999984616413713
0.0006923899636603892
0.00069226766936481
0.0006892932578921318
0.0006909506628289819
0.000692735135089606
0.0006950219394639134
0.0006882272427901626
0.000692590547259897
0.0006893568206578493
0.0006927764625288546
0.0006887571653351188
0.0006938170990906656
0.0006884993053972721
0.0006943485932424664
0.0006889575161039829
0.0006950044771656394
0.0006879914435558021
0.0006953547708690166
0.0006890452932566404
0.0006956606521271169
0.0006889078067615628
0.0006965992506593466
0.0006895883707329631
0.0006958682206459343
0.0006890940712764859
0.0006954272976145148
0.0006889691576361656
0.0006961113540455699
0.000688989763148129
0.0006958401063457131
0.0006884578033350408
0.000696398492436856
0.0006891906959936023
0.0006970906397327781
0.0006886596092954278
0.0006964426720514894
0.0006881328299641609
0.0006969237001612782
0.0006875648978166282
0.0006964926142245531
0.0006884385948069394
0.0006961387116461992
0.0006881846347823739
0.0006965443026274443
0.0006878074491396546
0.0006961756153032184
0.0006875975523144007
0.0006970860995352268
0.0006887158378958702
0.000696470495313406
0.0006887007039040327
0.0006966992514207959
0.0006886409828439355
0.0006974348216317594
0.0006889040232636034
0.0006973922718316317
0.0006888172356411815
0.0006964511121623218
0.0006882703746668994
0.0006963629275560379
0.0006878480780869722
0.0006966064102016389
0.0006883485475555062
0.0006970236427150667
0.0006883755559101701
0.0006961461622267962
0.0006881935987621546
0.000690227432642132
0.0006879715947434306
0.0006986444350332022
0.0006920049199834466
0.0006901979213580489
0.0006874456303194165
0.0006997943855822086
0.0006950290407985449
0.0006906297639943659
0.0006884000031277537
0.0007014116272330284
0.0006968171219341457
0.0006879951106384397
0.0006877967389300466
0.0007031203713268042
0.0007002649363130331
0.0006883347523398697
0.0006886131013743579
0.0007038221228867769
0.0007025831728242338
0.0006889206124469638
0.0006891435477882624
0.000692071276716888
0.0006926950882188976
0.0006881003500893712
0.0006908365758135915
0.0006921610329300165
0.0006946775247342885
0.0006883317837491632
0.0006915211561135948
0.0006922791362740099
0.0006960901664569974
0.0006883562309667468
0.0006931133102625608
0.0006884024478495121
0.0006932945107109845
0.0006891879020258784
0.0006932547548785806
0.0006883451715111732
0.0006940829916857183
0.0006892565288580954
0.0006949458620510995
0.0006877586129121482
0.0006950799142941833
0.0006889324868097901
0.0006960260798223317
0.0006881620502099395
0.0006963384803384542
0.0006883853347972035
0.0006965313805267215
0.0006884515751153231
0.0006959663587622344
0.0006886793999001384
0.0006956877186894417
0.0006891918601468205
0.000694865535479039
0.0006886033806949854
0.0006962322513572872
0.0006884009344503284
0.0006952567491680384
0.0006884276517666876
0.0006958915619179606
0.0006889567011967301
0.0006969152600504458
0.0006889966316521168
0.0006958162412047386
0.0006909006624482572
0.0006961847539059818
0.0006908930954523385
0.0006949192611500621
0.0006888394127599895
0.0006952565745450556
0.0006887888303026557
0.0006953703123144805
0.0006878257263451815
0.0006960037862882018
0.0006887799827381968
0.0006968203233554959
0.0006894077523611486
0.0006981983897276223
0.0006901574088260531
0.0006969242822378874
0.0006883441819809377
0.0006967346416786313
0.0006883526220917702
0.0006907096831128001
0.0006885124603286386
0.0006994385621510446
0.0006934046978130937
0.000689924112521112
0.000688382307998836
0.0007011049892753363
0.0006970181129872799
0.0006885496550239623
0.0006908245850354433
0.0007022953359410167
0.0006994953146204352
0.0006885846378281713
0.0006887640338391066
0.0007034339942038059
0.0007034866721369326
0.0006885912152938545
0.0006921642925590277
0.0006898709107190371
0.0006913254619576037
0.0006882254965603352
0.000692283152602613
0.0006886594346724451
0.0006932012620382011
0.0006892721867188811
0.0006932095857337117
0.0006902945460751653
0.0006929489318281412
0.0006901139859110117
0.0006938621518202126
0.0006915639387443662
0.0006932606920599937
0.0006905039772391319
0.000692828674800694
0.000689840642735362
0.0006927718641236424
0.0006907131755724549
0.0006948586669750512
0.0006924751796759665
0.0006926350761204958
0.00068882224150002
0.0006944123306311667
0.0006892784149385989
0.0006950346287339926
0.0006899542058818042
0.0006953952834010124
0.0006889403448440135
0.0006954296259209514
0.0006883979658596218
0.0006973579293116927
0.0006888887146487832
0.0006960855098441243
0.0006882668822072446
0.0006963413907214999
0.0006884324830025434
0.0006989269750192761
0.0006896595004945993
0.0006907862261869013
0.0006887791678309441
0.0006983129424043
0.0006946137873455882
0.0006918427534401417
0.0006903508910909295
0.0006993981078267097
0.0006959559395909309
0.0006928452057763934
0.0006910437950864434
0.0007021117489784956
0.0006988487439230084
0.0006929507944732904
0.0006907546194270253
0.0007048542029224336
0.0007013418944552541
0.000693410518579185
0.0006909057265147567
0.0006894172402098775
0.0006926590576767921
0.0006952843978069723
0.0006953966803848743
0.0006913939723744988
0.0006924774497747421
0.0006956153083592653
0.0006969262612983584
0.0006941327010281384
0.0006912776734679937
0.0006970469257794321
0.0006961798062548041
0.0006902782479301095
0.0006928106304258108
0.0006917772116139531
0.0006937292637303472
0.0006906867492944002
0.0006945445202291012
0.0006900264997966588
0.0006940583698451519
0.0006894144462421536
0.0006964027415961027
0.0006889999494887888
0.0006980890175327659
0.000688735453877598
0.000700774893630296
0.0006910978117957711
0.0006921978201717138
0.0006893044337630272
0.0007001654012128711
0.0006961071630939841
0.0006930515519343317
0.0006895007099956274
0.0007001725607551634
0.0006978358142077923
0.0006955979624763131
0.000691229710355401
0.0006999914185144007
0.0006975846481509507
0.0006917688297107816
0.0006938406731933355
0.0006994491559453309
0.0006975135765969753
0.00069241231540218
0.0006917250575497746
0.0006995861185714602
0.0006993393180891871
0.0006898304563947022
0.0006891122902743518
0.000699580239597708
0.0006985372165217996
0.0006880349828861654
0.0006896441336721182
0.0007000845507718623
0.0007001811172813177
0.0006880711298435926
0.0006903687608428299
0.0006882337620481849
0.0006915497360751033
0.0006881504086777568
0.0006924510817043483
0.000688352040015161
0.0006933945696800947
0.0006875827093608677
0.0006949692615307868
0.000688106520101428
0.0006943626212887466
0.0006894574617035687
0.0006943255430087447
0.0006897295825183392
0.0006933564436621964
0.0006897156126797199
0.0006932456744834781
0.0006884189788252115
0.0006942521431483328
0.0006876654224470258
0.0006966610671952367
0.0006884181057102978
0.0006984720239415765
0.0006896668346598744
0.0006957784062251449
0.0006903348839841783
0.000690805958583951
0.0006899704458191991
0.0006971224211156368
0.0006933066761121154
0.0006929912487976253
0.0006908389623276889
0.0006983178900554776
0.0006944135529920459
0.0006913457764312625
0.0006916995625942945
0.0007000580080784857
0.0006964163621887565
0.0006913500255905092
0.0006915896665304899
0.0007004497456364334
0.0006977852317504585
0.0006944326451048255
0.0006908232462592423
0.0006996649317443371
0.0006982010672800243
0.000688058091327548
0.0006883973255753517
0.0007000311743468046
0.0007005291990935802
0.0006879637367092073
0.0006910179508849978
0.0006875570979900658
0.0006927106296643615
0.0006896531558595598
0.0006950083188712597
0.0006893774843774736
0.0006944520864635706
0.0006891224766150117
0.0006944109918549657
0.0006915715639479458
0.0006946375360712409
0.0006886188639327884
0.0006945516215637326
0.000687907449901104
0.0006956984288990498
0.0006884967442601919
0.0006952395779080689
0.0006885509355925024
0.0006956362631171942
0.000687864376232028
0.0006954429554753006
0.0006897103739902377
0.0006950808456167579
0.000690130633302033
0.0006939016166143119
0.0006914314581081271
0.0006938365986570716
0.0006880428991280496
0.000693664769642055
0.0006903746398165822
0.0006932506803423166
0.000687789055518806
0.000694007147103548
0.0006877954583615065
0.000695372000336647
0.0006879382417537272
0.0006953169358894229
0.0006876392872072756
0.0006955310818739235
0.0006873318925499916
0.0006958786398172379
0.0006874511600472033
0.0006960055325180292
0.0006883720052428544
0.0006989010144025087
0.0006885421462357044
0.0006891696830280125
0.000687923573423177
0.0006993187125772238
0.0006947939982637763
0.0006879032589495182
0.0006890400545671582
0.0007019550539553165
0.0007013395661488175
0.000687445281073451
0.0006881518056616187
0.0007041163626126945
0.0007049696869216859
0.0006883725873194635
0.0006905633490532637
0.000688101805280894
0.0006912691751495004
0.0006903664907440543
0.0006928086513653398
0.0006881251465529203
0.000693025067448616
0.0006900226580910385
0.0006936846184544265
0.0006896209670230746
0.0006937682628631592
0.0006893404060974717
0.0006939336308278143
0.0006888710195198655
0.0006941897445358336
0.0006878258427605033
0.0006940293242223561
0.0006882731686346233
0.0006953271222300828
0.0006881351000629365
0.0006953150732442737
0.0006877897540107369
0.0006960672908462584
0.0006884553004056215
0.0006953234551474452
0.000687859661411494
0.0006963707273826003
0.0006875403923913836
0.0006980849429965019
0.0006891454104334116
0.0006877640262246132
0.0006900472799316049
0.0006989070679992437
0.0006946217035874724
0.0006877842824906111
0.0006892262026667595
0.0007011856650933623
0.0006983865750953555
0.0006876620464026928
0.0006888813804835081
0.0007026137318462133
0.0007022657664492726
0.0006885415059514344
0.00068877381272614
0.0006920810556039214
0.0006930303061380982
0.0006900842417962849
0.0006900214357301593
0.000692474190145731
0.0006934262928552926
0.0006879660068079829
0.000691111315973103
0.0006879270076751709
0.0006929720984771848
0.0006881213048473
0.0006932545802555978
0.0006881921435706317
0.0006945272907614708
0.0006886279443278909
0.00069364660885185
0.0006899720756337047
0.0006928701186552644
0.0006906614871695638
0.0006934291450306773
0.0006876949919387698
0.000693640555255115
0.0006895054248161614
0.000692645669914782
0.0006890101940371096
0.0006930100498721004
0.0006894189864397049
0.0006926428177393973
0.0006894262623973191
0.0006919106235727668
0.0006881392328068614
0.000693832989782095
0.0006893325480632484
0.0006933398544788361
0.0006900670705363154
0.0006924892077222466
0.0006919470615684986
0.0006915550911799073
0.0006883072201162577
0.0006924057379364967
0.0006872913800179958
0.0006927386857569218
0.0006883163005113602
0.0006955920252948999
0.0006882756715640426
0.0006946116918697953
0.000687369261868298
0.0006950529059395194
0.0006875673425383866
0.000695748720318079
0.0006875541293993592
0.0006960452301427722
0.0006878460990265012
0.0006953961565159261
0.0006873378879390657
0.0006960766622796655
0.0006883528549224138
0.0006957154255360365
0.0006874614045955241
0.0006955055869184434
0.000688101805280894
0.000695646449457854
0.0006872431258670986
0.0006966176442801952
0.0006882082670927048
0.0006891004159115255
0.0006879221182316542
0.00070023542502895
0.0006931021343916655
0.0006883204914629459
0.0006883593741804361
0.0007013541762717068
0.0006976256845518947
0.0006875785766169429
0.0006878708954900503
0.0007024877704679966
0.0007002310594543815
0.0006890284130349755
0.0006899358122609556
0.0007014211732894182
0.0006976887816563249
0.0006884688045829535
0.0006885621696710587
0.0007014059228822589
0.0006981417536735535
0.000687618157826364
0.0006875597173348069
0.0007025393424555659
0.0006995911244302988
0.0006874610553495586
0.0006875876570120454
0.0007030126871541142
0.0007010180270299315
0.0006890365621075034
0.0006869412609376013
0.0007028407417237759
0.0007005942752584815
0.0006869751960039139
0.0006887299241498113
0.0007025342201814055
0.0007002968341112137
0.0006872070953249931
0.0006870956276543438
0.0007025998784229159
0.0007013583090156317
0.000689008564222604
0.0006871747900731862
0.0007041028002277017
0.000701751618180424
0.0006895085098221898
0.0006878466811031103
0.0007057744078338146
0.0007050082786008716
0.0006908552022650838
0.0006919197039678693
0.0006949528469704092
0.0006908422219567001
0.0006894851103425026
0.0006943144835531712
0.0006897895946167409
0.0006950852111913264
0.0006885331822559237
0.000695540860760957
0.0006890218937769532
0.0006965141510590911
0.0006884224712848663
0.0006953381816856563
0.0006876987172290683
0.0006963955238461494
0.0006879143766127527
0.0006962956977076828
0.000687814608681947
0.000696449656970799
0.0006878808490000665
0.0006966117070987821
0.0006884360918775201
0.0006966765504330397
0.0006887171184644103
0.0006963600753806531
0.0006885642651468515
0.000696111936122179
0.0006876021507196128
0.0006980266189202666
0.0006890093209221959
0.0006893693353049457
0.0006873024394735694
0.0007002225611358881
0.0006949101807549596
0.0006906308117322624
0.0006897504208609462
0.0007002424681559205
0.0006952785770408809
0.0006884792819619179
0.000688101863488555
0.0007022310746833682
0.0006980286561883986
0.0006880652508698404
0.0006876447005197406
0.0007028591935522854
0.0006999098113738
0.0006868443451821804
0.0006881707813590765
0.0007031948189251125
0.0007015143055468798
0.0006877119303680956
0.00068770966026932
0.000692057132255286
0.0006918895523995161
0.0006900419248268008
0.0006889057112857699
0.000691429537255317
0.0006929661612957716
0.0006875270046293736
0.0006909169023856521
0.0006917586433701217
0.0006950238603167236
0.0006872995290905237
0.0006923313485458493
0.0006884656613692641
0.0006927491631358862
0.0006912739481776953
0.0006914253463037312
0.0006884681060910225
0.0006913871038705111
0.000687812571413815
0.0006922595202922821
0.0006894919788464904
0.0006924981134943664
0.0006877202540636063
0.0006926745409145951
0.0006872376543469727
0.0006935467827133834
0.0006880286382511258
0.000693975540343672
0.0006873098318465054
0.0006944769411347806
0.000688237720169127
0.0006940643070265651
0.0006911319214850664
0.0006926392088644207
0.0006902450113557279
0.0006926018395461142
0.0006946275243535638
0.0006905806949362159
0.0006883723544888198
0.0006936142453923821
0.0006892346427775919
0.000696533068548888
0.0006893480313010514
0.0006969585083425045
0.0006893185782246292
0.0006968165398575366
0.0006886004703119397
0.0006967618828639388
0.0006884920294396579
0.0006974425632506609
0.0006884793401695788
0.0006894902908243239
0.0006900418666191399
0.000698134652338922
0.0006918500293977559
0.000689557520672679
0.0006877093110233545
0.0006991536356508732
0.0006948326481506228
0.0006894535617902875
0.0006894809193909168
0.000699176627676934
0.0006960266036912799
0.0006887434283271432
0.0006876237457618117
0.0007001791964285076
0.0006975814467296004
0.0006896880222484469
0.0006877008709125221
0.0007015593582764268
0.0006989611429162323
0.0006925312336534262
0.0006880597211420536
0.0007035429589450359
0.0006999167380854487
0.0006914592813700438
0.0006911632954142988
0.0007028237450867891
0.0007003427017480135
0.0006898919236846268
0.0006906719063408673
0.0006914600962772965
0.0006934558623470366
0.0006881355657242239
0.0006928812945261598
0.000691615859977901
0.0006949920207262039
0.0006876548868604004
0.0006922002648934722
0.0006914953701198101
0.0006957292789593339
0.000689350999891758
0.000691936700604856
0.0006912968819960952
0.0006959027959965169
0.0006874718237668276
0.0006944549386389554
0.0006909103249199688
0.000696622533723712
0.0006873687379993498
0.0006948700756765902
0.0006917709251865745
0.0006909845978952944
0.0006879909196868539
0.0006960767204873264
0.0006951327086426318
0.0006911146338097751
0.0006878224667161703
0.000697725685313344
0.0006944541237317026
0.0006876857369206846
0.0006876784609630704
0.0006995369913056493
0.0006982990307733417
0.0006877920241095126
0.000687524676322937
0.0006888590287417173
0.0006898205610923469
0.0006880672881379724
0.00068965635728091
0.0006881317822262645
0.0006915291887708008
0.000688776548486203
0.0006922972970642149
0.0006884067552164197
0.0006955538992770016
0.0006889322539791465
0.0006953951087780297
0.000689449836499989
0.0006933770491741598
0.0006879328866489232
0.0006957510486245155
0.0006919300649315119
0.0006885306211188436
0.0006892706151120365
0.00069687410723418
0.0006948800873942673
0.0006873209495097399
0.0006928265793249011
0.0006971869734115899
0.0006979115423746407
0.0006876940606161952
0.0006881642621010542
0.0006987758679315448
0.0006993869901634753
0.0006890323129482567
0.0006893397076055408
0.0006992400158196688
0.0007010124390944839
0.0006899438449181616
0.0006887619383633137
0.000699183321557939
0.0007015048759058118
0.0006904578185640275
0.0006875842809677124
0.0006997681921347976
0.0007019800250418484
0.000690705026499927
0.0006875323597341776
0.0006873768870718777
0.0006938293226994574
0.0006910493248142302
0.0006902441964484751
0.0006871412042528391
0.000694171991199255
0.0006871439982205629
0.0006959519814699888
0.0006876516854390502
0.0006947020883671939
0.0006893344107083976
0.000688970903865993
0.0006895061815157533
0.0006958622252568603
0.0006961473263800144
0.0006873343954794109
0.0006924812914803624
0.0006978824967518449
0.0007039593765512109
0.0006883598398417234
0.0006895881379023194
0.0006888650823384523
0.0006936932913959026
0.0006895274855196476
0.0006900839507579803
0.0006873591337352991
0.0006942955078557134
0.0006914224359206855
0.0006911854725331068
0.0006883402820676565
0.0006950355600565672
0.0006914303521625698
0.0006914326804690063
0.0006879145512357354
0.0006952865514904261
0.0006939949817024171
0.0006908391369506717
0.0006903405301272869
0.0006900922162458301
0.0006897228304296732
0.0006897954735904932
0.0006886257906444371
0.0006902585737407207
0.0006900681764818728
0.000690857064910233
0.0006903374451212585
0.0006911825621500611
0.0006887798081152141
0.0006923198234289885
0.0006891813245601952
0.0006929574301466346
0.0006888364441692829
0.0006963651394471526
0.0006882743327878416
0.0006939303711988032
0.0006894075195305049
0.0006869198987260461
0.0006904947804287076
0.00069510901812464
0.000693717913236469
0.0006874677492305636
0.000690758868586272
0.0006974473944865167
0.000694613961968571
0.000687369261868298
0.0006907414644956589
0.0006994111463427544
0.0006960052996873856
0.0006866955081932247
0.0006901921587996185
0.0007013131980784237
0.0006967317312955856
0.0006882596644572914
0.0006903429748490453
0.0007024590740911663
0.0006976175936870277
0.0006879277061671019
0.00069081736728549
0.0007022389909252524
0.0006977312150411308
0.0006873610545881093
0.0006912328535690904
0.0006906218477524817
0.0006883167661726475
0.0006871335208415985
0.0006934321136213839
0.0006907671922817826
0.0006895819678902626
0.0006869953358545899
0.0006903214962221682
0.0006874185055494308
0.000691062887199223
0.0006875275867059827
0.000691305729560554
0.00068778230343014
0.0006915338453836739
0.0006880516884848475
0.0006920357700437307
0.0006880979053676128
0.0006920462474226952
0.000688467756845057
0.0006923504406586289
0.0006877569248899817
0.0006926588248461485
0.0006881323060952127
0.0006925394991412759
0.000688167114276439
0.0006923089968040586
0.0006885943002998829
0.0006928230868652463
0.0006882790476083755
0.0006928269867785275
0.0006884858012199402
0.0006927883950993419
0.0006883135065436363
0.0006931379903107882
0.0006888684583827853
0.0006932083633728325
0.000688329222612083
0.0006930966046638787
0.0006887351628392935
0.0006933648837730289
0.00068877381272614
0.0006928564980626106
0.0006884272443130612
0.0006866361363790929
0.0006883564637973905
0.0006948496447876096
0.0006925226771272719
0.0006866876501590014
0.0006888135685585439
0.0006969843525439501
0.0006958135636523366
0.0006869022035971284
0.0006887994823046029
0.0006976945442147553
0.0006970391841605306
0.0006868586642667651
0.0006889029173180461
0.0006980957696214318
0.0006987715605646372
0.0006861454457975924
0.0006886463379487395
0.0006989366374909878
0.0006996191805228591
0.0006868046475574374
0.0006889223004691303
0.0006866309558972716
0.00069005461409688
0.0006865463801659644
0.0006910155061632395
0.0006861715810373425
0.0006916761631146073
0.0006859825225546956
0.0006923930486664176
0.0006863519083708525
0.0006931474199518561
0.0006866056355647743
0.0006928687216714025
0.0006862660520710051
0.0006938601145520806
0.0006867445772513747
0.0006941604660823941
0.0006863545859232545
0.0006941534811630845
0.0006864388706162572
0.0006944707129150629
0.0006866437615826726
0.0006943097105249763
0.0006863115122541785
0.0006942611653357744
0.000686612562276423
0.0006944537744857371
0.0006867912597954273
0.0006944461492821574
0.0006866086041554809
0.0006947804940864444
0.0006866130279377103
0.0006944442866370082
0.0006859726272523403
0.00069502426777035
0.0006865750765427947
0.0006944359047338367
0.000686129555106163
0.0006945516215637326
0.0006864929455332458
0.0006946008652448654
0.0006865812465548515
0.0006952444091439247
0.0006864665192551911
0.0006946573266759515
0.0006867841584607959
0.0006952835828997195
0.0006868205964565277
0.0006953484262339771
0.0006863508024252951
0.0006886663613840938
0.0006860435823909938
0.0006970540853217244
0.0006909297662787139
0.0006883839378133416
0.0006862087175250053
0.0006984671344980597
0.0006930563831701875
0.0006883089081384242
0.0006863911985419691
0.00069984863512218
0.000695357914082706
0.0006883071619085968
0.0006865776376798749
0.0007000936311669648
0.0006966146756894886
0.000688197324052453
0.0006865074392408133
0.0007006962550804019
0.0006972545525059104
0.0006885594921186566
0.0006860696012154222
0.000688539759721607
0.0006880351575091481
0.0006883223541080952
0.000688300235196948
0.0006887183990329504
0.000689739128574729
0.0006884465692564845
0.0006904065376147628
0.000688230968080461
0.0006909584044478834
0.000688826316036284
0.0006909049116075039
0.000688066880684346
0.0006916032871231437
0.0006882897578179836
0.0006918557337485254
0.0006886802730150521
0.0006921011372469366
0.0006886106566525996
0.0006920710438862443
0.000688189291395247
0.0006917306454852223
0.0006886667688377202
0.0006925839115865529
0.0006885916227474809
0.0006920223822817206
0.0006885308539494872
0.0006926169153302908
0.0006885831244289875
0.0006925833877176046
0.0006884954636916518
0.0006923045730218291
0.0006881143199279904
0.0006929106893949211
0.0006887737545184791
0.0006922355387359858
0.000688482541590929
0.0006927000940777361
0.0006883754977025092
0.000692322792019695
0.0006885979673825204
0.0006929589435458183
0.0006881340523250401
0.0006929683731868863
0.0006886149058118463
0.0006932048127055168
0.000688548490870744
0.0006859762943349779
0.0006881214212626219
0.0006950702518224716
0.0006930002709850669
0.0006864810129627585
0.000688528991304338
0.0006966132204979658
0.0006956855650059879
0.0006865619798190892
0.0006885579787194729
0.0006973980343900621
0.0006968594389036298
0.0006863793823868036
0.0006880927248857915
0.0006976444274187088
0.0006984781939536333
0.0006865871837362647
0.0006887200870551169
0.0006985375075601041
0.0006991387344896793
0.0006861103465780616
0.0006883163005113602
0.0006865031318739057
0.0006901142769493163
0.0006862753070890903
0.0006910917581990361
0.0006862140144221485
0.0006918036378920078
0.0006860529538244009
0.0006919129518792033
0.0006861310685053468
0.0006923240143805742
0.0006862941663712263
0.000693285372108221
0.0006865059258416295
0.0006931565585546196
0.0006858464912511408
0.0006938111619092524
0.0006865134346298873
0.0006933621480129659
0.0006863552844151855
0.0006945659988559783
0.0006865651230327785
0.0006944590713828802
0.0006863908492960036
0.0006946914363652468
0.0006865769973956048
0.0006920613814145327
0.0006861792644485831
0.000695129216182977
0.0006879901047796011
0.0006922738393768668
0.0006860573193989694
0.0006961694452911615
0.0006890012300573289
0.0006923471810296178
0.0006867288611829281
0.0006963683990761638
0.000689052976667881
0.0006924323970451951
0.000686315877828747
0.000696323171723634
0.0006898240535520017
0.0006924908375367522
0.0006863445742055774
0.0006967064109630883
0.000689811771735549
0.0006929789087735116
0.0006863709422759712
0.0006921520689502358
0.0006862875306978822
0.0006922680768184364
0.0006864856695756316
0.0006925596389919519
0.0006874611717648804
0.0006925247143954039
0.0006877234554849565
0.000692910747602582
0.0006880657747387886
0.0006922476459294558
0.000687760766595602
0.0006928482907824218
0.0006877694395370781
0.0006929461378604174
0.000687752035446465
0.0006864088354632258
0.0006884192698635161
0.000694877584464848
0.0006919614970684052
0.0006863963208161294
0.0006884030299261212
0.0006959047168493271
0.0006952467374503613
0.000686203595250845
0.0006886252085678279
0.000697572308126837
0.0006972724222578108
0.0006861707079224288
0.0006886322516947985
0.0006980383768677711
0.0006983971688896418
0.0006868142518214881
0.0006884757895022631
0.000698621035553515
0.0006990381516516209
0.000686223094817251
0.0006883694441057742
0.0006861399160698056
0.0006894859252497554
0.0006858133710920811
0.0006907344213686883
0.000686217681504786
0.0006916561396792531
0.0006862467853352427
0.0006919823354110122
0.0006858957931399345
0.0006923141772858799
0.0006864732131361961
0.0006928774528205395
0.0006864587776362896
0.0006927987560629845
0.0006859791465103626
0.000693945330567658
0.0006862095324322581
0.0006933145923539996
0.0006863077869638801
0.0006942629115656018
0.0006864272290840745
0.0006942839827388525
0.000686463201418519
0.0006945763016119599
0.0006861028377898037
0.0006947077927179635
0.0006864132592454553
0.000694498245138675
0.0006860286230221391
0.0006947354413568974
0.0006860977737233043
0.000694693939294666
0.0006863506278023124
0.0006944540655240417
0.0006862714653834701
0.0006947646616026759
0.0006865061004646122
0.0006948024965822697
0.000686515006236732
0.0006942993495613337
0.0006857652333565056
0.0006943600019440055
0.00068650086177513
0.0006945040076971054
0.0006865387549623847
0.0006948120426386595
0.0006864649476483464
0.0006943991174921393
0.0006860080175101757
0.0006943845073692501
0.0006858853157609701
0.0006944810738787055
0.0006865559844300151
0.0006948679802007973
0.0006860995199531317
0.0006944665219634771
0.0006859045242890716
0.0006947582005523145
0.0006863782182335854
0.0006948531954549253
0.0006862239679321647
0.0006948640220798552
0.000686438987031579
0.0006945824716240168
0.0006858350243419409
0.0006940743769519031
0.0006861939327791333
0.0006950346287339926
0.0006860148278065026
0.0006882973248139024
0.0006864572060294449
0.0006970201502554119
0.0006900712614879012
0.0006879993597976863
0.0006863872986286879
0.000698447460308671
0.0006932730320841074
0.0006879814900457859
0.0006863207672722638
0.0006990619585849345
0.0006948945811018348
0.000688037252984941
0.0006864749593660235
0.0007001354824751616
0.0006956903380341828
0.0006883417372591794
0.0006864670431241393
0.0007000192999839783
0.0006965307402424514
0.0006878828862681985
0.0006862329901196063
0.0006885044858790934
0.0006876601255498827
0.0006880387663841248
0.0006882501766085625
0.0006881629815325141
0.000689427019096911
0.0006884309696033597
0.0006901536835357547
0.0006886874907650054
0.000690336455591023
0.0006882755551487207
0.0006909993826411664
0.0006881313165649772
0.0006911571836099029
0.0006883859750814736
0.0006915704580023885
0.000688576721586287
0.0006917031132616103
0.0006879089633002877
0.0006915655685588717
0.000688204076141119
0.0006921882159076631
0.0006884120521135628
0.0006921847816556692
0.0006884147878736258
0.0006917632999829948
0.0006884833564981818
0.0006920804735273123
0.0006884317845106125
0.0006921738386154175
0.0006876927800476551
0.0006920857122167945
0.0006881955778226256
0.0006924720946699381
0.0006882181041873991
0.0006920816376805305
0.0006881855661049485
0.0006923545151948929
0.0006884440081194043
0.0006925050402060151
0.0006879281718283892
0.0006920437444932759
0.0006883569294586778
0.0006925686029717326
0.0006885284674353898
0.0006925840280018747
0.0006878268904983997
0.0006921768072061241
0.0006883780006319284
0.0006924162153154612
0.0006876731058582664
0.000692530651576817
0.0006882709567435086
0.0006924792542122304
0.0006877623382024467
0.0006919617881067097
0.0006878326530568302
0.0006921133608557284
0.0006881733424961567
0.0006923845503479242
0.0006883635651320219
0.000692635599989444
0.0006880237488076091
0.0006926006753928959
0.0006881452864035964
0.0006924059707671404
0.000687880499754101
0.0006923812325112522
0.0006886784103699028
0.0006924379849806428
0.0006883775349706411
0.0006926485802978277
0.000688262633047998
0.0006922516040503979
0.0006883923197165132
0.0006863042362965643
0.0006882242159917951
0.0006942639593034983
0.0006921860622242093
0.0006859092973172665
0.0006883541936986148
0.0006962221232242882
0.0006952575640752912
0.0006862088921479881
0.0006882140878587961
0.0006966182263568044
0.0006970360409468412
0.0006860134890303016
0.0006885429611429572
0.000697192968800664
0.0006978327874094248
0.0006862247246317565
0.0006883646128699183
0.0006981297628954053
0.0006983672501519322
0.0006856981199234724
0.0006884525064378977
0.0006864796159788966
0.0006897557759657502
0.0006863457965664566
0.0006906288326717913
0.0006856671534478664
0.0006913473480381072
0.0006865244358778
0.0006915984558872879
0.0006860913126729429
0.0006926089990884066
0.000686388579197228
0.0006924764020368457
0.0006857406697236001
0.0006930164527148008
0.000686032057274133
0.000693183857947588
0.0006857109256088734
0.0006937957368791103
0.0006864296738058329
0.0006940810708329082
0.000685964128933847
0.0006940379389561713
0.0006863677408546209
0.0006941118626855314
0.0006860731518827379
0.000694399350322783
0.000686560058966279
0.0006942567997612059
0.0006861464353278279
0.0006945711793377995
0.0006859595887362957
0.000694078509695828
0.0006861308356747031
0.0006941929459571838
0.000686200219206512
0.0006940562161616981
0.0006860419525764883
0.0006943237385712564
0.0006863204762339592
0.0006946544745005667
0.0006858956767246127
0.0006944489432498813
0.0006859981222078204
0.0006952956318855286
0.000686418148688972
0.0006949985399842262
0.0006864262977614999
0.0006889687501825392
0.0006860576686449349
0.0006950547103770077
0.00069051404716447
0.0006882459856569767
0.0006869929493404925
0.0006959610036574304
0.0006927549839019775
0.0006892089149914682
0.0006887709023430943
0.0006964291678741574
0.0006940334569662809
0.0006896231789141893
0.0006891469238325953
0.0006965345819480717
0.0006954189157113433
0.0006902468157932162
0.0006892253877595067
0.0006973088602535427
0.0006964788190089166
0.0006864832830615342
0.0006870408542454243
0.0006983852363191545
0.0006977161392569542
0.0006862343871034682
0.0006873957463540137
0.0006856701802462339
0.0006889000651426613
0.0006865119794383645
0.0006897896528244019
0.0006857254775241017
0.0006914845434948802
0.0006859246641397476
0.0006921134772710502
0.0006859620334580541
0.0006924024783074856
0.0006859299028292298
0.0006930644740350544
0.0006864265305921435
0.0006929415976628661
0.0006856003310531378
0.0006933378172107041
0.0006861515576019883
0.0006931789685040712
0.0006867264164611697
0.0006934833945706487
0.0006868477794341743
0.0006936969002708793
0.0006864867173135281
0.0006933911936357617
0.0006868595955893397
0.0006936212303116918
0.0006867624470032752
0.0006936605786904693
0.0006875274120829999
0.0006988879176788032
0.0006860500434413552
0.0006961168255656958
0.0006882427260279655
0.0006888250354677439
0.0006872669328004122
0.00069662113673985
0.0006919660954736173
0.0006875350954942405
0.0006892845267429948
0.0007072193548083305
0.0006962643237784505
0.0006911908276379108
0.0006869906792417169
0.0007058349438011646
0.0007015117444097996
0.0006910479278303683
0.0006976614240556955
0.0006984546780586243
0.0006995434523560107
0.000686997314915061
0.0006975838332436979
0.0006989440880715847
0.0006992006092332304
0.0006897167186252773
0.000688052736222744
0.0007037192117422819
0.000699157768394798
0.000689797627273947
0.0006872846279293299
0.0007060669595375657
0.0007023431826382875
0.0006909603253006935
0.0006871528457850218
0.0007043142686598003
0.0007023390498943627
0.0006882523302920163
0.0006882239831611514
0.0006884150789119303
0.0006946037756279111
0.0006869296776130795
0.0006959124002605677
0.0006869626231491566
0.0006971193943172693
0.0006871588411740959
0.0006896390113979578
0.0006874004029668868
0.0006996973534114659
0.0006927413633093238
0.0006891890079714358
0.000687731895595789
0.0007016818854026496
0.0006970817921683192
0.0006872526137158275
0.0006864502793177962
0.0007025231025181711
0.0007010255940258503
0.0006893883692100644
0.0006872437661513686
0.0007030219421721995
0.0007004285580478609
0.0006868754862807691
0.0006869445787742734
0.0006913882098160684
0.000690793851390481
0.0006862838054075837
0.0006887118797749281
0.0006866120966151357
0.0006896671839058399
0.0006861710571683943
0.0006905909976921976
0.0006864486495032907
0.0006916593993082643
0.0006862988811917603
0.0006918050348758698
0.0006862779264338315
0.0006925986963324249
0.000686118844896555
0.000693897542078048
0.0006860381690785289
0.0006937142461538315
0.0006865662871859968
0.0006942348554730415
0.0006860998691990972
0.0006943686166778207
0.0006867514457553625
0.000694344169460237
0.0006872456870041788
0.0006946473731659353
0.0006864801980555058
0.0006939007434993982
0.0006863174494355917
0.0006940849125385284
0.0006863644812256098
0.0006948239170014858
0.0006871121004223824
0.0006942869513295591
0.0006863025482743979
0.0006955770077183843
0.0006878308486193419
0.0006939057493582368
0.0006904589245095849
0.0006932673859409988
0.0006929825758561492
0.0006908004870638251
0.0006971064722165465
0.0006875100079923868
0.0006959626916795969
0.0006863606395199895
0.0007070504361763597
0.0007006748928688467
0.0006992699345573783
0.0006866573821753263
0.0007097915513440967
0.0007004916551522911
0.0007072697044350207
0.0006886799237690866
0.0007206698064692318
0.000706313643604517
0.0006972943665459752
0.0006984767969697714
0.0006921370513737202
0.0006989164976403117
0.000688382366206497
0.0006970428512431681
0.0006879948196001351
0.0007002741331234574
0.0006908124778419733
0.000692500383593142
0.0006891844095662236
0.0007002931088209152
0.0006938668084330857
0.0006937732105143368
0.0006882864399813116
0.0006995226140134037
0.0006929870578460395
0.0006870825309306383
0.0006868938799016178
0.0007023378275334835
0.0006980623584240675
0.00068906310480088
0.0006894911639392376
0.000701099110301584
0.0006966639193706214
0.0006881604203954339
0.0006867690244689584
0.0007037866744212806
0.0006996659794822335
0.0006869905046187341
0.0006873386446386576
0.0006882536690682173
0.0006907540373504162
0.0006899693980813026
0.0006918882136233151
0.000692611385602504
0.0006920708110556006
0.0006893476820550859
0.0006945114582777023
0.0006921307067386806
0.0006930942763574421
0.0006898381980136037
0.0006911371601745486
0.0006885805050842464
0.0006918865838088095
0.0006899151485413313
0.0006919715669937432
0.000687543535605073
0.0006925937486812472
0.000689254142343998
0.0006921996828168631
0.0006877344567328691
0.0006932375254109502
0.0006868517957627773
0.0006954983691684902
0.0006871725199744105
0.0006970380782149732
0.0006872959202155471
0.0006970013491809368
0.0006886458722874522
0.0006869047647342086
0.0006878341664560139
0.0006989192334003747
0.0006942563923075795
0.0006866233889013529
0.000688885455019772
0.0007016783347353339
0.0006978092133067548
0.000687170890159905
0.0006874350947327912
0.000702293124049902
0.0006994357099756598
0.0006866391049697995
0.0006902058375999331
0.0007011837442405522
0.0007001098711043596
0.0006865792674943805
0.0006891329539939761
0.0006861102301627398
0.00069498794618994
0.0006869930075481534
0.0006942434702068567
0.0006868011550977826
0.0006936532445251942
0.0006882126908749342
0.0006936108693480492
0.0006915649864822626
0.0006907894276082516
0.0006908973446115851
0.0006895638071000576
0.0006875862018205225
0.0006905088084749877
0.0006886434275656939
0.000691736931912601
0.0006869823555462062
0.0006937955040484667
0.0006861177389509976
0.0006968039670027792
0.0006862020236440003
0.0006972093833610415
0.0006884453468956053
0.0006889206124469638
0.0006860957364551723
0.0006980589823797345
0.0006926087662577629
0.0006872583762742579
0.000686393235810101
0.0007008113898336887
0.0006967078079469502
0.0006870278157293797
0.0006873696111142635
0.0007008831016719341
0.0006986998487263918
0.0006866364274173975
0.0006872840458527207
0.0007030587294138968
0.0007003402570262551
0.000686656916514039
0.0006895263795740902
0.0006874094251543283
0.0006905401824042201
0.0006887648487463593
0.0006914245896041393
0.0006873259553685784
0.0006916464772075415
0.0006885805632919073
0.0006906495545990765
0.0006873407401144505
0.0006927408394403756
0.0006864492315798998
0.0006929188966751099
0.0006865182658657432
0.0006931309471838176
0.0006862654117867351
0.0006940370658412576
0.0006872946978546679
0.000695816008374095
0.0006879244465380907
0.0006973047275096178
0.0006885181064717472
0.0006947323563508689
0.0006906169001013041
0.0006954265991225839
0.0006899098516441882
0.0006932939286343753
0.0006909832009114325
0.0006913706893101335
0.0006921711028553545
0.0006898167775943875
0.0006903054309077561
0.0006889429641887546
0.000687476946040988
0.0006914620171301067
0.0006905991467647254
0.0006898912834003568
0.0006874401005916297
0.0006911187665537
0.000687202496919781
0.0006936821737326682
0.0006870077922940254
0.0006961527396924794
0.0006878339918330312
0.0006943572079762816
0.0006893180543556809
0.0006928467191755772
0.00069034518674016
0.000691815628670156
0.0006871322984807193
0.0006929237279109657
0.0006879036081954837
0.0006928426446393132
0.0006866801413707435
0.0006969341193325818
0.0006871038349345326
0.0006986490334384143
0.0006883094320073724
0.0006891322555020452
0.0006867951015010476
0.0007007347885519266
0.0006939945160411298
0.0006935513811185956
0.0006867402698844671
0.0006999889155849814
0.000693805399350822
0.0006862437003292143
0.0006896429695188999
0.0007000649929977953
0.0006973946001380682
0.0006866815383546054
0.0006905411137267947
0.0007014807779341936
0.0007027714746072888
0.0006887636263854802
0.0006897298153489828
0.0006875910330563784
0.0006919516017660499
0.0006879119318909943
0.0006920740124769509
0.0006870150682516396
0.0006926825735718012
0.0006874892860651016
0.0006932218093425035
0.0006881630979478359
0.0006924624321982265
0.0006870538927614689
0.0006935519631952047
0.0006872860249131918
0.0006948576774448156
0.0006867292104288936
0.0006945253699086607
0.000687797088176012
0.0006930844974704087
0.0006866019102744758
0.0006941853789612651
0.0006865954492241144
0.0006951669929549098
0.0006870601791888475
0.0006946601206436753
0.0006873086094856262
0.0006955753779038787
0.0006872540689073503
0.0006954361451789737
0.000686977815348655
0.0006945807253941894
0.0006864878232590854
0.0006953469128347933
0.0006864186143502593
0.0006942821200937033
0.0006860978319309652
0.0006940604653209448
0.000687024206854403
0.0006950257229618728
0.000686204875819385
0.0006945515051484108
0.0006856753607280552
0.0006884439499117434
0.0006862576701678336
0.0006954950513318181
0.0006909179501235485
0.0006902425084263086
0.0006882329471409321
0.0006987686501815915
0.0006945038912817836
0.0006908414652571082
0.0006894676480442286
0.0006982749328017235
0.0006963571067899466
0.0006900957087054849
0.0006910816300660372
0.0006982077611610293
0.0006986859953030944
0.0006901715532876551
0.0006901617161929607
0.0006878457497805357
0.0006877508712932467
0.0006935287383385003
0.0006908787181600928
0.0006869127391837537
0.0006890200893394649
0.0006875410326756537
0.0006911588716320693
0.0006870573852211237
0.0006929942173883319
0.0006873274687677622
0.0006947214133106172
0.000686531129758805
0.0006992275593802333
0.00068704504519701
0.0006927300710231066
0.0006878568092361093
0.0006962853949517012
0.0006909619551151991
0.0006895678816363215
0.0006891959928907454
0.0006976096192374825
0.0006935172132216394
0.0006912262178957462
0.0006891146767884493
0.0006980031030252576
0.0006958072772249579
0.0006895080441609025
0.0006899565923959017
0.0006985139334574342
0.0006964342319406569
0.0006906689377501607
0.0006900748703628778
0.0006975740543566644
0.0006976595614105463
0.0006858850829303265
0.0006870789220556617
0.0006863302551209927
0.0006880882428959012
0.000685705803334713
0.0006900183507241309
0.0006860278081148863
0.0006904024048708379
0.0006868157652206719
0.000691437569912523
0.0006861570291221142
0.0006926234345883131
0.0006862810696475208
0.0006955873686820269
0.0006863695452921093
0.0006948561640456319
0.0006859769928269088
0.0006923208711668849
0.0006867049378342927
0.0006957841105759144
0.0006874189130030572
0.0006936605786904693
0.0006879849242977798
0.0006934399716556072
0.0006889337673783302
0.0006973842973820865
0.000691009103320539
0.0006909437361173332
0.0006911964155733585
0.0006978221936151385
0.0006945687346160412
0.0006898907595314085
0.000692180241458118
0.0006972781848162413
0.0006955059943720698
0.0006879622233100235
0.0006903739995323122
0.0006957831792533398
0.0006975574651733041
0.0006874627433717251
0.0006897723069414496
0.0006976332515478134
0.0006976864533498883
0.0006878161802887917
0.0006892632227391005
0.0007016008021309972
0.000699204218108207
0.0006888557109050453
0.0006888952339068055
0.000703641155268997
0.0007001096964813769
0.0006886557093821466
0.0006872372468933463
0.0006868404452688992
0.0006935195997357368
0.000687283172737807
0.0006938014994375408
0.000687417748849839
0.0006929621449671686
0.00068762490991503
0.0006950368406251073
0.000686182698700577
0.0006948086665943265
0.0006873402744531631
0.0006953404517844319
0.000686097948346287
0.0006940442835912108
0.0006877584382891655
0.0006948694935999811
0.0006865061004646122
0.000693982292432338
0.0006867466145195067
0.0006944639608263969
0.0006858502165414393
0.0006950523820705712
0.0006876651896163821
0.0006878967396914959
0.0006869991775602102
0.0006959099555388093
0.0006921363528817892
0.000687997555360198
0.000685917679220438
0.0006994826253503561
0.0006951679242774844
0.0006877091364003718
0.0006872335798107088
0.0006998535827733576
0.0006978483288548887
0.0006893457612022758
0.0006889380747452378
0.0006875524995848536
0.0006921404274180532
0.0006871328805573285
0.0006920058513060212
0.0006881456356495619
0.0006910474039614201
0.0006917556165717542
0.0006894227699376643
0.0006925152847543359
0.0006900504231452942
0.0006944076158106327
0.000687193067278713
0.0006904824404045939
0.0006888070493005216
0.000686605111695826
0.0006886809132993221
0.0006898787105455995
0.0006922567263245583
0.0006866129115223885
0.0006917642313055694
0.0006896611303091049
0.0006966685177758336
0.0006872753729112446
0.0006921623134985566
0.0006939026061445475
0.0006957770092412829
0.0006899031577631831
0.0006907127099111676
0.0006929991068318486
0.0006880088476464152
0.000691523659043014
0.0006925769848749042
0.0006886142073199153
0.0006896642153151333
0.0006918137660250068
0.0006927226204425097
0.0006862191949039698
0.0006905607879161835
0.0006864924216642976
0.0006911103846505284
0.0006868232158012688
0.0006923385080881417
0.0006878956337459385
0.0006913803517818451
0.0006863612215965986
0.0006932514370419085
0.000687482301145792
0.0006932587129995227
0.0006868558120913804
0.0006939194863662124
0.0006870490615256131
0.0006944965571165085
0.0006870281649753451
0.000695675378665328
0.0006871505174785852
0.0006967969238758087
0.0006876444676890969
0.0006912591634318233
0.0006879188003949821
0.0006970552494749427
0.0006920926971361041
0.0006901894230395555
0.0006880261353217065
0.0006988696986809373
0.0006947593064978719
0.0006932776304893196
0.0006889558280818164
0.0006971845868974924
0.000694369780831039
0.0006901994929648936
0.0006915286649018526
0.000697289826348424
0.0006968029192648828
0.0006856938125565648
0.000687337014824152
0.0006981902406550944
0.0006982189952395856
0.0006862345617264509
0.0006883284659124911
0.0006864834576845169
0.0006886367336846888
0.0006872135563753545
0.000688881438691169
0.0006862803711555898
0.0006892163073644042
0.0006864931201562285
0.0006920291343703866
0.0006871093064546585
0.0006939371814951301
0.0006875736871734262
0.0006959199672564864
0.0006857815315015614
0.0006961417384445667
0.0006864661118015647
0.0006951607065275311
0.0006889768992550671
0.0006923004984855652
0.0006888146745041013
0.0006954993586987257
0.0006918549770489335
0.000689404085278511
0.0006905696354806423
0.0006966512883082032
0.0006964316708035767
0.0006910732481628656
0.0006893911631777883
0.0006970730610191822
0.0006952423136681318
0.0006896971026435494
0.0006900331936776638
0.0006977440789341927
0.0006953506963327527
0.0006909302901476622
0.0006912533426657319
0.0006992059061303735
0.0006966468645259738
0.0006915791891515255
0.0006909561343491077
0.0006978539167903364
0.0006968608358874917
0.0006860177963972092
0.0006866523763164878
0.000688407919369638
0.0006876414408907294
0.0006861803121864796
0.0006889281794428825
0.000685680890455842
0.0006897577550262213
0.0006863317103125155
0.0006925201741978526
0.0006871506338939071
0.0006908501964062452
0.000687029620166868
0.0006924272165633738
0.0006858711130917072
0.00069385243114084
0.0006864307797513902
0.0006958710728213191
0.0006872466765344143
0.0006949963863007724
0.0006862890440970659
0.0006930369418114424
0.0006867866031825542
0.0006893531535752118
0.0006874480750411749
0.0006952456897124648
0.0006909738876856863
0.0006908694631420076
0.0006891303928568959
0.0006981370970606804
0.000694406102411449
0.0006892969831824303
0.0006882237503305078
0.0006985245272517204
0.0006967899389564991
0.0006896358681842685
0.0006882674060761929
0.0006995057919993997
0.0006972865667194128
0.0006895945989526808
0.0006918807048350573
0.0006875739782117307
0.0006894567050039768
0.0006905448972247541
0.0006943774060346186
0.0006872723461128771
0.00069292017724365
0.0006853481172583997
0.0006925844354555011
0.0006863594171591103
0.0006937834550626576
0.0006862798472866416
0.0006951582035981119
0.0006879840511828661
0.0006884024478495121
0.0006864065071567893
0.0006977682933211327
0.0006914266268722713
0.0006892249803058803
0.0006859219865873456
0.0006982581689953804
0.0006944702472537756
0.0006880615255795419
0.0006874044192954898
0.000700661214068532
0.0006961089675314724
0.0006913891993463039
0.0006886025657877326
0.0007005684892646968
0.0006939746672287583
0.0006973602576181293
0.0006868841592222452
0.0007013519643805921
0.0006965378997847438
0.0006930360686965287
0.000690227490849793
0.0006988533423282206
0.0006957257864996791
0.0006902191089466214
0.0006927368813194335
0.0006869338685646653
0.0006895444821566343
0.0006876526749692857
0.0006925442721694708
0.0006867769407108426
0.000692316796630621
0.000686347542796284
0.0006932389223948121
0.0006880353321321309
0.0006928994553163648
0.0006863130256533623
0.0006926604546606541
0.0006866462645120919
0.0006937118014320731
0.0006861541769467294
0.0006973606068640947
0.000686716113705188
0.0006920124869793653
0.0006874013924971223
0.0006958238664083183
0.0006897814455442131
0.0006895230035297573
0.0006878902204334736
0.0006969408132135868
0.0006936181453056633
0.0006900803418830037
0.0006898259161971509
0.0006975561263971031
0.0006948549998924136
0.0006932067917659879
0.0006898880237713456
0.0006969986716285348
0.0006937895086593926
0.0006886922637932003
0.000685727340169251
0.0006966540240682662
0.0006950676906853914
0.0006863640155643225
0.0006895284750498831
0.0006969881942495704
0.0006980812759138644
0.0006868018535897136
0.0006898900028318167
0.000686227751430124
0.0006928474176675081
0.0006869817152619362
0.0006933099357411265
0.000687139923684299
0.0006992229027673602
0.0006879831780679524
0.000694445741828531
0.0006912851240485907
0.0006921926396898925
0.000689944950863719
0.0006963761989027262
0.0006925258203409612
0.0006902774912305176
0.0006895526312291622
0.0006969536771066487
0.0006947971414774656
0.0006898913416080177
0.0006895082769915462
0.0006978262099437416
0.0006957458099350333
0.0006901380838826299
0.0006903932662680745
0.0006980103207752109
0.0006962817278690636
0.0006856322288513184
0.0006856528343632817
0.0006984546198509634
0.0006977798184379935
0.0006858523120172322
0.0006872820667922497
0.0006874175160191953
0.0006889484357088804
0.0006865139002911747
0.0006900907028466463
0.0006862219888716936
0.0006913308170624077
0.0006864852621220052
0.0006925379857420921
0.0006858870619907975
0.0006948520895093679
0.0006864328170195222
0.0006933857803232968
0.0006856516702100635
0.0006936376448720694
0.0006870451616123319
0.0006949026137590408
0.0006864554597996175
0.0006927577778697014
0.0006864737952128053
0.0006887932540848851
0.0006875114631839097
0.00069518230156973
0.0006906723720021546
0.0006900575826875865
0.0006887995405122638
0.0006967128138057888
0.0006945335771888494
0.0006935574347153306
0.0006911603268235922
0.0006958225276321173
0.0006915397243574262
0.0006870757788419724
0.000685989682096988
0.0006957384175620973
0.0006939184968359768
0.0006859174463897943
0.0006879418506287038
0.000696552568115294
0.0006954591954126954
0.0006891934899613261
0.0006885319598950446
0.0006961295730434358
0.0006932411342859268
0.0006859372952021658
0.0006876420229673386
0.0006967013468965888
0.0006986367516219616
0.0006857958505861461
0.0006880568689666688
0.0006861783913336694
0.0006907788920216262
0.0006866968469694257
0.0006907428032718599
0.0006862196605652571
0.0006923925830051303
0.0006889470969326794
0.0006907592178322375
0.0006880013970658183
0.0006947196088731289
0.0006911573000252247
0.0006924848421476781
0.0006869450444355607
0.0006992118433117867
0.0006902209133841097
0.0006969368550926447
0.0006893021054565907
0.0006926598725840449
0.0006900311564095318
0.0006970389513298869
0.0006921251188032329
0.0006904847687110305
0.0006903900066390634
0.0006967440713196993
0.0006943031912669539
0.0006863084272481501
0.0006863017333671451
0.0006975182332098484
0.0006962832994759083
0.0006862684385851026
0.0006865503382869065
0.0006996822776272893
0.0006978383753448725
0.0006855163956061006
0.0006891634548082948
0.0006861541187390685
0.0006911233067512512
0.0006864197785034776
0.0006907552597112954
0.000686405343003571
0.0006912745302543044
0.0006861668662168086
0.0006914395489729941
0.0006864788010716438
0.00069218291901052
0.000685894163325429
0.0006928034126758575
0.0006858099950477481
0.0006939033046364784
0.0006856927066110075
0.000693432055413723
0.0006857429980300367
0.0006932147080078721
0.0006884063477627933
0.0006922089378349483
0.0006874548853375018
0.0006920830346643925
0.0006866893963888288
0.0006922471802681684
0.0006859535351395607
0.000693331123329699
0.000685765640810132
0.0006944950437173247
0.0006862263544462621
0.0006943395710550249
0.0006859259447082877
0.0006932679680176079
0.0006862240261398256
0.000693623791448772
0.0006858375854790211
0.0006951306131668389
0.0006856488762423396
0.0006944249616935849
0.000688525615260005
0.000686144398059696
0.0006855081301182508
0.0006979473400861025
0.0006927972426638007
0.0006876015104353428
0.0006855956162326038
0.0006999861216172576
0.0006957197329029441
0.0006872712983749807
0.0006866750190965831
0.000700967968441546
0.000697462703101337
0.0006869383505545557
0.0006865114555694163
0.0007009453256614506
0.0006983728380873799
0.0006857581320218742
0.0006856408435851336
0.0007019484182819724
0.0006998754688538611
0.0006859798450022936
0.0006856066174805164
0.0006899262662045658
0.0006923874607309699
0.0006864438764750957
0.0006893946556374431
0.0006858173874206841
0.0006900459993630648
0.0006867985939607024
0.0006911933305673301
0.0006880468572489917
0.0006922082975506783
0.0006919661536812782
0.0006909220246598125
0.0006913767429068685
0.0006876356201246381
0.0006867526681162417
0.0006894010002724826
0.0006857080152258277
0.0006905462360009551
0.0006862827576696873
0.000694830494467169
0.0006869192002341151
0.0006965501233935356
0.0006867090705782175
0.0006957402219995856
0.0006870563374832273
0.0006860403809696436
0.00068585918052122
0.0007003305363468826
0.0006939622107893229
0.0006864229217171669
0.000685765640810132
0.0007007612148299813
0.0007001424673944712
0.0006865902105346322
0.0006873590173199773
0.0006870327051728964
0.000691523659043014
0.0006874108221381903
0.0006915461272001266
0.0006874880054965615
0.0006954280543141067
0.0006872251396998763
0.0006957598961889744
0.0006890592630952597
0.0007003299542702734
0.0006873919046483934
0.000686315877828747
0.0006908434443175793
0.0006991177797317505
0.0006932186661288142
0.0006868388154543936
0.0006879389402456582
0.0006988190580159426
0.0006986375083215535
0.0006861898582428694
0.0006881218287162483
0.0006859097629785538
0.0006889146752655506
0.0006882185698486865
0.0006887347553856671
0.0006880307919345796
0.0006880551809445024
0.0006886213086545467
0.0006903706234879792
0.0006887451745569706
0.0006913007819093764
0.0006881349254399538
0.0006925634224899113
0.000687449355609715
0.0006910715601406991
0.0006866077892482281
0.0006915818667039275
0.0006859232671558857
0.0006926627829670906
0.0006860002176836133
0.000693216803483665
0.0006861337460577488
0.0006932170363143086
0.0006872229278087616
0.0006936099380254745
0.0006864690221846104
0.0006924943882040679
0.0006895874976180494
0.0006907648639753461
0.0006869178614579141
0.0006907770875841379
0.0006869429489597678
0.0006902582827024162
0.000686835846863687
0.0006894508842378855
0.0006860662833787501
0.0006899869767948985
0.0006856772233732045
0.0006911769742146134
0.0006858659908175468
0.000691745663061738
0.0006858220440335572
0.0006920130690559745
0.0006875250837765634
0.0006921044550836086
0.0006878466811031103
0.0006915422272868454
0.0006859925924800336
0.0006914805853739381
0.000686188112013042
0.000692892586812377
0.0006857949192635715
0.000692840083502233
0.0006859807763248682
0.0006936979480087757
0.0006867301417514682
0.0006937409052625299
0.0006859484128654003
0.0006933587719686329
0.0006866940530017018
0.0006953530246391892
0.000686788116581738
0.0006953289266675711
0.0006858457927592099
0.0006965951761230826
0.0006884197355248034
0.0006910571246407926
0.0006865891045890749
0.0007032374269329011
0.0006917283171787858
0.0006867998163215816
0.000686605111695826
0.0006989676621742547
0.0007014424772933125
0.0006864218739792705
0.0006886497722007334
0.0006862180307507515
0.0006883057649247348
0.0006874644313938916
0.0006898648571223021
0.0006881506415084004
0.0006894156103953719


==> graphs/Model_v1_norm_noise3_losses.txt <==
0.0015290983719751239
0.0012074729893356562
0.0011408731807023287
0.0010420115431770682
0.0009679096401669085
0.0009724919800646603
0.0009624077938497066
0.0009602244244888425
0.0009481735178269446
0.0009330885368399322
0.0009451748337596655
0.0009268403518944979
0.0009137807646766305
0.0009106755605898798
0.0009380967821925879
0.000926198554225266
0.0009093428961932659
0.0009098680457100272
0.0009216653415933251
0.0009173611178994179
0.0009016238036565483
0.0008999758283607662
0.0009078994626179338
0.0009055053233169019
0.0008893292979337275
0.0008856731583364308
0.0009001162252388895
0.0008944707806222141
0.0008799436618573964
0.000881768180988729
0.0008819155627861619
0.0008808691054582596
0.0008780341595411301
0.0008811760926619172
0.0008774288580752909
0.000882928550709039
0.0008730202680453658
0.0008765900274738669
0.0008715387666597962
0.000877704587765038
0.0008710215333849192
0.0008767434628680348
0.0008652035612612963
0.0008746389648877084
0.0008611905504949391
0.0008699585450813174
0.0008596615516580641
0.0008650958770886064
0.000856865372043103
0.0008675475837662816
0.0008551347418688238
0.0008645605994388461
0.0008557235123589635
0.0008595004328526556
0.0008540417766198516
0.0008622740861028433
0.0008526830351911485
0.0008558472036384046
0.000848952797241509
0.0008587260381318629
0.0008497629314661026
0.0008469602325931191
0.000846911920234561
0.0008596375118941069
0.0008533661020919681
0.0008419694495387375
0.0008421319653280079
0.0008563040755689144
0.0008499134564772248
0.000836884428281337
0.0008360168430954218
0.0008513371576555073
0.0008469127933494747
0.0008321577333845198
0.0008324559894390404
0.0008458700031042099
0.000842477020341903
0.0008290729601867497
0.0008267135708592832
0.0008419551886618137
0.0008389921858906746
0.000824107090011239
0.0008220197632908821
0.0008268756791949272
0.0008261847542598844
0.0008181497105397284
0.0008188828360289335
0.0008208322688005865
0.0008226492791436613
0.0008148043416440487
0.0008158172131516039
0.0008149335044436157
0.0008171249064616859
0.0008060855325311422
0.0008102512801997364
0.0008034415077418089
0.000806099153123796
0.0008005676208995283
0.0008041685214266181
0.0007975386688485742
0.0008014074410311878
0.0007942855008877814
0.0007990545709617436
0.0007905630627647042
0.0007968649733811617
0.0007890511187724769
0.0007947881240397692
0.0007859763572923839
0.0007917606271803379
0.0007814461132511497
0.0007877753232605755
0.0007797936559654772
0.0007862818893045187
0.0007761287852190435
0.0007831642287783325
0.0007740591536276042
0.0007809657836332917
0.0007719245040789247
0.00077864620834589
0.0007684853626415133
0.0007757437415421009
0.0007663007127121091
0.0007660121191293001
0.0007631776970811188
0.0007719018612988293
0.0007656237576156855
0.0007615311187691987
0.0007570891175419092
0.0007687073666602373
0.0007617728551849723
0.0007549984147772193
0.0007519184146076441
0.0007642152486369014
0.0007581836543977261
0.0007501963991671801
0.0007470421842299402
0.0007593835471197963
0.0007526430999860168
0.0007442026399075985
0.0007408682722598314
0.0007536105113103986
0.0007474138401448727
0.0007366624777205288
0.0007335899863392115
0.0007344807381741703
0.0007320090080611408
0.0007311674999073148
0.0007290187058970332
0.0007270359201356769
0.0007268312619999051
0.000724986894056201
0.0007251384085975587
0.0007231084746308625
0.0007246551685966551
0.0007216764497570693
0.000722530297935009
0.0007188594900071621
0.0007212527561932802
0.0007171783363446593
0.0007203748100437224
0.000716029608156532
0.0007188791641965508
0.0007150511373765767
0.0007186578586697578
0.0007143058464862406
0.000716937065590173
0.0007135294727049768
0.0007178284577094018
0.0007136433268897235
0.0007166105206124485
0.0007126224227249622
0.0007166418363340199
0.0007130356389097869
0.0007169102318584919
0.0007130390731617808
0.0007166244322434068
0.0007123257382772863
0.0007165588322095573
0.00071180728264153
0.0007152907783165574
0.0007114268373697996
0.0007161522516980767
0.0007118537905625999
0.0007156053325161338
0.000710806343704462
0.0007148550939746201
0.0007101116934791207
0.0007144821574911475
0.0007099329377524555
0.00071403116453439
0.0007096362533047795
0.0007142236572690308
0.0007098069181665778
0.0007130834856070578
0.0007090409053489566
0.0007136452477425337
0.0007091897423379123
0.0007130205631256104
0.0007083766395226121
0.0007128628203645349
0.0007090640137903392
0.0007134376792237163
0.000708700274117291
0.0007125549018383026
0.0007083281525410712
0.0007128098513931036
0.0007082680822350085
0.0007120276568457484
0.0007072355365380645
0.0007122767856344581
0.0007080924697220325
0.0007119396468624473
0.0007072514854371548
0.0007111476734280586
0.0007065904792398214
0.0007109353318810463
0.0007067308761179447
0.000710236607119441
0.0007062389049679041
0.0007102991221472621
0.0007059660856612027
0.000709574727807194
0.0007055694586597383
0.000709906336851418
0.000705641636159271
0.00070955790579319
0.0007049377891235054
0.0007093472522683442
0.000705233309417963
0.0007092180894687772
0.000705133134033531
0.0007086489349603653
0.0007044519297778606
0.0007085531251505017
0.0007040865602903068
0.0007081889198161662
0.0007037982577458024
0.0007083273958414793
0.0007041585631668568
0.0007078609778545797
0.0007032884750515223
0.0007073066662997007
0.0007025343365967274
0.0007069752318784595
0.0007026401581242681
0.0007068309932947159
0.0007026215316727757
0.0007066554389894009
0.0007022531935945153
0.0007061107316985726
0.0007021558121778071
0.0007062691147439182
0.0007020548218861222
0.0007058598566800356
0.0007013671565800905
0.000705770100466907
0.0007016719318926334
0.0007059455965645611
0.0007017152383923531
0.0007054174784570932
0.0007012413116171956
0.0007056332542560995
0.0007012910791672766
0.0007054669549688697
0.0007010847330093384
0.0007057334296405315
0.0007014001603238285
0.000705258862581104
0.0007005600491538644
0.0007047117687761784
0.000700077973306179
0.0007043806253932416
0.000700260978192091
0.0007042184006422758
0.0006998860044404864
0.0007040194468572736
0.0006996912998147309
0.000703218043781817
0.0006994227878749371
0.0007038458716124296
0.0006993929855525494
0.0007035256130620837
0.000699102645739913
0.0007036681054159999
0.0006998005555942655
0.0007040344644337893
0.0006996127776801586
0.000703176949173212
0.0006988676032051444
0.0007032782305032015
0.0006991800619289279
0.0007031081477180123
0.0006985142827033997
0.0007030952256172895
0.0006992389680817723
0.0007033932488411665
0.000699162483215332
0.0007028570398688316
0.0006981136975809932
0.0007026761304587126
0.0006985412910580635
0.0007025505183264613
0.0006985421059653163
0.0007029850385151803
0.0006984978099353611
0.000702078512404114
0.0006983191706240177
0.0007027318933978677
0.0006982582854107022
0.000702454533893615
0.0006976289441809058
0.0007020863122306764
0.0006985027575865388
0.0007027057581581175
0.0006982504855841398
0.0007016302552074194
0.0006975058349780738
0.0007021469064056873
0.0006980801117606461
0.0007016861345618963
0.0006971671245992184
0.0007020694902166724
0.0006978209130465984
0.0007018143660388887
0.0006976864533498883
0.0007015765877440572
0.0006971666589379311
0.0007017573807388544
0.0006971154361963272
0.0007009475957602262
0.0006968782399781048
0.0007012528367340565
0.000696958159096539
0.0007005063816905022
0.0006968103116378188
0.0007012525456957519
0.0006969513488002121
0.000700907432474196
0.00069635477848351
0.0007008109241724014
0.0006970217800699174
0.0007015734445303679
0.0006970259128138423
0.000700597942341119
0.0006965419161133468
0.0007011651759967208
0.0006969237583689392
0.000700630247592926
0.000696050061378628
0.0007006346131674945
0.000696637318469584
0.000700800446793437
0.0006964659551158547
0.0007002351921983063
0.000695588649250567
0.0007004631916061044
0.0006963942432776093
0.0007001455524004996
0.0006960050668567419
0.0007002075435593724
0.0006958945887163281
0.0006996830343268812
0.0006957602454349399
0.0007001551566645503
0.000695850292686373
0.0007003022474236786
0.0006958051235415041
0.0007000610930845141
0.0006960282917134464
0.0007005836814641953
0.0006961554754525423
0.0006997843738645315
0.0006958865560591221
0.0007001212798058987
0.0006958377780392766
0.0006997055606916547
0.0006950884708203375
0.0006997563177719712
0.0006959594320505857
0.000700002012308687
0.000695811933837831
0.0006997374002821743
0.0006951949326321483
0.0006996684242039919
0.0006956077995710075
0.0006997417076490819
0.0006954274722374976
0.0006994931027293205
0.000695104943588376
0.0006992418202571571
0.0006953903357498348
0.0006994170835241675
0.0006952769472263753
0.0006994783179834485
0.0006953423144295812
0.0006995029980316758
0.0006953889969736338
0.0006996755837462842
0.0006953609408810735
0.0006993942079134285
0.0006955430144444108
0.0006998864701017737
0.0006953057600185275
0.0006992279668338597
0.0006947580259293318
0.0006995656294748187
0.0006955243879929185
0.000699653523042798
0.0006951121613383293
0.0006989261019043624
0.0006943753687664866
0.0006988233653828502
0.0006947128567844629
0.0006985220825299621
0.0006944118067622185
0.0006989210960455239
0.0006948423106223345
0.0006986351800151169
0.0006944835768081248
0.0006984018255025148


==> graphs/Model_v1_norm_noise_staggered_training_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.445461042225360870e-02 3.674647584557533264e-02 1.100925263017416000e-02 8.312063291668891907e-03 2.666037902235984802e-02 -1.432707812637090683e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-02	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.567661300301551819e-02 4.084462672472000122e-02 2.390652149915695190e-02 -4.168941080570220947e-02 -2.429395727813243866e-02 -2.563990652561187744e-02 2.330092526972293854e-02 1.062730234116315842e-02 1.062730234116315842e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.539929583668708801e-02 6.871241331100463867e-02 9.888806380331516266e-03 2.550282888114452362e-02 6.155112385749816895e-02 -4.748174175620079041e-02 4.473694786429405212e-02 2.141977474093437195e-02 2.141977474093437195e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.266512274742126465e-01 9.731142967939376831e-02 4.394896794110536575e-03 3.299651667475700378e-03 3.313596919178962708e-02 -3.127322345972061157e-02 6.445811688899993896e-02 3.233870863914489746e-02 3.233870863914489746e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.454351961612701416e-02 4.615854099392890930e-02 5.249342694878578186e-02 4.922723770141601562e-02 -3.523725643754005432e-02 -2.258666232228279114e-02 8.259992301464080811e-02 4.334762692451477051e-02 4.334762692451477051e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.092596590518951416e-02 3.788052126765251160e-02 4.071009904146194458e-02 -2.661960572004318237e-02 2.342811971902847290e-02 4.998077824711799622e-02 9.928748756647109985e-02 5.441582575440406799e-02 5.441582575440406799e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.408984214067459106e-01 7.483546435832977295e-02 1.095097810029983521e-01 -1.101652887882664800e-04 7.177195698022842407e-02 3.009668551385402679e-02 1.146341860294342041e-01 6.551441550254821777e-02 6.551441550254821777e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.497839957475662231e-02 8.327735215425491333e-02 6.470333039760589600e-02 -1.597150787711143494e-02 -8.376393467187881470e-02 2.122941799461841583e-02 1.287431418895721436e-01 7.661689072847366333e-02 7.661689072847366333e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.946281135082244873e-02 8.182933926582336426e-02 6.193903833627700806e-02 -5.834791064262390137e-02 -1.540749054402112961e-02 4.297000914812088013e-02 1.417067945003509521e-01 8.769671618938446045e-02 8.769671618938446045e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.868002563714981079e-01 9.205369651317596436e-02 9.086717665195465088e-02 -3.328382968902587891e-02 -4.049121960997581482e-02 2.766379155218601227e-02 1.536091566085815430e-01 9.872867166996002197e-02 9.872867166996002197e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.453676372766494751e-01 7.607524842023849487e-02 1.425665169954299927e-01 -6.207033619284629822e-02 1.068428158760070801e-02 -1.284055411815643311e-02 1.645266860723495483e-01 1.096886098384857178e-01 1.096886098384857178e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.507971137762069702e-01 9.332393854856491089e-02 7.394813746213912964e-02 5.365965142846107483e-02 2.780139259994029999e-02 -3.583717718720436096e-02 1.501708477735519409e-01 9.386949241161346436e-02 9.386949241161346436e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.343287080526351929e-01 3.376121446490287781e-02 7.343995571136474609e-02 7.673068437725305557e-03 6.176077295094728470e-03 1.992911286652088165e-02 1.352678984403610229e-01 7.889080047607421875e-02 7.889080047607421875e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.711790412664413452e-01 7.034188508987426758e-02 1.525295712053775787e-02 1.905896142125129700e-02 2.342733641853556037e-04 5.065406113862991333e-02 1.197079271078109741e-01 6.466569751501083374e-02 6.466569751501083374e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.184302717447280884e-01 6.794764846563339233e-02 5.224289000034332275e-02 6.538698915392160416e-03 1.049541588872671127e-02 -5.284951254725456238e-02 1.033817976713180542e-01 5.112699791789054871e-02 5.112699791789054871e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.612617641687393188e-02 5.674986541271209717e-02 2.344170771539211273e-02 3.552052751183509827e-02 -3.364438936114311218e-02 -3.228584304451942444e-02 8.617835491895675659e-02 3.822282701730728149e-02 3.822282701730728149e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.990993559360504150e-02 5.188835039734840393e-02 9.255150333046913147e-03 4.805888980627059937e-02 -3.199991956353187561e-02 -5.450870096683502197e-02 6.797961890697479248e-02 2.591074630618095398e-02 2.591074630618095398e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.209472399204969406e-02 2.874202653765678406e-02 1.658310741186141968e-02 -1.284344214946031570e-02 2.455361559987068176e-02 -2.677906304597854614e-02 4.865749552845954895e-02 1.415514945983886719e-02 1.415514945983886719e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093938667327165604e-02 2.903068810701370239e-02 2.044115215539932251e-03 -3.055285848677158356e-02 -1.707897521555423737e-02 -3.484406322240829468e-02 2.806754224002361298e-02 2.921870443969964981e-03 2.921870443969964981e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e-01	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.503722026944160461e-03 -9.469080716371536255e-03 -9.139963425695896149e-03 3.506390750408172607e-02 4.769280925393104553e-02 5.280844867229461670e-02 6.510947830975055695e-03 -7.310107350349426270e-03 -7.310107350349426270e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.088665753602981567e-02 -3.088817372918128967e-02 7.633244991302490234e-02 7.125502079725265503e-02 3.208802640438079834e-02 -2.245491370558738708e-02 -1.662929728627204895e-02 -1.709729805588722229e-02 -1.709729805588722229e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.252421274781227112e-02 6.831524521112442017e-02 5.727642774581909180e-02 -6.953340489417314529e-03 -3.033476136624813080e-02 -3.069556131958961487e-02 6.860879063606262207e-02 2.660735324025154114e-02 2.660735324025154114e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.494914144277572632e-01 1.305803284049034119e-02 1.248259916901588440e-01 -2.406756021082401276e-02 1.171601936221122742e-02 2.179579436779022217e-02 1.318325847387313843e-01 7.405206561088562012e-02 7.405206561088562012e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.205040290951728821e-01 8.714518696069717407e-02 1.749126613140106201e-01 1.057724189013242722e-02 2.296000719070434570e-02 3.615538775920867920e-02 1.796736717224121094e-01 1.248555704951286316e-01 1.248555704951286316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.759697049856185913e-01 1.507616192102432251e-01 1.668648421764373779e-01 -2.985543943941593170e-02 6.147028412669897079e-03 -3.988505154848098755e-02 2.161231487989425659e-01 1.781646162271499634e-01 1.781646162271499634e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.671896815299987793e-01 2.505054473876953125e-01 2.165530025959014893e-01 -2.466153725981712341e-02 -1.861166581511497498e-02 -2.314334176480770111e-02 2.438619136810302734e-01 2.330970466136932373e-01 2.330970466136932373e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.430347651243209839e-01 2.462549060583114624e-01 2.367877960205078125e-01 2.145440503954887390e-02 3.288848325610160828e-02 -2.076129242777824402e-02 2.648712098598480225e-01 2.889794111251831055e-01 2.889794111251831055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.984124720096588135e-01 3.468491137027740479e-01 3.174062967300415039e-01 -6.955895572900772095e-03 9.830337762832641602e-02 -1.274962816387414932e-02 2.807189226150512695e-01 3.454774618148803711e-01 3.454774618148803711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.159546554088592529e-01 4.233706891536712646e-01 3.984653353691101074e-01 1.671731658279895782e-02 2.235747408121824265e-03 -3.582470118999481201e-03 2.926345765590667725e-01 4.024921655654907227e-01 4.024921655654907227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.309960067272186279e-01 4.563938975334167480e-01 4.640548825263977051e-01 -1.593178324401378632e-02 1.649640128016471863e-02 -6.329731084406375885e-03 3.015486598014831543e-01 4.600090682506561279e-01 4.600090682506561279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.000000074505805969e-02 3.240000009536743164e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.577609956264495850e-01 5.477561950683593750e-01 5.366761088371276855e-01 1.857581362128257751e-02 5.113529041409492493e-02 -2.737267874181270599e-03 3.081505000591278076e-01 5.180159211158752441e-01 5.180159211158752441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.311702311038970947e-01 4.490076899528503418e-01 4.337391853332519531e-01 1.087982859462499619e-02 -1.444390881806612015e-02 6.533523090183734894e-03 2.919114828109741211e-01 4.308280348777770996e-01 4.308280348777770996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.333446979522705078e-01 4.191998243331909180e-01 3.059880435466766357e-01 1.642972975969314575e-02 -2.688254602253437042e-02 2.266261260956525803e-03 2.739360332489013672e-01 3.513125777244567871e-01 3.513125777244567871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.798799276351928711e-01 2.239941358566284180e-01 2.581093311309814453e-01 3.722625225782394409e-02 4.955727607011795044e-03 4.108392167836427689e-04 2.537642121315002441e-01 2.790069580078125000e-01 2.790069580078125000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.932360172271728516e-01 1.847825646400451660e-01 2.566890716552734375e-01 2.767676860094070435e-02 -6.865679472684860229e-02 2.455173619091510773e-02 2.307723015546798706e-01 2.134853005409240723e-01 2.134853005409240723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.542553842067718506e-01 1.730325818061828613e-01 1.324799209833145142e-01 -4.882713034749031067e-02 -2.687514759600162506e-02 -1.727372780442237854e-02 2.039459943771362305e-01 1.540903598070144653e-01 1.540903598070144653e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.987267732620239258e-01 8.396401256322860718e-02 5.952389538288116455e-02 5.783315002918243408e-02 -2.860767208039760590e-02 6.560860201716423035e-03 1.717589795589447021e-01 1.000751107931137085e-01 1.000751107931137085e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.084962427616119385e-01 3.305551782250404358e-02 3.305391222238540649e-02 -3.938102722167968750e-02 3.218688070774078369e-02 2.502366201952099800e-03 1.321257948875427246e-01 5.091020092368125916e-02 5.091020092368125916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.835350722074508667e-02 -2.346267737448215485e-02 9.508958086371421814e-03 -5.590957775712013245e-02 -1.622046716511249542e-02 -5.895223841071128845e-02 8.251560479402542114e-02 6.930099800229072571e-03 6.930099800229072571e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.616908192634582520e-02 -1.479410449974238873e-03 -5.069655552506446838e-02 3.033146075904369354e-02 -2.855223417282104492e-02 9.546616114675998688e-03 1.843765377998352051e-02 -3.261586278676986694e-02 -3.261586278676986694e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.788939237594604492e-02 -4.634876921772956848e-02 -8.434774726629257202e-02 -2.475031651556491852e-02 -1.622142456471920013e-02 -2.008674852550029755e-02 -6.625237315893173218e-02 -6.739591062068939209e-02 -6.739591062068939209e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.375850111246109009e-02 6.114117335528135300e-03 -3.243204578757286072e-02 -6.006368249654769897e-02 -1.758251897990703583e-02 5.050854291766881943e-03 4.691147059202194214e-02 -1.529096439480781555e-02 -1.529096439480781555e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.748339653015136719e-02 4.250589385628700256e-02 7.397429645061492920e-02 -1.368666533380746841e-03 3.884659335017204285e-02 -1.635614410042762756e-02 1.242645829916000366e-01 4.478394240140914917e-02 4.478394240140914917e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.719704866409301758e-01 4.493203386664390564e-02 1.282038092613220215e-01 5.829616263508796692e-02 -1.137648336589336395e-02 3.346506878733634949e-02 1.789710819721221924e-01 1.116936430335044861e-01 1.116936430335044861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.354628890752792358e-01 2.407629936933517456e-01 1.496165096759796143e-01 2.838946320116519928e-02 -3.094858489930629730e-02 -2.932478860020637512e-02 2.181667238473892212e-01 1.835169494152069092e-01 1.835169494152069092e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.740058898925781250e-01 2.259834855794906616e-01 2.274915874004364014e-01 2.197776734828948975e-02 2.287874557077884674e-02 -3.201155737042427063e-02 2.466667294502258301e-01 2.597363293170928955e-01 2.597363293170928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.962803840637207031e-01 3.514216542243957520e-01 2.783776819705963135e-01 -3.385272249579429626e-02 1.263717841356992722e-02 -1.910827867686748505e-02 2.673224806785583496e-01 3.391735851764678955e-01 3.391735851764678955e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.039076626300811768e-01 4.705128967761993408e-01 4.559921920299530029e-01 -2.554865926504135132e-02 2.426037192344665527e-02 -1.370723173022270203e-02 2.821902632713317871e-01 4.210554361343383789e-01 4.210554361343383789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.047305345535278320e-01 5.142336487770080566e-01 5.060693621635437012e-01 2.923834882676601410e-02 -1.895674131810665131e-02 1.724879257380962372e-02 2.928406000137329102e-01 5.051200985908508301e-01 5.051200985908508301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.917433679103851318e-01 5.974707007408142090e-01 5.934092402458190918e-01 4.203444719314575195e-02 -4.320224747061729431e-02 -8.444045670330524445e-03 3.004193305969238281e-01 5.913204550743103027e-01 5.913204550743103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.940365970134735107e-01 7.169935703277587891e-01 7.001282572746276855e-01 3.529499843716621399e-02 8.640644140541553497e-03 -6.025939062237739563e-02 3.057253062725067139e-01 6.796017885208129883e-01 6.796017885208129883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.648940920829772949e-01 6.612148880958557129e-01 6.306802034378051758e-01 1.763676851987838745e-02 -1.737031969241797924e-03 3.749460354447364807e-02 3.020891845226287842e-01 6.633276939392089844e-01 6.633276939392089844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.695251405239105225e-01 6.294817328453063965e-01 6.230016350746154785e-01 -3.233098983764648438e-02 -1.664166105911135674e-03 -1.118402462452650070e-02 2.986660897731781006e-01 6.481771469116210938e-01 6.481771469116210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.414110243320465088e-01 5.644878745079040527e-01 6.406554579734802246e-01 -5.863347090780735016e-03 -1.494528446346521378e-02 3.244828258175402880e-04 2.954363226890563965e-01 6.340475678443908691e-01 6.340475678443908691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.302708268165588379e-01 6.125617027282714844e-01 6.089411377906799316e-01 3.904277086257934570e-02 1.121164392679929733e-02 -1.598162576556205750e-02 2.923839390277862549e-01 6.208522319793701172e-01 6.208522319793701172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.395155966281890869e-01 6.099507212638854980e-01 5.396662354469299316e-01 4.477756470441818237e-02 2.973448019474744797e-03 1.238088589161634445e-02 2.894957959651947021e-01 6.085160970687866211e-01 6.085160970687866211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.880519628524780273e-01 6.402513384819030762e-01 5.678569674491882324e-01 1.278912927955389023e-02 -5.771756172180175781e-03 -8.721012622117996216e-03 2.867610156536102295e-01 5.969745516777038574e-01 5.969745516777038574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.269245028495788574e-01 6.028692126274108887e-01 5.893372893333435059e-01 3.604838158935308456e-03 -1.133670285344123840e-02 -2.337874285876750946e-02 2.841704487800598145e-01 5.861706733703613281e-01 5.861706733703613281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.171477615833282471e-01 6.033516526222229004e-01 6.045153141021728516e-01 1.111262291669845581e-02 -7.683102041482925415e-02 -1.696214266121387482e-02 2.817161381244659424e-01 5.760532617568969727e-01 5.760532617568969727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.407469093799591064e-01 5.540513992309570312e-01 5.636764168739318848e-01 -1.481497939676046371e-02 3.885576128959655762e-02 7.618197053670883179e-02 2.793910801410675049e-01 5.665743350982666016e-01 5.665743350982666016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.935529947280883789e-01 5.961464047431945801e-01 5.566952228546142578e-01 2.738810516893863678e-02 2.407569624483585358e-02 -3.163421526551246643e-03 2.771886885166168213e-01 5.576915740966796875e-01 5.576915740966796875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.696524202823638916e-01 5.732104182243347168e-01 5.287226438522338867e-01 7.451492361724376678e-03 -1.866717590019106865e-03 -1.370509061962366104e-02 2.751032114028930664e-01 5.493634939193725586e-01 5.493634939193725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.429300785064697266e-01 5.255869030952453613e-01 5.432301163673400879e-01 1.524150744080543518e-02 7.312882691621780396e-02 -1.993897184729576111e-02 2.731286585330963135e-01 5.415521264076232910e-01 5.415521264076232910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.133976161479949951e-01 5.326564311981201172e-01 5.469154715538024902e-01 -4.388583824038505554e-03 3.856050223112106323e-02 1.355292182415723801e-02 2.712595462799072266e-01 5.342205762863159180e-01 5.342205762863159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.068989515304565430e-01 4.772710502147674561e-01 4.945369660854339600e-01 1.044481713324785233e-02 -1.689233258366584778e-02 -1.048180367797613144e-02 2.694904804229736328e-01 5.273352861404418945e-01 5.273352861404418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.746829092502593994e-01 4.900322258472442627e-01 5.508468747138977051e-01 -1.928191445767879486e-02 -5.030088499188423157e-02 1.927066594362258911e-02 2.678161859512329102e-01 5.208634138107299805e-01 5.208634138107299805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.225560784339904785e-01 5.231265425682067871e-01 4.589267671108245850e-01 5.138109996914863586e-02 -3.411098197102546692e-02 9.449567645788192749e-03 2.662313580513000488e-01 5.147743225097656250e-01 5.147743225097656250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.193842768669128418e-01 4.809907078742980957e-01 5.052001476287841797e-01 -8.499090559780597687e-03 -3.649098053574562073e-02 -5.405774805694818497e-03 2.647310495376586914e-01 5.090397000312805176e-01 5.090397000312805176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.279323875904083252e-01 4.954290986061096191e-01 4.944800436496734619e-01 2.275104448199272156e-02 1.659585349261760712e-02 -2.906780689954757690e-02 2.633103132247924805e-01 5.036326050758361816e-01 5.036326050758361816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.993704974651336670e-01 5.362450480461120605e-01 5.497669577598571777e-01 -6.145507842302322388e-02 2.630660543218255043e-03 2.726821228861808777e-02 2.619644701480865479e-01 4.985272884368896484e-01 4.985272884368896484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.276435136795043945e-01 4.711281061172485352e-01 4.831494390964508057e-01 3.188812360167503357e-02 4.643307253718376160e-02 2.331387810409069061e-02 2.606889605522155762e-01 4.937012791633605957e-01 4.937012791633605957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.686856985092163086e-01 3.944944143295288086e-01 5.009409785270690918e-01 -1.126869674772024155e-02 -3.766911476850509644e-02 -9.326159954071044922e-03 2.499847710132598877e-01 4.032993912696838379e-01 4.032993912696838379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.252879440784454346e-01 2.772577404975891113e-01 3.025886714458465576e-01 2.002862654626369476e-02 9.483140893280506134e-03 -3.631504252552986145e-02 2.373856604099273682e-01 3.195124566555023193e-01 3.195124566555023193e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.261789143085479736e-01 2.553785145282745361e-01 2.093324512243270874e-01 -1.315353624522686005e-02 6.431870628148317337e-03 5.462888255715370178e-02 2.221655100584030151e-01 2.418960332870483398e-01 2.418960332870483398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.847575545310974121e-01 1.777576655149459839e-01 2.344031929969787598e-01 2.199628762900829315e-02 -1.291510462760925293e-02 4.168668389320373535e-02 2.036715447902679443e-01 1.714706271886825562e-01 1.714706271886825562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.323166728019714355e-01 4.767630249261856079e-02 9.459239244461059570e-02 -1.653709635138511658e-02 -3.964556008577346802e-02 3.395585715770721436e-02 1.799681186676025391e-01 1.061980277299880981e-01 1.061980277299880981e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.384525746107101440e-01 9.565003216266632080e-03 2.866971120238304138e-02 -1.328807231038808823e-02 3.272789344191551208e-02 -3.608890110626816750e-03 1.491960883140563965e-01 4.628971219062805176e-02 4.628971219062805176e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.250949054956436157e-01 -3.249967098236083984e-02 -1.031193230301141739e-02 -3.025717288255691528e-02 6.419837474822998047e-02 4.228982329368591309e-02 1.084512025117874146e-01 -8.080966770648956299e-03 -8.080966770648956299e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.256546407938003540e-02 -1.439335644245147705e-01 -9.211125969886779785e-02 -4.728519916534423828e-02 2.796647511422634125e-02 3.809010237455368042e-02 5.313715711236000061e-02 -5.663619190454483032e-02 -5.663619190454483032e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.130307629704475403e-02 -1.389237046241760254e-01 -1.453220844268798828e-01 1.379211619496345520e-02 2.122354507446289062e-02 8.071039803326129913e-03 -2.432245016098022461e-02 -9.890121221542358398e-02 -9.890121221542358398e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.409266173839569092e-02 -1.555357426404953003e-01 -1.511698067188262939e-01 3.540669009089469910e-02 -3.821348771452903748e-02 8.163365419022738934e-04 -1.371445506811141968e-01 -1.340413391590118408e-01 -1.340413391590118408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.393080204725265503e-01 -1.393215358257293701e-01 -1.322290450334548950e-01 5.322590470314025879e-03 1.926933228969573975e-02 -1.694880612194538116e-02 -1.412671506404876709e-01 -1.583709716796875000e-01 -1.382217556238174438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.515001654624938965e-01 -1.920877546072006226e-01 -1.016998663544654846e-01 -2.056049369275569916e-02 4.745130985975265503e-02 -1.579182408750057220e-02 -1.451648026704788208e-01 -1.847309619188308716e-01 -1.421713083982467651e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.625745892524719238e-01 -2.511381208896636963e-01 -1.029254421591758728e-01 -3.605618700385093689e-02 2.770060487091541290e-02 -4.211259633302688599e-02 -1.488247960805892944e-01 -2.133485227823257446e-01 -1.458772271871566772e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.621105372905731201e-01 -2.561581432819366455e-01 -1.294524818658828735e-01 -3.071240149438381195e-02 4.723106510937213898e-03 5.527911707758903503e-02 -1.522327214479446411e-01 -2.444820851087570190e-01 -1.493252217769622803e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.550007313489913940e-01 -2.598665356636047363e-01 -1.096763312816619873e-01 5.667024850845336914e-02 -9.122476913034915924e-03 2.459879405796527863e-02 -1.553721874952316284e-01 -2.784282565116882324e-01 -1.524988114833831787e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.189085185527801514e-01 -3.259080350399017334e-01 -6.712919473648071289e-02 3.428870113566517830e-03 1.848453655838966370e-02 1.006798166781663895e-02 -1.582251936197280884e-01 -3.155278563499450684e-01 -1.553799510002136230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.296355128288269043e-01 -4.050881564617156982e-01 -1.326624900102615356e-01 -3.400633111596107483e-02 -3.212134912610054016e-02 -5.419553443789482117e-02 -1.607708483934402466e-01 -3.561742007732391357e-01 -1.579476445913314819e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.648303270339965820e-01 -3.135606050491333008e-01 -1.251748055219650269e-01 -3.524494543671607971e-02 -4.402398318052291870e-02 3.927411139011383057e-02 -1.629856377840042114e-01 -4.008226394653320312e-01 -1.601782292127609253e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.098531410098075867e-01 -4.501417875289916992e-01 -1.677712649106979370e-01 -2.336987480521202087e-02 -5.354121327400207520e-02 -4.717412870377302170e-03 -1.648426949977874756e-01 -4.500032663345336914e-01 -1.620448082685470581e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.399999856948852539e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.281134039163589478e-01 -4.637477993965148926e-01 -1.219743266701698303e-01 -6.652100943028926849e-03 -9.337241761386394501e-03 1.076831854879856110e-02 -1.663115173578262329e-01 -5.043350458145141602e-01 -1.635167151689529419e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.959666162729263306e-01 -3.687770664691925049e-01 -1.914406567811965942e-01 6.460671871900558472e-02 -2.670527063310146332e-02 3.500027582049369812e-02 -1.616114377975463867e-01 -4.445984363555908203e-01 -1.588401645421981812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.361996978521347046e-01 -3.613421618938446045e-01 -1.609015464782714844e-01 1.612613443285226822e-03 3.803385049104690552e-02 2.376783080399036407e-02 -1.562851220369338989e-01 -3.903447389602661133e-01 -1.535295248031616211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.822214424610137939e-01 -3.551467061042785645e-01 -1.721711158752441406e-01 -3.926670178771018982e-02 -5.341245327144861221e-03 4.736385121941566467e-02 -1.503804922103881836e-01 -3.409124612808227539e-01 -1.476334333419799805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.751339137554168701e-01 -3.709745705127716064e-01 -1.566087901592254639e-01 -2.279447391629219055e-02 2.631357125937938690e-02 -4.872020334005355835e-02 -1.439405679702758789e-01 -2.957425415515899658e-01 -1.411954462528228760e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.472376883029937744e-01 -3.126585185527801514e-01 -6.886225193738937378e-02 -3.103527426719665527e-02 -7.050693780183792114e-02 -7.712300121784210205e-02 -1.370043158531188965e-01 -2.543593347072601318e-01 -1.342551112174987793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.753649264574050903e-01 -2.398850023746490479e-01 -1.321389526128768921e-01 4.305518791079521179e-02 -1.981078833341598511e-02 -2.413024008274078369e-02 -1.296080797910690308e-01 -2.163566350936889648e-01 -1.268491446971893311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.578413844108581543e-01 -1.841368824243545532e-01 -1.320167630910873413e-01 6.436812877655029297e-02 -3.021406568586826324e-02 8.057224564254283905e-03 -1.217845678329467773e-01 -1.813838928937911987e-01 -1.190106943249702454e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.094692572951316833e-01 -9.754571318626403809e-02 -7.785737514495849609e-02 4.945089668035507202e-02 2.534895576536655426e-02 -3.354854136705398560e-02 -1.135647967457771301e-01 -1.491381227970123291e-01 -1.107712164521217346e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.471919268369674683e-01 -4.790951311588287354e-02 -1.129882931709289551e-01 -1.060948614031076431e-02 1.560496538877487183e-02 -1.350288838148117065e-02 -1.049776747822761536e-01 -1.193557381629943848e-01 -1.021597608923912048e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.480388939380645752e-01 -6.734675168991088867e-02 -8.439527451992034912e-02 3.882580995559692383e-02 9.135921299457550049e-02 -9.071868844330310822e-03 -9.604939818382263184e-02 -9.180474281311035156e-02 -9.320292621850967407e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.010025024414062500e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.966010525822639465e-02 -1.258834153413772583e-01 -7.364637404680252075e-02 -1.110796118155121803e-03 6.275986880064010620e-02 2.239869721233844757e-02 -9.253847599029541016e-02 -8.403953164815902710e-02 -8.969366550445556641e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.823424085974693298e-02 -8.438519388437271118e-02 -1.155667826533317566e-01 -3.832407994195818901e-03 4.658816754817962646e-02 -1.586138270795345306e-02 -8.901768177747726440e-02 -7.643263787031173706e-02 -8.617427945137023926e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.030225038528442383e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.181355401873588562e-02 4.171045729890465736e-04 -9.580665081739425659e-02 -3.413066267967224121e-02 -1.301132980734109879e-02 -8.562364615499973297e-03 -8.548848330974578857e-02 -6.898142397403717041e-02 -8.264618366956710815e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.754953414201736450e-02 -6.168841943144798279e-02 -1.972024329006671906e-02 -7.549957372248172760e-03 -8.580700308084487915e-02 4.910947754979133606e-03 -8.195304125547409058e-02 -6.168384850025177002e-02 -7.911153137683868408e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.050624966621398926e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.301427960395812988e-02 -5.676602944731712341e-02 -7.323898375034332275e-02 -2.444204501807689667e-02 1.864718832075595856e-02 1.411382667720317841e-02 -7.841295003890991211e-02 -5.453766882419586182e-02 -7.557193934917449951e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.553986921906471252e-02 -7.835285365581512451e-02 -4.516538232564926147e-02 -7.065340876579284668e-03 -2.096529584378004074e-03 -2.747791446745395660e-02 -7.487004995346069336e-02 -4.754039645195007324e-02 -7.202925533056259155e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.071225047111511230e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.098592184484004974e-02 -2.896056696772575378e-02 -2.990627847611904144e-02 -1.989318616688251495e-02 -9.017220698297023773e-03 -1.798177324235439301e-02 -7.132577151060104370e-02 -4.068972915410995483e-02 -6.848485022783279419e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.664653450250625610e-02 -4.970622435212135315e-02 -4.872905462980270386e-02 -1.033911481499671936e-02 5.355261638760566711e-02 -3.073085285723209381e-02 -6.778140366077423096e-02 -3.398315608501434326e-02 -6.494011729955673218e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.092025041580200195e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.567849354818463326e-03 -1.161211915314197540e-02 -5.964748188853263855e-02 -4.981962963938713074e-02 -9.654041379690170288e-02 -4.621938243508338928e-02 -6.423815339803695679e-02 -2.741816267371177673e-02 -6.139621138572692871e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.159282401204109192e-01 1.758010499179363251e-02 -1.916670612990856171e-02 1.712493598461151123e-02 -1.590173691511154175e-02 1.566649042069911957e-02 -6.069751828908920288e-02 -2.099250257015228271e-02 -5.785465985536575317e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.113024950027465820e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.101512834429740906e-01 4.434475675225257874e-02 -9.686625748872756958e-02 -4.021847248077392578e-02 -6.555763632059097290e-02 -2.697617979720234871e-03 -5.716025084257125854e-02 -1.470340788364410400e-02 -5.431614816188812256e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.468374073505401611e-02 -5.279361270368099213e-03 -1.450144499540328979e-02 1.096753496676683426e-02 -4.025854170322418213e-02 1.763758249580860138e-02 -5.362763255834579468e-02 -8.548509329557418823e-03 -5.078200995922088623e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.134225010871887207e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.917304545640945435e-02 7.968106865882873535e-02 -1.168847605586051941e-01 -1.945586875081062317e-02 1.286266744136810303e-02 5.988453980535268784e-03 -5.010081827640533447e-02 -2.525530755519866943e-03 -4.725345596671104431e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.299215435981750488e-02 6.551505625247955322e-02 -8.646803349256515503e-02 -2.650570310652256012e-02 3.167501837015151978e-02 5.547915399074554443e-02 -4.658063873648643494e-02 3.367915749549865723e-03 -4.373123124241828918e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.155624985694885254e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.296383678913116455e-02 -1.207388285547494888e-02 -5.622988194227218628e-02 -5.844334885478019714e-02 -9.427471086382865906e-03 -1.995972543954849243e-02 -4.306825622916221619e-02 9.134173393249511719e-03 -4.021655395627021790e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.455405056476593018e-02 7.363525032997131348e-02 -4.178589954972267151e-02 -9.395848028361797333e-03 -2.639536932110786438e-02 -7.514052558690309525e-03 -3.956457599997520447e-02 1.477551087737083435e-02 -3.671034425497055054e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.177224993705749512e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.516512811183929443e-03 4.241612181067466736e-02 -8.769804984331130981e-02 2.919682301580905914e-02 5.215630307793617249e-02 4.643529281020164490e-02 -3.607045859098434448e-02 2.029426768422126770e-02 -3.321340680122375488e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.303225103765726089e-02 3.925419878214597702e-03 -7.252056151628494263e-03 5.333886295557022095e-02 1.475178077816963196e-02 3.347999975085258484e-02 -3.258670121431350708e-02 2.569267340004444122e-02 -2.972654253244400024e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.199025034904479980e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.760369777679443359e-02 7.898550480604171753e-02 -3.105709142982959747e-02 1.730674877762794495e-02 2.942595817148685455e-02 -7.484899461269378662e-02 -2.911432087421417236e-02 3.097287006676197052e-02 -2.625083923339843750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.658701717853546143e-03 7.453579455614089966e-02 -6.022139266133308411e-02 -3.998292610049247742e-02 3.510086983442306519e-02 2.934258989989757538e-02 -2.565406635403633118e-02 3.613703697919845581e-02 -2.278700843453407288e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.994382012635469437e-03 5.985154956579208374e-02 -6.784375011920928955e-02 -6.627863273024559021e-03 4.240435734391212463e-02 4.998299852013587952e-02 -3.779482841491699219e-02 3.253024071455001831e-02 -2.710344642400741577e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.658864349126815796e-02 4.124286025762557983e-02 -6.495117396116256714e-02 3.509488329291343689e-02 8.136329799890518188e-02 5.406608805060386658e-03 -5.040577426552772522e-02 2.902331762015819550e-02 -3.130786865949630737e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.568107336759567261e-02 7.483256631530821323e-04 -6.534486263990402222e-02 1.618001610040664673e-02 2.379078045487403870e-02 -8.368031121790409088e-03 -6.351366639137268066e-02 2.561658993363380432e-02 -3.540010750293731689e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.088706687092781067e-02 1.077980473637580872e-01 -4.692877829074859619e-02 -1.946328952908515930e-02 2.238816581666469574e-02 1.052539609372615814e-02 -7.714781165122985840e-02 2.230958268046379089e-02 -3.938071057200431824e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.783428132534027100e-02 6.958460062742233276e-02 -4.879602044820785522e-02 7.470609620213508606e-03 1.167297456413507462e-02 -3.597205132246017456e-02 -9.133873134851455688e-02 1.910296082496643066e-02 -4.324922338128089905e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.235898509621620178e-01 7.955211400985717773e-02 -6.989613920450210571e-02 2.874365076422691345e-02 1.887092739343643188e-02 1.616254076361656189e-02 -1.061190813779830933e-01 1.599701866507530212e-02 -4.700522497296333313e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.387892067432403564e-01 3.844153136014938354e-02 -5.786699429154396057e-02 -1.195763610303401947e-02 -6.323556299321353436e-04 -4.179376736283302307e-02 -1.215241029858589172e-01 1.299236342310905457e-02 -5.064830183982849121e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.283191144466400146e-01 7.278977893292903900e-03 -7.978350669145584106e-02 -2.347931638360023499e-02 2.718103642109781504e-04 -6.300700362771749496e-03 -1.375906020402908325e-01 1.008979231119155884e-02 -5.417747795581817627e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.703604906797409058e-01 5.516968294978141785e-02 -5.724967271089553833e-02 -2.530058845877647400e-02 7.739972788840532303e-03 2.299057878553867340e-02 -1.543589532375335693e-01 7.290162146091461182e-03 -5.759202316403388977e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.072516381740570068e-01 -2.872221544384956360e-02 -1.712885871529579163e-02 1.652655377984046936e-02 -7.196243852376937866e-02 1.475496403872966766e-02 -1.718721240758895874e-01 4.594396799802780151e-03 -6.089080497622489929e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.983585953712463379e-01 3.427307680249214172e-02 -3.260291740298271179e-02 1.582610234618186951e-02 3.825344517827033997e-02 -7.415387034416198730e-02 -1.510569304227828979e-01 9.335383772850036621e-03 -5.504312366247177124e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.909943670034408569e-01 1.834862749092280865e-03 -6.665070354938507080e-02 -1.522227935492992401e-02 2.213562279939651489e-02 -4.665927030146121979e-03 -1.312060356140136719e-01 1.415660232305526733e-02 -4.911105334758758545e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.971661582589149475e-02 3.061789460480213165e-02 -4.230044409632682800e-02 -4.772349074482917786e-02 9.916819632053375244e-03 -1.956343650817871094e-02 -1.122670024633407593e-01 1.905152946710586548e-02 -4.310213774442672729e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.722724020481109619e-02 5.573227629065513611e-02 -4.539875686168670654e-02 3.594369860365986824e-03 2.599609456956386566e-02 -1.367066614329814911e-02 -9.419052302837371826e-02 2.401410602033138275e-02 -3.702310100197792053e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.232895493507385254e-02 6.920202076435089111e-02 -4.726001247763633728e-02 -8.363327011466026306e-03 -1.726235263049602509e-02 -6.436733528971672058e-03 -7.693170011043548584e-02 2.903852239251136780e-02 -3.088065609335899353e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.437372252345085144e-02 3.365368396043777466e-02 -3.690991550683975220e-02 2.682495396584272385e-03 -3.057322464883327484e-02 -2.233671396970748901e-02 -6.044825911521911621e-02 3.411923348903656006e-02 -2.468104287981987000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.365905493497848511e-02 4.049635678529739380e-02 1.538505684584379196e-02 4.507493600249290466e-02 1.905922964215278625e-02 -1.106481533497571945e-02 -4.470128938555717468e-02 3.925077244639396667e-02 -1.843066513538360596e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.572504080832004547e-02 -2.454341575503349304e-02 -3.084813617169857025e-02 9.682727046310901642e-03 3.648680076003074646e-02 -1.854061894118785858e-02 -2.965458482503890991e-02 4.442767798900604248e-02 -1.213556341826915741e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.027450129389762878e-02 1.350169256329536438e-02 -5.725671071559190750e-04 -2.623317204415798187e-02 1.820459030568599701e-02 -1.330349687486886978e-02 -1.527311280369758606e-02 4.964580386877059937e-02 -5.800731480121612549e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.432807281613349915e-02 1.306993663311004639e-01 1.978399418294429779e-02 6.789337098598480225e-02 -9.413442574441432953e-03 2.523351646959781647e-02 -1.524794846773147583e-03 5.490067228674888611e-02 5.686879158020019531e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.929796859622001648e-02 6.771677732467651367e-02 -4.464543983340263367e-02 -2.120387181639671326e-02 -4.825830087065696716e-02 -1.316293026320636272e-03 -2.755779027938842773e-02 4.599855840206146240e-02 -1.015627942979335785e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.538054555654525757e-02 6.566792726516723633e-02 -7.096191495656967163e-02 -1.550885755568742752e-02 2.918356098234653473e-02 -1.944693177938461304e-02 -5.567139759659767151e-02 3.753321617841720581e-02 -2.038702555000782013e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.304647356271743774e-02 5.172067540115676820e-05 -8.891382254660129547e-03 1.752714812755584717e-02 1.862520165741443634e-02 -9.761791676282882690e-03 -8.611217141151428223e-02 2.950892038643360138e-02 -3.012014180421829224e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.272224634885787964e-01 1.985057629644870758e-02 -3.141277283430099487e-02 -4.321872442960739136e-02 4.311773926019668579e-02 2.021124213933944702e-02 -1.191619113087654114e-01 2.193235605955123901e-02 -3.934914618730545044e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.512701064348220825e-01 -3.826169297099113464e-02 -7.059953361749649048e-02 4.437412600964307785e-03 1.674262061715126038e-02 2.108920179307460785e-02 -1.551446318626403809e-01 1.481202617287635803e-02 -4.806553199887275696e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.385662645101547241e-01 -3.172347694635391235e-02 -2.677638269960880280e-02 -1.250590081326663494e-03 -1.204545795917510986e-02 2.135368622839450836e-02 -1.944335699081420898e-01 8.159276098012924194e-03 -5.625743418931961060e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.308938503265380859e-01 -3.606595471501350403e-02 -6.171726807951927185e-02 6.522891670465469360e-02 1.515060290694236755e-02 1.918849162757396698e-02 -2.374589145183563232e-01 1.988776028156280518e-03 -6.390888988971710205e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.871885597705841064e-01 -5.371319130063056946e-02 -9.340492635965347290e-02 3.958079218864440918e-02 7.304243277758359909e-03 -1.332655176520347595e-02 -2.847195863723754883e-01 -3.681268543004989624e-03 -7.100011408329010010e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.552906513214111328e-01 -4.304685816168785095e-02 -1.026319488883018494e-01 1.251382287591695786e-02 -4.497455805540084839e-02 3.348058089613914490e-02 -3.367975354194641113e-01 -8.829046040773391724e-03 -7.750684022903442383e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.000000074505805969e-02 6.399999856948852539e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.837093114852905273e-01 -4.361509904265403748e-02 -1.123411878943443298e-01 -3.437617793679237366e-02 -1.245651673525571823e-02 -7.402362674474716187e-02 -3.943722248077392578e-01 -1.342852041125297546e-02 -8.340007066726684570e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.562014997005462646e-01 -2.147376909852027893e-02 -1.204248964786529541e-01 1.646354421973228455e-02 -1.987515576183795929e-02 -1.182618830353021622e-02 -3.317309617996215820e-01 -6.554495543241500854e-03 -7.466806471347808838e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.995595037937164307e-01 5.050808936357498169e-02 1.302312407642602921e-02 -1.127667166292667389e-02 -1.618392392992973328e-02 5.693232640624046326e-03 -2.753151059150695801e-01 8.810907602310180664e-04 -6.531836837530136108e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.198448628187179565e-01 8.339501917362213135e-02 -1.352601349353790283e-01 -1.664161682128906250e-02 -8.556405082345008850e-03 3.235497698187828064e-02 -2.243427336215972900e-01 8.819682523608207703e-03 -5.541686713695526123e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.015718221664428711e-01 3.870063694193959236e-03 -4.200871661305427551e-02 -5.880270525813102722e-02 -2.953912131488323212e-02 -5.507303401827812195e-03 -1.781566441059112549e-01 1.721048355102539062e-02 -4.502100497484207153e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.941771656274795532e-01 4.719761759042739868e-02 -3.834256157279014587e-02 -7.243450731039047241e-02 7.741507142782211304e-03 -3.099930938333272934e-03 -1.362005919218063354e-01 2.600862272083759308e-02 -3.418120741844177246e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.565592885017395020e-01 4.200304672122001648e-02 -6.699040532112121582e-02 1.097539905458688736e-02 1.046363264322280884e-02 1.504732854664325714e-02 -9.800168871879577637e-02 3.517388179898262024e-02 -2.294317074120044708e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.449259936809539795e-02 1.943316869437694550e-02 -1.800598204135894775e-02 1.424009073525667191e-02 -1.336111128330230713e-02 5.060053244233131409e-02 -6.315413117408752441e-02 4.466983675956726074e-02 -1.134813576936721802e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.285554818809032440e-02 3.400051966309547424e-02 1.199710369110107422e-02 -1.195399928838014603e-02 -1.303784735500812531e-02 -2.059759385883808136e-02 -3.130641579627990723e-02 5.446485430002212524e-02 5.677696317434310913e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.722927093505859375e-02 1.676854118704795837e-02 4.537463188171386719e-02 2.007679268717765808e-02 5.888649448752403259e-02 -2.335360506549477577e-03 -2.148965839296579361e-03 6.453356891870498657e-02 1.277581136673688889e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.086909487843513489e-02 1.140069663524627686e-01 2.935463935136795044e-02 1.001586206257343292e-02 4.447663947939872742e-02 1.201092358678579330e-02 2.459516376256942749e-02 7.485906779766082764e-02 2.525703795254230499e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0500000e+00	5.000000074505805969e-02 9.702249765396118164e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.762866348028182983e-02 7.751370221376419067e-02 3.409910202026367188e-02 -4.384670779109001160e-02 -3.419506922364234924e-02 1.652240194380283356e-02 4.554153420031070709e-03 6.694874912500381470e-02 1.567640341818332672e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.066174149513244629e-02 1.050842627882957458e-01 6.169077754020690918e-02 -3.884806856513023376e-02 1.917490549385547638e-02 7.063358556479215622e-03 -1.658377610146999359e-02 5.936851724982261658e-02 6.474260240793228149e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1500000e+00	5.000000074505805969e-02 9.120249748229980469e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.240777947008609772e-02 4.028872773051261902e-02 -7.110750768333673477e-03 3.722896426916122437e-02 -1.510275062173604965e-02 2.192249335348606110e-02 -3.832394629716873169e-02 5.248940363526344299e-02 -1.844678074121475220e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.261075679212808609e-02 4.439561814069747925e-02 -3.091511316597461700e-02 1.448791660368442535e-02 -1.199825573712587357e-02 -3.907988965511322021e-02 -6.136275827884674072e-02 4.589680209755897522e-02 -9.835930541157722473e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2500000e+00	5.000000074505805969e-02 8.556249737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.996856138110160828e-02 6.771461665630340576e-02 -6.687588989734649658e-02 -1.005972176790237427e-02 -2.368767186999320984e-02 -5.433497950434684753e-03 -8.581459522247314453e-02 3.959428146481513977e-02 -1.749631576240062714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3000000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.343424171209335327e-01 4.418854787945747375e-02 -2.392715308815240860e-03 -3.307369723916053772e-02 -4.696254059672355652e-02 -1.583221927285194397e-02 -1.118089407682418823e-01 3.358393907546997070e-02 -2.482394501566886902e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3500000e+00	5.000000074505805969e-02 8.010249733924865723e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.881474256515502930e-01 8.449761569499969482e-02 -5.371612310409545898e-02 8.181081153452396393e-03 3.764715418219566345e-02 3.011042065918445587e-02 -1.394911706447601318e-01 2.786790952086448669e-02 -3.181705623865127563e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.960640698671340942e-01 5.945205688476562500e-03 3.322206612210720778e-04 7.765628863126039505e-03 -6.104188412427902222e-02 5.873554386198520660e-03 -1.690237820148468018e-01 2.244849875569343567e-02 -3.847380727529525757e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4500000e+00	5.000000074505805969e-02 7.482249736785888672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.482335418462753296e-01 7.525105774402618408e-02 -5.012727528810501099e-02 -5.856900662183761597e-02 -3.886857768520712852e-03 -4.052737727761268616e-02 -2.005878388881683350e-01 1.732899993658065796e-02 -4.479090124368667603e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e+00	5.000000074505805969e-02 7.225000262260437012e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.042328864336013794e-01 1.268022041767835617e-02 -6.377755105495452881e-02 2.982055768370628357e-02 7.139058317989110947e-03 1.668190769851207733e-02 -2.343860268592834473e-01 1.251363568007946014e-02 -5.076423659920692444e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5500000e+00	5.000000074505805969e-02 6.972249746322631836e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.955858409404754639e-01 1.386368181556463242e-02 -8.424357324838638306e-02 1.932358602061867714e-03 -5.244989320635795593e-02 3.358363406732678413e-03 -2.706444859504699707e-01 8.007969707250595093e-03 -5.638784542679786682e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6000000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.260095417499542236e-01 -3.151776327285915613e-04 -8.922608196735382080e-02 1.057519391179084778e-02 2.670095674693584442e-02 1.611780934035778046e-02 -3.096163868904113770e-01 3.818975761532783508e-03 -6.165416166186332703e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6500000e+00	5.000000074505805969e-02 6.480249762535095215e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.886656761169433594e-01 -7.405527867376804352e-03 -1.193157732486724854e-01 -4.177130758762359619e-02 6.177392788231372833e-03 -2.033731527626514435e-02 -3.515864312648773193e-01 -4.487112164497375488e-05 -6.655397266149520874e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.000000074505805969e-02 6.241000294685363770e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.834708929061889648e-01 5.885947495698928833e-02 -6.589724123477935791e-02 5.209010839462280273e-02 -5.730177741497755051e-03 -3.028419241309165955e-02 -3.968742787837982178e-01 -3.573723137378692627e-03 -7.107639312744140625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7500000e+00	5.000000074505805969e-02 6.006249785423278809e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.797733426094055176e-01 -2.348974533379077911e-02 -1.042086705565452576e-01 2.643489092588424683e-02 -1.629151590168476105e-02 2.156766131520271301e-02 -4.458415508270263672e-01 -6.756037473678588867e-03 -7.520841062068939209e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8000000e+00	5.000000074505805969e-02 5.776000022888183594e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.770842790603637695e-01 3.889327496290206909e-02 -7.593569904565811157e-02 -2.612052485346794128e-02 -9.353494271636009216e-03 1.480289269238710403e-03 -4.988961219787597656e-01 -9.578697383403778076e-03 -7.893519103527069092e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8500000e+00	5.000000074505805969e-02 5.550249814987182617e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.845786333084106445e-01 -9.497625753283500671e-03 -1.555721908807754517e-01 -6.453844718635082245e-03 2.036015875637531281e-02 -1.142136845737695694e-02 -5.565028190612792969e-01 -1.202696189284324646e-02 -8.224020153284072876e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9000000e+00	5.000000074505805969e-02 5.328999757766723633e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.010494232177734375e-01 -1.035925187170505524e-02 -9.572114795446395874e-02 -1.948404312133789062e-02 -5.953117460012435913e-02 -3.823686391115188599e-02 -6.191891431808471680e-01 -1.408443599939346313e-02 -8.510460704565048218e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9500000e+00	5.000000074505805969e-02 5.112249851226806641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.862306594848632812e-01 -6.439867895096540451e-03 -1.407277286052703857e-01 1.316358894109725952e-02 1.459102705121040344e-02 -2.899930253624916077e-02 -6.875573396682739258e-01 -1.573218777775764465e-02 -8.750721812248229980e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.132664918899536133e-01 -1.611159928143024445e-02 -1.660956293344497681e-01 2.552540786564350128e-02 -4.528431221842765808e-02 3.096588328480720520e-02 -7.622956037521362305e-01 -1.694964244961738586e-02 -8.942416310310363770e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.604984045028686523e-01 -6.342512369155883789e-02 -1.225924268364906311e-01 1.165470667183399200e-02 -3.382890019565820694e-03 6.728483713231980801e-04 -7.597707509994506836e-01 -2.394485846161842346e-02 -9.048508852720260620e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.610500454902648926e-01 -6.098085641860961914e-02 -9.433148056268692017e-02 1.496248040348291397e-02 3.522975742816925049e-02 -9.110239334404468536e-03 -7.573587894439697266e-01 -3.117468208074569702e-02 -9.150347858667373657e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.706590890884399414e-01 -2.386026270687580109e-02 -7.990431785583496094e-02 1.694431342184543610e-02 3.283258527517318726e-02 -3.717515245079994202e-02 -7.550508975982666016e-01 -3.865100815892219543e-02 -9.247887879610061646e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.437665462493896484e-01 -5.502543225884437561e-02 -7.231052964925765991e-02 -3.416954725980758667e-02 -2.817144617438316345e-02 2.319873869419097900e-02 -7.528393268585205078e-01 -4.638634622097015381e-02 -9.341155737638473511e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.561993598937988281e-01 -4.919464513659477234e-02 -1.224944069981575012e-01 2.254228480160236359e-02 9.705713018774986267e-03 -3.901540860533714294e-02 -7.507150769233703613e-01 -5.439385771751403809e-02 -9.430109709501266479e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.586761713027954102e-01 -4.280745238065719604e-02 -1.397787332534790039e-01 -2.756728045642375946e-02 -4.041832685470581055e-02 6.034070625901222229e-03 -7.486719489097595215e-01 -6.268762052059173584e-02 -9.514744579792022705e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.123326659202575684e-01 -6.902014464139938354e-02 -1.119102071970701218e-02 1.945949345827102661e-02 -2.243673894554376602e-03 -2.080886252224445343e-02 -7.467021942138671875e-01 -7.128232717514038086e-02 -9.595010429620742798e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.016583681106567383e-01 -9.734515845775604248e-02 -1.241368427872657776e-01 -3.460641950368881226e-02 4.020056873559951782e-02 -2.334852033527567983e-04 -7.447997331619262695e-01 -8.019349724054336548e-02 -9.670870751142501831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.543613910675048828e-01 -9.649865329265594482e-02 -1.277478039264678955e-01 3.478222712874412537e-02 -5.893226340413093567e-02 -1.929591782391071320e-02 -7.429575324058532715e-01 -8.943760395050048828e-02 -9.742282330989837646e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.834623217582702637e-01 -6.145850196480751038e-02 -8.878834545612335205e-02 1.328715961426496506e-02 5.511699616909027100e-02 -4.881932586431503296e-02 -7.411701679229736328e-01 -9.903208166360855103e-02 -9.809159487485885620e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.800999760627746582e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.178296446800231934e-01 -9.426727145910263062e-02 -1.367632150650024414e-01 2.506033331155776978e-02 2.298076823353767395e-02 -3.006988205015659332e-02 -7.394312620162963867e-01 -1.089957356452941895e-01 -9.871472418308258057e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.906013488769531250e-01 -1.017042919993400574e-01 -1.223401203751564026e-01 -2.134676836431026459e-02 -4.197240620851516724e-02 -3.408022597432136536e-02 -7.377356290817260742e-01 -1.193479746580123901e-01 -9.929138422012329102e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.409000277519226074e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.778090238571166992e-01 -1.104462221264839172e-01 -1.482708901166915894e-01 2.481527812778949738e-02 5.628962069749832153e-02 8.144240826368331909e-02 -7.360779643058776855e-01 -1.301099359989166260e-01 -9.982070326805114746e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.625830769538879395e-01 -1.212706491351127625e-01 -1.044964790344238281e-01 -2.379795908927917480e-02 2.055069990456104279e-02 2.835449762642383575e-02 -7.344526648521423340e-01 -1.413037180900573730e-01 -1.003020778298377991e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.024999737739562988e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.176909446716308594e-01 -1.887481957674026489e-01 -1.324604451656341553e-01 -1.179861743003129959e-02 2.853728830814361572e-02 -2.602527104318141937e-02 -7.328549623489379883e-01 -1.529533565044403076e-01 -1.007342413067817688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.268247604370117188e-01 -9.911828488111495972e-02 -8.266398310661315918e-02 -8.559924550354480743e-03 9.602021425962448120e-03 4.855163022875785828e-02 -7.312799692153930664e-01 -1.650837957859039307e-01 -1.011163741350173950e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.648999929428100586e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.059546709060668945e-01 -1.967782825231552124e-01 -8.743923157453536987e-02 1.616691797971725464e-02 -1.396269071847200394e-03 5.699849873781204224e-02 -7.297224998474121094e-01 -1.777222752571105957e-01 -1.014472991228103638e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.384272217750549316e-01 -2.051911354064941406e-01 -1.146906465291976929e-01 4.046892002224922180e-02 3.680773451924324036e-02 -1.555320434272289276e-02 -7.281783819198608398e-01 -1.908974945545196533e-01 -1.017257422208786011e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.281000256538391113e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.383724451065063477e-01 -2.692881822586059570e-01 -1.023448482155799866e-01 -7.404149975627660751e-03 -3.626519441604614258e-02 -2.457867003977298737e-02 -7.266421318054199219e-01 -2.046402692794799805e-01 -1.019505411386489868e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.605852484703063965e-01 -2.032242864370346069e-01 -1.065960526466369629e-01 -6.532580591738224030e-03 -5.399758368730545044e-02 -7.992063462734222412e-02 -7.251095771789550781e-01 -2.189834862947463989e-01 -1.021201983094215393e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0050000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.104000091552734375e-01 1.000000000000000000e+00 2.800000086426734924e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.652814388275146484e-01 -2.175246328115463257e-01 -8.150245249271392822e-02 3.203241527080535889e-02 -6.245165597647428513e-03 -9.414376690983772278e-03 -7.221950292587280273e-01 -2.171192765235900879e-01 -1.005023419857025146e-01 2.275621891021728516e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0100000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.116000294685363770e-01 1.000000000000000000e+00 5.600000172853469849e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.265390753746032715e-01 -2.278068214654922485e-01 -1.063397005200386047e-01 2.318816073238849640e-02 -1.450688345357775688e-03 -1.822864823043346405e-02 -7.212546467781066895e-01 -2.155616283416748047e-01 -9.879712760448455811e-02 4.540665447711944580e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0150000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.136000037193298340e-01 1.000000000000000000e+00 8.399999886751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.415761351585388184e-01 -2.127684652805328369e-01 -7.560588419437408447e-02 1.125698536634445190e-01 -3.165561705827713013e-02 5.303527414798736572e-02 -7.222810387611389160e-01 -2.143122553825378418e-01 -9.700715541839599609e-02 6.800331175327301025e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.120000034570693970e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.507730722427368164e-01 -2.035740464925765991e-01 -1.101337075233459473e-01 1.219335272908210754e-01 7.174597587436437607e-03 -2.569982409477233887e-02 -7.252714037895202637e-01 -2.133729755878448486e-01 -9.513381868600845337e-02 9.059710800647735596e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0250000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.400000005960464478e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.374593615531921387e-01 -2.184306532144546509e-01 -6.353317201137542725e-02 1.403606832027435303e-01 2.208890952169895172e-02 2.905473113059997559e-02 -7.302327156066894531e-01 -2.127466350793838501e-01 -9.317794442176818848e-02 1.132384985685348511e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0300000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.244000077247619629e-01 1.000000000000000000e+00 1.679999977350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.823417186737060547e-01 -3.087516725063323975e-01 -8.666257560253143311e-02 1.178318709135055542e-01 3.052990883588790894e-02 -5.378624051809310913e-02 -7.371782064437866211e-01 -2.124370485544204712e-01 -9.114000946283340454e-02 1.359771937131881714e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0350000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.295999765396118164e-01 1.000000000000000000e+00 1.959999948740005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.972272038459777832e-01 -2.313656210899353027e-01 -1.459071636199951172e-01 1.043171584606170654e-01 4.155525565147399902e-02 -1.458083000034093857e-02 -7.461296319961547852e-01 -2.124487161636352539e-01 -8.902000635862350464e-02 1.588627099990844727e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0400000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.240000069141387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.528117299079895020e-01 -2.325905114412307739e-01 -7.420495897531509399e-02 1.489849537611007690e-01 -5.238664802163839340e-03 -1.397410966455936432e-02 -7.571134567260742188e-01 -2.127869725227355957e-01 -8.681724220514297485e-02 1.819441020488739014e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0450000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.424000144004821777e-01 1.000000000000000000e+00 2.520000040531158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.746626734733581543e-01 -2.131439447402954102e-01 -4.987713694572448730e-02 2.117107957601547241e-01 -1.475088763982057571e-02 7.551849354058504105e-03 -7.701651453971862793e-01 -2.134576737880706787e-01 -8.453086763620376587e-02 2.052704989910125732e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.500000238418579102e-01 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.508065342903137207e-01 -2.361823171377182007e-01 -3.954512253403663635e-02 2.000360935926437378e-01 -4.453637171536684036e-03 -2.517884131520986557e-03 -7.853262424468994141e-01 -2.144671976566314697e-01 -8.215942233800888062e-02 2.288908213376998901e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0550000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.079999983310699463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.318691253662109375e-01 -2.220516353845596313e-01 -7.243986427783966064e-02 2.520335316658020020e-01 -1.310743391513824463e-02 -5.728726461529731750e-02 -8.026443719863891602e-01 -2.158226668834686279e-01 -7.970115542411804199e-02 2.528541088104248047e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0600000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.359999954700469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.862663507461547852e-01 -2.237141877412796021e-01 -3.284693509340286255e-02 2.429262995719909668e-01 -2.697152318432927132e-03 -1.419101096689701080e-02 -8.221741914749145508e-01 -2.175318598747253418e-01 -7.715427875518798828e-02 2.772092819213867188e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0650000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.776000142097473145e-01 1.000000000000000000e+00 3.639999926090240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.176378607749938965e-01 -2.326315343379974365e-01 -5.815570056438446045e-02 2.927812039852142334e-01 3.219332173466682434e-02 4.838313441723585129e-03 -8.439758419990539551e-01 -2.196019589900970459e-01 -7.451616972684860229e-02 3.020051717758178711e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0700000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.884000182151794434e-01 1.000000000000000000e+00 3.919999897480010986e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.424724340438842773e-01 -2.062908858060836792e-01 -1.366025023162364960e-02 3.027350306510925293e-01 -2.800387097522616386e-03 -4.789362475275993347e-02 -8.681160211563110352e-01 -2.220414578914642334e-01 -7.178430259227752686e-02 3.272907137870788574e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0750000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.199999868869781494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.719595670700073242e-01 -2.256810665130615234e-01 -7.273638993501663208e-02 3.434335887432098389e-01 -8.510522457072511315e-05 -3.406484425067901611e-02 -8.946675062179565430e-01 -2.248583436012268066e-01 -6.895583122968673706e-02 3.531149625778198242e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.827089667320251465e-01 -2.015414685010910034e-01 -6.670109182596206665e-02 3.007536828517913818e-01 -4.503092914819717407e-02 3.315470367670059204e-02 -9.237090349197387695e-01 -2.280614078044891357e-01 -6.602781265974044800e-02 3.795265555381774902e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0850000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.255999922752380371e-01 1.000000000000000000e+00 4.760000109672546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.420496225357055664e-01 -2.492164969444274902e-01 -6.900504231452941895e-02 4.177360236644744873e-01 -2.909184806048870087e-02 1.632822304964065552e-02 -9.553228616714477539e-01 -2.316585779190063477e-01 -6.299668550491333008e-02 4.065740704536437988e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0900000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.040000081062316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.605904221534729004e-01 -1.814591139554977417e-01 -6.621378660202026367e-02 3.925902247428894043e-01 6.192341074347496033e-02 3.424681350588798523e-02 -9.895993471145629883e-01 -2.356581687927246094e-01 -5.985917523503303528e-02 4.343059062957763672e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0950000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.320000052452087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.703455567359924316e-01 -2.602050900459289551e-01 -5.874102935194969177e-02 4.339884817600250244e-01 -1.431546360254287720e-02 -2.120457030832767487e-02 -1.026632905006408691e+00 -2.400684654712677002e-01 -5.661149695515632629e-02 4.627702236175537109e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.700000286102294922e-01 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.661245346069335938e-01 -2.440832555294036865e-01 -5.270211026072502136e-02 5.037893652915954590e-01 -7.104846835136413574e-02 -6.495361030101776123e-02 -1.066520452499389648e+00 -2.448966950178146362e-01 -5.324965715408325195e-02 4.920140802860260010e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1050000e+01	5.000000074505805969e-02 5.112249851226806641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.433999896049499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.654304742813110352e-01 -2.697216868400573730e-01 -1.094838902354240417e-01 4.036644697189331055e-01 -7.740714587271213531e-03 -8.061740547418594360e-03 -9.202736020088195801e-01 -2.298812568187713623e-01 -5.211260169744491577e-02 4.356804490089416504e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.000000074505805969e-02 5.328999757766723633e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.256000161170959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.787272930145263672e-01 -2.311304062604904175e-01 -1.108638271689414978e-01 4.008402228355407715e-01 -3.868558630347251892e-02 -1.073383074253797531e-02 -7.932150363922119141e-01 -2.154458463191986084e-01 -4.989461600780487061e-02 3.855879902839660645e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1150000e+01	5.000000074505805969e-02 5.550249814987182617e-01 9.255999922752380371e-01 1.000000000000000000e+00 5.066000223159790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.459442973136901855e-01 -1.586114466190338135e-01 -1.892770826816558838e-02 3.182433545589447021e-01 -2.329516597092151642e-02 1.048846822232007980e-02 -6.822746992111206055e-01 -2.015025615692138672e-01 -4.677319526672363281e-02 3.408418595790863037e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1200000e+01	5.000000074505805969e-02 5.776000022888183594e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.864000082015991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.964880585670471191e-01 -1.716814041137695312e-01 -2.228654921054840088e-02 3.276481628417968750e-01 1.442406326532363892e-02 3.259335085749626160e-02 -5.849853754043579102e-01 -1.879836767911911011e-01 -4.289042204618453979e-02 3.007204532623291016e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1250000e+01	5.000000074505805969e-02 6.006249785423278809e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.650000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.356209874153137207e-01 -2.050062566995620728e-01 -7.152462005615234375e-02 2.788960337638854980e-01 4.437224939465522766e-02 2.291395701467990875e-02 -4.993399977684020996e-01 -1.748379021883010864e-01 -3.836207836866378784e-02 2.646336555480957031e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1300000e+01	5.000000074505805969e-02 6.241000294685363770e-01 8.884000182151794434e-01 1.000000000000000000e+00 4.424000084400177002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.175122082233428955e-01 -1.470399945974349976e-01 -3.794468939304351807e-02 2.356799542903900146e-01 3.745410591363906860e-02 3.893485292792320251e-02 -4.236913025379180908e-01 -1.620271801948547363e-01 -3.328422084450721741e-02 2.320939004421234131e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1350000e+01	5.000000074505805969e-02 6.480249762535095215e-01 8.776000142097473145e-01 1.000000000000000000e+00 4.185999929904937744e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.722690045833587646e-01 -1.742337197065353394e-01 3.053093515336513519e-02 1.997298151254653931e-01 -5.369740724563598633e-02 3.587413113564252853e-03 -3.566727340221405029e-01 -1.495226323604583740e-01 -2.773756161332130432e-02 2.026932686567306519e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.000000074505805969e-02 6.723999977111816406e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.935999870300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.591083288192749023e-01 -2.067867219448089600e-01 -5.683654174208641052e-02 2.015040963888168335e-01 5.551733449101448059e-02 9.981647599488496780e-04 -2.971398532390594482e-01 -1.373027116060256958e-01 -2.178944274783134460e-02 1.760865449905395508e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1450000e+01	5.000000074505805969e-02 6.972249746322631836e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.673999905586242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.064758479595184326e-01 -1.459687054157257080e-01 -1.727476948872208595e-03 1.314587742090225220e-01 -5.255459994077682495e-02 1.847958751022815704e-02 -2.441226392984390259e-01 -1.253470182418823242e-01 -1.549415290355682373e-02 1.519775539636611938e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+01	5.000000074505805969e-02 7.225000262260437012e-01 8.500000238418579102e-01 1.000000000000000000e+00 3.400000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.475913166999816895e-01 -5.496383085846900940e-02 -4.834712296724319458e-02 1.109600812196731567e-01 5.441496893763542175e-02 2.892790362238883972e-02 -1.967918723821640015e-01 -1.136341542005538940e-01 -8.893668651580810547e-03 1.301101595163345337e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1550000e+01	5.000000074505805969e-02 7.482249736785888672e-01 8.424000144004821777e-01 1.000000000000000000e+00 3.113999962806701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.529053598642349243e-01 -1.003203466534614563e-01 8.752425201237201691e-03 1.512961685657501221e-01 -2.819035761058330536e-02 -9.344448335468769073e-03 -1.553480923175811768e-01 -1.029694825410842896e-01 -2.594195306301116943e-03 1.105303615331649780e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1600000e+01	5.000000074505805969e-02 7.743999958038330078e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.815999984741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.235539615154266357e-01 -1.593364030122756958e-01 2.047013863921165466e-02 1.229853704571723938e-01 -7.989190518856048584e-03 2.661683410406112671e-02 -1.182387024164199829e-01 -9.257002174854278564e-02 3.878962248563766479e-03 9.270928055047988892e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1650000e+01	5.000000074505805969e-02 8.010249733924865723e-01 8.295999765396118164e-01 1.000000000000000000e+00 2.506000101566314697e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.056482717394828796e-01 -6.397155672311782837e-02 1.215774938464164734e-02 1.033905893564224243e-01 8.496939390897750854e-02 -2.271644212305545807e-02 -8.498686552047729492e-02 -8.245659619569778442e-02 1.047983020544052124e-02 7.649139314889907837e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.000000074505805969e-02 8.281000256538391113e-01 8.244000077247619629e-01 1.000000000000000000e+00 2.184000015258789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.121379464864730835e-02 -1.458750013262033463e-02 5.490967258810997009e-02 5.769124254584312439e-02 1.972370781004428864e-02 -1.109911873936653137e-02 -5.517043918371200562e-02 -7.264483720064163208e-02 1.716932281851768494e-02 6.173330545425415039e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1750000e+01	5.000000074505805969e-02 8.556249737739562988e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.850000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.066291078925132751e-02 -6.834701448678970337e-02 2.743982337415218353e-02 5.609495565295219421e-02 5.937284976243972778e-02 1.030136458575725555e-02 -2.841878309845924377e-02 -6.314976513385772705e-02 2.391305193305015564e-02 4.830458387732505798e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1800000e+01	5.000000074505805969e-02 8.835999965667724609e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.503999978303909302e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.198224887251853943e-02 -6.253828108310699463e-02 7.602100819349288940e-02 -3.632840001955628395e-03 8.525072596967220306e-03 2.762986114248633385e-03 -4.407063126564025879e-03 -5.398640036582946777e-02 3.067916631698608398e-02 3.608602285385131836e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1850000e+01	5.000000074505805969e-02 9.120249748229980469e-01 8.136000037193298340e-01 1.000000000000000000e+00 1.146000027656555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.662006579339504242e-02 -2.972411736845970154e-02 7.945387810468673706e-02 -1.074030715972185135e-02 7.734559476375579834e-02 -7.756439596414566040e-02 1.715084910392761230e-02 -4.516910016536712646e-02 3.743911162018775940e-02 2.496817894279956818e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1900000e+01	5.000000074505805969e-02 9.409000277519226074e-01 8.116000294685363770e-01 1.000000000000000000e+00 7.760000228881835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.091301959007978439e-03 -6.665463745594024658e-02 4.191844165325164795e-02 3.248712792992591858e-02 7.751686964184045792e-03 4.739340767264366150e-02 3.650587797164916992e-02 -3.671310096979141235e-02 4.416603595018386841e-02 1.485050469636917114e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1950000e+01	5.000000074505805969e-02 9.702249765396118164e-01 8.104000091552734375e-01 1.000000000000000000e+00 3.940000012516975403e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.740740939974784851e-02 -2.236247435212135315e-02 6.472777575254440308e-02 -2.481790073215961456e-02 -1.079504471272230148e-02 2.703259512782096863e-02 5.387834459543228149e-02 -2.863421291112899780e-02 5.083449929952621460e-02 5.640196613967418671e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.744378596544265747e-02 5.649432539939880371e-02 6.865529716014862061e-02 3.991579636931419373e-03 -6.750187277793884277e-02 2.285100892186164856e-02 6.946348398923873901e-02 -2.094688266515731812e-02 5.742192268371582031e-02 -2.748732222244143486e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2050000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.746250271797180176e-01 1.000000000000000000e+00 -3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.970181316137313843e-02 7.058835122734308243e-03 1.139507815241813660e-01 -5.726361274719238281e-02 4.211550205945968628e-02 -6.516352877952158451e-04 8.976299315690994263e-02 3.527563810348510742e-02 7.793258130550384521e-02 -9.144674055278301239e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2100000e+01	5.000000074505805969e-02 1.000000000000000000e+00 9.424999952316284180e-01 1.000000000000000000e+00 -7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.381557285785675049e-01 8.761323988437652588e-02 1.439931690692901611e-01 -2.734581008553504944e-02 1.582022942602634430e-02 3.127559786662459373e-03 1.101700365543365479e-01 8.226236701011657715e-02 9.877776354551315308e-02 -1.311523467302322388e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2150000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.013625025749206543e+00 1.000000000000000000e+00 -1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.343014538288116455e-01 1.413004100322723389e-01 1.507172286510467529e-01 -4.621837288141250610e-02 -7.841293700039386749e-03 -3.372884541749954224e-02 1.305255889892578125e-01 1.215159595012664795e-01 1.196710541844367981e-01 -1.521172001957893372e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2200000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.088000059127807617e+00 1.000000000000000000e+00 -1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.888103783130645752e-01 1.785866469144821167e-01 1.470763087272644043e-01 -7.132588070817291737e-04 5.380840599536895752e-02 8.059739135205745697e-03 1.506969928741455078e-01 1.542720496654510498e-01 1.403909027576446533e-01 -1.586948335170745850e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2250000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.165624976158142090e+00 1.000000000000000000e+00 -2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.557638049125671387e-01 2.230029255151748657e-01 1.382924765348434448e-01 -1.857091300189495087e-02 5.453445017337799072e-02 1.626048237085342407e-02 1.705945730209350586e-01 1.815700978040695190e-01 1.607871502637863159e-01 -1.543128304183483124e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.246500015258789062e+00 1.000000000000000000e+00 -2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.699717640876770020e-01 2.146874219179153442e-01 1.453951150178909302e-01 -9.873264469206333160e-03 -3.131903707981109619e-02 1.629634760320186615e-02 1.901759952306747437e-01 2.042948007583618164e-01 1.807767450809478760e-01 -1.416535302996635437e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2350000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.330625057220458984e+00 1.000000000000000000e+00 -2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.648822665214538574e-01 2.195128500461578369e-01 2.402412742376327515e-01 -5.361435189843177795e-02 -9.354906156659126282e-03 -2.267983555793762207e-02 2.094300091266632080e-01 2.231924682855606079e-01 2.003223747014999390e-01 -1.228026021271944046e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2400000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.417999982833862305e+00 1.000000000000000000e+00 -3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.703053861856460571e-01 2.595290839672088623e-01 2.872093319892883301e-01 -5.328394100069999695e-02 -4.141792282462120056e-02 -1.074689207598567009e-03 2.283648699522018433e-01 2.388888299465179443e-01 2.194168567657470703e-01 -9.937743656337261200e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2450000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.508625030517578125e+00 1.000000000000000000e+00 -3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.143031954765319824e-01 2.155980765819549561e-01 2.502311170101165771e-01 -5.339843034744262695e-02 2.993959188461303711e-02 3.564750310033559799e-03 2.469992488622665405e-01 2.519053518772125244e-01 2.380702644586563110e-01 -7.263142615556716919e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.602499961853027344e+00 1.000000000000000000e+00 -4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.818694412708282471e-01 2.826451361179351807e-01 2.566332817077636719e-01 2.262600138783454895e-02 -8.659483864903450012e-03 -3.505999455228447914e-03 2.653547227382659912e-01 2.626745402812957764e-01 2.563005983829498291e-01 -4.353737458586692810e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2550000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.699625015258789062e+00 1.000000000000000000e+00 -4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.134373426437377930e-01 3.706346452236175537e-01 3.050960600376129150e-01 1.043389178812503815e-02 1.106811128556728363e-02 -6.461863219738006592e-02 2.834542393684387207e-01 2.715555727481842041e-01 2.741308808326721191e-01 -1.284994184970855713e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.799999952316284180e+00 1.000000000000000000e+00 -4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.517703473567962646e-01 2.907929420471191406e-01 2.379784882068634033e-01 5.652332401950843632e-05 -1.426181755959987640e-02 1.895839348435401917e-02 3.013194799423217773e-01 2.788468897342681885e-01 2.915851175785064697e-01 1.884493976831436157e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2650000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.903625011444091797e+00 1.000000000000000000e+00 -5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.307277560234069824e-01 3.273274004459381104e-01 2.984830141067504883e-01 -2.798492275178432465e-02 2.941422164440155029e-02 1.227266527712345123e-02 3.189720511436462402e-01 2.847974896430969238e-01 3.086888194084167480e-01 5.109520629048347473e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2700000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.010499954223632812e+00 1.000000000000000000e+00 -5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.460048437118530273e-01 3.375499546527862549e-01 2.581976652145385742e-01 -3.415440022945404053e-02 7.737222127616405487e-03 1.532955933362245560e-02 3.364321291446685791e-01 2.896155118942260742e-01 3.254670500755310059e-01 8.355276659131050110e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2750000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.120625019073486328e+00 1.000000000000000000e+00 -6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.779595792293548584e-01 3.384965956211090088e-01 3.496662378311157227e-01 3.413781523704528809e-02 1.201173570007085800e-02 -1.562749035656452179e-02 3.537205159664154053e-01 2.934762239456176758e-01 3.419460058212280273e-01 1.159535162150859833e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2800000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.233999967575073242e+00 1.000000000000000000e+00 -6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.754469752311706543e-01 3.315144777297973633e-01 3.510908782482147217e-01 2.143163606524467468e-02 4.187809675931930542e-02 2.424397692084312439e-02 3.708578944206237793e-01 2.965271472930908203e-01 3.581522107124328613e-01 1.480999588966369629e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2850000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.350625038146972656e+00 1.000000000000000000e+00 -6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.771982491016387939e-01 3.111252784729003906e-01 3.743750154972076416e-01 -2.607277967035770416e-02 -5.070598330348730087e-03 -1.195613574236631393e-02 3.878670930862426758e-01 2.988936901092529297e-01 3.741143345832824707e-01 1.798518560826778412e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.470499992370605469e+00 1.000000000000000000e+00 -7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.551253676414489746e-01 3.451015651226043701e-01 3.638851940631866455e-01 6.368449330329895020e-02 -7.166613638401031494e-02 -3.080235421657562256e-02 4.047706127166748047e-01 3.006819486618041992e-01 3.898605108261108398e-01 2.111088857054710388e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2950000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.593625068664550781e+00 1.000000000000000000e+00 -7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.365647733211517334e-01 3.429110646247863770e-01 3.316303789615631104e-01 -4.135110601782798767e-02 2.942400239408016205e-02 -2.954088710248470306e-02 4.215922355651855469e-01 3.019818663597106934e-01 4.054200053215026855e-01 2.418076060712337494e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.720000028610229492e+00 1.000000000000000000e+00 -8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.333543181419372559e-01 3.412018120288848877e-01 4.355752766132354736e-01 2.758165821433067322e-02 1.482451707124710083e-02 4.017872735857963562e-02 4.383568763732910156e-01 3.028702139854431152e-01 4.208232760429382324e-01 2.719132229685783386e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3050000e+01	5.000000074505805969e-02 1.020099997520446777e+00 2.634725093841552734e+00 1.000000000000000000e+00 -7.070000171661376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.650685846805572510e-01 3.515508472919464111e-01 3.717911243438720703e-01 3.502716496586799622e-02 1.642135344445705414e-02 -2.004043757915496826e-02 4.255474805831909180e-01 3.007065653800964355e-01 4.068210721015930176e-01 2.327329665422439575e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3100000e+01	5.000000074505805969e-02 1.040400028228759766e+00 2.554899930953979492e+00 1.000000000000000000e+00 -6.119999885559082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.011875689029693604e-01 3.229437470436096191e-01 3.878534734249114990e-01 1.544709876179695129e-02 1.696318015456199646e-02 -2.424212731420993805e-02 4.131459295749664307e-01 2.985050976276397705e-01 3.934749662876129150e-01 1.936788298189640045e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3150000e+01	5.000000074505805969e-02 1.060899972915649414e+00 2.480525016784667969e+00 1.000000000000000000e+00 -5.149999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.455599844455718994e-01 2.873137891292572021e-01 4.027639627456665039e-01 -2.256819419562816620e-02 2.616473846137523651e-02 2.579621225595474243e-02 4.011781215667724609e-01 2.962569892406463623e-01 3.807307481765747070e-01 1.550854463130235672e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.000000074505805969e-02 1.081599950790405273e+00 2.411600112915039062e+00 1.000000000000000000e+00 -4.160000085830688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.164751529693603516e-01 2.974970340728759766e-01 3.817616105079650879e-01 1.367898471653461456e-02 3.856612741947174072e-02 -3.876174241304397583e-02 3.896634280681610107e-01 2.939542233943939209e-01 3.685422837734222412e-01 1.172920875251293182e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3250000e+01	5.000000074505805969e-02 1.102499961853027344e+00 2.348124980926513672e+00 1.000000000000000000e+00 -3.149999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.349092304706573486e-01 3.413051664829254150e-01 3.287367820739746094e-01 -2.957478398457169533e-03 3.410541219636797905e-03 -8.303130045533180237e-03 3.786134719848632812e-01 2.915884256362915039e-01 3.568704128265380859e-01 8.064135909080505371e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3300000e+01	5.000000074505805969e-02 1.123600006103515625e+00 2.290100097656250000e+00 1.000000000000000000e+00 -2.119999974966049194e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.414810299873352051e-01 3.488689363002777100e-01 3.383852541446685791e-01 8.528056554496288300e-03 -2.179381065070629120e-02 -8.776745758950710297e-03 3.680282831192016602e-01 2.891493439674377441e-01 3.456785082817077637e-01 4.547680728137493134e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3350000e+01	5.000000074505805969e-02 1.144899964332580566e+00 2.237524986267089844e+00 1.000000000000000000e+00 -1.070000007748603821e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.690845966339111328e-01 2.923918366432189941e-01 3.315546810626983643e-01 -9.100735187530517578e-03 4.069760069251060486e-02 -2.544131502509117126e-02 3.578954637050628662e-01 2.866233587265014648e-01 3.349303305149078369e-01 1.214789343066513538e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3400000e+01	5.000000074505805969e-02 1.166399955749511719e+00 2.190399885177612305e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169071078300476074e-01 2.665365636348724365e-01 3.616762459278106689e-01 1.615060120820999146e-02 -1.385522168129682541e-02 3.049555793404579163e-02 3.481899797916412354e-01 2.839928865432739258e-01 3.245902657508850098e-01 -1.898224116303026676e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3450000e+01	5.000000074505805969e-02 1.188099980354309082e+00 2.148725032806396484e+00 1.000000000000000000e+00 1.089999973773956299e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.202397525310516357e-01 2.731413841247558594e-01 3.627780079841613770e-01 -1.657238416373729706e-02 -2.857403084635734558e-02 5.591231398284435272e-03 3.388735353946685791e-01 2.812353372573852539e-01 3.146208822727203369e-01 -4.752799402922391891e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.000000074505805969e-02 1.210000038146972656e+00 2.112499952316284180e+00 1.000000000000000000e+00 2.199999988079071045e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.200984895229339600e-01 3.347938060760498047e-01 2.798231840133666992e-01 -4.206068441271781921e-02 2.824789658188819885e-02 2.433618716895580292e-02 3.298937082290649414e-01 2.783219516277313232e-01 3.049825727939605713e-01 -7.306870073080062866e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3550000e+01	5.000000074505805969e-02 1.232100009918212891e+00 2.081724882125854492e+00 1.000000000000000000e+00 3.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.648949325084686279e-01 3.279449045658111572e-01 2.726464867591857910e-01 2.791894041001796722e-02 3.128325566649436951e-02 -2.638714760541915894e-02 3.211852610111236572e-01 2.752180099487304688e-01 2.956346571445465088e-01 -9.513578377664089203e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3600000e+01	5.000000074505805969e-02 1.254400014877319336e+00 2.056400060653686523e+00 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.852217555046081543e-01 3.195439279079437256e-01 3.001368343830108643e-01 3.059174306690692902e-02 -1.561382040381431580e-02 -1.180626917630434036e-02 3.126708865165710449e-01 2.718826532363891602e-01 2.865366935729980469e-01 -1.131999585777521133e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3650000e+01	5.000000074505805969e-02 1.276900053024291992e+00 2.036525011062622070e+00 1.000000000000000000e+00 5.649999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.766358256340026855e-01 3.210488855838775635e-01 2.867206931114196777e-01 2.725814469158649445e-02 3.505425155162811279e-02 2.781314589083194733e-02 3.042606413364410400e-01 2.682686746120452881e-01 2.776494920253753662e-01 -1.266584079712629318e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3700000e+01	5.000000074505805969e-02 1.299600005149841309e+00 2.022099971771240234e+00 1.000000000000000000e+00 6.840000152587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.566938102245330811e-01 2.838448286056518555e-01 2.835636734962463379e-01 -4.841585457324981689e-02 9.928838349878787994e-03 -4.654614999890327454e-02 2.958512902259826660e-01 2.643221914768218994e-01 2.689355611801147461e-01 -1.348214130848646164e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3750000e+01	5.000000074505805969e-02 1.322499990463256836e+00 2.013124942779541016e+00 1.000000000000000000e+00 8.050000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.338298261165618896e-01 2.845600843429565430e-01 2.338920235633850098e-01 1.832515746355056763e-02 6.003375351428985596e-02 -8.564281277358531952e-03 2.873261868953704834e-01 2.599830031394958496e-01 2.603611946105957031e-01 -1.368999388068914413e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.000000074505805969e-02 1.345600008964538574e+00 2.009599924087524414e+00 1.000000000000000000e+00 9.279999732971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.281357645988464355e-01 2.968958318233489990e-01 2.142013758420944214e-01 -2.723893709480762482e-02 3.145902592223137617e-04 -1.047999132424592972e-03 2.785538434982299805e-01 2.551837265491485596e-01 2.518970966339111328e-01 -1.319922599941492081e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3850000e+01	5.000000074505805969e-02 1.368899941444396973e+00 1.955969452857971191e+00 1.000000000000000000e+00 8.970000147819519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.489404380321502686e-01 3.001810908317565918e-01 2.487854361534118652e-01 3.618814051151275635e-02 -7.642129785381257534e-04 1.681743189692497253e-02 2.730301618576049805e-01 2.528272569179534912e-01 2.446787506341934204e-01 -1.185483485460281372e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3900000e+01	5.000000074505805969e-02 1.392400026321411133e+00 1.903344392776489258e+00 1.000000000000000000e+00 8.653333187103271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.356498837471008301e-01 3.492874503135681152e-01 2.850617468357086182e-01 3.866099938750267029e-02 2.371325623244047165e-03 1.112725213170051575e-02 2.676965594291687012e-01 2.503524720668792725e-01 2.375943660736083984e-01 -1.053428649902343750e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3950000e+01	5.000000074505805969e-02 1.416100025177001953e+00 1.851724982261657715e+00 1.000000000000000000e+00 8.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.991859912872314453e-01 2.322107255458831787e-01 2.603382468223571777e-01 4.157992452383041382e-02 7.009396702051162720e-02 -3.619924560189247131e-02 2.625351548194885254e-01 2.477327883243560791e-01 2.306159883737564087e-01 -9.238203056156635284e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.801111102104187012e+00 1.000000000000000000e+00 8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.272738963365554810e-01 2.630593180656433105e-01 2.308325618505477905e-01 6.768435239791870117e-02 -1.517446804791688919e-02 -5.730931833386421204e-02 2.575301527976989746e-01 2.449404150247573853e-01 2.237171679735183716e-01 -7.968100719153881073e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.751502752304077148e+00 1.000000000000000000e+00 7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.395135760307312012e-01 2.637558281421661377e-01 2.060990035533905029e-01 -3.223272413015365601e-02 -7.367965299636125565e-03 1.200455427169799805e-02 2.454613149166107178e-01 2.359802275896072388e-01 2.076429724693298340e-01 -4.757674410939216614e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.702900052070617676e+00 1.000000000000000000e+00 7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.163161933422088623e-01 2.022185325622558594e-01 1.670194566249847412e-01 2.750804461538791656e-02 1.023517083376646042e-02 -1.404345966875553131e-02 2.340364754199981689e-01 2.269292771816253662e-01 1.922565400600433350e-01 -1.811282243579626083e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.655302762985229492e+00 1.000000000000000000e+00 6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.683488428592681885e-01 1.815264075994491577e-01 2.162339240312576294e-01 6.726447492837905884e-02 1.569475233554840088e-02 4.669512622058391571e-03 2.231910675764083862e-01 2.177366316318511963e-01 1.774836182594299316e-01 8.767249528318643570e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.4200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.608711123466491699e+00 1.000000000000000000e+00 6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.543906271457672119e-01 2.243456542491912842e-01 2.004054486751556396e-01 2.016580849885940552e-02 -3.455743193626403809e-02 3.418239206075668335e-02 2.128697931766510010e-01 2.083539366722106934e-01 1.632623970508575439e-01 3.308371175080537796e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.563125014305114746e+00 1.000000000000000000e+00 6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.820674985647201538e-01 1.857306212186813354e-01 1.541144102811813354e-01 2.152501232922077179e-02 -1.671606861054897308e-02 -1.788892550393939018e-03 2.030261009931564331e-01 1.987357288599014282e-01 1.495419889688491821e-01 5.482267122715711594e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.518544435501098633e+00 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.141180932521820068e-01 1.976467519998550415e-01 1.582938134670257568e-01 -3.061656025238335133e-04 -5.103223025798797607e-02 5.501630250364542007e-03 1.936202198266983032e-01 1.888380646705627441e-01 1.362804472446441650e-01 7.394017651677131653e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.474969387054443359e+00 1.000000000000000000e+00 5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.628625839948654175e-01 1.556779295206069946e-01 1.416960805654525757e-01 5.784114450216293335e-02 -2.491940930485725403e-02 3.743467852473258972e-02 1.846179366111755371e-01 1.786179244518280029e-01 1.234433427453041077e-01 9.036385454237461090e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.432399988174438477e+00 1.000000000000000000e+00 4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.045338749885559082e-01 1.717960834503173828e-01 1.499526500701904297e-01 3.175831586122512817e-02 -4.846993833780288696e-03 2.931434474885463715e-02 1.759889870882034302e-01 1.680320352315902710e-01 1.110015958547592163e-01 1.039960049092769623e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.390836119651794434e+00 1.000000000000000000e+00 4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.366197258234024048e-01 1.662874072790145874e-01 1.604656577110290527e-01 6.193324923515319824e-02 -1.788879930973052979e-02 2.065815217792987823e-02 1.677060127258300781e-01 1.570358574390411377e-01 9.892996400594711304e-02 1.147143449634313583e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.350277781486511230e+00 1.000000000000000000e+00 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.500095874071121216e-01 7.900577783584594727e-02 4.067115858197212219e-02 -9.107547812163829803e-03 -6.941232830286026001e-02 -2.614250220358371735e-02 1.597433537244796753e-01 1.455825269222259521e-01 8.720652759075164795e-02 1.223715487867593765e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.310724973678588867e+00 1.000000000000000000e+00 3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.297100335359573364e-01 1.622987240552902222e-01 7.530332356691360474e-02 -3.161836415529251099e-03 -7.555331103503704071e-03 -4.837305750697851181e-03 1.524898856878280640e-01 1.341188699007034302e-01 7.669132202863693237e-02 1.260353997349739075e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.272177815437316895e+00 1.000000000000000000e+00 3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.097579300403594971e-01 5.932024121284484863e-02 7.132725417613983154e-02 2.364576235413551331e-02 -3.711117804050445557e-02 -1.716265827417373657e-02 1.454406529664993286e-01 1.220599487423896790e-01 6.640700250864028931e-02 1.264445669949054718e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.234636068344116211e+00 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.778081208467483521e-01 1.187169626355171204e-01 2.247086353600025177e-02 2.725440636277198792e-02 -3.239394724369049072e-02 1.309444755315780640e-02 1.385919898748397827e-01 1.093678176403045654e-01 5.636315047740936279e-02 1.233392767608165741e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.198099970817565918e+00 1.000000000000000000e+00 2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.536913961172103882e-01 9.659643471240997314e-02 4.316275566816329956e-02 -1.047381665557622910e-02 7.688087644055485725e-04 2.371808141469955444e-02 1.319364309310913086e-01 9.599767625331878662e-02 4.656600207090377808e-02 1.164395175874233246e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.162569403648376465e+00 1.000000000000000000e+00 2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.564968973398208618e-01 8.813089877367019653e-02 6.782252341508865356e-02 2.918235771358013153e-02 -7.108279503881931305e-03 -4.171355441212654114e-02 1.254629492759704590e-01 8.189737796783447266e-02 3.701937571167945862e-02 1.054399274289608002e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.128044366836547852e+00 1.000000000000000000e+00 1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.167405471205711365e-01 1.139025017619132996e-01 7.826830260455608368e-03 6.200413219630718231e-03 -3.254258306697010994e-03 -8.741609752178192139e-03 1.191574856638908386e-01 6.700725853443145752e-02 2.772546187043190002e-02 9.000435471534729004e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.094524979591369629e+00 1.000000000000000000e+00 1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.001725167036056519e-02 -1.898120972327888012e-03 -4.473305866122245789e-02 5.222162604331970215e-02 4.949378781020641327e-03 7.700653746724128723e-03 1.130034103989601135e-01 5.126035213470458984e-02 1.868592202663421631e-02 6.976020522415637970e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.062011122703552246e+00 1.000000000000000000e+00 7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.444461017847061157e-02 8.045043796300888062e-03 -2.009536698460578918e-02 1.022869534790515900e-02 5.464934278279542923e-03 9.519874118268489838e-03 1.069820895791053772e-01 3.458212316036224365e-02 9.902920573949813843e-03 4.429269582033157349e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.030502796173095703e+00 1.000000000000000000e+00 3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.809041231870651245e-02 -1.294141635298728943e-02 1.188618503510951996e-02 1.271064020693302155e-02 -1.837741211056709290e-02 2.160565694794058800e-03 1.010721698403358459e-01 1.688902080059051514e-02 1.378286629915237427e-03 1.313917804509401321e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.429260015487670898e-02 4.225082695484161377e-02 -3.075054846704006195e-02 -2.861507050693035126e-02 3.431435301899909973e-02 -5.454194173216819763e-02 9.524951130151748657e-02 -1.911833882331848145e-03 -6.885290145874023438e-03 -2.421782352030277252e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.034854799509048462e-01 3.577761352062225342e-02 2.463689818978309631e-02 -5.328401178121566772e-02 6.323410570621490479e-02 -9.570491500198841095e-03 9.586238116025924683e-02 -9.201467037200927734e-04 -5.865294486284255981e-03 -2.414246555417776108e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487459063529968262e-02 1.721233688294887543e-02 -2.205975167453289032e-02 -7.382562756538391113e-02 -4.099481552839279175e-02 2.397134155035018921e-02 9.646548330783843994e-02 5.600228905677795410e-05 -4.861295223236083984e-03 -2.406817628070712090e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.393763571977615356e-01 -5.490444973111152649e-02 4.066030029207468033e-03 6.322176754474639893e-02 -3.866663575172424316e-02 6.206758692860603333e-02 9.705907106399536133e-02 1.016777008771896362e-03 -3.873139619827270508e-03 -2.399502554908394814e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.963970839977264404e-02 -1.841134764254093170e-02 -2.115596830844879150e-02 1.851589232683181763e-02 -5.868052132427692413e-03 2.371517755091190338e-02 9.764305502176284790e-02 1.962251961231231689e-03 -2.900730818510055542e-03 -2.392287366092205048e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.313417851924896240e-01 1.448691636323928833e-02 1.885757781565189362e-02 4.666848853230476379e-02 -6.821985542774200439e-02 -4.922746121883392334e-02 9.821757674217224121e-02 2.892572432756423950e-03 -1.943953335285186768e-03 -2.385182539001107216e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.478002458810806274e-02 9.909957647323608398e-03 -5.222198739647865295e-02 -4.957170691341161728e-03 -1.800722442567348480e-02 1.263597421348094940e-02 9.878275543451309204e-02 3.808081150054931641e-03 -1.002386212348937988e-03 -2.378168515861034393e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.681114733219146729e-01 -2.148432843387126923e-02 5.291097238659858704e-02 -4.970319569110870361e-02 -7.194370776414871216e-02 3.249978274106979370e-02 9.933857619762420654e-02 4.708603024482727051e-03 -7.613003253936767578e-05 -2.371255774050951004e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.133090779185295105e-01 4.921628534793853760e-02 -5.163488909602165222e-03 -3.630221635103225708e-02 -2.952752076089382172e-02 1.741411723196506500e-02 9.988518059253692627e-02 5.594462156295776367e-03 8.349083364009857178e-04 -2.364445012062788010e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.078120768070220947e-01 -1.722107082605361938e-02 -1.650925027206540108e-03 -3.768927231431007385e-02 -4.150178655982017517e-02 -3.002380020916461945e-02 1.004228219389915466e-01 6.466027349233627319e-03 1.731399446725845337e-03 -2.357725519686937332e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.647765755653381348e-02 1.487577985972166061e-02 -4.159142822027206421e-02 -7.634915411472320557e-02 8.411531336605548859e-03 -1.687979511916637421e-02 1.009513363242149353e-01 7.323134690523147583e-03 2.612959593534469604e-03 -2.351100556552410126e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.291733056306838989e-02 6.791792809963226318e-02 4.515543580055236816e-03 2.136102877557277679e-02 -1.210533082485198975e-02 1.123762410134077072e-02 1.014709770679473877e-01 8.166071027517318726e-03 3.479983657598495483e-03 -2.344568958505988121e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.514003992080688477e-02 6.021464243531227112e-02 3.226901870220899582e-03 -3.040327318012714386e-02 1.090341340750455856e-02 4.167316854000091553e-02 1.019816994667053223e-01 8.994888514280319214e-03 4.332549870014190674e-03 -2.338123042136430740e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.991209954023361206e-02 -1.313788816332817078e-03 -3.192691877484321594e-02 9.079545736312866211e-03 2.520128339529037476e-02 -2.469622995704412460e-03 1.024838462471961975e-01 9.809996932744979858e-03 5.171079188585281372e-03 -2.331772819161415100e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.525025069713592529e-01 3.030163608491420746e-02 2.611018344759941101e-02 4.272450227290391922e-03 2.946666255593299866e-02 -3.861753502860665321e-04 1.029772236943244934e-01 1.061135157942771912e-02 5.995474755764007568e-03 -2.325501991435885429e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.291649043560028076e-01 6.110246852040290833e-02 7.187367975711822510e-02 -2.142742834985256195e-02 -3.732913732528686523e-02 3.612890094518661499e-02 1.034622415900230408e-01 1.139925792813301086e-02 6.806060671806335449e-03 -2.319325460121035576e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.130527183413505554e-01 -2.321598865091800690e-02 4.661142826080322266e-02 3.981498256325721741e-02 3.716148063540458679e-02 3.622393682599067688e-02 1.039388179779052734e-01 1.217389851808547974e-02 7.603038102388381958e-03 -2.313229022547602654e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.149628341197967529e-02 3.948687762022018433e-02 7.623103912919759750e-03 9.535383433103561401e-03 -7.413620594888925552e-03 1.138231623917818069e-02 1.044070869684219360e-01 1.293539255857467651e-02 8.386559784412384033e-03 -2.307212213054299355e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.018572673201560974e-02 6.945912539958953857e-02 2.809722162783145905e-02 -4.873150959610939026e-02 4.111718013882637024e-02 -3.649140894412994385e-02 1.048671379685401917e-01 1.368378289043903351e-02 9.156621992588043213e-03 -2.301281085237860680e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.718058139085769653e-01 4.247791320085525513e-02 1.795336231589317322e-02 -3.074231091886758804e-03 3.431560099124908447e-02 -1.644190400838851929e-02 1.053190603852272034e-01 1.441939547657966614e-02 9.913604706525802612e-03 -2.295428887009620667e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.102808713912963867e-01 5.062286928296089172e-02 2.524027600884437561e-02 9.064242243766784668e-03 -1.430127304047346115e-02 1.984004862606525421e-02 1.057631447911262512e-01 1.514250598847866058e-02 1.065776124596595764e-02 -2.289654919877648354e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.109476685523986816e-01 1.136249583214521408e-02 -5.289439857006072998e-02 -1.618736237287521362e-02 5.791841447353363037e-02 3.024166822433471680e-02 1.061993539333343506e-01 1.585319079458713531e-02 1.138920709490776062e-02 -2.283957321196794510e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.004799485206604004e-02 -2.951190434396266937e-02 -1.544462237507104874e-02 1.027463376522064209e-02 3.643973171710968018e-02 1.699747145175933838e-02 1.066279485821723938e-01 1.655186153948307037e-02 1.210828125476837158e-02 -2.278336090967059135e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.356783658266067505e-01 -1.077415794134140015e-02 4.987001884728670120e-03 3.994968160986900330e-02 9.133001789450645447e-03 -1.386976055800914764e-02 1.070489063858985901e-01 1.723841018974781036e-02 1.281496882438659668e-02 -2.272790996357798576e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.810453116893768311e-02 6.348728388547897339e-02 3.480167314410209656e-02 1.371434889733791351e-02 -1.347969658672809601e-02 7.759999949485063553e-03 1.074623093008995056e-01 1.791300065815448761e-02 1.350944116711616516e-02 -2.267319010570645332e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.451693326234817505e-01 1.636410318315029144e-02 2.691355720162391663e-02 3.458258509635925293e-02 1.012062095105648041e-02 -4.314775764942169189e-02 1.078683659434318542e-01 1.857596449553966522e-02 1.419199816882610321e-02 -2.261919900774955750e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.299910739064216614e-02 4.143817350268363953e-02 1.273019891232252121e-02 6.044250354170799255e-02 5.193811282515525818e-02 2.599121443927288055e-02 1.082671880722045898e-01 1.922750473022460938e-02 1.486282050609588623e-02 -2.256588777527213097e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.313605755567550659e-01 -1.752774976193904877e-02 -5.194338411092758179e-02 5.227648839354515076e-02 -2.496107481420040131e-02 -1.821660809218883514e-02 1.086589172482490540e-01 1.986785791814327240e-02 1.552218571305274963e-02 -2.251328201964497566e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242606118321418762e-01 -4.149018600583076477e-02 -2.803310565650463104e-02 1.079639419913291931e-02 -2.925182878971099854e-02 5.572601035237312317e-02 1.090435832738876343e-01 2.049699239432811737e-02 1.617012359201908112e-02 -2.246138174086809158e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346937865018844604e-01 -4.982819780707359314e-02 6.027401983737945557e-02 5.124995484948158264e-02 1.103195454925298691e-02 -1.353884674608707428e-02 1.094214096665382385e-01 2.111529186367988586e-02 1.680693775415420532e-02 -2.241016365587711334e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.088024377822875977e-01 2.609100192785263062e-02 2.272588573396205902e-02 -4.889321327209472656e-02 1.396905165165662766e-02 -1.126723177731037140e-02 1.097924336791038513e-01 2.172285318374633789e-02 1.743270084261894226e-02 -2.235959516838192940e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.329711943864822388e-02 -5.128430202603340149e-02 1.947344094514846802e-02 9.292010217905044556e-04 2.511914819478988647e-02 -1.408456172794103622e-02 1.101567298173904419e-01 2.231976203620433807e-02 1.804762147367000580e-02 -2.230967860668897629e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.953914791345596313e-02 6.418555974960327148e-02 8.760868571698665619e-03 1.963030174374580383e-02 1.794099807739257812e-02 6.332858651876449585e-02 1.105145215988159180e-01 2.290631085634231567e-02 1.865196786820888519e-02 -2.226045588031411171e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.062007188796997070e-01 5.555761232972145081e-02 1.121869310736656189e-01 1.045143138617277145e-02 -3.225199133157730103e-02 1.533992402255535126e-02 1.108658984303474426e-01 2.348281815648078918e-02 1.924599334597587585e-02 -2.221178263425827026e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.516322493553161621e-01 2.895287983119487762e-02 -1.210625167004764080e-03 -8.908145129680633545e-03 6.840597838163375854e-02 -4.875854775309562683e-02 1.112110167741775513e-01 2.404931932687759399e-02 1.982977427542209625e-02 -2.216380089521408081e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.574684500694274902e-02 5.282932147383689880e-02 1.651296578347682953e-02 -6.693374365568161011e-02 2.335810661315917969e-02 -4.101893305778503418e-02 1.115498766303062439e-01 2.460597828030586243e-02 2.040348388254642487e-02 -2.211638027802109718e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.366599798202514648e-01 1.682629063725471497e-02 3.854130581021308899e-02 8.417330682277679443e-04 1.261429116129875183e-02 3.452032804489135742e-02 1.118826493620872498e-01 2.515302784740924835e-02 2.096739225089550018e-02 -2.206956502050161362e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.363856643438339233e-01 -3.736732527613639832e-02 6.398233771324157715e-02 -3.983556479215621948e-02 1.648713648319244385e-02 8.347308263182640076e-03 1.122095957398414612e-01 2.569072693586349487e-02 2.152166329324245453e-02 -2.202338539063930511e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.395963251590728760e-02 1.715806126594543457e-02 1.829952187836170197e-02 -1.986777596175670624e-02 1.770793274044990540e-02 2.106465771794319153e-02 1.125305518507957458e-01 2.621906250715255737e-02 2.206633239984512329e-02 -2.197776222601532936e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.121788620948791504e-01 1.555446506245061755e-04 5.357217788696289062e-02 2.597187645733356476e-02 2.729718387126922607e-02 -3.721261397004127502e-02 1.128457114100456238e-01 2.673818729817867279e-02 2.260161936283111572e-02 -2.193271415308117867e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.840907245874404907e-02 6.203979998826980591e-02 5.490968748927116394e-02 -2.719268389046192169e-02 1.893603056669235229e-02 -2.168693020939826965e-02 1.131554096937179565e-01 2.724864333868026733e-02 2.312803640961647034e-02 -2.188822720199823380e-03 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Model_v1_norm_staggered_testing_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-02	5.999999865889549255e-02 1.024144053459167480e+00 9.932069778442382812e-01 9.932069778442382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.505244135856628418e+00 -5.551115123125782702e-15 -5.551115123125782702e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.001635938882827759e-02 -8.412507595494389534e-04 -8.412507595494389534e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e-01	5.999999865889549255e-02 1.048575997352600098e+00 9.866242408752441406e-01 9.866242408752441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.933792114257812500e+00 -1.549108064047288735e-14 -2.104219576359867006e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.948696188628673553e-02 -1.614131382666528225e-03 -1.614131382666528225e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e-01	5.999999865889549255e-02 1.073295950889587402e+00 9.802449345588684082e-01 9.802449345588684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.289976119995117188e+00 -1.677668420851929909e-13 -1.733179572083187736e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.845652401447296143e-02 -2.309272298589348793e-03 -2.309272298589348793e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e-01	5.999999865889549255e-02 1.098304033279418945e+00 9.740626215934753418e-01 9.740626215934753418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.577845573425292969e+00 -1.730671161936925273e-12 -1.730671161936925273e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.695739805698394775e-02 -2.926708199083805084e-03 -2.926708199083805084e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.999999865889549255e-02 1.123600006103515625e+00 9.680708050727844238e-01 9.680708050727844238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.801186561584472656e+00 -9.473942463866791286e-12 -9.473942463866791286e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.501879960298538208e-02 -3.467420116066932678e-03 -3.467420116066932678e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e-01	5.999999865889549255e-02 1.149183988571166992e+00 9.622631669044494629e-01 9.622631669044494629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.963543415069580078e+00 -3.783857949191116177e-11 -3.784945967755248830e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.266841500997543335e-02 -3.931583836674690247e-03 -3.931583836674690247e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e-01	5.999999865889549255e-02 1.175055980682373047e+00 9.566336870193481445e-01 9.566336870193481445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.068236351013183594e+00 -1.205375105284289816e-10 -1.205375105284289816e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.993101745843887329e-02 -4.319968167692422867e-03 -4.319968167692422867e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e-01	5.999999865889549255e-02 1.201215982437133789e+00 9.511762261390686035e-01 9.511762261390686035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.011837577819824219e+01 -3.256332148371399171e-10 -3.256332148371399171e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.682990491390228271e-02 -4.633452743291854858e-03 -4.633452743291854858e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e-01	5.999999865889549255e-02 1.227663993835449219e+00 9.458851218223571777e-01 9.458851218223571777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.111688327789306641e+01 -7.756920661350363844e-10 -7.756920661350363844e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.338657975196838379e-02 -4.873128142207860947e-03 -4.873128142207860947e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.999999865889549255e-02 1.254400014877319336e+00 9.407545924186706543e-01 9.407545924186706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.206649589538574219e+01 -1.672780358674685885e-09 -1.672797234064660188e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.962068915367126465e-02 -5.039806477725505829e-03 -5.039806477725505829e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e-01	5.999999865889549255e-02 1.281424045562744141e+00 9.357791543006896973e-01 9.357791543006896973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.296978855133056641e+01 -3.329004849561556512e-09 -3.328999076401828461e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.555096387863159180e-02 -5.134367384016513824e-03 -5.134367384016513824e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e-01	5.999999865889549255e-02 1.308735966682434082e+00 9.309534430503845215e-01 9.309534430503845215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.382918071746826172e+01 -6.200181701387919020e-09 -6.200176372317400819e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.119418263435363770e-02 -5.158369429409503937e-03 -5.158369429409503937e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e-01	5.999999865889549255e-02 1.336336016654968262e+00 9.262720942497253418e-01 9.262720942497253418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.464694690704345703e+01 9.769962616701377556e-15 1.548761119352093374e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.656640887260437012e-02 -5.112728103995323181e-03 -5.112728103995323181e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e-01	5.999999865889549255e-02 1.364223957061767578e+00 9.217301607131958008e-01 9.217301607131958008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.542522811889648438e+01 2.653433028854124132e-14 2.120525977034048992e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.016824245452880859e-01 -4.998834803700447083e-03 -4.998834803700447083e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.999999865889549255e-02 1.392400026321411133e+00 9.173226356506347656e-01 9.173226356506347656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.616604232788085938e+01 -1.876276911616514553e-14 -7.216449660063517513e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.065557450056076050e-01 -4.818215966224670410e-03 -4.818215966224670410e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e-01	5.999999865889549255e-02 1.420863986015319824e+00 9.130446314811706543e-01 9.130446314811706543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.687128639221191406e+01 -9.103828801926283631e-15 -1.532107773982716026e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.111991554498672485e-01 -4.572531208395957947e-03 -4.572531208395957947e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+00	5.999999865889549255e-02 1.430415987968444824e+00 9.123136997222900391e-01 9.123136997222900391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.706683540344238281e+01 -2.919886554764161701e-14 -2.919886554764161701e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.124204322695732117e-01 -4.640725441277027130e-03 -4.640725441277027130e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+00	5.999999865889549255e-02 1.401855945587158203e+00 9.185162782669067383e-01 9.185162782669067383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.627839469909667969e+01 -1.110223024625156540e-14 -1.110223024625156540e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.069879680871963501e-01 -5.434025079011917114e-03 -5.434025079011917114e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+00	5.999999865889549255e-02 1.373584032058715820e+00 9.247205853462219238e-01 9.247205853462219238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.546032428741455078e+01 -6.772360450213454897e-15 -1.665334536937734811e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.012604981660842896e-01 -6.275286898016929626e-03 -6.275286898016929626e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.999999865889549255e-02 1.345600008964538574e+00 9.309306144714355469e-01 9.309306144714355469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.461081123352050781e+01 -6.319937906340555855e-09 -6.319933021359247505e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.522236138582229614e-02 -7.157593965530395508e-03 -7.157593965530395508e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+00	5.999999865889549255e-02 1.317903995513916016e+00 9.371502995491027832e-01 9.371502995491027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.372794532775878906e+01 -2.823097533521945479e-09 -2.823108635752191731e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.885788172483444214e-02 -8.073050528764724731e-03 -8.073050528764724731e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+00	5.999999865889549255e-02 1.290495991706848145e+00 9.433835148811340332e-01 9.433835148811340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.280971336364746094e+01 -1.163499296907843927e-09 -1.163505070067571978e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.214877545833587646e-02 -9.016666561365127563e-03 -9.016666561365127563e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+00	5.999999865889549255e-02 1.263375997543334961e+00 9.496338963508605957e-01 9.496338963508605957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.185398960113525391e+01 -4.338140957571567924e-10 -4.338249759427981189e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.507617026567459106e-02 -9.982097893953323364e-03 -9.982097893953323364e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+00	5.999999865889549255e-02 1.236544013023376465e+00 9.559050798416137695e-01 9.559050798416137695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.085853099822998047e+01 -1.423212658835382172e-10 -1.423268169986613430e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.762427091598510742e-02 -1.095727458596229553e-02 -1.095727458596229553e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.999999865889549255e-02 1.210000038146972656e+00 9.622005820274353027e-01 9.622005820274353027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.820958137512207031e+00 -3.944000681599391100e-11 -3.944000681599391100e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.145214289426803589e-02 -9.761013090610504150e-03 -9.761013090610504150e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+00	5.999999865889549255e-02 1.183743953704833984e+00 9.685238003730773926e-01 9.685238003730773926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.738755226135253906e+00 -8.648415317225044419e-12 -8.648415317225044419e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.489110946655273438e-02 -8.647112175822257996e-03 -8.647112175822257996e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+00	5.999999865889549255e-02 1.157775998115539551e+00 9.748780131340026855e-01 9.748780131340026855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.609249591827392578e+00 -1.367794766338192858e-12 -1.357358669906716386e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.791787639260292053e-02 -7.609317079186439514e-03 -7.609317079186439514e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+00	5.999999865889549255e-02 1.132096052169799805e+00 9.812665581703186035e-01 9.812665581703186035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.429602622985839844e+00 -1.247890679678675951e-13 -1.139088823265410610e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.050821065902709961e-02 -6.640622392296791077e-03 -6.640622392296791077e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7400000e+00	5.999999865889549255e-02 1.106703996658325195e+00 9.876924753189086914e-01 9.876924753189086914e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.196797847747802734e+00 1.132427485117659671e-14 5.773159728050814010e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263557702302932739e-02 -5.734759382903575897e-03 -5.734759382903575897e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.999999865889549255e-02 1.081599950790405273e+00 9.941589236259460449e-01 9.941589236259460449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907622098922729492e+00 3.996802888650563546e-15 9.547918011776346248e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.427118644118309021e-02 -4.886011593043804169e-03 -4.886011593043804169e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8600000e+00	5.999999865889549255e-02 1.056784033775329590e+00 1.000668883323669434e+00 1.000668883323669434e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.558651924133300781e+00 -7.072231689164709678e-12 -7.072231689164709678e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.538489945232868195e-02 -4.087829031050205231e-03 -4.087829031050205231e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9200000e+00	5.999999865889549255e-02 1.032256007194519043e+00 1.007225394248962402e+00 1.007225394248962402e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.146236062049865723e+00 -1.609823385706476984e-14 -1.332267629550187849e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.943223834037780762e-03 -3.334955312311649323e-03 -3.334955312311649323e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9800000e+00	5.999999865889549255e-02 1.008015990257263184e+00 1.013831257820129395e+00 1.013831257820129395e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.335253894329071045e-01 -1.643130076445231680e-14 -1.110223024625156540e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.089565016329288483e-03 -2.621689811348915100e-03 -2.621689811348915100e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0400000e+00	5.999999865889549255e-02 9.840639829635620117e-01 1.020489096641540527e+00 1.020489096641540527e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.884800791740417480e+00 -1.837419105754634074e-13 -2.001732113399157242e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.475256495177745819e-02 -1.943097449839115143e-03 -1.943097449839115143e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.999999865889549255e-02 9.603999853134155273e-01 1.027201890945434570e+00 1.027201890945434570e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.512049913406372070e+00 -1.686650819010537816e-12 -1.697753049256789382e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.608725428581237793e-02 -1.293528359383344650e-03 -1.293528359383344650e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1600000e+00	5.999999865889549255e-02 9.370239973068237305e-01 1.033972144126892090e+00 1.033972144126892090e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.220049858093261719e+00 -9.629297359481370222e-12 -9.626521801919807331e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.813930600881576538e-02 -6.681550294160842896e-04 -6.681550294160842896e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2200000e+00	5.999999865889549255e-02 9.139360189437866211e-01 1.040802717208862305e+00 1.040802717208862305e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.013920783996582031e+00 -3.962685735103832485e-11 -3.963507300142055101e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.095817148685455322e-02 -6.171409040689468384e-05 -6.171409040689468384e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2800000e+00	5.999999865889549255e-02 8.911359906196594238e-01 1.047695755958557129e+00 1.047695755958557129e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.899158477783203125e+00 -1.313071873454418892e-10 -1.313043007655778638e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.459738314151763916e-02 5.302857607603073120e-04 5.302857607603073120e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3400000e+00	5.999999865889549255e-02 8.686239719390869141e-01 1.054653882980346680e+00 1.054653882980346680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.088166713714599609e+01 -3.708906515242915702e-10 -3.709017537545378218e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.911481708288192749e-02 1.113119767978787422e-03 1.113119767978787422e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.999999865889549255e-02 8.464000225067138672e-01 1.061679363250732422e+00 1.061679363250732422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.296779155731201172e+01 -9.273227741246614642e-10 -9.273227741246614642e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.457443654537200928e-02 1.690925681032240391e-03 1.690925681032240391e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4600000e+00	5.999999865889549255e-02 8.244640231132507324e-01 1.068774580955505371e+00 1.068774580955505371e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.516436576843261719e+01 -2.105411178732197186e-09 -2.105411178732197186e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.110448241233825684e-01 2.268848707899451256e-03 2.268848707899451256e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5200000e+00	5.999999865889549255e-02 8.028159737586975098e-01 1.075941562652587891e+00 1.075941562652587891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.747874832153320312e+01 -4.421043975355587463e-09 -4.421043975355587463e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.286011338233947754e-01 2.851690864190459251e-03 2.851690864190459251e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5800000e+00	5.999999865889549255e-02 7.814559936523437500e-01 1.083182454109191895e+00 1.083182454109191895e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.991888046264648438e+01 2.720046410331633524e-15 5.384581669432009221e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.473254859447479248e-01 3.444152884185314178e-03 3.444152884185314178e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6400000e+00	5.999999865889549255e-02 7.603840231895446777e-01 1.090499162673950195e+00 1.090499162673950195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.249333000183105469e+01 -5.939693181744587491e-15 -1.426636586643326154e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.673071235418319702e-01 4.051257390528917313e-03 4.051257390528917313e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.999999865889549255e-02 7.396000027656555176e-01 1.097893476486206055e+00 1.097893476486206055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.521135902404785156e+01 -1.393329895904571458e-14 -1.920685832601520815e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.886442303657531738e-01 4.677694290876388550e-03 4.677694290876388550e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7600000e+00	5.999999865889549255e-02 7.191039919853210449e-01 1.105366945266723633e+00 1.105366945266723633e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.808299064636230469e+01 -6.772360450213454897e-15 -6.772360450213454897e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.114443778991699219e-01 5.328134633600711823e-03 5.328134633600711823e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8200000e+00	5.999999865889549255e-02 6.988959908485412598e-01 1.112921357154846191e+00 1.112921357154846191e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.111907768249511719e+01 -6.522560269672794675e-15 -6.522560269672794675e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.358247786760330200e-01 6.008086260408163071e-03 6.008086260408163071e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8800000e+00	5.999999865889549255e-02 6.789759993553161621e-01 1.120557546615600586e+00 1.120557546615600586e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.433138656616210938e+01 -6.605826996519681416e-15 -6.605826996519681416e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.619144618511199951e-01 6.722330115735530853e-03 6.722330115735530853e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9400000e+00	5.999999865889549255e-02 6.593440175056457520e-01 1.128276944160461426e+00 1.128276944160461426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.773269653320312500e+01 -1.040834085586084257e-15 -1.040834085586084257e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.898551225662231445e-01 7.476656697690486908e-03 7.476656697690486908e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.999999865889549255e-02 6.399999856948852539e-01 1.136080265045166016e+00 1.136080265045166016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.133689117431640625e+01 6.036837696399288689e-15 9.138523271445819773e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.198025822639465332e-01 8.276071399450302124e-03 8.276071399450302124e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0600000e+00	5.999999865889549255e-02 6.593440175056457520e-01 1.125039815902709961e+00 1.125039815902709961e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.753616714477539062e+01 -5.741934705483231483e-15 -5.741934705483231483e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.872551679611206055e-01 7.800063118338584900e-03 7.800063118338584900e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1200000e+00	5.999999865889549255e-02 6.789759993553161621e-01 1.114332675933837891e+00 1.114332675933837891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.395846557617187500e+01 -1.390554338343008567e-14 -1.390554338343008567e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.569074630737304688e-01 7.453701458871364594e-03 7.453701458871364594e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1800000e+00	5.999999865889549255e-02 6.988959908485412598e-01 1.103951454162597656e+00 1.103951454162597656e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.058850288391113281e+01 1.942890293094023946e-16 1.942890293094023946e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.285750806331634521e-01 7.236544974148273468e-03 7.236544974148273468e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2400000e+00	5.999999865889549255e-02 7.191039919853210449e-01 1.093887805938720703e+00 1.093887805938720703e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.741223526000976562e+01 2.212119376565624407e-14 2.212119376565624407e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.020933330059051514e-01 7.147389464080333710e-03 7.147389464080333710e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.999999865889549255e-02 7.396000027656555176e-01 1.084133863449096680e+00 1.084133863449096680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.441673851013183594e+01 -2.811639809863208939e-14 -2.811639809863208939e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.773118078708648682e-01 7.186064496636390686e-03 7.186064496636390686e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3600000e+00	5.999999865889549255e-02 7.603840231895446777e-01 1.074681520462036133e+00 1.074681520462036133e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.159009361267089844e+01 -3.811279736254391537e-09 -3.811285509414119588e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.540953963994979858e-01 7.352055981755256653e-03 7.352055981755256653e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4200000e+00	5.999999865889549255e-02 7.814559936523437500e-01 1.065522551536560059e+00 1.065522551536560059e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.892131233215332031e+01 -1.423865803040769151e-09 -1.423865803040769151e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.323221027851104736e-01 7.644381374120712280e-03 7.644381374120712280e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4800000e+00	5.999999865889549255e-02 8.028159737586975098e-01 1.056648850440979004e+00 1.056648850440979004e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.640023994445800781e+01 -4.724787783239037253e-10 -4.724929891786189273e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.118802279233932495e-01 8.063205517828464508e-03 8.063205517828464508e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5400000e+00	5.999999865889549255e-02 8.244640231132507324e-01 1.048052549362182617e+00 1.048052549362182617e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.401749324798583984e+01 -1.344633848709975155e-10 -1.344633848709975155e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.266811609268188477e-02 8.608421310782432556e-03 8.608421310782432556e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.999999865889549255e-02 8.464000225067138672e-01 1.039725542068481445e+00 1.039725542068481445e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.176438522338867188e+01 -3.113009849897707682e-11 -3.112715640796182015e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.459411025047302246e-02 9.279475547373294830e-03 9.279475547373294830e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6600000e+00	5.999999865889549255e-02 8.686239719390869141e-01 1.031659841537475586e+00 1.031659841537475586e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.632868766784667969e+00 -5.369094058238488287e-12 -5.380251799635971111e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.757450312376022339e-02 1.007610186934471130e-02 1.007610186934471130e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7200000e+00	5.999999865889549255e-02 8.911359906196594238e-01 1.023847699165344238e+00 1.023847699165344238e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.615481853485107422e+00 -5.744293929410559940e-13 -5.883071807488704508e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.397656768560409546e-02 8.917964994907379150e-03 8.917964994907379150e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7800000e+00	5.999999865889549255e-02 9.139360189437866211e-01 1.016281485557556152e+00 1.016281485557556152e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.705298423767089844e+00 -5.351274978693254525e-14 -5.351274978693254525e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.116628713905811310e-02 7.841096259653568268e-03 7.841096259653568268e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8400000e+00	5.999999865889549255e-02 9.370239973068237305e-01 1.008953452110290527e+00 1.008953452110290527e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.895882606506347656e+00 -1.476596622751458199e-14 -2.309263891220325604e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.908777467906475067e-02 6.844926625490188599e-03 6.844926625490188599e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.999999865889549255e-02 9.603999853134155273e-01 1.001856446266174316e+00 1.001856446266174316e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.181249618530273438e+00 -4.012649101881038405e-10 -4.012621346305422776e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.689815014600753784e-03 5.929270759224891663e-03 5.929270759224891663e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9600000e+00	5.999999865889549255e-02 9.840639829635620117e-01 9.949827790260314941e-01 9.949827790260314941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.558290481567382812e-01 1.598721155460225418e-14 7.438494264988548821e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.074562177062034607e-03 5.094013176858425140e-03 5.094013176858425140e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0200000e+00	5.999999865889549255e-02 1.081599950790405273e+00 9.686355590820312500e-01 9.686355590820312500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.200230598449707031e+00 -8.038680832100908447e-12 -8.038680832100908447e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.346475750207901001e-02 5.406376905739307404e-03 5.406376905739307404e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0800000e+00	5.999999865889549255e-02 1.345600008964538574e+00 9.107672572135925293e-01 9.107672572135925293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.557906627655029297e+01 1.620925615952728549e-14 2.209343819004061515e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.140706464648246765e-01 1.024905778467655182e-02 1.024905778467655182e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1400000e+00	5.999999865889549255e-02 1.638399958610534668e+00 8.629686832427978516e-01 8.629686832427978516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.214623069763183594e+01 -3.974598428158060415e-14 -3.974598428158060415e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.562179327011108398e-01 1.841327548027038574e-02 1.841327548027038574e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.999999865889549255e-02 1.960000038146972656e+00 8.231512904167175293e-01 8.231512904167175293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.638151931762695312e+01 -3.248290525448283006e-12 -3.242961454930082255e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.820496022701263428e-01 2.945525012910366058e-02 2.945525012910366058e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2600000e+00	5.999999865889549255e-02 2.310400009155273438e+00 7.897208333015441895e-01 7.897208333015441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.912996864318847656e+01 -9.252418275984553020e-11 -9.252418275984553020e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.980244070291519165e-01 4.304221272468566895e-02 4.304221272468566895e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3200000e+00	5.999999865889549255e-02 2.689599990844726562e+00 7.614553570747375488e-01 7.614553570747375488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.089800262451171875e+01 -1.177065223068041178e-09 -1.177058117640683577e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.077836394309997559e-01 5.885936692357063293e-02 5.885936692357063293e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3800000e+00	5.999999865889549255e-02 3.097599983215332031e+00 7.374089956283569336e-01 7.374089956283569336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.200171279907226562e+01 6.461498003318411065e-14 3.641531520770513453e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.134778201580047607e-01 7.655315101146697998e-02 7.655315101146697998e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4400000e+00	5.999999865889549255e-02 3.534399986267089844e+00 7.168406844139099121e-01 7.168406844139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.264536285400390625e+01 -6.661338147750939243e-15 -6.661338147750939243e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.164259999990463257e-01 9.569618105888366699e-02 9.569618105888366699e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.999999865889549255e-02 4.000000000000000000e+00 6.991623640060424805e-01 6.991623640060424805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.296495819091796875e+01 1.509903313490212895e-14 1.509903313490212895e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.174638211727142334e-01 1.157723516225814819e-01 1.157723516225814819e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5600000e+00	5.999999865889549255e-02 3.534399986267089844e+00 7.253078818321228027e-01 7.253078818321228027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.227566528320312500e+01 -5.773159728050814010e-15 1.110223024625156540e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.152200192213058472e-01 9.807976335287094116e-02 9.807976335287094116e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6200000e+00	5.999999865889549255e-02 3.097599983215332031e+00 7.536953091621398926e-01 7.536953091621398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.128708457946777344e+01 -2.566803658510252717e-09 -2.566796553082895116e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.113448530435562134e-01 8.150072395801544189e-02 8.150072395801544189e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6800000e+00	5.999999865889549255e-02 2.689599990844726562e+00 7.849311828613281250e-01 7.849311828613281250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.986047172546386719e+01 -1.679820726963043853e-10 -1.679767436257861846e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.048535645008087158e-01 6.582230329513549805e-02 6.582230329513549805e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7400000e+00	5.999999865889549255e-02 2.310400009155273438e+00 8.197593688964843750e-01 8.197593688964843750e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.778853607177734375e+01 -5.475175868241421995e-12 -5.447642337230718113e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.942753195762634277e-01 5.112270265817642212e-02 5.112270265817642212e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.999999865889549255e-02 1.960000038146972656e+00 8.591100573539733887e-01 8.591100573539733887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.475124549865722656e+01 -3.774758283725532237e-14 -3.863576125695544761e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.772740036249160767e-01 3.763431683182716370e-02 3.763431683182716370e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8600000e+00	5.999999865889549255e-02 1.638399958610534668e+00 9.041650295257568359e-01 9.041650295257568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.023643875122070312e+01 1.332267629550187849e-14 7.993605777301127091e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.499481499195098877e-01 2.570307068526744843e-02 2.570307068526744843e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9200000e+00	5.999999865889549255e-02 1.345600008964538574e+00 9.564415812492370605e-01 9.564415812492370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.339018821716308594e+01 -1.350035638836288854e-10 -1.350146661138751369e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.054340302944183350e-01 1.579808816313743591e-02 1.579808816313743591e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9800000e+00	5.999999865889549255e-02 1.081599950790405273e+00 1.017892003059387207e+00 1.017892003059387207e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.718421697616577148e+00 -8.926193117986258585e-14 -8.926193117986258585e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.091443330049514771e-02 8.579426445066928864e-03 8.579426445066928864e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0400000e+00	5.999999865889549255e-02 9.215999841690063477e-01 1.064857840538024902e+00 1.064857840538024902e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.787755966186523438e+00 -1.413147820983340353e-09 -1.413156258678327504e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.556514322757720947e-02 7.087206002324819565e-03 7.087206002324819565e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.999999865889549255e-02 8.100000023841857910e-01 1.103527188301086426e+00 1.103527188301086426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.834079933166503906e+01 -8.215650382226158399e-15 -5.551115123125782702e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.263096779584884644e-01 7.120050489902496338e-03 7.120050489902496338e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1600000e+00	5.999999865889549255e-02 7.056000232696533203e-01 1.145739197731018066e+00 1.145739197731018066e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.214636611938476562e+01 0.000000000000000000e+00 2.220446049250313081e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.371251434087753296e-01 8.379241451621055603e-03 8.379241451621055603e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2200000e+00	5.999999865889549255e-02 6.083999872207641602e-01 1.191843271255493164e+00 1.191843271255493164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.050358963012695312e+01 -9.658940314238861902e-14 -9.658940314238861902e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.923956155776977539e-01 1.125297136604785919e-02 1.125297136604785919e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2800000e+00	5.999999865889549255e-02 5.184000134468078613e-01 1.242112040519714355e+00 1.242112040519714355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.538025665283203125e+01 -2.752909011860538158e-12 -2.750244476601437782e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.154217720031738281e-01 1.627848111093044281e-02 1.627848111093044281e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3400000e+00	5.999999865889549255e-02 4.356000125408172607e-01 1.296611905097961426e+00 1.296611905097961426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.098483428955078125e+02 -4.358979843743782112e-11 -4.358213789856790754e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.454142451286315918e-01 2.422550879418849945e-02 2.422550879418849945e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.999999865889549255e-02 3.600000143051147461e-01 1.354939818382263184e+00 1.354939818382263184e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.588726043701171875e+02 -4.868948577652076892e-10 -4.868895286946894885e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.451285719871520996e+00 3.624411299824714661e-02 3.624411299824714661e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4600000e+00	5.999999865889549255e-02 2.915999889373779297e-01 1.415673494338989258e+00 1.415673494338989258e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.308038635253906250e+02 -4.059526492738996239e-09 -4.059532709987934140e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.260284423828125000e+00 5.412828549742698669e-02 5.412828549742698669e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5200000e+00	5.999999865889549255e-02 2.703999876976013184e-01 1.432508349418640137e+00 1.432508349418640137e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.617686767578125000e+02 -7.019812731101637837e-09 -7.019818504261365888e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.626813650131225586e+00 6.174448877573013306e-02 6.174448877573013306e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5800000e+00	5.999999865889549255e-02 3.364000022411346436e-01 1.362054347991943359e+00 1.362054347991943359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.785803222656250000e+02 -6.457159806849688266e-10 -6.457247514468633653e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.657491207122802734e+00 4.115684330463409424e-02 4.115684330463409424e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6400000e+00	5.999999865889549255e-02 4.095999896526336670e-01 1.294991374015808105e+00 1.294991374015808105e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.226382827758789062e+02 -4.080286108987252192e-11 -4.080286108987252192e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.065712571144104004e+00 2.725104428827762604e-02 2.725104428827762604e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.999999865889549255e-02 4.900000095367431641e-01 1.233168244361877441e+00 1.233168244361877441e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.375946044921875000e+01 -1.613487121687740000e-12 -1.613487121687740000e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.872949600219726562e-01 1.795626059174537659e-02 1.795626059174537659e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7600000e+00	5.999999865889549255e-02 5.776000022888183594e-01 1.177044153213500977e+00 1.177044153213500977e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.598405838012695312e+01 -4.463096558993129293e-14 -4.463096558993129293e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.356445968151092529e-01 1.201319228857755661e-02 1.201319228857755661e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8200000e+00	5.999999865889549255e-02 6.723999977111816406e-01 1.126464843750000000e+00 1.126464843750000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.567561340332031250e+01 1.720845688168992638e-15 1.720845688168992638e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.626508474349975586e-01 8.634156547486782074e-03 8.634156547486782074e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8800000e+00	5.999999865889549255e-02 7.743999958038330078e-01 1.081024408340454102e+00 1.081024408340454102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.053349113464355469e+01 4.690692279041286383e-15 1.001976279724203778e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.403382122516632080e-01 7.317824289202690125e-03 7.317824289202690125e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9400000e+00	5.999999865889549255e-02 8.835999965667724609e-01 1.040234923362731934e+00 1.040234923362731934e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.055488586425781250e+00 -3.500583156679226704e-11 -3.500583156679226704e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.177518725395202637e-02 7.740962319076061249e-03 7.740962319076061249e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.999999865889549255e-02 1.000000000000000000e+00 1.003604054450988770e+00 1.003604054450988770e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.331670969724655151e-01 -5.754777987476700218e-09 -5.754769549781713067e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.366054359823465347e-02 9.695979766547679901e-03 9.695979766547679901e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0600000e+00	5.999999865889549255e-02 1.188099980354309082e+00 9.553477168083190918e-01 9.553477168083190918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.485625267028808594e+00 -1.543421224159402527e-10 -1.543421224159402527e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.045366406440734863e-02 1.219495385885238647e-02 1.219495385885238647e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1200000e+00	5.999999865889549255e-02 1.392400026321411133e+00 9.137843251228332520e-01 9.137843251228332520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.629854011535644531e+01 -4.940492459581946605e-15 -4.940492459581946605e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.249909996986389160e-01 1.673167757689952850e-02 1.673167757689952850e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1800000e+00	5.999999865889549255e-02 1.612900018692016602e+00 8.778241276741027832e-01 8.778241276741027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.114903640747070312e+01 -1.421085471520200372e-14 -1.421085471520200372e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.553258895874023438e-01 2.306552790105342865e-02 2.306552790105342865e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2400000e+00	5.999999865889549255e-02 1.849599957466125488e+00 8.465723991394042969e-01 8.465723991394042969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.463738441467285156e+01 -2.053912595556539600e-13 -2.106093077713921957e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.762721836566925049e-01 3.102111443877220154e-02 3.102111443877220154e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.999999865889549255e-02 2.102499961853027344e+00 8.192971944808959961e-01 8.192971944808959961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.715789222717285156e+01 -5.143441228483425220e-12 -5.138112157965224469e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.908240616321563721e-01 4.045171290636062622e-02 4.045171290636062622e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3600000e+00	5.999999865889549255e-02 2.371599912643432617e+00 7.953985929489135742e-01 7.953985929489135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.897686958312988281e+01 -5.739475561483686761e-11 -5.740541375587326911e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.009070515632629395e-01 5.121556296944618225e-02 5.121556296944618225e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4200000e+00	5.999999865889549255e-02 2.656899929046630859e+00 7.743824720382690430e-01 7.743824720382690430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.027862548828125000e+01 -4.051636803836800027e-10 -4.051601276700012022e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.077951580286026001e-01 6.316082179546356201e-02 6.316082179546356201e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4800000e+00	5.999999865889549255e-02 2.958400011062622070e+00 7.558392286300659180e-01 7.558392286300659180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.119351768493652344e+01 -2.052741532310164985e-09 -2.052741532310164985e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.123525291681289673e-01 7.611548900604248047e-02 7.611548900604248047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5400000e+00	5.999999865889549255e-02 3.276099920272827148e+00 7.394269108772277832e-01 7.394269108772277832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.181554031372070312e+01 2.797762022055394482e-14 6.661338147750939243e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.151779532432556152e-01 8.988256752490997314e-02 8.988256752490997314e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.999999865889549255e-02 3.609999895095825195e+00 7.248579263687133789e-01 7.248579263687133789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.221365737915039062e+01 -4.884981308350688778e-14 -4.174438572590588592e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.166949808597564697e-01 1.042391285300254822e-01 1.042391285300254822e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6600000e+00	5.999999865889549255e-02 3.960099935531616211e+00 7.118885517120361328e-01 7.118885517120361328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.243925476074218750e+01 -4.440892098500626162e-15 -4.440892098500626162e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.172089070081710815e-01 1.189396008849143982e-01 1.189396008849143982e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7200000e+00	5.999999865889549255e-02 4.326399803161621094e+00 7.003107666969299316e-01 7.003107666969299316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.253116989135742188e+01 2.398081733190338127e-14 1.421085471520200372e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.169454991817474365e-01 1.337257325649261475e-01 1.337257325649261475e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7800000e+00	5.999999865889549255e-02 4.708899974822998047e+00 6.899459362030029297e-01 6.899459362030029297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.251911926269531250e+01 2.220446049250313081e-14 2.220446049250313081e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.160756289958953857e-01 1.483445167541503906e-01 1.483445167541503906e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8400000e+00	5.999999865889549255e-02 5.107600212097167969e+00 6.806398034095764160e-01 6.806398034095764160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.242610168457031250e+01 -5.329070518200751394e-14 -1.953992523340275511e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.147329449653625488e-01 1.625603437423706055e-01 1.625603437423706055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.999999865889549255e-02 5.522500038146972656e+00 6.722583174705505371e-01 6.722583174705505371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.227008438110351562e+01 -3.552713678800500929e-15 -8.881784197001252323e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.130247652530670166e-01 1.761747300624847412e-01 1.761747300624847412e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9600000e+00	5.999999865889549255e-02 5.953599929809570312e+00 6.646846532821655273e-01 6.646846532821655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.206523895263671875e+01 1.776356839400250465e-15 2.131628207280300558e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.110405564308166504e-01 1.890425533056259155e-01 1.890425533056259155e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0200000e+00	5.999999865889549255e-02 6.100900173187255859e+00 6.649747490882873535e-01 6.649747490882873535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.187960624694824219e+01 -2.486899575160350651e-14 -2.486899575160350651e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.095765173435211182e-01 1.904700398445129395e-01 1.904700398445129395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0800000e+00	5.999999865889549255e-02 5.664400100708007812e+00 6.802395582199096680e-01 6.802395582199096680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.177277374267578125e+01 -1.243449787580175325e-14 -1.953992523340275511e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.094524204730987549e-01 1.714249849319458008e-01 1.714249849319458008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1400000e+00	5.999999865889549255e-02 5.244100093841552734e+00 6.959295868873596191e-01 6.959295868873596191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.163372039794921875e+01 3.019806626980425790e-14 1.776356839400250465e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.093610465526580811e-01 1.545608490705490112e-01 1.545608490705490112e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.999999865889549255e-02 4.840000152587890625e+00 7.121907472610473633e-01 7.121907472610473633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.144754981994628906e+01 2.664535259100375697e-14 -3.552713678800500929e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.091288864612579346e-01 1.388809084892272949e-01 1.388809084892272949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2600000e+00	5.999999865889549255e-02 4.452099800109863281e+00 7.291765213012695312e-01 7.291765213012695312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.119625663757324219e+01 -1.776356839400250465e-15 1.421085471520200372e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.085997164249420166e-01 1.239253282546997070e-01 1.239253282546997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3200000e+00	5.999999865889549255e-02 4.080399990081787109e+00 7.470523715019226074e-01 7.470523715019226074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.085753440856933594e+01 -6.000126617777823412e-09 -6.000130170491502213e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.076072841882705688e-01 1.094950065016746521e-01 1.094950065016746521e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3800000e+00	5.999999865889549255e-02 3.724900007247924805e+00 7.660006284713745117e-01 7.660006284713745117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.040313720703125000e+01 -1.214131017945874191e-09 -1.214148781514268194e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.059540748596191406e-01 9.552397578954696655e-02 9.552397578954696655e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4400000e+00	5.999999865889549255e-02 3.385600090026855469e+00 7.862259149551391602e-01 7.862259149551391602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.979662895202636719e+01 -1.976037111717232619e-10 -1.975895003170080599e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.033909112215042114e-01 8.202211558818817139e-02 8.202211558818817139e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.999999865889549255e-02 3.062500000000000000e+00 8.079615235328674316e-01 8.079615235328674316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.899022483825683594e+01 -2.408739874226739630e-11 -2.409805688330379780e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.995890438556671143e-01 6.903691589832305908e-02 6.903691589832305908e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5600000e+00	5.999999865889549255e-02 2.755599975585937500e+00 8.314772844314575195e-01 8.314772844314575195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.792021560668945312e+01 -1.989519660128280520e-12 -2.007283228522283025e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.941041946411132812e-01 5.664491280913352966e-02 5.664491280913352966e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6200000e+00	5.999999865889549255e-02 2.464900016784667969e+00 8.570888042449951172e-01 8.570888042449951172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.650024604797363281e+01 -9.769962616701377556e-14 -1.190159082398167811e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.863207221031188965e-01 4.494100064039230347e-02 4.494100064039230347e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6800000e+00	5.999999865889549255e-02 2.190399885177612305e+00 8.851692676544189453e-01 8.851692676544189453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.461122703552246094e+01 1.065814103640150279e-14 1.065814103640150279e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.753670126199722290e-01 3.403582051396369934e-02 3.403582051396369934e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7400000e+00	5.999999865889549255e-02 1.932100057601928711e+00 9.161632657051086426e-01 9.161632657051086426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.208580589294433594e+01 -8.881784197001252323e-15 5.329070518200751394e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.599801927804946899e-01 2.405566722154617310e-02 2.405566722154617310e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.999999865889549255e-02 1.690000057220458984e+00 9.506040811538696289e-01 9.506040811538696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.868391227722167969e+01 -4.394369312876733602e-10 -4.394369312876733602e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.382877975702285767e-01 1.515378057956695557e-02 1.515378057956695557e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8600000e+00	5.999999865889549255e-02 1.464100003242492676e+00 9.891341924667358398e-01 9.891341924667358398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.405309009552001953e+01 -1.865174681370262988e-14 -1.332267629550187849e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.087353602051734924e-01 9.544022381305694580e-03 9.544022381305694580e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9200000e+00	5.999999865889549255e-02 1.254400014877319336e+00 1.032527208328247070e+00 1.032527208328247070e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.662139415740966797e+00 -7.929656931082718074e-12 -7.936762358440319076e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.579700857400894165e-02 5.058765411376953125e-03 5.058765411376953125e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9800000e+00	5.999999865889549255e-02 1.060899972915649414e+00 1.081709742546081543e+00 1.081709742546081543e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.313909053802490234e+00 1.776356839400250465e-15 -1.065814103640150279e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.231176942586898804e-03 2.042386680841445923e-03 2.042386680841445923e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0400000e+00	5.999999865889549255e-02 9.525759816169738770e-01 1.113678455352783203e+00 1.113678455352783203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.427062034606933594e+00 -2.753353101070388220e-14 -1.776356839400250465e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.042262375354766846e-02 1.077879220247268677e-03 1.077879220247268677e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.999999865889549255e-02 8.835999965667724609e-01 1.135714054107666016e+00 1.135714054107666016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.410597610473632812e+01 -8.881784197001252323e-16 1.776356839400250465e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.374795854091644287e-02 8.240528404712677002e-04 8.240528404712677002e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1600000e+00	5.999999865889549255e-02 8.172159790992736816e-01 1.158913254737854004e+00 1.158913254737854004e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.073786926269531250e+01 -1.776356839400250465e-15 1.776356839400250465e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.456093788146972656e-01 9.699016809463500977e-04 9.699016809463500977e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2200000e+00	5.999999865889549255e-02 7.534239888191223145e-01 1.183346390724182129e+00 1.183346390724182129e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.852213859558105469e+01 -7.194245199571014382e-14 -6.750155989720951766e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.080893963575363159e-01 1.573737710714340210e-03 1.573737710714340210e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2800000e+00	5.999999865889549255e-02 6.922240257263183594e-01 1.209080100059509277e+00 1.209080100059509277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.770993804931640625e+01 -3.730349362740525976e-13 -3.770317391627031611e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.839021682739257812e-01 2.705911174416542053e-03 2.705911174416542053e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3400000e+00	5.999999865889549255e-02 6.336159706115722656e-01 1.236173868179321289e+00 1.236173868179321289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.862047958374023438e+01 -2.006395050102582900e-12 -2.006395050102582900e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.766248226165771484e-01 4.451533779501914978e-03 4.451533779501914978e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.999999865889549255e-02 5.776000022888183594e-01 1.264673113822937012e+00 1.264673113822937012e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.166345214843750000e+01 -9.416467605660727713e-12 -9.413803070401627338e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.910299181938171387e-01 6.915285252034664154e-03 6.915285252034664154e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4600000e+00	5.999999865889549255e-02 5.241760015487670898e-01 1.294599890708923340e+00 1.294599890708923340e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.737025451660156250e+01 -3.965094919067269075e-11 -3.964828465541359037e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.335711479187011719e-01 1.022707950323820114e-02 1.022707950323820114e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5200000e+00	5.999999865889549255e-02 4.733439981937408447e-01 1.325937271118164062e+00 1.325937271118164062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.643804931640625000e+01 -1.519615544509633764e-10 -1.519704362351603777e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.131003379821777344e-01 1.454954501241445541e-02 1.454954501241445541e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5800000e+00	5.999999865889549255e-02 4.251039922237396240e-01 1.358607649803161621e+00 1.358607649803161621e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.197929229736328125e+02 -5.356328713901348237e-10 -5.356328713901348237e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.041949152946472168e+00 2.009002491831779480e-02 2.009002491831779480e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6400000e+00	5.999999865889549255e-02 3.794560134410858154e-01 1.392437100410461426e+00 1.392437100410461426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.486817016601562500e+02 -1.749644207293954423e-09 -1.749644207293954423e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.337583541870117188e+00 2.711579948663711548e-02 2.711579948663711548e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.999999865889549255e-02 3.364000022411346436e-01 1.427103161811828613e+00 1.427103161811828613e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.848080139160156250e+02 -5.320847318301957785e-09 -5.320859308710623736e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.725191354751586914e+00 3.597648441791534424e-02 3.597648441791534424e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7600000e+00	5.999999865889549255e-02 2.959359884262084961e-01 1.462050557136535645e+00 1.462050557136535645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.305371551513671875e+02 -6.883382752675970551e-15 -5.107025913275720086e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.241787195205688477e+00 4.713742434978485107e-02 4.713742434978485107e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8200000e+00	5.999999865889549255e-02 2.580640017986297607e-01 1.496361255645751953e+00 1.496361255645751953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.892111206054687500e+02 -5.773159728050814010e-15 -4.218847493575594854e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.942883014678955078e+00 6.122638285160064697e-02 6.122638285160064697e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8800000e+00	5.999999865889549255e-02 2.227839976549148560e-01 1.528546333312988281e+00 1.528546333312988281e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.656425781250000000e+02 1.665334536937734811e-14 1.665334536937734811e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.913518428802490234e+00 7.911016792058944702e-02 7.911016792058944702e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9400000e+00	5.999999865889549255e-02 1.900960057973861694e-01 1.556212663650512695e+00 1.556212663650512695e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.669059448242187500e+02 -1.465494392505206633e-14 -1.287858708565181587e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.286838531494140625e+00 1.020053327083587646e-01 1.020053327083587646e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.999999865889549255e-02 1.599999964237213135e-01 1.575531125068664551e+00 1.575531125068664551e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.036315917968750000e+02 4.440892098500626162e-15 4.440892098500626162e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.275763034820556641e+00 1.316622495651245117e-01 1.316622495651245117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0600000e+00	5.999999865889549255e-02 1.900960057973861694e-01 1.543170928955078125e+00 1.543170928955078125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.649566650390625000e+02 1.310063169057684718e-14 1.310063169057684718e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.216682910919189453e+00 1.022303327918052673e-01 1.022303327918052673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1200000e+00	5.999999865889549255e-02 2.227839976549148560e-01 1.503025054931640625e+00 1.503025054931640625e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.623947448730468750e+02 -1.132427485117659671e-14 -9.547918011776346248e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.812060594558715820e+00 7.982107251882553101e-02 7.982107251882553101e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1800000e+00	5.999999865889549255e-02 2.580640017986297607e-01 1.459351658821105957e+00 1.459351658821105957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.851128845214843750e+02 -1.665334536937734811e-15 -5.884182030513329664e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.830322265625000000e+00 6.249490752816200256e-02 6.249490752816200256e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2400000e+00	5.999999865889549255e-02 2.959359884262084961e-01 1.414719343185424805e+00 1.414719343185424805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.258928375244140625e+02 -3.918753765930205191e-09 -3.918751989573365790e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.128450393676757812e+00 4.895081743597984314e-02 4.895081743597984314e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.999999865889549255e-02 3.364000022411346436e-01 1.370653390884399414e+00 1.370653390884399414e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.798235626220703125e+02 -8.763954006951735209e-10 -8.763927361599144206e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.616132497787475586e+00 3.829213604331016541e-02 3.829213604331016541e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3600000e+00	5.999999865889549255e-02 3.794560134410858154e-01 1.328035712242126465e+00 1.328035712242126465e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.434965362548828125e+02 -1.708015950896424329e-10 -1.708015950896424329e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.235034227371215820e+00 2.988611534237861633e-02 2.988611534237861633e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4200000e+00	5.999999865889549255e-02 4.251039922237396240e-01 1.287349700927734375e+00 1.287349700927734375e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.145017166137695312e+02 -2.852240665873750913e-11 -2.852240665873750913e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.466364383697509766e-01 2.327821403741836548e-02 2.327821403741836548e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4800000e+00	5.999999865889549255e-02 4.733439981937408447e-01 1.248831987380981445e+00 1.248831987380981445e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.110543060302734375e+01 -3.967048911590609350e-12 -3.961775352223639857e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.249650955200195312e-01 1.813672296702861786e-02 1.813672296702861786e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5400000e+00	5.999999865889549255e-02 5.241760015487670898e-01 1.212567329406738281e+00 1.212567329406738281e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.204058074951171875e+01 -4.566347300283268851e-13 -4.530820163495263841e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.521573424339294434e-01 1.421767659485340118e-02 1.421767659485340118e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.999999865889549255e-02 5.776000022888183594e-01 1.178547024726867676e+00 1.178547024726867676e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.636747360229492188e+01 -5.717648576819556183e-14 -5.190292640122606826e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.157016873359680176e-01 1.134052965790033340e-02 1.134052965790033340e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6600000e+00	5.999999865889549255e-02 6.336159706115722656e-01 1.146707415580749512e+00 1.146707415580749512e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.337975692749023438e+01 -1.809663530139005161e-14 -1.809663530139005161e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.066875040531158447e-01 9.371845051646232605e-03 9.371845051646232605e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7200000e+00	5.999999865889549255e-02 6.922240257263183594e-01 1.116953134536743164e+00 1.116953134536743164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.253984832763671875e+01 -9.880984919163893210e-15 -7.271960811294775340e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.186705768108367920e-01 8.211641572415828705e-03 8.211641572415828705e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7800000e+00	5.999999865889549255e-02 7.534239888191223145e-01 1.089172244071960449e+00 1.089172244071960449e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.343388557434082031e+01 -3.497202527569243102e-15 1.831867990631508292e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.469211578369140625e-01 7.786618079990148544e-03 7.786618079990148544e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8400000e+00	5.999999865889549255e-02 8.172159790992736816e-01 1.063245892524719238e+00 1.063245892524719238e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.573986816406250000e+01 -1.104833780019021106e-09 -1.104833780019021106e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.792167156934738159e-02 8.041809312999248505e-03 8.041809312999248505e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.999999865889549255e-02 8.835999965667724609e-01 1.039054274559020996e+00 1.039054274559020996e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.204780578613281250e+00 -2.771549656443994536e-11 -2.771549656443994536e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.901975229382514954e-02 8.937994018197059631e-03 8.937994018197059631e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9600000e+00	5.999999865889549255e-02 9.525759816169738770e-01 1.016480207443237305e+00 1.016480207443237305e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.627990245819091797e+00 -2.983724378680108202e-14 -2.428612866367529932e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.000866949558258057e-04 8.310090750455856323e-03 8.310090750455856323e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0020000e+01	5.999999865889549255e-02 1.018080949783325195e+00 9.971011281013488770e-01 9.971011281013488770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.804106473922729492e-01 -2.479821903378365278e-09 -2.479810801148119026e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.918765693902969360e-02 7.992019876837730408e-03 7.992019876837730408e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0080000e+01	5.999999865889549255e-02 1.073295950889587402e+00 9.821577668190002441e-01 9.821577668190002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.958118438720703125e+00 -8.371081605673680315e-14 -7.815970093361102045e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.002460256218910217e-02 7.766359020024538040e-03 7.766359020024538040e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0140000e+01	5.999999865889549255e-02 1.129969000816345215e+00 9.680070877075195312e-01 9.680070877075195312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.798761844635009766e+00 -9.617723284449652965e-12 -9.629047559300829562e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.840465962886810303e-02 7.778665516525506973e-03 7.778665516525506973e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.999999865889549255e-02 1.188099980354309082e+00 9.546045064926147461e-01 9.546045064926147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.342228889465332031e+00 -1.765620427640612888e-10 -1.765620427640612888e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.466115593910217285e-02 8.023921400308609009e-03 8.023921400308609009e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0260000e+01	5.999999865889549255e-02 1.247689008712768555e+00 9.419076442718505859e-01 9.419076442718505859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.162290954589843750e+01 -1.410965677628439607e-09 -1.410965677628439607e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.907469898462295532e-02 8.497342467308044434e-03 8.497342467308044434e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0320000e+01	5.999999865889549255e-02 1.308735966682434082e+00 9.298762679100036621e-01 9.298762679100036621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.367056560516357422e+01 -7.044416605594960856e-09 -7.044410388346022955e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.118816584348678589e-01 9.194048121571540833e-03 9.194048121571540833e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0380000e+01	5.999999865889549255e-02 1.371240973472595215e+00 9.184724688529968262e-01 9.184724688529968262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551103878021240234e+01 -1.393329895904571458e-14 -8.604228440844963188e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.232832819223403931e-01 1.010978966951370239e-02 1.010978966951370239e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0440000e+01	5.999999865889549255e-02 1.435204029083251953e+00 9.076603055000305176e-01 9.076603055000305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.716684722900390625e+01 -1.998401444325281773e-14 -1.998401444325281773e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.334504932165145874e-01 1.123931631445884705e-02 1.123931631445884705e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.999999865889549255e-02 1.500625014305114746e+00 8.974058628082275391e-01 8.974058628082275391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.865767669677734375e+01 -2.720046410331633524e-14 -2.187139358511558385e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.425298452377319336e-01 1.257705409079790115e-02 1.257705409079790115e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0560000e+01	5.999999865889549255e-02 1.567504048347473145e+00 8.876770138740539551e-01 8.876770138740539551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.000078392028808594e+01 -1.232347642037218485e-14 -1.232347642037218485e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.506469398736953735e-01 1.411705091595649719e-02 1.411705091595649719e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0620000e+01	5.999999865889549255e-02 1.635841012001037598e+00 8.784435987472534180e-01 8.784435987472534180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.121134757995605469e+01 2.464695114667847520e-14 1.409983241273948806e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.579103916883468628e-01 1.585344411432743073e-02 1.585344411432743073e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0680000e+01	5.999999865889549255e-02 1.705636024475097656e+00 8.696769475936889648e-01 8.696769475936889648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.230275726318359375e+01 -1.065814103640150279e-14 -1.687538997430237941e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.644138693809509277e-01 1.777893304824829102e-02 1.777893304824829102e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0740000e+01	5.999999865889549255e-02 1.776888966560363770e+00 8.613501787185668945e-01 8.613501787185668945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.328684806823730469e+01 -7.194245199571014382e-14 -6.061817714453354711e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.702390015125274658e-01 1.988633349537849426e-02 1.988633349537849426e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.999999865889549255e-02 1.849599957466125488e+00 8.534378409385681152e-01 8.534378409385681152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.417411804199218750e+01 -1.219024881038421881e-13 -1.165734175856414367e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.754566431045532227e-01 2.216762304306030273e-02 2.216762304306030273e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0860000e+01	5.999999865889549255e-02 1.923768997192382812e+00 8.459157943725585938e-01 8.459157943725585938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.497389602661132812e+01 -2.571276525031862548e-13 -2.624567230213870062e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.801288872957229614e-01 2.461418882012367249e-02 2.461418882012367249e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0920000e+01	5.999999865889549255e-02 1.999395966529846191e+00 8.387615084648132324e-01 8.387615084648132324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.569449424743652344e+01 -6.443734434924408561e-13 -6.390443729742401047e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.843104064464569092e-01 2.721785753965377808e-02 2.721785753965377808e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0980000e+01	5.999999865889549255e-02 2.076481103897094727e+00 8.319534063339233398e-01 8.319534063339233398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.634333419799804688e+01 -1.380229264213994611e-12 -1.380229264213994611e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.880492269992828369e-01 2.996908314526081085e-02 2.996908314526081085e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1040000e+01	5.999999865889549255e-02 2.155024051666259766e+00 8.254712224006652832e-01 8.254712224006652832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.692705917358398438e+01 -2.814193322819846799e-12 -2.803535181783445296e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.913872212171554565e-01 3.285737335681915283e-02 3.285737335681915283e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.999999865889549255e-02 2.235024929046630859e+00 8.192960023880004883e-01 8.192960023880004883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.745162773132324219e+01 -5.502265310042275814e-12 -5.502265310042275814e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.943623721599578857e-01 3.587363660335540771e-02 3.587363660335540771e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1160000e+01	5.999999865889549255e-02 2.316483974456787109e+00 8.134095072746276855e-01 8.134095072746276855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.792238998413085938e+01 -1.025357576622809574e-11 -1.024202857941025613e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.970078051090240479e-01 3.900716826319694519e-02 3.900716826319694519e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1220000e+01	5.999999865889549255e-02 2.399400949478149414e+00 8.077947497367858887e-01 8.077947497367858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.834416580200195312e+01 -1.837063834386754024e-11 -1.837374696833649068e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.993533372879028320e-01 4.224749654531478882e-02 4.224749654531478882e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1280000e+01	5.999999865889549255e-02 2.483776092529296875e+00 8.024355769157409668e-01 8.024355769157409668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.872130012512207031e+01 -3.158984185347435414e-11 -3.158318051532660320e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.014255225658416748e-01 4.558421671390533447e-02 4.558421671390533447e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1340000e+01	5.999999865889549255e-02 2.569608926773071289e+00 7.973168492317199707e-01 7.973168492317199707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.905771827697753906e+01 -5.264411129246582277e-11 -5.264411129246582277e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.032483369112014771e-01 4.900669306516647339e-02 4.900669306516647339e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.999999865889549255e-02 2.656899929046630859e+00 7.924240231513977051e-01 7.924240231513977051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.935697364807128906e+01 -8.516032323768740753e-11 -8.515321781032980653e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.048431038856506348e-01 5.250394716858863831e-02 5.250394716858863831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1460000e+01	5.999999865889549255e-02 2.745649099349975586e+00 7.877436280250549316e-01 7.877436280250549316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.962228012084960938e+01 -1.339603983296910883e-10 -1.339603983296910883e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.062292098999023438e-01 5.606598779559135437e-02 5.606598779559135437e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1520000e+01	5.999999865889549255e-02 2.835855960845947266e+00 7.832627892494201660e-01 7.832627892494201660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.985656166076660156e+01 -2.054001413398509612e-10 -2.053806014146175585e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.074243426322937012e-01 5.968180298805236816e-02 5.968180298805236816e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1580000e+01	5.999999865889549255e-02 2.927520990371704102e+00 7.789694666862487793e-01 7.789694666862487793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.006246948242187500e+01 -3.078879373674681119e-10 -3.078879373674681119e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.084444016218185425e-01 6.334207206964492798e-02 6.334207206964492798e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1640000e+01	5.999999865889549255e-02 3.020643949508666992e+00 7.748520970344543457e-01 7.748520970344543457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.024241638183593750e+01 -4.520153140674665337e-10 -4.520197549595650344e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.093038856983184814e-01 6.703682243824005127e-02 6.703682243824005127e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.999999865889549255e-02 3.115225076675415039e+00 7.709000706672668457e-01 7.709000706672668457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.039860153198242188e+01 -6.508740213462260726e-10 -6.508624750267699710e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.100161612033843994e-01 7.075712084770202637e-02 7.075712084770202637e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1760000e+01	5.999999865889549255e-02 3.211263895034790039e+00 7.671030759811401367e-01 7.671030759811401367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.053302955627441406e+01 -9.209815132749099575e-10 -9.209868423454281583e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.105931937694549561e-01 7.449354231357574463e-02 7.449354231357574463e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1820000e+01	5.999999865889549255e-02 3.308760881423950195e+00 7.634515762329101562e-01 7.634515762329101562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.064752769470214844e+01 -1.282250750023194996e-09 -1.282254302736873797e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.110463082790374756e-01 7.823776453733444214e-02 7.823776453733444214e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1880000e+01	5.999999865889549255e-02 3.407716035842895508e+00 7.599365711212158203e-01 7.599365711212158203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.074376678466796875e+01 -1.758850842747960996e-09 -1.758838408250085195e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.113856673240661621e-01 8.198171108961105347e-02 8.198171108961105347e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1940000e+01	5.999999865889549255e-02 3.508128881454467773e+00 7.565494775772094727e-01 7.565494775772094727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.082327461242675781e+01 -2.379668018193115131e-09 -2.379659136408918130e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.116207778453826904e-01 8.571949601173400879e-02 8.571949601173400879e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.532824277877807617e-01 7.532824277877807617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.088744926452636719e+01 -3.179090768412606849e-09 -3.179080110271570447e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.117605209350585938e-01 8.944369852542877197e-02 8.944369852542877197e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2060000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.554496526718139648e-01 7.554496526718139648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.079709053039550781e+01 -2.686226352466292155e-09 -2.686226352466292155e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.113348245620727539e-01 8.931952714920043945e-02 8.931952714920043945e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2120000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.575210332870483398e-01 7.575210332870483398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.071078872680664062e+01 -2.284082256664987653e-09 -2.284082256664987653e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.109096050262451172e-01 8.910193294286727905e-02 8.910193294286727905e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2180000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.595015168190002441e-01 7.595015168190002441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.062830734252929688e+01 -1.953909034568823699e-09 -1.953909034568823699e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.104850411415100098e-01 8.879686892032623291e-02 8.879686892032623291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2240000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.613957524299621582e-01 7.613957524299621582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.054941940307617188e+01 -1.681121020169484837e-09 -1.681110362028448435e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.100616395473480225e-01 8.841422945261001587e-02 8.841422945261001587e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.632081508636474609e-01 7.632081508636474609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.047392463684082031e+01 -1.454548481660822290e-09 -1.454548481660822290e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.096398472785949707e-01 8.796042203903198242e-02 8.796042203903198242e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2360000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.649428844451904297e-01 7.649428844451904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.040162467956542969e+01 -1.265215487933346594e-09 -1.265215487933346594e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.092197537422180176e-01 8.744106441736221313e-02 8.744106441736221313e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2420000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.666037082672119141e-01 7.666037082672119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.033234214782714844e+01 -1.106180036458681570e-09 -1.106162272890287568e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.088015973567962646e-01 8.686231821775436401e-02 8.686231821775436401e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2480000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.681943774223327637e-01 7.681943774223327637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.026591110229492188e+01 -9.718945648273802362e-10 -9.718785776158256340e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.083859890699386597e-01 8.623090386390686035e-02 8.623090386390686035e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2540000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.697182893753051758e-01 7.697182893753051758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.020217514038085938e+01 -8.579679189324451727e-10 -8.579874588576785754e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.079725712537765503e-01 8.554950356483459473e-02 8.554950356483459473e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.711786627769470215e-01 7.711786627769470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.014099121093750000e+01 -7.608313978835212765e-10 -7.608367269540394773e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.075617313385009766e-01 8.482263982295989990e-02 8.482263982295989990e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2660000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.725786566734313965e-01 7.725786566734313965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.008222007751464844e+01 -6.776392780238893465e-10 -6.776357253102105460e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.071536183357238770e-01 8.405482769012451172e-02 8.405482769012451172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2720000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.739210128784179688e-01 7.739210128784179688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.002573585510253906e+01 -6.060858481760078575e-10 -6.060858481760078575e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.067479193210601807e-01 8.324775099754333496e-02 8.324775099754333496e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2780000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.752085328102111816e-01 7.752085328102111816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.997142028808593750e+01 -5.442970518743095454e-10 -5.443112627290247474e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.063452005386352539e-01 8.240612596273422241e-02 8.240612596273422241e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2840000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.764437794685363770e-01 7.764437794685363770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.991916275024414062e+01 -4.906866024612099864e-10 -4.906777206770129851e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.059453129768371582e-01 8.153285086154937744e-02 8.153285086154937744e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.776291966438293457e-01 7.776291966438293457e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.986885833740234375e+01 -4.440554590701140114e-10 -4.440430245722382097e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.055483758449554443e-01 8.062992990016937256e-02 8.062992990016937256e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2960000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.787670493125915527e-01 7.787670493125915527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.982040786743164062e+01 -4.031850409091930487e-10 -4.031850409091930487e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.051546275615692139e-01 7.970133423805236816e-02 7.970133423805236816e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3020000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.798594832420349121e-01 7.798594832420349121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.977372169494628906e+01 -3.673630288858475978e-10 -3.673683579563657986e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.047637104988098145e-01 7.874759286642074585e-02 7.874759286642074585e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3080000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.809085845947265625e-01 7.809085845947265625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.972871017456054688e+01 -3.358628930527629564e-10 -3.358824329779963591e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.043760418891906738e-01 7.777214795351028442e-02 7.777214795351028442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3140000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.819162607192993164e-01 7.819162607192993164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.968529510498046875e+01 -3.080860011550612398e-10 -3.080753430140248383e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.039913982152938843e-01 7.677646726369857788e-02 7.677646726369857788e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.828844189643859863e-01 7.828844189643859863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.964340019226074219e+01 -2.834408263652221649e-10 -2.834585899336161674e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.036099433898925781e-01 7.576275616884231567e-02 7.576275616884231567e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3260000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.838147282600402832e-01 7.838147282600402832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.960295104980468750e+01 -2.615490046764534782e-10 -2.615578864606504794e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.032316625118255615e-01 7.473269104957580566e-02 7.473269104957580566e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3320000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.847088575363159180e-01 7.847088575363159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.956388282775878906e+01 -2.419824340904597193e-10 -2.419930922314961208e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.028564959764480591e-01 7.368676364421844482e-02 7.368676364421844482e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3380000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.855683565139770508e-01 7.855683565139770508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.952612876892089844e+01 -2.245492680685856612e-10 -2.245492680685856612e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.024845480918884277e-01 7.262776046991348267e-02 7.262776046991348267e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3440000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.863947749137878418e-01 7.863947749137878418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.948962974548339844e+01 -2.089244333092210582e-10 -2.089386441639362602e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.021157741546630859e-01 7.155646383762359619e-02 7.155646383762359619e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.871894240379333496e-01 7.871894240379333496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.945432853698730469e+01 -1.947988437223102665e-10 -1.947881855812738650e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.017502784729003906e-01 7.047420740127563477e-02 7.047420740127563477e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3560000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.879537343978881836e-01 7.879537343978881836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.942017173767089844e+01 -1.821724993078532862e-10 -1.821724993078532862e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.013878226280212402e-01 6.938222050666809082e-02 6.938222050666809082e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3620000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.886889576911926270e-01 7.886889576911926270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.938710784912109375e+01 -1.707363139757944737e-10 -1.707363139757944737e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.010285854339599609e-01 6.828100979328155518e-02 6.828100979328155518e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3680000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.893962264060974121e-01 7.893962264060974121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.935508918762207031e+01 -1.603517318926606094e-10 -1.603588373200182104e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.006725072860717773e-01 6.717220693826675415e-02 6.717220693826675415e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3740000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.900767922401428223e-01 7.900767922401428223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.932406997680664062e+01 -1.509796732079848880e-10 -1.509796732079848880e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.003197073936462402e-01 6.605726480484008789e-02 6.605726480484008789e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.907316684722900391e-01 7.907316684722900391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.929400825500488281e+01 -1.424211859557544813e-10 -1.424460549515060848e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999698579311370850e-01 6.493553519248962402e-02 6.493553519248962402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3860000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.913619875907897949e-01 7.913619875907897949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.926486015319824219e+01 -1.346265321444661822e-10 -1.346265321444661822e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.996232271194458008e-01 6.380890309810638428e-02 6.380890309810638428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3920000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.919686436653137207e-01 7.919686436653137207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.923658943176269531e+01 -1.275424210689379834e-10 -1.275424210689379834e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.992795765399932861e-01 6.267775595188140869e-02 6.267775595188140869e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3980000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.925526499748229980e-01 7.925526499748229980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.920915794372558594e+01 -1.210089806136238622e-10 -1.210089806136238622e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.989390105009078979e-01 6.154245883226394653e-02 6.154245883226394653e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4040000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.931148409843444824e-01 7.931148409843444824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.918252944946289062e+01 -1.150368689195602201e-10 -1.150191122900601215e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.986015439033508301e-01 6.040406972169876099e-02 6.040406972169876099e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.936561107635498047e-01 7.936561107635498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.915667343139648438e+01 -1.095301627174194437e-10 -1.095194976374891382e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.982671618461608887e-01 5.926366150379180908e-02 5.926366150379180908e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4160000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.941772937774658203e-01 7.941772937774658203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.913155746459960938e+01 -1.044781969272712274e-10 -1.044888620072015328e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.979356706142425537e-01 5.812096595764160156e-02 5.812096595764160156e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4220000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.946791648864746094e-01 7.946791648864746094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.910715293884277344e+01 -9.988099236579728313e-11 -9.986322879740328062e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.976073086261749268e-01 5.697705596685409546e-02 5.697705596685409546e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4280000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.951624989509582520e-01 7.951624989509582520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.908342552185058594e+01 -9.550760182719386648e-11 -9.552181268190906849e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.972817629575729370e-01 5.583179742097854614e-02 5.583179742097854614e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4340000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.956278920173645020e-01 7.956278920173645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.906035423278808594e+01 -9.160672220787091646e-11 -9.159251135315571446e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.969591379165649414e-01 5.468603223562240601e-02 5.468603223562240601e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.960761785507202148e-01 7.960761785507202148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.903791046142578125e+01 -8.789058369984559249e-11 -8.789058369984559249e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.966394186019897461e-01 5.354048311710357666e-02 5.354048311710357666e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4460000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.965078949928283691e-01 7.965078949928283691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.901607131958007812e+01 -8.450129485026991460e-11 -8.449063670923351310e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.963226944208145142e-01 5.239503085613250732e-02 5.239503085613250732e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4520000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.969236969947814941e-01 7.969236969947814941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.899481010437011719e+01 -8.133937967613746878e-11 -8.136780138556787279e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.960086822509765625e-01 5.125015228986740112e-02 5.125015228986740112e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4580000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.973242402076721191e-01 7.973242402076721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.897410583496093750e+01 -7.846168159630906302e-11 -7.845812888263026252e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.956975460052490234e-01 5.010621994733810425e-02 5.010621994733810425e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4640000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.977100014686584473e-01 7.977100014686584473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.895393753051757812e+01 -7.571188120891747531e-11 -7.570122306788107380e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.953891813755035400e-01 4.896389693021774292e-02 4.896389693021774292e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.980815768241882324e-01 7.980815768241882324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.893428421020507812e+01 -7.317169092857511714e-11 -7.316813821489631664e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.950835734605789185e-01 4.782302677631378174e-02 4.782302677631378174e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4760000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.984394431114196777e-01 7.984394431114196777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.891512870788574219e+01 -7.079137276377878152e-11 -7.080203090481518302e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.947807371616363525e-01 4.668409377336502075e-02 4.668409377336502075e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4820000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.987841367721557617e-01 7.987841367721557617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.889644813537597656e+01 -6.854961043245566543e-11 -6.854250500509806443e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.944805681705474854e-01 4.554700106382369995e-02 4.554700106382369995e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4880000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.991161942481994629e-01 7.991161942481994629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.887822723388671875e+01 -6.643574579356936738e-11 -6.643929850724816788e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.941830515861511230e-01 4.441291838884353638e-02 4.441291838884353638e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4940000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.994359135627746582e-01 7.994359135627746582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.886044883728027344e+01 -6.449596412494429387e-11 -6.450306955230189487e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.938881874084472656e-01 4.328077286481857300e-02 4.328077286481857300e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.997438907623291016e-01 7.997438907623291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.884309577941894531e+01 -6.276579256336844992e-11 -6.276934527704725042e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.935959309339523315e-01 4.215166717767715454e-02 4.215166717767715454e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5060000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.000405430793762207e-01 8.000405430793762207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.882615280151367188e+01 -6.097522486925299745e-11 -6.098943572396819945e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.933063268661499023e-01 4.102562367916107178e-02 4.102562367916107178e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5120000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.003261685371398926e-01 8.003261685371398926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.880960464477539062e+01 -5.940492542322317604e-11 -5.939426728218677454e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.930207312107086182e-01 3.991039097309112549e-02 3.991039097309112549e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5180000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.006011843681335449e-01 8.006011843681335449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.879343795776367188e+01 -5.787725854133896064e-11 -5.788436396869656164e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.927375495433807373e-01 3.879727423191070557e-02 3.879727423191070557e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5240000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.008660078048706055e-01 8.008660078048706055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.877763748168945312e+01 -5.643130407406715676e-11 -5.643130407406715676e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.924568414688110352e-01 3.768803179264068604e-02 3.768803179264068604e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.011209964752197266e-01 8.011209964752197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.876219367980957031e+01 -5.510969458555337042e-11 -5.510614187187456992e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.921785473823547363e-01 3.658208250999450684e-02 3.658208250999450684e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5360000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.013665080070495605e-01 8.013665080070495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.874708938598632812e+01 -5.390887736211880110e-11 -5.390177193476120010e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.919033080339431763e-01 3.548310697078704834e-02 3.548310697078704834e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5420000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.016027808189392090e-01 8.016027808189392090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.873231315612792969e+01 -5.269029657029022928e-11 -5.268319114293262828e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.916303932666778564e-01 3.438777476549148560e-02 3.438777476549148560e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5480000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.018302321434020996e-01 8.018302321434020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.871785736083984375e+01 -5.162448246665007900e-11 -5.160671889825607650e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.913598179817199707e-01 3.329572826623916626e-02 3.329572826623916626e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5540000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.020491003990173340e-01 8.020491003990173340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.870370674133300781e+01 -5.050537765782792121e-11 -5.046985052103991620e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.910914182662963867e-01 3.220758587121963501e-02 3.220758587121963501e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.022596836090087891e-01 8.022596836090087891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.868985366821289062e+01 -4.951061782776378095e-11 -4.952127596880018245e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.908254623413085938e-01 3.112382441759109497e-02 3.112382441759109497e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5660000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.024623394012451172e-01 8.024623394012451172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.867628479003906250e+01 -4.856914870288164821e-11 -4.857270141656044871e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.905616521835327148e-01 3.004346787929534912e-02 3.004346787929534912e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5720000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.026573061943054199e-01 8.026573061943054199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.866299057006835938e+01 -4.770583927893312648e-11 -4.770228656525432598e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.903000771999359131e-01 2.896773815155029297e-02 2.896773815155029297e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5780000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.028447628021240234e-01 8.028447628021240234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.864996528625488281e+01 -4.684252985498460475e-11 -4.687095156441500876e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.900407075881958008e-01 2.789568156003952026e-02 2.789568156003952026e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5840000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.030250668525695801e-01 8.030250668525695801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.863719558715820312e+01 -4.601830028150288854e-11 -4.604672199093329255e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.897835284471511841e-01 2.682831883430480957e-02 2.682831883430480957e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.031983971595764160e-01 8.031983971595764160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.862467575073242188e+01 -4.528288854999118485e-11 -4.528288854999118485e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.895285546779632568e-01 2.576550841331481934e-02 2.576550841331481934e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5960000e+01	5.999999865889549255e-02 3.609999895095825195e+00 8.033650517463684082e-01 8.033650517463684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.861239433288574219e+01 -4.455458224583708216e-11 -4.455458224583708216e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.892756819725036621e-01 2.470713108777999878e-02 2.470713108777999878e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Model_v1_norm_staggered_training_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-02	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.572045102715492249e-02 1.083083078265190125e-02 1.083083078265190125e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.308394759893417358e-02 9.693376719951629639e-03 9.693376719951629639e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.945397377014160156e-02 2.173198945820331573e-02 2.173198945820331573e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.437103495001792908e-02 1.962241716682910919e-02 1.962241716682910919e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.134860754013061523e-02 3.267364203929901123e-02 3.267364203929901123e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.402541697025299072e-02 2.977877110242843628e-02 2.977877110242843628e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.154001623392105103e-02 4.362787306308746338e-02 4.362787306308746338e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.218444883823394775e-02 4.014452546834945679e-02 4.014452546834945679e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.101529896259307861e-01 5.456895753741264343e-02 5.456895753741264343e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.897043555974960327e-02 5.070184543728828430e-02 5.070184543728828430e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273026764392852783e-01 6.547354906797409058e-02 6.547354906797409058e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.144912913441658020e-01 6.143051013350486755e-02 6.143051013350486755e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.430957019329071045e-01 7.632082700729370117e-02 7.632082700729370117e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.288447827100753784e-01 7.231178879737854004e-02 7.231178879737854004e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.576309800148010254e-01 8.709264546632766724e-02 8.709264546632766724e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.421172916889190674e-01 8.332473039627075195e-02 8.332473039627075195e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.710005104541778564e-01 9.777353703975677490e-02 9.777353703975677490e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.543867737054824829e-01 9.444822371006011963e-02 9.444822371006011963e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.832899153232574463e-01 1.083507314324378967e-01 1.083507314324378967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.657241284847259521e-01 1.056618615984916687e-01 1.056618615984916687e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.667425632476806641e-01 9.187819808721542358e-02 9.187819808721542358e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.515825837850570679e-01 9.048296511173248291e-02 9.048296511173248291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.496826857328414917e-01 7.645991444587707520e-02 7.645991444587707520e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.367068737745285034e-01 7.592435181140899658e-02 7.592435181140899658e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.320018321275711060e-01 6.199066713452339172e-02 6.199066713452339172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210016608238220215e-01 6.194183230400085449e-02 6.194183230400085449e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.135906726121902466e-01 4.838152974843978882e-02 4.838152974843978882e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.043670028448104858e-01 4.850022494792938232e-02 4.850022494792938232e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.433696419000625610e-02 3.555690497159957886e-02 3.555690497159957886e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.669723570346832275e-02 3.557248413562774658e-02 3.557248413562774658e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.412380725145339966e-02 2.345218881964683533e-02 2.345218881964683533e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.787855923175811768e-02 2.313729003071784973e-02 2.313729003071784973e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.282786488533020020e-02 1.201193220913410187e-02 1.201193220913410187e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.778895527124404907e-02 1.117969583719968796e-02 1.117969583719968796e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.031755983829498291e-02 1.188362250104546547e-03 1.188362250104546547e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.629446238279342651e-02 -3.116279840469360352e-04 -3.116279840469360352e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e-01	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.451237946748733521e-03 -9.059797972440719604e-03 -9.059797972440719604e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.851148929446935654e-03 -9.657740592956542969e-03 -9.657740592956542969e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.892482861876487732e-02 -1.876829564571380615e-02 -1.876829564571380615e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.826469600200653076e-02 -1.864564232528209686e-02 -1.864564232528209686e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.473009079694747925e-02 2.417589724063873291e-02 2.417589724063873291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.892143189907073975e-02 2.433755248785018921e-02 2.433755248785018921e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.458644866943359375e-01 7.139194011688232422e-02 7.139194011688232422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327105164527893066e-01 7.041074335575103760e-02 7.041074335575103760e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.003714442253112793e-01 1.222124397754669189e-01 1.222124397754669189e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.810537427663803101e-01 1.207327395677566528e-01 1.207327395677566528e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.423091828823089600e-01 1.759564429521560669e-01 1.759564429521560669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.180268466472625732e-01 1.746976971626281738e-01 1.746976971626281738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.745589911937713623e-01 2.319534718990325928e-01 2.319534718990325928e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.463526576757431030e-01 2.315863668918609619e-01 2.315863668918609619e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.992275357246398926e-01 2.895719408988952637e-01 2.895719408988952637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.678723931312561035e-01 2.905039787292480469e-01 2.905039787292480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.178983330726623535e-01 3.482469022274017334e-01 3.482469022274017334e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.838391661643981934e-01 3.503351807594299316e-01 3.503351807594299316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317921757698059082e-01 4.075030386447906494e-01 4.075030386447906494e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.951286137104034424e-01 4.097711145877838135e-01 4.097711145877838135e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.418705165386199951e-01 4.669702053070068359e-01 4.669702053070068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.024129867553710938e-01 4.674620628356933594e-01 4.674620628356933594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.000000074505805969e-02 3.240000009536743164e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.489034473896026611e-01 5.263899564743041992e-01 5.263899564743041992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.063175678253173828e-01 5.223399400711059570e-01 5.223399400711059570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.289316892623901367e-01 4.288760423660278320e-01 4.288760423660278320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.876653373241424561e-01 4.236517548561096191e-01 4.236517548561096191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.079562485218048096e-01 3.437261879444122314e-01 3.437261879444122314e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.702494859695434570e-01 3.425724804401397705e-01 3.425724804401397705e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.849681079387664795e-01 2.685557007789611816e-01 2.685557007789611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.514261007308959961e-01 2.711010575294494629e-01 2.711010575294494629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.588755786418914795e-01 2.017193585634231567e-01 2.017193585634231567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.297162115573883057e-01 2.065133452415466309e-01 2.065133452415466309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.283885329961776733e-01 1.420541703701019287e-01 1.420541703701019287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.037386298179626465e-01 1.475870162248611450e-01 1.475870162248611450e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.918829828500747681e-01 8.872610330581665039e-02 8.872610330581665039e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.718678176403045654e-01 9.372299909591674805e-02 9.372299909591674805e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.472195237874984741e-01 4.113563522696495056e-02 4.113563522696495056e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319770216941833496e-01 4.464729502797126770e-02 4.464729502797126770e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.147766977548599243e-02 -1.141374232247471809e-03 -1.141374232247471809e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.112448453903198242e-02 2.980418503284454346e-04 2.980418503284454346e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.054564282298088074e-02 -3.839003667235374451e-02 -3.839003667235374451e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.631215773522853851e-02 -3.772361949086189270e-02 -3.772361949086189270e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.154116034507751465e-02 -7.077696919441223145e-02 -7.077696919441223145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.983336806297302246e-02 -7.091546058654785156e-02 -7.091546058654785156e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207541584968566895e-02 -2.151036448776721954e-02 -2.151036448776721954e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535513371229171753e-02 -2.073156461119651794e-02 -2.073156461119651794e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.385336071252822876e-01 3.619273751974105835e-02 3.619273751974105835e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.238950714468955994e-01 3.833650052547454834e-02 3.833650052547454834e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.004092931747436523e-01 1.014902070164680481e-01 1.014902070164680481e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.780869364738464355e-01 1.034281030297279358e-01 1.034281030297279358e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.453439831733703613e-01 1.734838336706161499e-01 1.734838336706161499e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.169833481311798096e-01 1.754886507987976074e-01 1.754886507987976074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.781933546066284180e-01 2.512260973453521729e-01 2.512260973453521729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.452616393566131592e-01 2.537201046943664551e-01 2.537201046943664551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.021713495254516602e-01 3.337519466876983643e-01 3.337519466876983643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.658363580703735352e-01 3.371144235134124756e-01 3.371144235134124756e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.194889426231384277e-01 4.201252460479736328e-01 4.201252460479736328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.805452644824981689e-01 4.243140220642089844e-01 4.243140220642089844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317244052886962891e-01 5.094898343086242676e-01 5.094898343086242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.905428409576416016e-01 5.134899616241455078e-01 5.134899616241455078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.400435149669647217e-01 6.011151075363159180e-01 6.011151075363159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.965756058692932129e-01 6.023881435394287109e-01 6.023881435394287109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.453331887722015381e-01 6.944295763969421387e-01 6.944295763969421387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.992330789566040039e-01 6.887788772583007812e-01 6.887788772583007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.402215540409088135e-01 6.720516085624694824e-01 6.720516085624694824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.926596701145172119e-01 6.596377491950988770e-01 6.596377491950988770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.357113003730773926e-01 6.523256897926330566e-01 6.523256897926330566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.879070043563842773e-01 6.385625004768371582e-01 6.385625004768371582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317030370235443115e-01 6.348134875297546387e-01 6.348134875297546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.841572761535644531e-01 6.219300031661987305e-01 6.219300031661987305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.281182646751403809e-01 6.191686987876892090e-01 6.191686987876892090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.810517549514770508e-01 6.081503033638000488e-01 6.081503033638000488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.248941302299499512e-01 6.051141619682312012e-01 6.051141619682312012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.783978879451751709e-01 5.963696241378784180e-01 5.963696241378784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.219796121120452881e-01 5.924249887466430664e-01 5.924249887466430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.760794162750244141e-01 5.860741138458251953e-01 5.860741138458251953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.193329870700836182e-01 5.809171795845031738e-01 5.809171795845031738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.740202546119689941e-01 5.769257545471191406e-01 5.769257545471191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169197142124176025e-01 5.704382658004760742e-01 5.704382658004760742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.721680104732513428e-01 5.686929225921630859e-01 5.686929225921630859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.147109746932983398e-01 5.608611702919006348e-01 5.608611702919006348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.704846858978271484e-01 5.612074732780456543e-01 5.612074732780456543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.126824498176574707e-01 5.520789623260498047e-01 5.520789623260498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.689421176910400391e-01 5.543439984321594238e-01 5.543439984321594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.108136653900146484e-01 5.440009236335754395e-01 5.440009236335754395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.675185799598693848e-01 5.480070710182189941e-01 5.480070710182189941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.090870380401611328e-01 5.365496873855590820e-01 5.365496873855590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.661971449851989746e-01 5.421214103698730469e-01 5.421214103698730469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.074874877929687500e-01 5.296587944030761719e-01 5.296587944030761719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.649641036987304688e-01 5.366266369819641113e-01 5.366266369819641113e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.060020208358764648e-01 5.232709646224975586e-01 5.232709646224975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.638085484504699707e-01 5.314738154411315918e-01 5.314738154411315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.046193718910217285e-01 5.173364281654357910e-01 5.173364281654357910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.627213597297668457e-01 5.266231894493103027e-01 5.266231894493103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.033296763896942139e-01 5.118116736412048340e-01 5.118116736412048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.616949379444122314e-01 5.220412611961364746e-01 5.220412611961364746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.021242916584014893e-01 5.066586136817932129e-01 5.066586136817932129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.607229650020599365e-01 5.176995396614074707e-01 5.176995396614074707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.009956181049346924e-01 5.018438696861267090e-01 5.018438696861267090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.598001658916473389e-01 5.135750770568847656e-01 5.135750770568847656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.999369800090789795e-01 4.973376989364624023e-01 4.973376989364624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.589217424392700195e-01 5.096463561058044434e-01 5.096463561058044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.989423573017120361e-01 4.931139051914215088e-01 4.931139051914215088e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.580836415290832520e-01 5.058957934379577637e-01 5.058957934379577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.879220247268676758e-01 3.980780839920043945e-01 3.980780839920043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.485675811767578125e-01 4.107688367366790771e-01 4.107688367366790771e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.746821045875549316e-01 3.112908005714416504e-01 3.112908005714416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.370121181011199951e-01 3.227406144142150879e-01 3.227406144142150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.584030628204345703e-01 2.321505993604660034e-01 2.321505993604660034e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.226468622684478760e-01 2.413476556539535522e-01 2.413476556539535522e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.379820346832275391e-01 1.602184474468231201e-01 1.602184474468231201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.044513374567031860e-01 1.663657426834106445e-01 1.663657426834106445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.118879109621047974e-01 9.518131613731384277e-02 9.518131613731384277e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.816210895776748657e-01 9.929705411195755005e-02 9.929705411195755005e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.779324859380722046e-01 3.683002665638923645e-02 3.683002665638923645e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.515407860279083252e-01 3.832691162824630737e-02 3.832691162824630737e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.328952461481094360e-01 -1.495228242129087448e-02 -1.495228242129087448e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.111679524183273315e-01 -1.634700596332550049e-02 -1.634700596332550049e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.188277691602706909e-02 -6.019232794642448425e-02 -6.019232794642448425e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.574873462319374084e-02 -6.444473564624786377e-02 -6.444473564624786377e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.281403843313455582e-02 -9.881866723299026489e-02 -9.881866723299026489e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.245309948921203613e-02 -1.055517792701721191e-01 -1.055517792701721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.338660269975662231e-01 -1.306401640176773071e-01 -1.306401640176773071e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.366543918848037720e-01 -1.390184760093688965e-01 -1.390184760093688965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.377289444208145142e-01 -1.567458361387252808e-01 -1.344599872827529907e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.404936313629150391e-01 -1.639775633811950684e-01 -1.428239047527313232e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.414117217063903809e-01 -1.848630458116531372e-01 -1.380981951951980591e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.440871953964233398e-01 -1.909977048635482788e-01 -1.463839709758758545e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.449113041162490845e-01 -2.151878327131271362e-01 -1.415516436100006104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.474266201257705688e-01 -2.202992290258407593e-01 -1.496904343366622925e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.482243686914443970e-01 -2.479398995637893677e-01 -1.448169350624084473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.505018025636672974e-01 -2.521304488182067871e-01 -1.527332812547683716e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.513473242521286011e-01 -2.833661139011383057e-01 -1.478903442621231079e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.533021330833435059e-01 -2.867741584777832031e-01 -1.555016934871673584e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.542761474847793579e-01 -3.217443823814392090e-01 -1.507677882909774780e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.558154523372650146e-01 -3.245528340339660645e-01 -1.579836606979370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.570065021514892578e-01 -3.633886575698852539e-01 -1.534447968006134033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.580283194780349731e-01 -3.658350706100463867e-01 -1.601657271385192871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.595335751771926880e-01 -4.086543321609497070e-01 -1.559164226055145264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.599253565073013306e-01 -4.110436141490936279e-01 -1.620326787233352661e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.618521064519882202e-01 -4.579449295997619629e-01 -1.581772714853286743e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.614895462989807129e-01 -4.606656134128570557e-01 -1.635674983263015747e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.399999856948852539e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.639562547206878662e-01 -5.117201209068298340e-01 -1.602213531732559204e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.627021133899688721e-01 -5.152643322944641113e-01 -1.647511720657348633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.591768413782119751e-01 -4.539263844490051270e-01 -1.555038839578628540e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.581534743309020996e-01 -4.551021158695220947e-01 -1.602263450622558594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.539703011512756348e-01 -4.006972908973693848e-01 -1.503567844629287720e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.530776023864746094e-01 -4.002968668937683105e-01 -1.551744788885116577e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.483429670333862305e-01 -3.515760302543640137e-01 -1.447865813970565796e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.475039720535278320e-01 -3.502526879310607910e-01 -1.496253609657287598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.423017829656600952e-01 -3.061622381210327148e-01 -1.388003230094909668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.414598673582077026e-01 -3.044539093971252441e-01 -1.436060965061187744e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.358543932437896729e-01 -2.641041874885559082e-01 -1.324058026075363159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.349694728851318359e-01 -2.624518275260925293e-01 -1.371407806873321533e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.290092468261718750e-01 -2.250920236110687256e-01 -1.256115734577178955e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.280553936958312988e-01 -2.238563150167465210e-01 -1.302521824836730957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.217756867408752441e-01 -1.888521164655685425e-01 -1.184271275997161865e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.207379028201103210e-01 -1.883251816034317017e-01 -1.229604557156562805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.141640916466712952e-01 -1.551422029733657837e-01 -1.108629181981086731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.130359247326850891e-01 -1.555580198764801025e-01 -1.152844652533531189e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.061858311295509338e-01 -1.237473413348197937e-01 -1.029303967952728271e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.049661114811897278e-01 -1.252896189689636230e-01 -1.072409525513648987e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.785331785678863525e-02 -9.447634965181350708e-02 -9.464209526777267456e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.654413163661956787e-02 -9.728593379259109497e-02 -9.884549677371978760e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.010025024414062500e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.448992460966110229e-02 -8.625642210245132446e-02 -9.129000455141067505e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.324554353952407837e-02 -8.948574960231781006e-02 -9.555154293775558472e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.109807014465332031e-02 -7.817304134368896484e-02 -8.790934830904006958e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.992934972047805786e-02 -8.183834701776504517e-02 -9.224000573158264160e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.030225038528442383e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.768026530742645264e-02 -7.022571563720703125e-02 -8.450265228748321533e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.659628033638000488e-02 -7.434035092592239380e-02 -8.891169726848602295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.423911780118942261e-02 -6.241398677229881287e-02 -8.107250928878784180e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.324699848890304565e-02 -6.698863953351974487e-02 -8.556696772575378418e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.050624966621398926e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.077723532915115356e-02 -5.473741143941879272e-02 -7.762154936790466309e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.988171279430389404e-02 -5.977996438741683960e-02 -8.220653980970382690e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.729729264974594116e-02 -4.719557240605354309e-02 -7.415242493152618408e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.650148868560791016e-02 -5.271151661872863770e-02 -7.883106172084808350e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.071225047111511230e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.380196452140808105e-02 -3.978804498910903931e-02 -7.066784054040908813e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.310654222965240479e-02 -4.578021913766860962e-02 -7.544102519750595093e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.029397785663604736e-02 -3.251440823078155518e-02 -6.717049330472946167e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.969779729843139648e-02 -3.898339346051216125e-02 -7.203707098960876465e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.092025041580200195e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.677602231502532959e-02 -2.537423186004161835e-02 -6.366310268640518188e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.627539545297622681e-02 -3.231796249747276306e-02 -6.861961632966995239e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.325082480907440186e-02 -1.836705394089221954e-02 -6.014837324619293213e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.283979117870330811e-02 -2.578126639127731323e-02 -6.518892943859100342e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.113024950027465820e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.972107127308845520e-02 -1.149239204823970795e-02 -5.662900209426879883e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.939175933599472046e-02 -1.937057077884674072e-02 -6.174575537443161011e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.618943274021148682e-02 -4.749723710119724274e-03 -5.310766398906707764e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.593123286962509155e-02 -1.308318227529525757e-02 -5.829031020402908325e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.134225010871887207e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.265854671597480774e-02 1.861517899669706821e-03 -4.958699271082878113e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.245893448591232300e-02 -6.916422396898269653e-03 -5.482300370931625366e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.913100600242614746e-02 8.341946639120578766e-03 -4.606958851218223572e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.897522181272506714e-02 -8.679181337356567383e-04 -5.134430527687072754e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.155624985694885254e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.560935869812965393e-02 1.469223201274871826e-02 -4.255799204111099243e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.548018425703048706e-02 5.064953118562698364e-03 -4.785440117120742798e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.209607839584350586e-02 2.091310359537601471e-02 -3.905468434095382690e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.197449982166290283e-02 1.088449358940124512e-02 -4.435379058122634888e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.177224993705749512e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.859358280897140503e-02 2.700535394251346588e-02 -3.556207939982414246e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.845811635255813599e-02 1.659340597689151764e-02 -4.084257036447525024e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.510420769453048706e-02 3.296984359622001648e-02 -3.208251297473907471e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.493144735693931580e-02 2.219375781714916229e-02 -3.732113912701606750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.199025034904479980e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.163019567728042603e-02 3.880750015377998352e-02 -2.861823700368404388e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.139494732022285461e-02 2.768782898783683777e-02 -3.378980606794357300e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.817370742559432983e-02 4.451932758092880249e-02 -2.517141029238700867e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.784889563918113708e-02 3.307785093784332275e-02 -3.024902194738388062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.105963557958602905e-02 4.116735607385635376e-02 -2.975002489984035492e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.995637968182563782e-02 2.974810265004634857e-02 -3.422720357775688171e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.438838526606559753e-02 3.790729865431785583e-02 -3.422622010111808777e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.254634469747543335e-02 2.649610489606857300e-02 -3.811678290367126465e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.818333268165588379e-02 3.473709896206855774e-02 -3.860273212194442749e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.564389914274215698e-02 2.332260273396968842e-02 -4.191699251532554626e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.246904611587524414e-02 3.165485709905624390e-02 -4.288209974765777588e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.927578687667846680e-02 2.022839896380901337e-02 -4.562709480524063110e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.727144241333007812e-02 2.865884453058242798e-02 -4.706668481230735779e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.347022324800491333e-02 1.721420139074325562e-02 -4.924622178077697754e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.126178130507469177e-01 2.574746310710906982e-02 -5.115868151187896729e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.082576736807823181e-01 1.428099162876605988e-02 -5.277365073561668396e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.285369843244552612e-01 2.291926369071006775e-02 -5.516013130545616150e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.236702129244804382e-01 1.142961159348487854e-02 -5.620814859867095947e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.450594514608383179e-01 2.017291821539402008e-02 -5.907293036580085754e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.397422105073928833e-01 8.661117404699325562e-03 -5.954897031188011169e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.622174382209777832e-01 1.750722341239452362e-02 -6.289883702993392944e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.565103083848953247e-01 5.976555868983268738e-03 -6.279467046260833740e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.800450980663299561e-01 1.492108870297670364e-02 -6.663949042558670044e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.740141659975051880e-01 3.376821056008338928e-03 -6.594470143318176270e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.588625758886337280e-01 1.977580040693283081e-02 -6.013337522745132446e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.532256305217742920e-01 8.107051253318786621e-03 -6.016704067587852478e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.385267525911331177e-01 2.468895539641380310e-02 -5.356810614466667175e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.333234310150146484e-01 1.292758621275424957e-02 -5.428585410118103027e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.190062016248703003e-01 2.965327911078929901e-02 -4.695214331150054932e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.142616346478462219e-01 1.783583685755729675e-02 -4.830436035990715027e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.002709716558456421e-01 3.466153144836425781e-02 -4.029393941164016724e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.599713236093521118e-02 2.282966673374176025e-02 -4.222495108842849731e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.229254186153411865e-02 3.970654681324958801e-02 -3.360185027122497559e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.848966121673583984e-02 2.790665626525878906e-02 -3.605034947395324707e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.504365056753158569e-02 4.478127881884574890e-02 -2.688410878181457520e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.170108169317245483e-02 3.306483477354049683e-02 -2.978286519646644592e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.849814996123313904e-02 4.987883567810058594e-02 -2.014876529574394226e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.559588432312011719e-02 3.830213099718093872e-02 -2.342475950717926025e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.263093158602714539e-02 5.499253794550895691e-02 -1.340363733470439911e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.014049306511878967e-02 4.361684247851371765e-02 -1.697821542620658875e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.741779968142509460e-02 6.011592969298362732e-02 -6.656265351921319962e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.530323922634124756e-02 4.900745302438735962e-02 -1.044500619173049927e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.835397375747561455e-03 6.524283438920974731e-02 8.612617966718971729e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.054316759109497070e-03 5.447220057249069214e-02 -3.826988860964775085e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.076780959963798523e-02 5.644691735506057739e-02 -1.161756459623575211e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.698547765612602234e-02 4.605733603239059448e-02 -1.395271345973014832e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.060963869094848633e-02 4.810566082596778870e-02 -2.280766144394874573e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.503404513001441956e-02 3.799481317400932312e-02 -2.367261797189712524e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.257058799266815186e-02 4.019963741302490234e-02 -3.350973129272460938e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.542735874652862549e-02 3.029220923781394958e-02 -3.297885507345199585e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.268834173679351807e-01 3.271227329969406128e-02 -4.374606162309646606e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.184229552745819092e-01 2.295863628387451172e-02 -4.186176881194114685e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.638076305389404297e-01 2.562953159213066101e-02 -5.353605374693870544e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.543153822422027588e-01 1.600293815135955811e-02 -5.031214281916618347e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.036337554454803467e-01 1.893965713679790497e-02 -6.289652734994888306e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.934387534856796265e-01 9.436399675905704498e-03 -5.831786245107650757e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.466883361339569092e-01 1.263299677520990372e-02 -7.184199988842010498e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.361777573823928833e-01 3.270506858825683594e-03 -6.586651504039764404e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.933397293090820312e-01 6.701819133013486862e-03 -8.038491755723953247e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.829726338386535645e-01 -2.481257542967796326e-03 -7.294352352619171143e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.440051078796386719e-01 1.140206819400191307e-03 -8.853577077388763428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.343317508697509766e-01 -7.803706452250480652e-03 -7.953229546546936035e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.000000074505805969e-02 6.399999856948852539e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.991585373878479004e-01 -4.056031815707683563e-03 -9.630330651998519897e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.908430337905883789e-01 -1.268023997545242310e-02 -8.561466634273529053e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.394120037555694580e-01 3.652950050309300423e-03 -8.547078818082809448e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.298163414001464844e-01 -5.516973324120044708e-03 -7.672899961471557617e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.845726609230041504e-01 1.173742674291133881e-02 -7.424408197402954102e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.743914723396301270e-01 2.117286436259746552e-03 -6.730491667985916138e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.341784089803695679e-01 2.016800642013549805e-02 -6.265500187873840332e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.239352911710739136e-01 1.019802968949079514e-02 -5.737022310495376587e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.878233551979064941e-01 2.891447581350803375e-02 -5.073666200041770935e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.778994053602218628e-01 1.870355382561683655e-02 -4.694943875074386597e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.451494246721267700e-01 3.794601932168006897e-02 -3.852320089936256409e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.358087658882141113e-01 2.761434391140937805e-02 -3.606434911489486694e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.058394312858581543e-01 4.723149165511131287e-02 -2.604941092431545258e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.724935144186019897e-02 3.691286593675613403e-02 -2.473481930792331696e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.961103528738021851e-02 5.673968419432640076e-02 -1.335036940872669220e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.185912713408470154e-02 4.658379405736923218e-02 -1.297816447913646698e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.621187433600425720e-02 6.643965840339660645e-02 -4.610478063113987446e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.931942790746688843e-02 5.661365017294883728e-02 -8.095856755971908569e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.415301769971847534e-03 7.630105316638946533e-02 1.258409395813941956e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.500957533717155457e-04 6.699054688215255737e-02 1.175746694207191467e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.298316173255443573e-02 8.629439771175384521e-02 2.575151063501834869e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.644733898341655731e-02 7.621187716722488403e-02 2.286713197827339172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0500000e+00	5.000000074505805969e-02 9.702249765396118164e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551625668071210384e-03 7.849369198083877563e-02 1.552461180835962296e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.583772435784339905e-03 6.792394816875457764e-02 1.284075714647769928e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.082055993378162384e-02 7.107454538345336914e-02 5.739259999245405197e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.644295640289783478e-02 5.992434173822402954e-02 3.153960220515727997e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1500000e+00	5.000000074505805969e-02 9.120249748229980469e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.422656074166297913e-02 6.401394307613372803e-02 -3.633236046880483627e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.785010799765586853e-02 5.358535796403884888e-02 -4.495901986956596375e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.876511871814727783e-02 5.729169026017189026e-02 -1.261820737272500992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.058970093727111816e-02 4.745990782976150513e-02 -1.189957931637763977e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2500000e+00	5.000000074505805969e-02 8.556249737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.454149007797241211e-02 5.089003592729568481e-02 -2.123807184398174286e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.477020263671875000e-02 4.155179485678672791e-02 -1.905302703380584717e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3000000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.216685175895690918e-01 4.479337483644485474e-02 -2.951270714402198792e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.105109080672264099e-01 3.586522862315177917e-02 -2.595175430178642273e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3500000e+00	5.000000074505805969e-02 8.010249733924865723e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.502676755189895630e-01 3.898799046874046326e-02 -3.745977580547332764e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.379449069499969482e-01 3.040398657321929932e-02 -3.259209543466567993e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.804703474044799805e-01 3.346183523535728455e-02 -4.509498178958892822e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.672179996967315674e-01 2.517309784889221191e-02 -3.896867483854293823e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4500000e+00	5.000000074505805969e-02 7.482249736785888672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.124190777540206909e-01 2.820435352623462677e-02 -5.243229120969772339e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.984928846359252930e-01 2.017712034285068512e-02 -4.507651925086975098e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e+00	5.000000074505805969e-02 7.225000262260437012e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.462691068649291992e-01 2.320633269846439362e-02 -5.948413163423538208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.319493591785430908e-01 1.542144175618886948e-02 -5.090991780161857605e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5500000e+00	5.000000074505805969e-02 6.972249746322631836e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.821900248527526855e-01 1.845976337790489197e-02 -6.626155972480773926e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.677878737449645996e-01 1.091186329722404480e-02 -5.646273121237754822e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6000000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.203675746917724609e-01 1.395774446427822113e-02 -7.277435809373855591e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.062312006950378418e-01 6.655067205429077148e-03 -6.172766163945198059e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6500000e+00	5.000000074505805969e-02 6.480249762535095215e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.610058128833770752e-01 9.694386273622512817e-03 -7.903122156858444214e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.475289344787597656e-01 2.657368080690503120e-03 -6.669774651527404785e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.000000074505805969e-02 6.241000294685363770e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.043294489383697510e-01 5.664742551743984222e-03 -8.503977954387664795e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.919588327407836914e-01 -1.073004212230443954e-03 -7.136403024196624756e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7500000e+00	5.000000074505805969e-02 6.006249785423278809e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.505867063999176025e-01 1.864747842773795128e-03 -9.080673009157180786e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.398338794708251953e-01 -4.527964163571596146e-03 -7.571765780448913574e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8000000e+00	5.000000074505805969e-02 5.776000022888183594e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.000522136688232422e-01 -1.708830823190510273e-03 -9.633787721395492554e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.915053248405456543e-01 -7.698017172515392303e-03 -7.974816858768463135e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8500000e+00	5.000000074505805969e-02 5.550249814987182617e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.530307888984680176e-01 -5.058428738266229630e-03 -1.016382202506065369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.473690032958984375e-01 -1.057314686477184296e-02 -8.344440162181854248e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9000000e+00	5.000000074505805969e-02 5.328999757766723633e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.098614931106567383e-01 -8.185710757970809937e-03 -1.067119613289833069e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.078723669052124023e-01 -1.314171124249696732e-02 -8.679368346929550171e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9500000e+00	5.000000074505805969e-02 5.112249851226806641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.709224581718444824e-01 -1.109158806502819061e-02 -1.115625724196434021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.735212206840515137e-01 -1.539139635860919952e-02 -8.978213369846343994e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.366364002227783203e-01 -1.377622876316308975e-02 -1.161927878856658936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.448925971984863281e-01 -1.730796881020069122e-02 -9.239411354064941406e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.374126911163330078e-01 -2.144153974950313568e-02 -1.150958985090255737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.444740533828735352e-01 -2.404178865253925323e-02 -9.305594861507415771e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.381780743598937988e-01 -2.938440069556236267e-02 -1.139711663126945496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.440243959426879883e-01 -3.103227168321609497e-02 -9.368637204170227051e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.389329075813293457e-01 -3.761696070432662964e-02 -1.128181964159011841e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.435420751571655273e-01 -3.829113394021987915e-02 -9.428454935550689697e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.396774291992187500e-01 -4.615201056003570557e-02 -1.116365790367126465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.430263161659240723e-01 -4.583093523979187012e-02 -9.484968334436416626e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.404120564460754395e-01 -5.500302091240882874e-02 -1.104258596897125244e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.424771785736083984e-01 -5.366498976945877075e-02 -9.538125991821289062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.411371469497680664e-01 -6.418418884277343750e-02 -1.091856136918067932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.418937683105468750e-01 -6.180717796087265015e-02 -9.587869793176651001e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.418529391288757324e-01 -7.371048629283905029e-02 -1.079153418540954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.412751317024230957e-01 -7.027249038219451904e-02 -9.634107351303100586e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.425599098205566406e-01 -8.359770476818084717e-02 -1.066145673394203186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.406210303306579590e-01 -7.907643169164657593e-02 -9.676775336265563965e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.432583570480346680e-01 -9.386250376701354980e-02 -1.052827835083007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.399303913116455078e-01 -8.823555707931518555e-02 -9.715779125690460205e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.439486980438232422e-01 -1.045224890112876892e-01 -1.039194315671920776e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.392025589942932129e-01 -9.776771813631057739e-02 -9.751053154468536377e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.800999760627746582e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.446312308311462402e-01 -1.155962496995925903e-01 -1.025239825248718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.384358644485473633e-01 -1.076912954449653625e-01 -9.782466292381286621e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.453063726425170898e-01 -1.271034330129623413e-01 -1.010958477854728699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.376305460929870605e-01 -1.180262863636016846e-01 -9.809972345829010010e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.409000277519226074e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.459745407104492188e-01 -1.390648484230041504e-01 -9.963441640138626099e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.367842197418212891e-01 -1.287933737039566040e-01 -9.833444654941558838e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.466361522674560547e-01 -1.515024602413177490e-01 -9.813906252384185791e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.358971834182739258e-01 -1.400153189897537231e-01 -9.852813929319381714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.024999737739562988e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.472915649414062500e-01 -1.644395738840103149e-01 -9.660911560058593750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.349671721458435059e-01 -1.517154574394226074e-01 -9.867931902408599854e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.479412555694580078e-01 -1.779008656740188599e-01 -9.504389762878417969e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.339937686920166016e-01 -1.639191210269927979e-01 -9.878692030906677246e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.648999929428100586e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.485855817794799805e-01 -1.919125020503997803e-01 -9.344268590211868286e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.329753637313842773e-01 -1.766533553600311279e-01 -9.885012358427047729e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.492249608039855957e-01 -2.065021842718124390e-01 -9.180472046136856079e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.319104671478271484e-01 -1.899464726448059082e-01 -9.886732697486877441e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.281000256538391113e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.498599290847778320e-01 -2.216993868350982666e-01 -9.012921899557113647e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.307980060577392578e-01 -2.038292139768600464e-01 -9.883753955364227295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.504909038543701172e-01 -2.375353872776031494e-01 -8.841536194086074829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.296363711357116699e-01 -2.183341979980468750e-01 -9.875917434692382812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0050000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.104000091552734375e-01 1.000000000000000000e+00 2.800000086426734924e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.479259967803955078e-01 -2.356144040822982788e-01 -8.687432110309600830e-02 2.228158339858055115e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.270407676696777344e-01 -2.165730297565460205e-01 -9.720678627490997314e-02 2.296165563166141510e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0100000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.116000294685363770e-01 1.000000000000000000e+00 5.600000172853469849e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.469305992126464844e-01 -2.338761538267135620e-01 -8.548123389482498169e-02 4.446262121200561523e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.263305187225341797e-01 -2.151249498128890991e-01 -9.561038017272949219e-02 4.582583531737327576e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0150000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.136000037193298340e-01 1.000000000000000000e+00 8.399999886751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.474992275238037109e-01 -2.323216646909713745e-01 -8.423691242933273315e-02 6.655885279178619385e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.275000810623168945e-01 -2.139900624752044678e-01 -9.397061914205551147e-02 6.862768530845642090e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.120000034570693970e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.496281862258911133e-01 -2.309519946575164795e-01 -8.314216136932373047e-02 8.858614414930343628e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.305467128753662109e-01 -2.131671309471130371e-01 -9.228722006082534790e-02 9.140214323997497559e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0250000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.400000005960464478e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.533155083656311035e-01 -2.297681570053100586e-01 -8.219776302576065063e-02 1.105604767799377441e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.354723215103149414e-01 -2.126560211181640625e-01 -9.055989980697631836e-02 1.141840964555740356e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0300000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.244000077247619629e-01 1.000000000000000000e+00 1.679999977350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.585611343383789062e-01 -2.287712097167968750e-01 -8.140449225902557373e-02 1.324979215860366821e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.422846555709838867e-01 -2.124572992324829102e-01 -8.878864347934722900e-02 1.370084732770919800e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0350000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.295999765396118164e-01 1.000000000000000000e+00 1.959999948740005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.653667926788330078e-01 -2.279621362686157227e-01 -8.076311647891998291e-02 1.544146835803985596e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.509948015213012695e-01 -2.125717103481292725e-01 -8.697307109832763672e-02 1.599101424217224121e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0400000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.240000069141387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.737361192703247070e-01 -2.273419350385665894e-01 -8.027438819408416748e-02 1.763270646333694458e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.616187334060668945e-01 -2.129999995231628418e-01 -8.511263877153396606e-02 1.829240024089813232e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0450000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.424000144004821777e-01 1.000000000000000000e+00 2.520000040531158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.836744785308837891e-01 -2.269115746021270752e-01 -7.993903011083602905e-02 1.982514858245849609e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.741768360137939453e-01 -2.137433439493179321e-01 -8.320628106594085693e-02 2.060852348804473877e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.500000238418579102e-01 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.951892614364624023e-01 -2.266719937324523926e-01 -7.975775748491287231e-02 2.202044278383255005e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.886949181556701660e-01 -2.148036658763885498e-01 -8.125358074903488159e-02 2.294289469718933105e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0550000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.079999983310699463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.082897067070007324e-01 -2.266241312026977539e-01 -7.973127812147140503e-02 2.422025054693222046e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.052014708518981934e-01 -2.161827087402343750e-01 -7.925331592559814453e-02 2.529904842376708984e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0600000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.359999954700469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.229867219924926758e-01 -2.267688512802124023e-01 -7.986024767160415649e-02 2.642624080181121826e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.237321376800537109e-01 -2.178832590579986572e-01 -7.720476388931274414e-02 2.768055796623229980e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0650000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.776000142097473145e-01 1.000000000000000000e+00 3.639999926090240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.392933011054992676e-01 -2.271070331335067749e-01 -8.014532923698425293e-02 2.864009141921997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.443250656127929688e-01 -2.199074774980545044e-01 -7.510627061128616333e-02 3.009100258350372314e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0700000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.884000182151794434e-01 1.000000000000000000e+00 3.919999897480010986e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.572245240211486816e-01 -2.276395410299301147e-01 -8.058714121580123901e-02 3.086348772048950195e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.670245409011840820e-01 -2.222586572170257568e-01 -7.295693457126617432e-02 3.253400325775146484e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0750000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.199999868869781494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.767969012260437012e-01 -2.283671349287033081e-01 -8.118628710508346558e-02 3.309812843799591064e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.918786048889160156e-01 -2.249399423599243164e-01 -7.075502723455429077e-02 3.501321971416473389e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.980293869972229004e-01 -2.292906194925308228e-01 -8.194334059953689575e-02 3.534570932388305664e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.189406037330627441e-01 -2.279548048973083496e-01 -6.849913299083709717e-02 3.753232359886169434e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0850000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.255999922752380371e-01 1.000000000000000000e+00 4.760000109672546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.209423661231994629e-01 -2.304107248783111572e-01 -8.285886049270629883e-02 3.760793805122375488e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.482695460319519043e-01 -2.313075810670852661e-01 -6.618758291006088257e-02 4.009509384632110596e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0900000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.040000081062316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.455584883689880371e-01 -2.317281663417816162e-01 -8.393336087465286255e-02 3.988653421401977539e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.799268245697021484e-01 -2.350016236305236816e-01 -6.381862610578536987e-02 4.270523786544799805e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0950000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.320000052452087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.719021916389465332e-01 -2.332435995340347290e-01 -8.516732603311538696e-02 4.218321442604064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.013981699943542480e+00 -2.390417009592056274e-01 -6.138998642563819885e-02 4.536660909652709961e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.700000286102294922e-01 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -2.349576652050018311e-01 -8.656123280525207520e-02 4.449970722198486328e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.050506830215454102e+00 -2.434325218200683594e-01 -5.890034139156341553e-02 4.808309972286224365e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1050000e+01	5.000000074505805969e-02 5.112249851226806641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.433999896049499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.827972412109375000e-01 -2.227953970432281494e-01 -7.817047089338302612e-02 4.033185541629791260e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.152470827102661133e-01 -2.294895648956298828e-01 -5.580738559365272522e-02 4.306731820106506348e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.000000074505805969e-02 5.328999757766723633e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.256000161170959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.769955396652221680e-01 -2.106760144233703613e-01 -6.976509094238281250e-02 3.645903766155242920e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.953528165817260742e-01 -2.158767580986022949e-01 -5.211441591382026672e-02 3.849639296531677246e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1150000e+01	5.000000074505805969e-02 5.550249814987182617e-01 9.255999922752380371e-01 1.000000000000000000e+00 5.066000223159790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.814180016517639160e-01 -1.986191570758819580e-01 -6.136359646916389465e-02 3.286120891571044922e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.888551712036132812e-01 -2.025513350963592529e-01 -4.787074029445648193e-02 3.432594239711761475e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1200000e+01	5.000000074505805969e-02 5.776000022888183594e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.864000082015991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.950246453285217285e-01 -1.866461187601089478e-01 -5.298564583063125610e-02 2.951996326446533203e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.940719842910766602e-01 -1.894771158695220947e-01 -4.312135279178619385e-02 3.051722049713134766e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1250000e+01	5.000000074505805969e-02 6.006249785423278809e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.650000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.168941020965576172e-01 -1.747794449329376221e-01 -4.465173557400703430e-02 2.641831934452056885e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.095536708831787109e-01 -1.766210347414016724e-01 -3.790485858917236328e-02 2.703609764575958252e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1300000e+01	5.000000074505805969e-02 6.241000294685363770e-01 8.884000182151794434e-01 1.000000000000000000e+00 4.424000084400177002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.462079703807830811e-01 -1.630425006151199341e-01 -3.638290613889694214e-02 2.354054898023605347e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.340531826019287109e-01 -1.639544814825057983e-01 -3.225615620613098145e-02 2.385257184505462646e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1350000e+01	5.000000074505805969e-02 6.480249762535095215e-01 8.776000142097473145e-01 1.000000000000000000e+00 4.185999929904937744e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.822376728057861328e-01 -1.514591723680496216e-01 -2.820041030645370483e-02 2.087201178073883057e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.664904534816741943e-01 -1.514514386653900146e-01 -2.620540931820869446e-02 2.094012498855590820e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.000000074505805969e-02 6.723999977111816406e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.935999870300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.243329226970672607e-01 -1.400533318519592285e-01 -2.012542076408863068e-02 1.839903146028518677e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.059300184249877930e-01 -1.390896290540695190e-01 -1.978019997477531433e-02 1.827529072761535645e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1450000e+01	5.000000074505805969e-02 6.972249746322631836e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.673999905586242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.719120979309082031e-01 -1.288485229015350342e-01 -1.217869762331247330e-02 1.610879451036453247e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.515585422515869141e-01 -1.268488615751266479e-01 -1.300472393631935120e-02 1.583725214004516602e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+01	5.000000074505805969e-02 7.225000262260437012e-01 8.500000238418579102e-01 1.000000000000000000e+00 3.400000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.244539558887481689e-01 -1.178675964474678040e-01 -4.380321130156517029e-03 1.398924738168716431e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.026650607585906982e-01 -1.147103086113929749e-01 -5.899436771869659424e-03 1.360746026039123535e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1550000e+01	5.000000074505805969e-02 7.482249736785888672e-01 8.424000144004821777e-01 1.000000000000000000e+00 3.113999962806701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.814904958009719849e-01 -1.071322932839393616e-01 3.250592155382037163e-03 1.202903613448143005e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.612409502267837524e-01 -1.049462407827377319e-01 -2.833046019077301025e-04 1.162400692701339722e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1600000e+01	5.000000074505805969e-02 7.743999958038330078e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.815999984741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.426006108522415161e-01 -9.666303545236587524e-02 1.069612707942724228e-02 1.021744012832641602e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.240067705512046814e-01 -9.535544365644454956e-02 5.538973957300186157e-03 9.805992990732192993e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1650000e+01	5.000000074505805969e-02 8.010249733924865723e-01 8.295999765396118164e-01 1.000000000000000000e+00 2.506000101566314697e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.074049770832061768e-01 -8.647856116294860840e-02 1.793977990746498108e-02 8.544325828552246094e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.050436317920684814e-02 -8.593149483203887939e-02 1.154793053865432739e-02 8.140194416046142578e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.000000074505805969e-02 8.281000256538391113e-01 8.244000077247619629e-01 1.000000000000000000e+00 2.184000015258789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.556131482124328613e-02 -7.659578323364257812e-02 2.496663108468055725e-02 7.000103592872619629e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.033291667699813843e-02 -7.667056471109390259e-02 1.772372424602508545e-02 6.614669412374496460e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1750000e+01	5.000000074505805969e-02 8.556249737739562988e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.850000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.676035046577453613e-02 -6.702955812215805054e-02 3.176349028944969177e-02 5.575703084468841553e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.314229473471641541e-02 -6.757374107837677002e-02 2.404557541012763977e-02 5.218661576509475708e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1800000e+01	5.000000074505805969e-02 8.835999965667724609e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.503999978303909302e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.072236686944961548e-02 -5.779257416725158691e-02 3.831899166107177734e-02 4.262543469667434692e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.622948080301284790e-03 -5.864316970109939575e-02 3.049351647496223450e-02 3.942351788282394409e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1850000e+01	5.000000074505805969e-02 9.120249748229980469e-01 8.136000037193298340e-01 1.000000000000000000e+00 1.146000027656555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.805906813591718674e-03 -4.889526590704917908e-02 4.462365061044692993e-02 3.052514418959617615e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.349772512912750244e-02 -4.988263547420501709e-02 3.704792261123657227e-02 2.776770293712615967e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1900000e+01	5.000000074505805969e-02 9.409000277519226074e-01 8.116000294685363770e-01 1.000000000000000000e+00 7.760000228881835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.405397407710552216e-02 -4.034578055143356323e-02 5.066990107297897339e-02 1.937959715723991394e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.346010297536849976e-02 -4.129890352487564087e-02 4.368874430656433105e-02 1.713688299059867859e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1950000e+01	5.000000074505805969e-02 9.702249765396118164e-01 8.104000091552734375e-01 1.000000000000000000e+00 3.940000012516975403e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.322995617985725403e-02 -3.214998543262481689e-02 5.645207688212394714e-02 9.116615168750286102e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.147726833820343018e-02 -3.289977461099624634e-02 5.039599537849426270e-02 7.455055601894855499e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052269414067268372e-02 -2.431149780750274658e-02 6.196637824177742004e-02 -3.317191149108111858e-04 0.000000000000000000e+00 0.000000000000000000e+00 6.773839890956878662e-02 -2.469395101070404053e-02 5.715049803256988525e-02 -1.348256133496761322e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2050000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.746250271797180176e-01 1.000000000000000000e+00 -3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.167076855897903442e-02 3.487606719136238098e-02 8.323120325803756714e-02 -7.989759556949138641e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.827699720859527588e-02 3.280636668205261230e-02 7.771636545658111572e-02 -8.229594677686691284e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2100000e+01	5.000000074505805969e-02 1.000000000000000000e+00 9.424999952316284180e-01 1.000000000000000000e+00 -7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.025703400373458862e-01 8.524613082408905029e-02 1.044596284627914429e-01 -1.322794239968061447e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.092740148305892944e-01 8.156511932611465454e-02 9.905561059713363647e-02 -1.259852759540081024e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2150000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.013625025749206543e+00 1.000000000000000000e+00 -1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.231788098812103271e-01 1.280759423971176147e-01 1.254929453134536743e-01 -1.653406769037246704e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.306307911872863770e-01 1.229191571474075317e-01 1.209301203489303589e-01 -1.497084181755781174e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2200000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.088000059127807617e+00 1.000000000000000000e+00 -1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.434433460235595703e-01 1.644376963376998901e-01 1.461940407752990723e-01 -1.830589771270751953e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.521956771612167358e-01 1.579247713088989258e-01 1.430861800909042358e-01 -1.576612703502178192e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2250000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.165624976158142090e+00 1.000000000000000000e+00 -2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.633103340864181519e-01 1.952401250600814819e-01 1.664495766162872314e-01 -1.886813715100288391e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.737723052501678467e-01 1.874258965253829956e-01 1.652541011571884155e-01 -1.533141452819108963e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.246500015258789062e+00 1.000000000000000000e+00 -2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.827324032783508301e-01 2.212595492601394653e-01 1.861712336540222168e-01 -1.848559081554412842e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.951358169317245483e-01 2.121110707521438599e-01 1.871590465307235718e-01 -1.395730301737785339e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2350000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.330625057220458984e+00 1.000000000000000000e+00 -2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.016728669404983521e-01 2.431633472442626953e-01 2.052956670522689819e-01 -1.737354509532451630e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.160462737083435059e-01 2.325543463230133057e-01 2.085297405719757080e-01 -1.188911683857440948e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2400000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.417999982833862305e+00 1.000000000000000000e+00 -3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.201083749532699585e-01 2.615278661251068115e-01 2.237835377454757690e-01 -1.570615731179714203e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.362736165523529053e-01 2.492542564868927002e-01 2.291198968887329102e-01 -9.333228692412376404e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2450000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.508625030517578125e+00 1.000000000000000000e+00 -3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.380300909280776978e-01 2.768524289131164551e-01 2.416177392005920410e-01 -1.362336613237857819e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.556198239326477051e-01 2.626594901084899902e-01 2.487265318632125854e-01 -6.460750475525856018e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.602499961853027344e+00 1.000000000000000000e+00 -4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.554433941841125488e-01 2.895701527595520020e-01 2.588009536266326904e-01 -1.123664621263742447e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.739444077014923096e-01 2.731901407241821289e-01 2.672120332717895508e-01 -3.408869728446006775e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2550000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.699625015258789062e+00 1.000000000000000000e+00 -4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.723670303821563721e-01 3.000569939613342285e-01 2.753529846668243408e-01 -8.633888326585292816e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.911791205406188965e-01 2.812469303607940674e-01 2.845158576965332031e-01 -2.824817784130573273e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.799999952316284180e+00 1.000000000000000000e+00 -4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.888314723968505859e-01 3.086390197277069092e-01 2.913075983524322510e-01 -5.883537232875823975e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.073359131813049316e-01 2.872135639190673828e-01 3.006593883037567139e-01 2.844332251697778702e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2650000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.903625011444091797e+00 1.000000000000000000e+00 -5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.048768937587738037e-01 3.155987858772277832e-01 3.067098259925842285e-01 -3.038108116015791893e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.225005269050598145e-01 2.914517819881439209e-01 3.157370686531066895e-01 5.924538709223270416e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2700000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.010499954223632812e+00 1.000000000000000000e+00 -5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.205513656139373779e-01 3.211804926395416260e-01 3.216129839420318604e-01 -1.371839898638427258e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.368144631385803223e-01 2.942924499511718750e-01 3.298971056938171387e-01 8.933310396969318390e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2750000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.120625019073486328e+00 1.000000000000000000e+00 -6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.359086215496063232e-01 3.255948722362518311e-01 3.360761404037475586e-01 2.790058031678199768e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.504533767700195312e-01 2.960279285907745361e-01 3.433192968368530273e-01 1.186241116374731064e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2800000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.233999967575073242e+00 1.000000000000000000e+00 -6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.510062098503112793e-01 3.290232717990875244e-01 3.501619696617126465e-01 5.722722038626670837e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.636034131050109863e-01 2.969067692756652832e-01 3.561915159225463867e-01 1.471428200602531433e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2850000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.350625038146972656e+00 1.000000000000000000e+00 -6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.659038841724395752e-01 3.316213488578796387e-01 3.639347255229949951e-01 8.646424859762191772e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.764464259147644043e-01 2.971347868442535400e-01 3.686949312686920166e-01 1.749779470264911652e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.470499992370605469e+00 1.000000000000000000e+00 -7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.806620538234710693e-01 3.335224092006683350e-01 3.774586915969848633e-01 1.155183464288711548e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.891452848911285400e-01 2.968759536743164062e-01 3.809909522533416748e-01 2.022421360015869141e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2950000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.593625068664550781e+00 1.000000000000000000e+00 -7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.953407108783721924e-01 3.348402678966522217e-01 3.907969295978546143e-01 1.443348079919815063e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.018425941467285156e-01 2.962593138217926025e-01 3.932190537452697754e-01 2.290562540292739868e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.720000028610229492e+00 1.000000000000000000e+00 -8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.099983572959899902e-01 3.356718719005584717e-01 4.040104150772094727e-01 1.728878170251846313e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.146551489830017090e-01 2.953837215900421143e-01 4.054929912090301514e-01 2.555294334888458252e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3050000e+01	5.000000074505805969e-02 1.020099997520446777e+00 2.634725093841552734e+00 1.000000000000000000e+00 -7.070000171661376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.943699300289154053e-01 3.318417966365814209e-01 3.925375342369079590e-01 1.368567906320095062e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.980977833271026611e-01 2.919958829879760742e-01 3.878480792045593262e-01 2.113945037126541138e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3100000e+01	5.000000074505805969e-02 1.040400028228759766e+00 2.554899930953979492e+00 1.000000000000000000e+00 -6.119999885559082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.808304071426391602e-01 3.283239305019378662e-01 3.821468055248260498e-01 1.059599407017230988e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.851321339607238770e-01 2.895914316177368164e-01 3.735222220420837402e-01 1.732380501925945282e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3150000e+01	5.000000074505805969e-02 1.060899972915649414e+00 2.480525016784667969e+00 1.000000000000000000e+00 -5.149999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.689309656620025635e-01 3.250223696231842041e-01 3.725632131099700928e-01 7.941561751067638397e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.743405938148498535e-01 2.877447605133056641e-01 3.613334000110626221e-01 1.385599002242088318e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.000000074505805969e-02 1.081599950790405273e+00 2.411600112915039062e+00 1.000000000000000000e+00 -4.160000085830688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.583194613456726074e-01 3.218556046485900879e-01 3.635641038417816162e-01 5.668361671268939972e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.649483323097229004e-01 2.862095832824707031e-01 3.506105244159698486e-01 1.061273086816072464e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3250000e+01	5.000000074505805969e-02 1.102499961853027344e+00 2.348124980926513672e+00 1.000000000000000000e+00 -3.149999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.487155139446258545e-01 3.187527656555175781e-01 3.549672365188598633e-01 3.741476451978087425e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.564896881580352783e-01 2.848252058029174805e-01 3.409309983253479004e-01 7.534902077168226242e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3300000e+01	5.000000074505805969e-02 1.123600006103515625e+00 2.290100097656250000e+00 1.000000000000000000e+00 -2.119999974966049194e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.398923575878143311e-01 3.156510889530181885e-01 3.466218709945678711e-01 2.141411183401942253e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.486686050891876221e-01 2.834779024124145508e-01 3.320120275020599365e-01 4.600604996085166931e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3350000e+01	5.000000074505805969e-02 1.144899964332580566e+00 2.237524986267089844e+00 1.000000000000000000e+00 -1.070000007748603821e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.316632807254791260e-01 3.124939799308776855e-01 3.384021818637847900e-01 8.613996906206011772e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.412841558456420898e-01 2.820803523063659668e-01 3.236535489559173584e-01 1.811433816328644753e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3400000e+01	5.000000074505805969e-02 1.166399955749511719e+00 2.190399885177612305e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.238710165023803711e-01 3.092291951179504395e-01 3.302022218704223633e-01 -9.458274871576577425e-05 0.000000000000000000e+00 0.000000000000000000e+00 3.341926336288452148e-01 2.805618047714233398e-01 3.157097101211547852e-01 -8.147886255756020546e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.3450000e+01	5.000000074505805969e-02 1.188099980354309082e+00 2.148725032806396484e+00 1.000000000000000000e+00 1.089999973773956299e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.163801133632659912e-01 3.058079481124877930e-01 3.219320476055145264e-01 -7.132856408134102821e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.272842764854431152e-01 2.788611650466918945e-01 3.080708384513854980e-01 -3.248147899284958839e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.000000074505805969e-02 1.210000038146972656e+00 2.112499952316284180e+00 1.000000000000000000e+00 2.199999988079071045e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.090703487396240234e-01 3.021836578845977783e-01 3.135147392749786377e-01 -9.732565958984196186e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.204678893089294434e-01 2.769229114055633545e-01 3.006520271301269531e-01 -5.449055694043636322e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3550000e+01	5.000000074505805969e-02 1.232100009918212891e+00 2.081724882125854492e+00 1.000000000000000000e+00 3.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.018319904804229736e-01 2.983113527297973633e-01 3.048839271068572998e-01 -8.456162177026271820e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.136627674102783203e-01 2.746951282024383545e-01 2.933872640132904053e-01 -7.369625382125377655e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3600000e+01	5.000000074505805969e-02 1.254400014877319336e+00 2.056400060653686523e+00 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.945616543292999268e-01 2.941468060016632080e-01 2.959820628166198730e-01 -2.945985470432788134e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.067915737628936768e-01 2.721273899078369141e-01 2.862249314785003662e-01 -8.954455144703388214e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3650000e+01	5.000000074505805969e-02 1.276900053024291992e+00 2.036525011062622070e+00 1.000000000000000000e+00 5.649999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.871591746807098389e-01 2.896461188793182373e-01 2.867587804794311523e-01 7.220931584015488625e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.997744679450988770e-01 2.691686153411865234e-01 2.791226506233215332e-01 -1.014076638966798782e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3700000e+01	5.000000074505805969e-02 1.299600005149841309e+00 2.022099971771240234e+00 1.000000000000000000e+00 6.840000152587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.795245945453643799e-01 2.847651243209838867e-01 2.771697342395782471e-01 2.253082115203142166e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.925272881984710693e-01 2.657671272754669189e-01 2.720474600791931152e-01 -1.085856556892395020e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3750000e+01	5.000000074505805969e-02 1.322499990463256836e+00 2.013124942779541016e+00 1.000000000000000000e+00 8.050000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.715560197830200195e-01 2.794589996337890625e-01 2.671756148338317871e-01 4.353239201009273529e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.849580645561218262e-01 2.618690133094787598e-01 2.649731934070587158e-01 -1.103035360574722290e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.000000074505805969e-02 1.345600008964538574e+00 2.009599924087524414e+00 1.000000000000000000e+00 9.279999732971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.631475329399108887e-01 2.736817598342895508e-01 2.567412853240966797e-01 7.083713077008724213e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.769637703895568848e-01 2.574176490306854248e-01 2.578788995742797852e-01 -1.057064905762672424e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3850000e+01	5.000000074505805969e-02 1.368899941444396973e+00 1.955969452857971191e+00 1.000000000000000000e+00 8.970000147819519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.596213817596435547e-01 2.704026997089385986e-01 2.512924373149871826e-01 7.945677265524864197e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.724185883998870850e-01 2.556103765964508057e-01 2.514687776565551758e-01 -9.385747835040092468e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3900000e+01	5.000000074505805969e-02 1.392400026321411133e+00 1.903344392776489258e+00 1.000000000000000000e+00 8.653333187103271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.562517821788787842e-01 2.669508159160614014e-01 2.457980662584304810e-01 8.753235451877117157e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.679166793823242188e-01 2.536019980907440186e-01 2.450514286756515503e-01 -8.198931813240051270e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3950000e+01	5.000000074505805969e-02 1.416100025177001953e+00 1.851724982261657715e+00 1.000000000000000000e+00 8.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.530183196067810059e-01 2.633021175861358643e-01 2.402365654706954956e-01 9.506022557616233826e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.634540796279907227e-01 2.513687610626220703e-01 2.386123687028884888e-01 -7.014033384621143341e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.801111102104187012e+00 1.000000000000000000e+00 8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.499037832021713257e-01 2.594320774078369141e-01 2.345888465642929077e-01 1.020246557891368866e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.590284347534179688e-01 2.488858252763748169e-01 2.321391403675079346e-01 -5.835885182023048401e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.751502752304077148e+00 1.000000000000000000e+00 7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.386887967586517334e-01 2.495570331811904907e-01 2.182599157094955444e-01 1.288570743054151535e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.472914457321166992e-01 2.401220202445983887e-01 2.160118818283081055e-01 -2.638828940689563751e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.702900052070617676e+00 1.000000000000000000e+00 7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.281268686056137085e-01 2.395694106817245483e-01 2.026368975639343262e-01 1.527067646384239197e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.360716164112091064e-01 2.311550676822662354e-01 2.004313468933105469e-01 3.158645704388618469e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.4150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.655302762985229492e+00 1.000000000000000000e+00 6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.181581705808639526e-01 2.294258326292037964e-01 1.876521855592727661e-01 1.736136339604854584e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.253243029117584229e-01 2.219434082508087158e-01 1.853487193584442139e-01 3.027414903044700623e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.608711123466491699e+00 1.000000000000000000e+00 6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.087299376726150513e-01 2.190847098827362061e-01 1.732472330331802368e-01 1.915888302028179169e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.150112390518188477e-01 2.124467790126800537e-01 1.707229912281036377e-01 5.492220632731914520e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.563125014305114746e+00 1.000000000000000000e+00 6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.997953802347183228e-01 2.085057348012924194e-01 1.593711227178573608e-01 2.066171541810035706e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.050994634628295898e-01 2.026260197162628174e-01 1.565208733081817627e-01 7.704102899879217148e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.518544435501098633e+00 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.913124918937683105e-01 1.976491659879684448e-01 1.459792554378509521e-01 2.186590991914272308e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.955601572990417480e-01 1.924424022436141968e-01 1.427147537469863892e-01 9.654443711042404175e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.474969387054443359e+00 1.000000000000000000e+00 5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.832432448863983154e-01 1.864754259586334229e-01 1.330324113368988037e-01 2.276519499719142914e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.863673776388168335e-01 1.818564534187316895e-01 1.292816400527954102e-01 1.133240852504968643e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.432399988174438477e+00 1.000000000000000000e+00 4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.755528002977371216e-01 1.749446839094161987e-01 1.204959377646446228e-01 2.335107512772083282e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.774980425834655762e-01 1.708284467458724976e-01 1.162030249834060669e-01 1.272486429661512375e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.390836119651794434e+00 1.000000000000000000e+00 4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.682088673114776611e-01 1.630163341760635376e-01 1.083390116691589355e-01 2.361286804080009460e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.689302623271942139e-01 1.593167334794998169e-01 1.034626439213752747e-01 1.381655968725681305e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.350277781486511230e+00 1.000000000000000000e+00 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.611812859773635864e-01 1.506487429141998291e-01 9.653421491384506226e-02 2.353767864406108856e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.606437563896179199e-01 1.472783833742141724e-01 9.104802459478378296e-02 1.458990760147571564e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.310724973678588867e+00 1.000000000000000000e+00 3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.544413864612579346e-01 1.377988159656524658e-01 8.505689352750778198e-02 2.311039716005325317e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.526188403367996216e-01 1.346675604581832886e-01 7.894799113273620605e-02 1.502505224198102951e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.272177815437316895e+00 1.000000000000000000e+00 3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.479617059230804443e-01 1.244216263294219971e-01 7.388495653867721558e-02 2.231360785663127899e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.448371559381484985e-01 1.214374005794525146e-01 6.715539097785949707e-02 1.509946025907993317e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.234636068344116211e+00 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.417155712842941284e-01 1.104701086878776550e-01 6.299837678670883179e-02 2.112750522792339325e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.372814476490020752e-01 1.075387001037597656e-01 5.566604435443878174e-02 1.478794962167739868e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.198099970817565918e+00 1.000000000000000000e+00 2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.356767266988754272e-01 9.589465707540512085e-02 5.237906426191329956e-02 1.952975988388061523e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.311007738113403320e-01 9.434466063976287842e-02 4.622790217399597168e-02 1.393414661288261414e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.162569403648376465e+00 1.000000000000000000e+00 2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.298189759254455566e-01 8.064266294240951538e-02 4.201047122478485107e-02 1.749537512660026550e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.250459253787994385e-01 8.038483560085296631e-02 3.700200468301773071e-02 1.267516147345304489e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.128044366836547852e+00 1.000000000000000000e+00 1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.241160407662391663e-01 6.465829163789749146e-02 3.187754005193710327e-02 1.499647460877895355e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.191021725535392761e-01 6.560114026069641113e-02 2.799101173877716064e-02 1.097742374986410141e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.094524979591369629e+00 1.000000000000000000e+00 1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.185410171747207642e-01 4.788187891244888306e-02 2.196642570197582245e-02 1.200210303068161011e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.132532507181167603e-01 4.993073642253875732e-02 1.919796690344810486e-02 8.803989738225936890e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.062011122703552246e+00 1.000000000000000000e+00 7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.130662113428115845e-01 3.024944849312305450e-02 1.226434111595153809e-02 8.477956056594848633e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.074807643890380859e-01 3.330392763018608093e-02 1.062580943107604980e-02 6.114216055721044540e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.030502796173095703e+00 1.000000000000000000e+00 3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.076627895236015320e-01 1.169240754097700119e-02 2.759524155408143997e-03 4.386082291603088379e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.017644554376602173e-01 1.564505323767662048e-02 2.278301864862442017e-03 2.863222267478704453e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.023004427552223206e-01 -7.863278500735759735e-03 -6.559009198099374771e-03 -3.154516161885112524e-04 0.000000000000000000e+00 0.000000000000000000e+00 9.608098864555358887e-02 -3.129892051219940186e-03 -5.841080099344253540e-03 -9.985422948375344276e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.030618771910667419e-01 -6.749175954610109329e-03 -5.445104092359542847e-03 -3.153797297272831202e-04 0.000000000000000000e+00 0.000000000000000000e+00 9.682904183864593506e-02 -2.005260437726974487e-03 -4.713993519544601440e-03 -9.979389142245054245e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.038090214133262634e-01 -5.655676126480102539e-03 -4.351802170276641846e-03 -3.153078432660549879e-04 0.000000000000000000e+00 0.000000000000000000e+00 9.757196158170700073e-02 -8.884109556674957275e-04 -3.594528883695602417e-03 -9.973397245630621910e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.045418381690979004e-01 -4.582781810313463211e-03 -3.279105760157108307e-03 -3.152359859086573124e-04 0.000000000000000000e+00 0.000000000000000000e+00 9.830994904041290283e-02 2.208799123764038086e-04 -2.482730895280838013e-03 -9.967470541596412659e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.052603796124458313e-01 -3.530472982674837112e-03 -2.226994605734944344e-03 -3.151641285512596369e-04 0.000000000000000000e+00 0.000000000000000000e+00 9.904311597347259521e-02 1.322843134403228760e-03 -1.378312706947326660e-03 -9.961589239537715912e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.059646606445312500e-01 -2.498708898201584816e-03 -1.195428427308797836e-03 -3.150923002976924181e-04 0.000000000000000000e+00 0.000000000000000000e+00 9.977132081985473633e-02 2.417124807834625244e-03 -2.814047038555145264e-04 -9.955766145139932632e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.066547110676765442e-01 -1.487428788095712662e-03 -1.843460631789639592e-04 -3.150205011479556561e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.004947051405906677e-01 3.504097461700439453e-03 8.080378174781799316e-04 -9.949988452717661858e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.073305904865264893e-01 -4.965525004081428051e-04 8.063324494287371635e-04 -3.149487019982188940e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.012133359909057617e-01 4.583977162837982178e-03 1.890242099761962891e-03 -9.944275952875614166e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079923808574676514e-01 4.740182776004076004e-04 1.776705496013164520e-03 -3.148769319523125887e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.019272878766059875e-01 5.656462162733078003e-03 2.965174615383148193e-03 -9.938614675775170326e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.086401417851448059e-01 1.424399320967495441e-03 2.726888749748468399e-03 -3.148051619064062834e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.026365086436271667e-01 6.721783429384231567e-03 4.032947123050689697e-03 -9.933002293109893799e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.092739924788475037e-01 2.354722935706377029e-03 3.657014807686209679e-03 -3.147334209643304348e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.033410504460334778e-01 7.779985666275024414e-03 5.093432962894439697e-03 -9.927442297339439392e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.098940074443817139e-01 3.265137085691094398e-03 4.567231051623821259e-03 -3.146617091260850430e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.040409952402114868e-01 8.831165730953216553e-03 6.146941334009170532e-03 -9.921937016770243645e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.105003207921981812e-01 4.155804403126239777e-03 5.457700695842504501e-03 -3.145899972878396511e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.047364473342895508e-01 9.875506162643432617e-03 7.193524390459060669e-03 -9.916486451402306557e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.110930517315864563e-01 5.026901140809059143e-03 6.328599993139505386e-03 -3.145183436572551727e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.054271608591079712e-01 1.091260835528373718e-02 8.232925087213516235e-03 -9.911082452163100243e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.116723120212554932e-01 5.878617055714130402e-03 7.180118001997470856e-03 -3.144466609228402376e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.061135977506637573e-01 1.194302365183830261e-02 9.265486150979995728e-03 -9.905730839818716049e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.122382581233978271e-01 6.711153313517570496e-03 8.012456819415092468e-03 -3.143750363960862160e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.067956313490867615e-01 1.296664401888847351e-02 1.029149442911148071e-02 -9.900437435135245323e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.127910465002059937e-01 7.524722255766391754e-03 8.825827389955520630e-03 -3.143034118693321943e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.074732095003128052e-01 1.398360729217529297e-02 1.131070032715797424e-02 -9.895182447507977486e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.133308187127113342e-01 8.319547399878501892e-03 9.620456025004386902e-03 -3.142317873425781727e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.081464439630508423e-01 1.499385759234428406e-02 1.232310011982917786e-02 -9.889990324154496193e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.138577386736869812e-01 9.095860645174980164e-03 1.039657089859247208e-02 -3.141602210234850645e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.088153943419456482e-01 1.599752902984619141e-02 1.332892104983329773e-02 -9.884849423542618752e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.143719702959060669e-01 9.853904135525226593e-03 1.115441787987947464e-02 -3.140886256005614996e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.094800904393196106e-01 1.699472591280937195e-02 1.432825997471809387e-02 -9.879758581519126892e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.148736923933029175e-01 1.059392839670181274e-02 1.189424283802509308e-02 -3.140170883852988482e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.101406216621398926e-01 1.798552274703979492e-02 1.532115414738655090e-02 -9.874718962237238884e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.153630763292312622e-01 1.131618581712245941e-02 1.261630374938249588e-02 -3.139455511700361967e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.107970476150512695e-01 1.896969601511955261e-02 1.630754023790359497e-02 -9.869729401543736458e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.158403232693672180e-01 1.202094275504350662e-02 1.332086324691772461e-02 -3.138740430586040020e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.114492565393447876e-01 1.994781568646430969e-02 1.728767156600952148e-02 -9.864789899438619614e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.163055896759033203e-01 1.270846743136644363e-02 1.400818955153226852e-02 -3.138025349471718073e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.120975837111473083e-01 2.091980352997779846e-02 1.826169714331626892e-02 -9.859896963462233543e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.167590990662574768e-01 1.337903272360563278e-02 1.467855833470821381e-02 -3.137310559395700693e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.127417981624603271e-01 2.188551053404808044e-02 1.922935992479324341e-02 -9.855063399299979210e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.172010228037834167e-01 1.403291802853345871e-02 1.533224619925022125e-02 -3.136596060357987881e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.133820340037345886e-01 2.284501865506172180e-02 2.019095420837402344e-02 -9.850278729572892189e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.176315471529960632e-01 1.467040460556745529e-02 1.596953533589839935e-02 -3.135881561320275068e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.140183955430984497e-01 2.379848435521125793e-02 2.114644274115562439e-02 -9.845541790127754211e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.180509030818939209e-01 1.529177930206060410e-02 1.659071072936058044e-02 -3.135167353320866823e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.146507635712623596e-01 2.474585175514221191e-02 2.209581807255744934e-02 -9.840854909271001816e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.184592619538307190e-01 1.589732617139816284e-02 1.719606108963489532e-02 -3.134453436359763145e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.152791380882263184e-01 2.568726986646652222e-02 2.303910255432128906e-02 -9.836211102083325386e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.188568398356437683e-01 1.648733951151371002e-02 1.778587698936462402e-02 -3.133739519398659468e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.159037500619888306e-01 2.662273682653903961e-02 2.397654205560684204e-02 -9.831623174250125885e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.192438304424285889e-01 1.706210896372795105e-02 1.836044900119304657e-02 -3.133025893475860357e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.165245994925498962e-01 2.755248732864856720e-02 2.490817941725254059e-02 -9.827081812545657158e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.196204498410224915e-01 1.762192696332931519e-02 1.892006956040859222e-02 -3.132312267553061247e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.171418726444244385e-01 2.847673371434211731e-02 2.583432756364345551e-02 -9.822582360357046127e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.199868768453598022e-01 1.816708780825138092e-02 1.946503296494483948e-02 -3.131599223706871271e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.177554801106452942e-01 2.939514443278312683e-02 2.675463072955608368e-02 -9.818137623369693756e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.203433498740196228e-01 1.869788207113742828e-02 1.999563165009021759e-02 -3.130886179860681295e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.183653920888900757e-01 3.030785731971263885e-02 2.766925469040870667e-02 -9.813751094043254852e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.206900477409362793e-01 1.921460591256618500e-02 2.051215618848800659e-02 -3.130173136014491320e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.189717948436737061e-01 3.121528588235378265e-02 2.857838012278079987e-02 -9.809404145926237106e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210271790623664856e-01 1.971754990518093109e-02 2.101490460336208344e-02 -3.129460383206605911e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.195745617151260376e-01 3.211694955825805664e-02 2.948187291622161865e-02 -9.805110748857259750e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.213549524545669556e-01 2.020700648427009583e-02 2.150416374206542969e-02 -3.128747921437025070e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.189810559153556824e-01 3.122938051819801331e-02 2.859259769320487976e-02 -9.809308685362339020e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.216735467314720154e-01 2.068326435983181000e-02 2.198022417724132538e-02 -3.128035459667444229e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.195837631821632385e-01 3.213101625442504883e-02 2.949598617851734161e-02 -9.805012959986925125e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.219832003116607666e-01 2.114661224186420441e-02 2.244337648153305054e-02 -3.127323288936167955e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.189902350306510925e-01 3.124342858791351318e-02 2.860661968588829041e-02 -9.809206239879131317e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.6950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.222840771079063416e-01 2.159733884036540985e-02 2.289390377700328827e-02 -3.126611409243196249e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.195929870009422302e-01 3.214505687355995178e-02 2.951003052294254303e-02 -9.804916335269808769e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.225763931870460510e-01 2.203572355210781097e-02 2.333209291100502014e-02 -3.125899529550224543e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.189994364976882935e-01 3.125737607479095459e-02 2.862059883773326874e-02 -9.809108451008796692e-04 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Model_v1_norm_training_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.980232238769531250e-08 -2.980232238769531250e-08 -2.980232238769531250e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-02	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.572045102715492249e-02 1.083083078265190125e-02 1.083083078265190125e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.942109689116477966e-02 8.525091223418712616e-03 8.525091223418712616e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.945397377014160156e-02 2.173198945820331573e-02 2.173198945820331573e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.641884401440620422e-02 1.623591594398021698e-02 1.623591594398021698e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.134860754013061523e-02 3.267364203929901123e-02 3.267364203929901123e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.211677029728889465e-02 2.408999577164649963e-02 2.408999577164649963e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.154001623392105103e-02 4.362787306308746338e-02 4.362787306308746338e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.664773076772689819e-02 3.207034617662429810e-02 3.207034617662429810e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.101529896259307861e-01 5.456895753741264343e-02 5.456895753741264343e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.013045787811279297e-02 4.015963524580001831e-02 4.015963524580001831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273026764392852783e-01 6.547354906797409058e-02 6.547354906797409058e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.267196059226989746e-02 4.834045842289924622e-02 4.834045842289924622e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.430957019329071045e-01 7.632082700729370117e-02 7.632082700729370117e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.043690741062164307e-01 5.659513175487518311e-02 5.659513175487518311e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.576309800148010254e-01 8.709264546632766724e-02 8.709264546632766724e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.153095364570617676e-01 6.490527838468551636e-02 6.490527838468551636e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.710005104541778564e-01 9.777353703975677490e-02 9.777353703975677490e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.255737245082855225e-01 7.325213402509689331e-02 7.325213402509689331e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.832899153232574463e-01 1.083507314324378967e-01 1.083507314324378967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.352352946996688843e-01 8.161592483520507812e-02 8.161592483520507812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.667425632476806641e-01 9.187819808721542358e-02 9.187819808721542358e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.234757751226425171e-01 6.838154792785644531e-02 6.838154792785644531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.496826857328414917e-01 7.645991444587707520e-02 7.645991444587707520e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.110316067934036255e-01 5.559778586030006409e-02 5.559778586030006409e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.320018321275711060e-01 6.199066713452339172e-02 6.199066713452339172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.783940762281417847e-02 4.325705394148826599e-02 4.325705394148826599e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.135906726121902466e-01 4.838152974843978882e-02 4.838152974843978882e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.382823318243026733e-02 3.135228529572486877e-02 3.135228529572486877e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.433696419000625610e-02 3.555690497159957886e-02 3.555690497159957886e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.992639601230621338e-02 2.173044532537460327e-02 2.173044532537460327e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.412380725145339966e-02 2.345218881964683533e-02 2.345218881964683533e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.503654479980468750e-02 1.233420241624116898e-02 1.233420241624116898e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.282786488533020020e-02 1.201193220913410187e-02 1.201193220913410187e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.905697911977767944e-02 3.174567595124244690e-03 3.174567595124244690e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.031755983829498291e-02 1.188362250104546547e-03 1.188362250104546547e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.187307178974151611e-02 -5.736498162150382996e-03 -5.736498162150382996e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e-01	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.451237946748733521e-03 -9.059797972440719604e-03 -9.059797972440719604e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.354984335601329803e-03 -1.438634842634201050e-02 -1.438634842634201050e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.892482861876487732e-02 -1.876829564571380615e-02 -1.876829564571380615e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.664422452449798584e-02 -2.276096306741237640e-02 -2.276096306741237640e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.473009079694747925e-02 2.417589724063873291e-02 2.417589724063873291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.503654479980468750e-02 1.233420241624116898e-02 1.233420241624116898e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.458644866943359375e-01 7.139194011688232422e-02 7.139194011688232422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.090191230177879333e-01 5.123215168714523315e-02 5.123215168714523315e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.003714442253112793e-01 1.222124397754669189e-01 1.222124397754669189e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500135958194732666e-01 9.077597409486770630e-02 9.077597409486770630e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.423091828823089600e-01 1.759564429521560669e-01 1.759564429521560669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.828336268663406372e-01 1.320113688707351685e-01 1.320113688707351685e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.745589911937713623e-01 2.319534718990325928e-01 2.319534718990325928e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.099479734897613525e-01 1.742894649505615234e-01 1.742894649505615234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.992275357246398926e-01 2.895719408988952637e-01 2.895719408988952637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.330356538295745850e-01 2.170122712850570679e-01 2.170122712850570679e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.178983330726623535e-01 3.482469022274017334e-01 3.482469022274017334e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.532365918159484863e-01 2.596504390239715576e-01 2.596504390239715576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317921757698059082e-01 4.075030386447906494e-01 4.075030386447906494e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.704778909683227539e-01 3.082903623580932617e-01 3.082903623580932617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.418705165386199951e-01 4.669702053070068359e-01 4.669702053070068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.856857776641845703e-01 3.579334020614624023e-01 3.579334020614624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.000000074505805969e-02 3.240000009536743164e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.489034473896026611e-01 5.263899564743041992e-01 5.263899564743041992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.992798388004302979e-01 4.084069132804870605e-01 4.084069132804870605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.289316892623901367e-01 4.288760423660278320e-01 4.288760423660278320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.856857776641845703e-01 3.579334020614624023e-01 3.579334020614624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.079562485218048096e-01 3.437261879444122314e-01 3.437261879444122314e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.704778909683227539e-01 3.082903623580932617e-01 3.082903623580932617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.849681079387664795e-01 2.685557007789611816e-01 2.685557007789611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.532365918159484863e-01 2.596504390239715576e-01 2.596504390239715576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.588755786418914795e-01 2.017193585634231567e-01 2.017193585634231567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.333943992853164673e-01 2.122070789337158203e-01 2.122070789337158203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.283885329961776733e-01 1.420541703701019287e-01 1.420541703701019287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.101702094078063965e-01 1.661824882030487061e-01 1.661824882030487061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.918829828500747681e-01 8.872610330581665039e-02 8.872610330581665039e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.824667900800704956e-01 1.218360736966133118e-01 1.218360736966133118e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.472195237874984741e-01 4.113563522696495056e-02 4.113563522696495056e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.487084329128265381e-01 7.947915792465209961e-02 7.947915792465209961e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.147766977548599243e-02 -1.141374232247471809e-03 -1.141374232247471809e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.065737530589103699e-01 3.949435055255889893e-02 3.949435055255889893e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.054564282298088074e-02 -3.839003667235374451e-02 -3.839003667235374451e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.254473909735679626e-02 2.367267385125160217e-03 2.367267385125160217e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.154116034507751465e-02 -7.077696919441223145e-02 -7.077696919441223145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.888731308281421661e-02 -3.126620128750801086e-02 -3.126620128750801086e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207541584968566895e-02 -2.151036448776721954e-02 -2.151036448776721954e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.449313998222351074e-02 1.591867394745349884e-02 1.591867394745349884e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.385336071252822876e-01 3.619273751974105835e-02 3.619273751974105835e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.390724331140518188e-01 6.924363225698471069e-02 6.924363225698471069e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.004092931747436523e-01 1.014902070164680481e-01 1.014902070164680481e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.862227618694305420e-01 1.272775828838348389e-01 1.272775828838348389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.453439831733703613e-01 1.734838336706161499e-01 1.734838336706161499e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222646623849868774e-01 1.890022605657577515e-01 1.890022605657577515e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.781933546066284180e-01 2.512260973453521729e-01 2.512260973453521729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.509122490882873535e-01 2.536503374576568604e-01 2.536503374576568604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.021713495254516602e-01 3.337519466876983643e-01 3.337519466876983643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.744520306587219238e-01 3.206142187118530273e-01 3.206142187118530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.194889426231384277e-01 4.201252460479736328e-01 4.201252460479736328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.943492531776428223e-01 3.893920779228210449e-01 3.893920779228210449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317244052886962891e-01 5.094898343086242676e-01 5.094898343086242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.115756511688232422e-01 4.595558643341064453e-01 4.595558643341064453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.400435149669647217e-01 6.011151075363159180e-01 6.011151075363159180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.267949819564819336e-01 5.307291150093078613e-01 5.307291150093078613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.453331887722015381e-01 6.944295763969421387e-01 6.944295763969421387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.402215540409088135e-01 6.720516085624694824e-01 6.720516085624694824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.357113003730773926e-01 6.523256897926330566e-01 6.523256897926330566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317030370235443115e-01 6.348134875297546387e-01 6.348134875297546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.281182646751403809e-01 6.191686987876892090e-01 6.191686987876892090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.248941302299499512e-01 6.051141619682312012e-01 6.051141619682312012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.219796121120452881e-01 5.924249887466430664e-01 5.924249887466430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.193329870700836182e-01 5.809171795845031738e-01 5.809171795845031738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.169197142124176025e-01 5.704382658004760742e-01 5.704382658004760742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.147109746932983398e-01 5.608611702919006348e-01 5.608611702919006348e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.126824498176574707e-01 5.520789623260498047e-01 5.520789623260498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.108136653900146484e-01 5.440009236335754395e-01 5.440009236335754395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.090870380401611328e-01 5.365496873855590820e-01 5.365496873855590820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.074874877929687500e-01 5.296587944030761719e-01 5.296587944030761719e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.060020208358764648e-01 5.232709646224975586e-01 5.232709646224975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.046193718910217285e-01 5.173364281654357910e-01 5.173364281654357910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.033296763896942139e-01 5.118116736412048340e-01 5.118116736412048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.021242916584014893e-01 5.066586136817932129e-01 5.066586136817932129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.009956181049346924e-01 5.018438696861267090e-01 5.018438696861267090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.999369800090789795e-01 4.973376989364624023e-01 4.973376989364624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.989423573017120361e-01 4.931139051914215088e-01 4.931139051914215088e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.404731154441833496e-01 6.025743484497070312e-01 6.025743484497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.879220247268676758e-01 3.980780839920043945e-01 3.980780839920043945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.267949819564819336e-01 5.307291150093078613e-01 5.307291150093078613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.746821045875549316e-01 3.112908005714416504e-01 3.112908005714416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.115756511688232422e-01 4.595558643341064453e-01 4.595558643341064453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.584030628204345703e-01 2.321505993604660034e-01 2.321505993604660034e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.943492531776428223e-01 3.893920779228210449e-01 3.893920779228210449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.379820346832275391e-01 1.602184474468231201e-01 1.602184474468231201e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.744520306587219238e-01 3.206142187118530273e-01 3.206142187118530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.118879109621047974e-01 9.518131613731384277e-02 9.518131613731384277e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.509122490882873535e-01 2.536503374576568604e-01 2.536503374576568604e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.779324859380722046e-01 3.683002665638923645e-02 3.683002665638923645e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222646623849868774e-01 1.890022605657577515e-01 1.890022605657577515e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.328952461481094360e-01 -1.495228242129087448e-02 -1.495228242129087448e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.862227618694305420e-01 1.272775828838348389e-01 1.272775828838348389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.188277691602706909e-02 -6.019232794642448425e-02 -6.019232794642448425e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.390724331140518188e-01 6.924363225698471069e-02 6.924363225698471069e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.281403843313455582e-02 -9.881866723299026489e-02 -9.881866723299026489e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.449313998222351074e-02 1.591867394745349884e-02 1.591867394745349884e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.338660269975662231e-01 -1.306401640176773071e-01 -1.306401640176773071e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.888731308281421661e-02 -3.126620128750801086e-02 -3.126620128750801086e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.377289444208145142e-01 -1.567458361387252808e-01 -1.344599872827529907e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.662888728082180023e-02 -5.322702229022979736e-02 -3.912637382745742798e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.414117217063903809e-01 -1.848630458116531372e-01 -1.380981951951980591e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.402956575155258179e-02 -7.710273563861846924e-02 -4.667596518993377686e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.449113041162490845e-01 -2.151878327131271362e-01 -1.415516436100006104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.106939956545829773e-02 -1.031218469142913818e-01 -5.389767140150070190e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.482243686914443970e-01 -2.479398995637893677e-01 -1.448169350624084473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.772610217332839966e-02 -1.315458118915557861e-01 -6.077206879854202271e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.513473242521286011e-01 -2.833661139011383057e-01 -1.478903442621231079e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.397542193531990051e-02 -1.626756042242050171e-01 -6.727808713912963867e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.542761474847793579e-01 -3.217443823814392090e-01 -1.507677882909774780e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.979080498218536377e-02 -1.968591213226318359e-01 -7.339267432689666748e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.570065021514892578e-01 -3.633886575698852539e-01 -1.534447968006134033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.514213234186172485e-02 -2.344982326030731201e-01 -7.908963412046432495e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.595335751771926880e-01 -4.086543321609497070e-01 -1.559164226055145264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.999672949314117432e-02 -2.760611176490783691e-01 -8.434067666530609131e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.618521064519882202e-01 -4.579449295997619629e-01 -1.581772714853286743e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.431769371032714844e-02 -3.220933079719543457e-01 -8.911366015672683716e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.399999856948852539e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.639562547206878662e-01 -5.117201209068298340e-01 -1.602213531732559204e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.806428521871566772e-02 -3.732338845729827881e-01 -9.337331354618072510e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.591768413782119751e-01 -4.539263844490051270e-01 -1.555038839578628540e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.431769371032714844e-02 -3.220933079719543457e-01 -8.911366015672683716e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.539703011512756348e-01 -4.006972908973693848e-01 -1.503567844629287720e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.999672949314117432e-02 -2.760611176490783691e-01 -8.434067666530609131e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.483429670333862305e-01 -3.515760302543640137e-01 -1.447865813970565796e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.514213234186172485e-02 -2.344982326030731201e-01 -7.908963412046432495e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.423017829656600952e-01 -3.061622381210327148e-01 -1.388003230094909668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.979080498218536377e-02 -1.968591213226318359e-01 -7.339267432689666748e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.358543932437896729e-01 -2.641041874885559082e-01 -1.324058026075363159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.397542193531990051e-02 -1.626756042242050171e-01 -6.727808713912963867e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.290092468261718750e-01 -2.250920236110687256e-01 -1.256115734577178955e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.772610217332839966e-02 -1.315458118915557861e-01 -6.077206879854202271e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.217756867408752441e-01 -1.888521164655685425e-01 -1.184271275997161865e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.106939956545829773e-02 -1.031218469142913818e-01 -5.389767140150070190e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.141640916466712952e-01 -1.551422029733657837e-01 -1.108629181981086731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.402956575155258179e-02 -7.710273563861846924e-02 -4.667596518993377686e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.061858311295509338e-01 -1.237473413348197937e-01 -1.029303967952728271e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.662888728082180023e-02 -5.322702229022979736e-02 -3.912637382745742798e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.785331785678863525e-02 -9.447634965181350708e-02 -9.464209526777267456e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.888731308281421661e-02 -3.126620128750801086e-02 -3.126620128750801086e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.010025024414062500e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.448992460966110229e-02 -8.625642210245132446e-02 -9.129000455141067505e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.690083742141723633e-02 -2.605127170681953430e-02 -2.925453521311283112e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.109807014465332031e-02 -7.817304134368896484e-02 -8.790934830904006958e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.489461772143840790e-02 -2.094076760113239288e-02 -2.722484618425369263e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.030225038528442383e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.768026530742645264e-02 -7.022571563720703125e-02 -8.450265228748321533e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.286854781210422516e-02 -1.593142375349998474e-02 -2.517698332667350769e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.423911780118942261e-02 -6.241398677229881287e-02 -8.107250928878784180e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.082318834960460663e-02 -1.102094165980815887e-02 -2.311147935688495636e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.050624966621398926e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.077723532915115356e-02 -5.473741143941879272e-02 -7.762154936790466309e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.758882060647010803e-03 -6.206803023815155029e-03 -2.102861925959587097e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.729729264974594116e-02 -4.719557240605354309e-02 -7.415242493152618408e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.675653159618377686e-03 -1.486275345087051392e-03 -1.892844401299953461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.071225047111511230e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.380196452140808105e-02 -3.978804498910903931e-02 -7.066784054040908813e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.573810845613479614e-03 3.143100067973136902e-03 -1.681118458509445190e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.029397785663604736e-02 -3.251440823078155518e-02 -6.717049330472946167e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.453504130244255066e-03 7.683642208576202393e-03 -1.467700675129890442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.092025041580200195e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.677602231502532959e-02 -2.537423186004161835e-02 -6.366310268640518188e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.152024000883102417e-04 1.213747635483741760e-02 -1.252631843090057373e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.325082480907440186e-02 -1.836705394089221954e-02 -6.014837324619293213e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.840989105403423309e-03 1.650693640112876892e-02 -1.035918295383453369e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.113024950027465820e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.972107127308845520e-02 -1.149239204823970795e-02 -5.662900209426879883e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.014880396425724030e-03 2.079421654343605042e-02 -8.175810799002647400e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.618943274021148682e-02 -4.749723710119724274e-03 -5.310766398906707764e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.206238642334938049e-03 2.500141039490699768e-02 -5.976339802145957947e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.134225010871887207e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.265854671597480774e-02 1.861517899669706821e-03 -4.958699271082878113e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.414929732680320740e-03 2.913052402436733246e-02 -3.760930150747299194e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.913100600242614746e-02 8.341946639120578766e-03 -4.606958851218223572e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.064062863588333130e-02 3.318341821432113647e-02 -1.529881730675697327e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.155624985694885254e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.560935869812965393e-02 1.469223201274871826e-02 -4.255799204111099243e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.288316119462251663e-02 3.716211766004562378e-02 7.166936993598937988e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.209607839584350586e-02 2.091310359537601471e-02 -3.905468434095382690e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.514218654483556747e-02 4.106832295656204224e-02 2.978445962071418762e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.177224993705749512e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.859358280897140503e-02 2.700535394251346588e-02 -3.556207939982414246e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.741779595613479614e-02 4.490393027663230896e-02 5.255497992038726807e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.510420769453048706e-02 3.296984359622001648e-02 -3.208251297473907471e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.970954611897468567e-02 4.867065325379371643e-02 7.547440007328987122e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.199025034904479980e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.163019567728042603e-02 3.880750015377998352e-02 -2.861823700368404388e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.201738953590393066e-02 5.237020179629325867e-02 9.854266420006752014e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.817370742559432983e-02 4.451932758092880249e-02 -2.517141029238700867e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.434117347002029419e-02 5.600426346063613892e-02 1.217581331729888916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.105963557958602905e-02 4.116735607385635376e-02 -2.975002489984035492e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346830651164054871e-02 5.180223658680915833e-02 7.289500907063484192e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.438838526606559753e-02 3.790729865431785583e-02 -3.422622010111808777e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.140317112207412720e-03 4.767592623829841614e-02 2.483891323208808899e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.818333268165588379e-02 3.473709896206855774e-02 -3.860273212194442749e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.668475016951560974e-03 4.362757131457328796e-02 -2.238683402538299561e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.246904611587524414e-02 3.165485709905624390e-02 -4.288209974765777588e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.198616974055767059e-02 3.965894132852554321e-02 -6.876572966575622559e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.727144241333007812e-02 2.865884453058242798e-02 -4.706668481230735779e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.484202548861503601e-02 3.577264398336410522e-02 -1.142705045640468597e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.126178130507469177e-01 2.574746310710906982e-02 -5.115868151187896729e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.826812818646430969e-02 3.197076544165611267e-02 -1.588827185332775116e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.285369843244552612e-01 2.291926369071006775e-02 -5.516013130545616150e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.229857355356216431e-02 2.825577184557914734e-02 -2.025756798684597015e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.450594514608383179e-01 2.017291821539402008e-02 -5.907293036580085754e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.696935534477233887e-02 2.463051304221153259e-02 -2.453216537833213806e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.622174382209777832e-01 1.750722341239452362e-02 -6.289883702993392944e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.232003986835479736e-02 2.109747380018234253e-02 -2.870963886380195618e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.800450980663299561e-01 1.492108870297670364e-02 -6.663949042558670044e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.083927750587463379e-01 1.765946671366691589e-02 -3.278713300824165344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.588625758886337280e-01 1.977580040693283081e-02 -6.013337522745132446e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.232003986835479736e-02 2.109747380018234253e-02 -2.870963886380195618e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.385267525911331177e-01 2.468895539641380310e-02 -5.356810614466667175e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.696935534477233887e-02 2.463051304221153259e-02 -2.453216537833213806e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.190062016248703003e-01 2.965327911078929901e-02 -4.695214331150054932e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.229857355356216431e-02 2.825577184557914734e-02 -2.025756798684597015e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.002709716558456421e-01 3.466153144836425781e-02 -4.029393941164016724e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.826812818646430969e-02 3.197076544165611267e-02 -1.588827185332775116e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.229254186153411865e-02 3.970654681324958801e-02 -3.360185027122497559e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.484202548861503601e-02 3.577264398336410522e-02 -1.142705045640468597e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.504365056753158569e-02 4.478127881884574890e-02 -2.688410878181457520e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.198616974055767059e-02 3.965894132852554321e-02 -6.876572966575622559e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.849814996123313904e-02 4.987883567810058594e-02 -2.014876529574394226e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.668475016951560974e-03 4.362757131457328796e-02 -2.238683402538299561e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.263093158602714539e-02 5.499253794550895691e-02 -1.340363733470439911e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.140317112207412720e-03 4.767592623829841614e-02 2.483891323208808899e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.741779968142509460e-02 6.011592969298362732e-02 -6.656265351921319962e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346830651164054871e-02 5.180223658680915833e-02 7.289500907063484192e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.835397375747561455e-03 6.524283438920974731e-02 8.612617966718971729e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.434117347002029419e-02 5.600426346063613892e-02 1.217581331729888916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.076780959963798523e-02 5.644691735506057739e-02 -1.161756459623575211e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.140317112207412720e-03 4.767592623829841614e-02 2.483891323208808899e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.060963869094848633e-02 4.810566082596778870e-02 -2.280766144394874573e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.198616974055767059e-02 3.965894132852554321e-02 -6.876572966575622559e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.257058799266815186e-02 4.019963741302490234e-02 -3.350973129272460938e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.826812818646430969e-02 3.197076544165611267e-02 -1.588827185332775116e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.268834173679351807e-01 3.271227329969406128e-02 -4.374606162309646606e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.696935534477233887e-02 2.463051304221153259e-02 -2.453216537833213806e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.638076305389404297e-01 2.562953159213066101e-02 -5.353605374693870544e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.083927750587463379e-01 1.765946671366691589e-02 -3.278713300824165344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.036337554454803467e-01 1.893965713679790497e-02 -6.289652734994888306e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.428892612457275391e-01 1.108084339648485184e-02 -4.063028842210769653e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.466883361339569092e-01 1.263299677520990372e-02 -7.184199988842010498e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.808637082576751709e-01 4.920662380754947662e-03 -4.803557321429252625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.933397293090820312e-01 6.701819133013486862e-03 -8.038491755723953247e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.227883934974670410e-01 -7.927259430289268494e-04 -5.497503280639648438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.440051078796386719e-01 1.140206819400191307e-03 -8.853577077388763428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.692136168479919434e-01 -6.027153693139553070e-03 -6.141670793294906616e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.000000074505805969e-02 6.399999856948852539e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.991585373878479004e-01 -4.056031815707683563e-03 -9.630330651998519897e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.207840621471405029e-01 -1.074712630361318588e-02 -6.732531636953353882e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.394120037555694580e-01 3.652950050309300423e-03 -8.547078818082809448e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.692136168479919434e-01 -6.027153693139553070e-03 -6.141670793294906616e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.845726609230041504e-01 1.173742674291133881e-02 -7.424408197402954102e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.227883934974670410e-01 -7.927259430289268494e-04 -5.497503280639648438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.341784089803695679e-01 2.016800642013549805e-02 -6.265500187873840332e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.808637082576751709e-01 4.920662380754947662e-03 -4.803557321429252625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.878233551979064941e-01 2.891447581350803375e-02 -5.073666200041770935e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.428892612457275391e-01 1.108084339648485184e-02 -4.063028842210769653e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.451494246721267700e-01 3.794601932168006897e-02 -3.852320089936256409e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.083927750587463379e-01 1.765946671366691589e-02 -3.278713300824165344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.058394312858581543e-01 4.723149165511131287e-02 -2.604941092431545258e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.696935534477233887e-02 2.463051304221153259e-02 -2.453216537833213806e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.961103528738021851e-02 5.673968419432640076e-02 -1.335036940872669220e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.826812818646430969e-02 3.197076544165611267e-02 -1.588827185332775116e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.621187433600425720e-02 6.643965840339660645e-02 -4.610478063113987446e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.198616974055767059e-02 3.965894132852554321e-02 -6.876572966575622559e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.415301769971847534e-03 7.630105316638946533e-02 1.258409395813941956e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.140317112207412720e-03 4.767592623829841614e-02 2.483891323208808899e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.298316173255443573e-02 8.629439771175384521e-02 2.575151063501834869e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.434117347002029419e-02 5.600426346063613892e-02 1.217581331729888916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0500000e+00	5.000000074505805969e-02 9.702249765396118164e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551625668071210384e-03 7.849369198083877563e-02 1.552461180835962296e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.862795144319534302e-03 4.972948506474494934e-02 4.876486957073211670e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.082055993378162384e-02 7.107454538345336914e-02 5.739259999245405197e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.668475016951560974e-03 4.362757131457328796e-02 -2.238683402538299561e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1500000e+00	5.000000074505805969e-02 9.120249748229980469e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.422656074166297913e-02 6.401394307613372803e-02 -3.633236046880483627e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.834486588835716248e-02 3.770533576607704163e-02 -9.162904694676399231e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.876511871814727783e-02 5.729169026017189026e-02 -1.261820737272500992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.826812818646430969e-02 3.197076544165611267e-02 -1.588827185332775116e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2500000e+00	5.000000074505805969e-02 8.556249737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.454149007797241211e-02 5.089003592729568481e-02 -2.123807184398174286e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.955141574144363403e-02 2.643181011080741882e-02 -2.240679785609245300e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3000000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.216685175895690918e-01 4.479337483644485474e-02 -2.951270714402198792e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.232003986835479736e-02 2.109747380018234253e-02 -2.870963886380195618e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3500000e+00	5.000000074505805969e-02 8.010249733924865723e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.502676755189895630e-01 3.898799046874046326e-02 -3.745977580547332764e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.167140230536460876e-01 1.597708463668823242e-02 -3.478747233748435974e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.804703474044799805e-01 3.346183523535728455e-02 -4.509498178958892822e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.428892612457275391e-01 1.108084339648485184e-02 -4.063028842210769653e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4500000e+00	5.000000074505805969e-02 7.482249736785888672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.124190777540206909e-01 2.820435352623462677e-02 -5.243229120969772339e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.710195988416671753e-01 6.419898010790348053e-03 -4.622682183980941772e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e+00	5.000000074505805969e-02 7.225000262260437012e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.462691068649291992e-01 2.320633269846439362e-02 -5.948413163423538208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.012999951839447021e-01 2.006174065172672272e-03 -5.156544968485832214e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5500000e+00	5.000000074505805969e-02 6.972249746322631836e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.821900248527526855e-01 1.845976337790489197e-02 -6.626155972480773926e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.339493334293365479e-01 -2.147499471902847290e-03 -5.663334578275680542e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6000000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.203675746917724609e-01 1.395774446427822113e-02 -7.277435809373855591e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.692136168479919434e-01 -6.027153693139553070e-03 -6.141670793294906616e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6500000e+00	5.000000074505805969e-02 6.480249762535095215e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.610058128833770752e-01 9.694386273622512817e-03 -7.903122156858444214e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.073698282241821289e-01 -9.617460891604423523e-03 -6.590022891759872437e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.000000074505805969e-02 6.241000294685363770e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.043294489383697510e-01 5.664742551743984222e-03 -8.503977954387664795e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.487307429313659668e-01 -1.290190313011407852e-02 -7.006765902042388916e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7500000e+00	5.000000074505805969e-02 6.006249785423278809e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.505867063999176025e-01 1.864747842773795128e-03 -9.080673009157180786e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.936516046524047852e-01 -1.586241461336612701e-02 -7.390101253986358643e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8000000e+00	5.000000074505805969e-02 5.776000022888183594e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.000522136688232422e-01 -1.708830823190510273e-03 -9.633787721395492554e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.425337910652160645e-01 -1.847933232784271240e-02 -7.738083600997924805e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8500000e+00	5.000000074505805969e-02 5.550249814987182617e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.530307888984680176e-01 -5.058428738266229630e-03 -1.016382202506065369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.958356916904449463e-01 -2.073106914758682251e-02 -8.048565685749053955e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9000000e+00	5.000000074505805969e-02 5.328999757766723633e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.098614931106567383e-01 -8.185710757970809937e-03 -1.067119613289833069e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.540794134140014648e-01 -2.259388193488121033e-02 -8.319196105003356934e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9500000e+00	5.000000074505805969e-02 5.112249851226806641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.709224581718444824e-01 -1.109158806502819061e-02 -1.115625724196434021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.178622245788574219e-01 -2.404167130589485168e-02 -8.547366410493850708e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.366364002227783203e-01 -1.377622876316308975e-02 -1.161927878856658936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.878706812858581543e-01 -2.504587732255458832e-02 -8.730255812406539917e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.374126911163330078e-01 -2.144153974950313568e-02 -1.150958985090255737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.886714696884155273e-01 -3.200904279947280884e-02 -8.934670686721801758e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.381780743598937988e-01 -2.938440069556236267e-02 -1.139711663126945496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.894538998603820801e-01 -3.919672220945358276e-02 -9.136240184307098389e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.389329075813293457e-01 -3.761696070432662964e-02 -1.128181964159011841e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.902174949645996094e-01 -4.662033170461654663e-02 -9.334848821163177490e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.396774291992187500e-01 -4.615201056003570557e-02 -1.116365790367126465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.909594535827636719e-01 -5.429129302501678467e-02 -9.530300647020339966e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.404120564460754395e-01 -5.500302091240882874e-02 -1.104258596897125244e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.916787624359130859e-01 -6.222231686115264893e-02 -9.722442924976348877e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.411371469497680664e-01 -6.418418884277343750e-02 -1.091856136918067932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.923729181289672852e-01 -7.042649388313293457e-02 -9.911094605922698975e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.418529391288757324e-01 -7.371048629283905029e-02 -1.079153418540954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.930403709411621094e-01 -7.891793549060821533e-02 -1.009606868028640747e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.425599098205566406e-01 -8.359770476818084717e-02 -1.066145673394203186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.936790943145751953e-01 -8.771145343780517578e-02 -1.027717590332031250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.432583570480346680e-01 -9.386250376701354980e-02 -1.052827835083007812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.942862868309020996e-01 -9.682293236255645752e-02 -1.045419946312904358e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.439486980438232422e-01 -1.045224890112876892e-01 -1.039194315671920776e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.948609352111816406e-01 -1.062695160508155823e-01 -1.062695160508155823e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.800999760627746582e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.446312308311462402e-01 -1.155962496995925903e-01 -1.025239825248718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.954001188278198242e-01 -1.160691827535629272e-01 -1.079520806670188904e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.453063726425170898e-01 -1.271034330129623413e-01 -1.010958477854728699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.959010958671569824e-01 -1.262410283088684082e-01 -1.095872446894645691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.409000277519226074e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.459745407104492188e-01 -1.390648484230041504e-01 -9.963441640138626099e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.963624954223632812e-01 -1.368058919906616211e-01 -1.111729145050048828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.466361522674560547e-01 -1.515024602413177490e-01 -9.813906252384185791e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.967807412147521973e-01 -1.477853357791900635e-01 -1.127063184976577759e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.024999737739562988e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.472915649414062500e-01 -1.644395738840103149e-01 -9.660911560058593750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.971538662910461426e-01 -1.592032015323638916e-01 -1.141852512955665588e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.479412555694580078e-01 -1.779008656740188599e-01 -9.504389762878417969e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.974788308143615723e-01 -1.710843443870544434e-01 -1.156065687537193298e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.648999929428100586e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.485855817794799805e-01 -1.919125020503997803e-01 -9.344268590211868286e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.977530121803283691e-01 -1.834559440612792969e-01 -1.169677972793579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.492249608039855957e-01 -2.065021842718124390e-01 -9.180472046136856079e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.979734897613525391e-01 -1.963465809822082520e-01 -1.182658821344375610e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.281000256538391113e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.498599290847778320e-01 -2.216993868350982666e-01 -9.012921899557113647e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.981365680694580078e-01 -2.097869515419006348e-01 -1.194975376129150391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.504909038543701172e-01 -2.375353872776031494e-01 -8.841536194086074829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.982392072677612305e-01 -2.238102555274963379e-01 -1.206595078110694885e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0050000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.104000091552734375e-01 1.000000000000000000e+00 2.800000086426734924e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.479259967803955078e-01 -2.356144040822982788e-01 -8.687432110309600830e-02 2.228158339858055115e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.991989016532897949e-01 -2.239616811275482178e-01 -1.205843389034271240e-01 2.168754115700721741e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0100000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.116000294685363770e-01 1.000000000000000000e+00 5.600000172853469849e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.469305992126464844e-01 -2.338761538267135620e-01 -8.548123389482498169e-02 4.446262121200561523e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.020812034606933594e-01 -2.244163155555725098e-01 -1.203588396310806274e-01 4.342872276902198792e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0150000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.136000037193298340e-01 1.000000000000000000e+00 8.399999886751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.474992275238037109e-01 -2.323216646909713745e-01 -8.423691242933273315e-02 6.655885279178619385e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.068980932235717773e-01 -2.251756787300109863e-01 -1.199834942817687988e-01 6.527733057737350464e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.120000034570693970e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.496281862258911133e-01 -2.309519946575164795e-01 -8.314216136932373047e-02 8.858614414930343628e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.136677503585815430e-01 -2.262415289878845215e-01 -1.194586455821990967e-01 8.728728443384170532e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0250000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.400000005960464478e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.533155083656311035e-01 -2.297681570053100586e-01 -8.219776302576065063e-02 1.105604767799377441e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.224164009094238281e-01 -2.276168465614318848e-01 -1.187850683927536011e-01 1.095129102468490601e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0300000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.244000077247619629e-01 1.000000000000000000e+00 1.679999977350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.585611343383789062e-01 -2.287712097167968750e-01 -8.140449225902557373e-02 1.324979215860366821e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.331781983375549316e-01 -2.293055653572082520e-01 -1.179637014865875244e-01 1.320089846849441528e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0350000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.295999765396118164e-01 1.000000000000000000e+00 1.959999948740005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.653667926788330078e-01 -2.279621362686157227e-01 -8.076311647891998291e-02 1.544146835803985596e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.459952235221862793e-01 -2.313122749328613281e-01 -1.169956848025321960e-01 1.548307985067367554e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0400000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.240000069141387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.737361192703247070e-01 -2.273419350385665894e-01 -8.027438819408416748e-02 1.763270646333694458e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.609158754348754883e-01 -2.336425483226776123e-01 -1.158824712038040161e-01 1.780342608690261841e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0450000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.424000144004821777e-01 1.000000000000000000e+00 2.520000040531158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.836744785308837891e-01 -2.269115746021270752e-01 -7.993903011083602905e-02 1.982514858245849609e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.779980897903442383e-01 -2.363024353981018066e-01 -1.146254390478134155e-01 2.016761451959609985e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.500000238418579102e-01 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.951892614364624023e-01 -2.266719937324523926e-01 -7.975775748491287231e-02 2.202044278383255005e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.973072528839111328e-01 -2.392989695072174072e-01 -1.132265329360961914e-01 2.258139252662658691e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0550000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.079999983310699463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.082897067070007324e-01 -2.266241312026977539e-01 -7.973127812147140503e-02 2.422025054693222046e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.189167976379394531e-01 -2.426401674747467041e-01 -1.116876155138015747e-01 2.505064010620117188e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0600000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.359999954700469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.229867219924926758e-01 -2.267688512802124023e-01 -7.986024767160415649e-02 2.642624080181121826e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.429087400436401367e-01 -2.463347017765045166e-01 -1.100109517574310303e-01 2.758130133152008057e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0650000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.776000142097473145e-01 1.000000000000000000e+00 3.639999926090240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.392933011054992676e-01 -2.271070331335067749e-01 -8.014532923698425293e-02 2.864009141921997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.693736195564270020e-01 -2.503923177719116211e-01 -1.081990599632263184e-01 3.017946779727935791e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0700000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.884000182151794434e-01 1.000000000000000000e+00 3.919999897480010986e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.572245240211486816e-01 -2.276395410299301147e-01 -8.058714121580123901e-02 3.086348772048950195e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.984109163284301758e-01 -2.548229992389678955e-01 -1.062544137239456177e-01 3.285136818885803223e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0750000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.199999868869781494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.767969012260437012e-01 -2.283671349287033081e-01 -8.118628710508346558e-02 3.309812843799591064e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.301282167434692383e-01 -2.596378624439239502e-01 -1.041800230741500854e-01 3.560333847999572754e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.980293869972229004e-01 -2.292906194925308228e-01 -8.194334059953689575e-02 3.534570932388305664e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.646435976028442383e-01 -2.648491263389587402e-01 -1.019791141152381897e-01 3.844188749790191650e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0850000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.255999922752380371e-01 1.000000000000000000e+00 4.760000109672546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.209423661231994629e-01 -2.304107248783111572e-01 -8.285886049270629883e-02 3.760793805122375488e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.002083420753479004e+00 -2.704690694808959961e-01 -9.965470433235168457e-02 4.137371182441711426e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0900000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.040000081062316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.455584883689880371e-01 -2.317281663417816162e-01 -8.393336087465286255e-02 3.988653421401977539e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.042584419250488281e+00 -2.765112817287445068e-01 -9.721072018146514893e-02 4.440559148788452148e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0950000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.320000052452087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.719021916389465332e-01 -2.332435995340347290e-01 -8.516732603311538696e-02 4.218321442604064941e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.086293935775756836e+00 -2.829899191856384277e-01 -9.465078264474868774e-02 4.754460752010345459e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.700000286102294922e-01 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -2.349576652050018311e-01 -8.656123280525207520e-02 4.449970722198486328e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.133367657661437988e+00 -2.899197041988372803e-01 -9.197887033224105835e-02 5.079791545867919922e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1050000e+01	5.000000074505805969e-02 5.112249851226806641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.433999896049499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.827972412109375000e-01 -2.227953970432281494e-01 -7.817047089338302612e-02 4.033185541629791260e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.966717958450317383e-01 -2.813813388347625732e-01 -9.592517465353012085e-02 4.543690085411071777e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.000000074505805969e-02 5.328999757766723633e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.256000161170959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.769955396652221680e-01 -2.106760144233703613e-01 -6.976509094238281250e-02 3.645903766155242920e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.771314024925231934e-01 -2.732578814029693604e-01 -9.904965758323669434e-02 4.060025215148925781e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1150000e+01	5.000000074505805969e-02 5.550249814987182617e-01 9.255999922752380371e-01 1.000000000000000000e+00 5.066000223159790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.814180016517639160e-01 -1.986191570758819580e-01 -6.136359646916389465e-02 3.286120891571044922e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.723277807235717773e-01 -2.654962837696075439e-01 -1.014168411493301392e-01 3.622733354568481445e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1200000e+01	5.000000074505805969e-02 5.776000022888183594e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.864000082015991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.950246453285217285e-01 -1.866461187601089478e-01 -5.298564583063125610e-02 2.951996326446533203e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.802158355712890625e-01 -2.580498456954956055e-01 -1.030845418572425842e-01 3.226549029350280762e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1250000e+01	5.000000074505805969e-02 6.006249785423278809e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.650000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.168941020965576172e-01 -1.747794449329376221e-01 -4.465173557400703430e-02 2.641831934452056885e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.990632176399230957e-01 -2.508797943592071533e-01 -1.041057482361793518e-01 2.866896390914916992e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1300000e+01	5.000000074505805969e-02 6.241000294685363770e-01 8.884000182151794434e-01 1.000000000000000000e+00 4.424000084400177002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.462079703807830811e-01 -1.630425006151199341e-01 -3.638290613889694214e-02 2.354054898023605347e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.273964405059814453e-01 -2.439526915550231934e-01 -1.045291274785995483e-01 2.539778649806976318e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1350000e+01	5.000000074505805969e-02 6.480249762535095215e-01 8.776000142097473145e-01 1.000000000000000000e+00 4.185999929904937744e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.822376728057861328e-01 -1.514591723680496216e-01 -2.820041030645370483e-02 2.087201178073883057e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.639595448970794678e-01 -2.372397482395172119e-01 -1.043982431292533875e-01 2.241701781749725342e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.000000074505805969e-02 6.723999977111816406e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.935999870300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.243329226970672607e-01 -1.400533318519592285e-01 -2.012542076408863068e-02 1.839903146028518677e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.076794981956481934e-01 -2.307175993919372559e-01 -1.037542372941970825e-01 1.969605088233947754e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1450000e+01	5.000000074505805969e-02 6.972249746322631836e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.673999905586242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.719120979309082031e-01 -1.288485229015350342e-01 -1.217869762331247330e-02 1.610879451036453247e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.576365411281585693e-01 -2.243660539388656616e-01 -1.026343852281570435e-01 1.720793247222900391e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+01	5.000000074505805969e-02 7.225000262260437012e-01 8.500000238418579102e-01 1.000000000000000000e+00 3.400000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.244539558887481689e-01 -1.178675964474678040e-01 -4.380321130156517029e-03 1.398924738168716431e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.130404353141784668e-01 -2.181681692600250244e-01 -1.010731607675552368e-01 1.492894142866134644e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1550000e+01	5.000000074505805969e-02 7.482249736785888672e-01 8.424000144004821777e-01 1.000000000000000000e+00 3.113999962806701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.814904958009719849e-01 -1.071322932839393616e-01 3.250592155382037163e-03 1.202903613448143005e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.732114195823669434e-01 -2.121104896068572998e-01 -9.910273551940917969e-02 1.283810585737228394e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1600000e+01	5.000000074505805969e-02 7.743999958038330078e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.815999984741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.426006108522415161e-01 -9.666303545236587524e-02 1.069612707942724228e-02 1.021744012832641602e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.375621795654296875e-01 -2.061816155910491943e-01 -9.675271064043045044e-02 1.091684326529502869e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1650000e+01	5.000000074505805969e-02 8.010249733924865723e-01 8.295999765396118164e-01 1.000000000000000000e+00 2.506000101566314697e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.074049770832061768e-01 -8.647856116294860840e-02 1.793977990746498108e-02 8.544325828552246094e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.055855691432952881e-01 -2.003728449344635010e-01 -9.405104815959930420e-02 9.148664027452468872e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.000000074505805969e-02 8.281000256538391113e-01 8.244000077247619629e-01 1.000000000000000000e+00 2.184000015258789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.556131482124328613e-02 -7.659578323364257812e-02 2.496663108468055725e-02 7.000103592872619629e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.768409013748168945e-01 -1.946768313646316528e-01 -9.102335572242736816e-02 7.518874108791351318e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1750000e+01	5.000000074505805969e-02 8.556249737739562988e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.850000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.676035046577453613e-02 -6.702955812215805054e-02 3.176349028944969177e-02 5.575703084468841553e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.509468555450439453e-01 -1.890887022018432617e-01 -8.769412338733673096e-02 6.014377623796463013e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1800000e+01	5.000000074505805969e-02 8.835999965667724609e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.503999978303909302e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.072236686944961548e-02 -5.779257416725158691e-02 3.831899166107177734e-02 4.262543469667434692e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.275708526372909546e-01 -1.836045682430267334e-01 -8.408617973327636719e-02 4.623440653085708618e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1850000e+01	5.000000074505805969e-02 9.120249748229980469e-01 8.136000037193298340e-01 1.000000000000000000e+00 1.146000027656555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.805906813591718674e-03 -4.889526590704917908e-02 4.462365061044692993e-02 3.052514418959617615e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.064231395721435547e-01 -1.782219856977462769e-01 -8.022083342075347900e-02 3.335545957088470459e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1900000e+01	5.000000074505805969e-02 9.409000277519226074e-01 8.116000294685363770e-01 1.000000000000000000e+00 7.760000228881835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.405397407710552216e-02 -4.034578055143356323e-02 5.066990107297897339e-02 1.937959715723991394e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.725079894065856934e-02 -1.729395687580108643e-01 -7.611833512783050537e-02 2.141226083040237427e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.1950000e+01	5.000000074505805969e-02 9.702249765396118164e-01 8.104000091552734375e-01 1.000000000000000000e+00 3.940000012516975403e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.322995617985725403e-02 -3.214998543262481689e-02 5.645207688212394714e-02 9.116615168750286102e-03 0.000000000000000000e+00 0.000000000000000000e+00 -6.983286142349243164e-02 -1.677572727203369141e-01 -7.179810106754302979e-02 1.031949557363986969e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.052269414067268372e-02 -2.431149780750274658e-02 6.196637824177742004e-02 -3.317191149108111858e-04 0.000000000000000000e+00 0.000000000000000000e+00 -5.397542193531990051e-02 -1.626756042242050171e-01 -6.727808713912963867e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2050000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.746250271797180176e-01 1.000000000000000000e+00 -3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.167076855897903442e-02 3.487606719136238098e-02 8.323120325803756714e-02 -7.989759556949138641e-03 0.000000000000000000e+00 0.000000000000000000e+00 -4.300761595368385315e-02 -1.100892648100852966e-01 -5.562517419457435608e-02 -8.564013987779617310e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2100000e+01	5.000000074505805969e-02 1.000000000000000000e+00 9.424999952316284180e-01 1.000000000000000000e+00 -7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.025703400373458862e-01 8.524613082408905029e-02 1.044596284627914429e-01 -1.322794239968061447e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.122151643037796021e-02 -6.524363160133361816e-02 -4.285578429698944092e-02 -1.474267616868019104e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2150000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.013625025749206543e+00 1.000000000000000000e+00 -1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.231788098812103271e-01 1.280759423971176147e-01 1.254929453134536743e-01 -1.653406769037246704e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.861483044922351837e-02 -2.668474242091178894e-02 -2.908841893076896667e-02 -1.903030462563037872e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2200000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.088000059127807617e+00 1.000000000000000000e+00 -1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.434433460235595703e-01 1.644376963376998901e-01 1.461940407752990723e-01 -1.830589771270751953e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.201220512390136719e-03 6.724784150719642639e-03 -1.442515291273593903e-02 -2.180951833724975586e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2250000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.165624976158142090e+00 1.000000000000000000e+00 -2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.633103340864181519e-01 1.952401250600814819e-01 1.664495766162872314e-01 -1.886813715100288391e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.996287360787391663e-03 3.588377311825752258e-02 1.046188175678253174e-03 -2.337920106947422028e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.246500015258789062e+00 1.000000000000000000e+00 -2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.827324032783508301e-01 2.212595492601394653e-01 1.861712336540222168e-01 -1.848559081554412842e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.394819632172584534e-02 6.150809302926063538e-02 1.724849827587604523e-02 -2.397484704852104187e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2350000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.330625057220458984e+00 1.000000000000000000e+00 -2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.016728669404983521e-01 2.431633472442626953e-01 2.052956670522689819e-01 -1.737354509532451630e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.962214291095733643e-02 8.417286723852157593e-02 3.411451727151870728e-02 -2.378350123763084412e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2400000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.417999982833862305e+00 1.000000000000000000e+00 -3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.201083749532699585e-01 2.615278661251068115e-01 2.237835377454757690e-01 -1.570615731179714203e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.598359182476997375e-02 1.043436080217361450e-01 5.158439278602600098e-02 -2.295485138893127441e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2450000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.508625030517578125e+00 1.000000000000000000e+00 -3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.380300909280776978e-01 2.768524289131164551e-01 2.416177392005920410e-01 -1.362336613237857819e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.299716770648956299e-02 1.223994940519332886e-01 6.960473954677581787e-02 -2.160951308906078339e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.602499961853027344e+00 1.000000000000000000e+00 -4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.554433941841125488e-01 2.895701527595520020e-01 2.588009536266326904e-01 -1.123664621263742447e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.062777459621429443e-02 1.386518329381942749e-01 8.812752366065979004e-02 -1.984531618654727936e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2550000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.699625015258789062e+00 1.000000000000000000e+00 -4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.723670303821563721e-01 3.000569939613342285e-01 2.753529846668243408e-01 -8.633888326585292816e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.062695533037185669e-01 1.525928974151611328e-01 1.043538451194763184e-01 -1.843293011188507080e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.799999952316284180e+00 1.000000000000000000e+00 -4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.888314723968505859e-01 3.086390197277069092e-01 2.913075983524322510e-01 -5.883537232875823975e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.219986751675605774e-01 1.653620600700378418e-01 1.205463185906410217e-01 -1.690200716257095337e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2650000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.903625011444091797e+00 1.000000000000000000e+00 -5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.048768937587738037e-01 3.155987858772277832e-01 3.067098259925842285e-01 -3.038108116015791893e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.408402919769287109e-01 1.776213198900222778e-01 1.399153769016265869e-01 -1.441586297005414963e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2700000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.010499954223632812e+00 1.000000000000000000e+00 -5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.205513656139373779e-01 3.211804926395416260e-01 3.216129839420318604e-01 -1.371839898638427258e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.566658765077590942e-01 1.885346025228500366e-01 1.559752076864242554e-01 -1.277085673063993454e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2750000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.120625019073486328e+00 1.000000000000000000e+00 -6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.359086215496063232e-01 3.255948722362518311e-01 3.360761404037475586e-01 2.790058031678199768e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.761163324117660522e-01 1.989547312259674072e-01 1.757104843854904175e-01 -1.004862412810325623e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2800000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.233999967575073242e+00 1.000000000000000000e+00 -6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.510062098503112793e-01 3.290232717990875244e-01 3.501619696617126465e-01 5.722722038626670837e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.959456354379653931e-01 2.086082398891448975e-01 1.956998407840728760e-01 -7.225662469863891602e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2850000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.350625038146972656e+00 1.000000000000000000e+00 -6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.659038841724395752e-01 3.316213488578796387e-01 3.639347255229949951e-01 8.646424859762191772e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.161242514848709106e-01 2.175855636596679688e-01 2.159160077571868896e-01 -4.327811300754547119e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.470499992370605469e+00 1.000000000000000000e+00 -7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.806620538234710693e-01 3.335224092006683350e-01 3.774586915969848633e-01 1.155183464288711548e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.366240024566650391e-01 2.259646058082580566e-01 2.363336980342864990e-01 -1.376921311020851135e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2950000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.593625068664550781e+00 1.000000000000000000e+00 -7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.953407108783721924e-01 3.348402678966522217e-01 3.907969295978546143e-01 1.443348079919815063e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.574171721935272217e-01 2.338119149208068848e-01 2.569286227226257324e-01 1.608561724424362183e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.720000028610229492e+00 1.000000000000000000e+00 -8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.099983572959899902e-01 3.356718719005584717e-01 4.040104150772094727e-01 1.728878170251846313e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.784773111343383789e-01 2.411852180957794189e-01 2.776780128479003906e-01 4.613026976585388184e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3050000e+01	5.000000074505805969e-02 1.020099997520446777e+00 2.634725093841552734e+00 1.000000000000000000e+00 -7.070000171661376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.943699300289154053e-01 3.318417966365814209e-01 3.925375342369079590e-01 1.368567906320095062e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.892583012580871582e-01 2.425148189067840576e-01 2.812525033950805664e-01 6.529035046696662903e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3100000e+01	5.000000074505805969e-02 1.040400028228759766e+00 2.554899930953979492e+00 1.000000000000000000e+00 -6.119999885559082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.808304071426391602e-01 3.283239305019378662e-01 3.821468055248260498e-01 1.059599407017230988e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.974333167076110840e-01 2.438628971576690674e-01 2.841598093509674072e-01 7.474792189896106720e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3150000e+01	5.000000074505805969e-02 1.060899972915649414e+00 2.480525016784667969e+00 1.000000000000000000e+00 -5.149999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.689309656620025635e-01 3.250223696231842041e-01 3.725632131099700928e-01 7.941561751067638397e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.987110912799835205e-01 2.452605813741683960e-01 2.810778915882110596e-01 6.554150022566318512e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.000000074505805969e-02 1.081599950790405273e+00 2.411600112915039062e+00 1.000000000000000000e+00 -4.160000085830688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.583194613456726074e-01 3.218556046485900879e-01 3.635641038417816162e-01 5.668361671268939972e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.988040447235107422e-01 2.465322911739349365e-01 2.777307927608489990e-01 5.225158296525478363e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3250000e+01	5.000000074505805969e-02 1.102499961853027344e+00 2.348124980926513672e+00 1.000000000000000000e+00 -3.149999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.487155139446258545e-01 3.187527656555175781e-01 3.549672365188598633e-01 3.741476451978087425e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.979016900062561035e-01 2.476719915866851807e-01 2.741182744503021240e-01 3.568671178072690964e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3300000e+01	5.000000074505805969e-02 1.123600006103515625e+00 2.290100097656250000e+00 1.000000000000000000e+00 -2.119999974966049194e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.398923575878143311e-01 3.156510889530181885e-01 3.466218709945678711e-01 2.141411183401942253e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.961637973785400391e-01 2.486730366945266724e-01 2.702358365058898926e-01 1.666883938014507294e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3350000e+01	5.000000074505805969e-02 1.144899964332580566e+00 2.237524986267089844e+00 1.000000000000000000e+00 -1.070000007748603821e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.316632807254791260e-01 3.124939799308776855e-01 3.384021818637847900e-01 8.613996906206011772e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.937213778495788574e-01 2.495271861553192139e-01 2.660736143589019775e-01 -3.950074315071105957e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.3400000e+01	5.000000074505805969e-02 1.166399955749511719e+00 2.190399885177612305e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.238710165023803711e-01 3.092291951179504395e-01 3.302022218704223633e-01 -9.458274871576577425e-05 0.000000000000000000e+00 0.000000000000000000e+00 2.906789481639862061e-01 2.502243518829345703e-01 2.616167664527893066e-01 -2.526885597035288811e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3450000e+01	5.000000074505805969e-02 1.188099980354309082e+00 2.148725032806396484e+00 1.000000000000000000e+00 1.089999973773956299e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.163801133632659912e-01 3.058079481124877930e-01 3.219320476055145264e-01 -7.132856408134102821e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.871142029762268066e-01 2.507515251636505127e-01 2.568439245223999023e-01 -4.631630610674619675e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.000000074505805969e-02 1.210000038146972656e+00 2.112499952316284180e+00 1.000000000000000000e+00 2.199999988079071045e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.090703487396240234e-01 3.021836578845977783e-01 3.135147392749786377e-01 -9.732565958984196186e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.830785512924194336e-01 2.510920464992523193e-01 2.517273128032684326e-01 -6.602708250284194946e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3550000e+01	5.000000074505805969e-02 1.232100009918212891e+00 2.081724882125854492e+00 1.000000000000000000e+00 3.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.018319904804229736e-01 2.983113527297973633e-01 3.048839271068572998e-01 -8.456162177026271820e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.785953283309936523e-01 2.512233555316925049e-01 2.462310045957565308e-01 -8.321513421833515167e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3600000e+01	5.000000074505805969e-02 1.254400014877319336e+00 2.056400060653686523e+00 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.945616543292999268e-01 2.941468060016632080e-01 2.959820628166198730e-01 -2.945985470432788134e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.736588716506958008e-01 2.511156797409057617e-01 2.403106689453125000e-01 -9.654443711042404175e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3650000e+01	5.000000074505805969e-02 1.276900053024291992e+00 2.036525011062622070e+00 1.000000000000000000e+00 5.649999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.871591746807098389e-01 2.896461188793182373e-01 2.867587804794311523e-01 7.220931584015488625e-04 0.000000000000000000e+00 0.000000000000000000e+00 2.682312428951263428e-01 2.507290542125701904e-01 2.339123189449310303e-01 -1.044975128024816513e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3700000e+01	5.000000074505805969e-02 1.299600005149841309e+00 2.022099971771240234e+00 1.000000000000000000e+00 6.840000152587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.795245945453643799e-01 2.847651243209838867e-01 2.771697342395782471e-01 2.253082115203142166e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.648882269859313965e-01 2.501328885555267334e-01 2.315650433301925659e-01 -1.145662739872932434e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3750000e+01	5.000000074505805969e-02 1.322499990463256836e+00 2.013124942779541016e+00 1.000000000000000000e+00 8.050000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.715560197830200195e-01 2.794589996337890625e-01 2.671756148338317871e-01 4.353239201009273529e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.608761191368103027e-01 2.491552084684371948e-01 2.287071943283081055e-01 -1.191702298820018768e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.000000074505805969e-02 1.345600008964538574e+00 2.009599924087524414e+00 1.000000000000000000e+00 9.279999732971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.631475329399108887e-01 2.736817598342895508e-01 2.567412853240966797e-01 7.083713077008724213e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.561168968677520752e-01 2.477089017629623413e-01 2.253250181674957275e-01 -1.166353747248649597e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3850000e+01	5.000000074505805969e-02 1.368899941444396973e+00 1.955969452857971191e+00 1.000000000000000000e+00 8.970000147819519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.596213817596435547e-01 2.704026997089385986e-01 2.512924373149871826e-01 7.945677265524864197e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.553546726703643799e-01 2.476522624492645264e-01 2.241348326206207275e-01 -1.186236180365085602e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3900000e+01	5.000000074505805969e-02 1.392400026321411133e+00 1.903344392776489258e+00 1.000000000000000000e+00 8.653333187103271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.562517821788787842e-01 2.669508159160614014e-01 2.457980662584304810e-01 8.753235451877117157e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.541519105434417725e-01 2.474864125251770020e-01 2.226303368806838989e-01 -1.189340371638536453e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3950000e+01	5.000000074505805969e-02 1.416100025177001953e+00 1.851724982261657715e+00 1.000000000000000000e+00 8.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.530183196067810059e-01 2.633021175861358643e-01 2.402365654706954956e-01 9.506022557616233826e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.525593340396881104e-01 2.471931576728820801e-01 2.208207398653030396e-01 -1.176971010863780975e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.801111102104187012e+00 1.000000000000000000e+00 8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.499037832021713257e-01 2.594320774078369141e-01 2.345888465642929077e-01 1.020246557891368866e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.506236433982849121e-01 2.467526793479919434e-01 2.187144607305526733e-01 -1.150427851825952530e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.751502752304077148e+00 1.000000000000000000e+00 7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.386887967586517334e-01 2.495570331811904907e-01 2.182599157094955444e-01 1.288570743054151535e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.423384487628936768e-01 2.409304827451705933e-01 2.083334177732467651e-01 -9.361310862004756927e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.702900052070617676e+00 1.000000000000000000e+00 7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.281268686056137085e-01 2.395694106817245483e-01 2.026368975639343262e-01 1.527067646384239197e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.341753840446472168e-01 2.348583787679672241e-01 1.980060786008834839e-01 -7.298199459910392761e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.655302762985229492e+00 1.000000000000000000e+00 6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.181581705808639526e-01 2.294258326292037964e-01 1.876521855592727661e-01 1.736136339604854584e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.261378169059753418e-01 2.285187542438507080e-01 1.877375543117523193e-01 -5.325182341039180756e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.608711123466491699e+00 1.000000000000000000e+00 6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.087299376726150513e-01 2.190847098827362061e-01 1.732472330331802368e-01 1.915888302028179169e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.182284891605377197e-01 2.218921482563018799e-01 1.775325536727905273e-01 -3.453347831964492798e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.563125014305114746e+00 1.000000000000000000e+00 6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.997953802347183228e-01 2.085057348012924194e-01 1.593711227178573608e-01 2.066171541810035706e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.104500681161880493e-01 2.149574458599090576e-01 1.673963218927383423e-01 -1.694896258413791656e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.518544435501098633e+00 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.913124918937683105e-01 1.976491659879684448e-01 1.459792554378509521e-01 2.186590991914272308e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.028047442436218262e-01 2.076916098594665527e-01 1.573340147733688354e-01 -6.309989839792251587e-05 0.000000000000000000e+00 0.000000000000000000e+00
   1.4350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.474969387054443359e+00 1.000000000000000000e+00 5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.832432448863983154e-01 1.864754259586334229e-01 1.330324113368988037e-01 2.276519499719142914e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.952942311763763428e-01 2.000692486763000488e-01 1.473506838083267212e-01 1.427514478564262390e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.432399988174438477e+00 1.000000000000000000e+00 4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.755528002977371216e-01 1.749446839094161987e-01 1.204959377646446228e-01 2.335107512772083282e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.879201531410217285e-01 1.920628547668457031e-01 1.374520212411880493e-01 2.760961651802062988e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.390836119651794434e+00 1.000000000000000000e+00 4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.682088673114776611e-01 1.630163341760635376e-01 1.083390116691589355e-01 2.361286804080009460e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.806832551956176758e-01 1.836420446634292603e-01 1.276433467864990234e-01 3.919765353202819824e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.350277781486511230e+00 1.000000000000000000e+00 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.611812859773635864e-01 1.506487429141998291e-01 9.653421491384506226e-02 2.353767864406108856e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.735838204622268677e-01 1.747736036777496338e-01 1.179305911064147949e-01 4.884647205471992493e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.310724973678588867e+00 1.000000000000000000e+00 3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.544413864612579346e-01 1.377988159656524658e-01 8.505689352750778198e-02 2.311039716005325317e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.666215211153030396e-01 1.654210090637207031e-01 1.083194091916084290e-01 5.634445697069168091e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.272177815437316895e+00 1.000000000000000000e+00 3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.479617059230804443e-01 1.244216263294219971e-01 7.388495653867721558e-02 2.231360785663127899e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.597951799631118774e-01 1.555440574884414673e-01 9.881599992513656616e-02 6.145791150629520416e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.234636068344116211e+00 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.417155712842941284e-01 1.104701086878776550e-01 6.299837678670883179e-02 2.112750522792339325e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.531026661396026611e-01 1.450983434915542603e-01 8.942641317844390869e-02 6.392921786755323410e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.198099970817565918e+00 1.000000000000000000e+00 2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.356767266988754272e-01 9.589465707540512085e-02 5.237906426191329956e-02 1.952975988388061523e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.465410292148590088e-01 1.340351104736328125e-01 8.015732467174530029e-02 6.347286980599164963e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.162569403648376465e+00 1.000000000000000000e+00 2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.298189759254455566e-01 8.064266294240951538e-02 4.201047122478485107e-02 1.749537512660026550e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.401059329509735107e-01 1.223003119230270386e-01 7.101526856422424316e-02 5.977335851639509201e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.128044366836547852e+00 1.000000000000000000e+00 1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.241160407662391663e-01 6.465829163789749146e-02 3.187754005193710327e-02 1.499647460877895355e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.337916702032089233e-01 1.098342239856719971e-01 6.200714409351348877e-02 5.248037166893482208e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.094524979591369629e+00 1.000000000000000000e+00 1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.185410171747207642e-01 4.788187891244888306e-02 2.196642570197582245e-02 1.200210303068161011e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.275911480188369751e-01 9.657055139541625977e-02 5.314015969634056091e-02 4.120483063161373138e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.062011122703552246e+00 1.000000000000000000e+00 7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.130662113428115845e-01 3.024944849312305450e-02 1.226434111595153809e-02 8.477956056594848633e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.214952096343040466e-01 8.243569731712341309e-02 4.442147910594940186e-02 2.551388926804065704e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.4950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.030502796173095703e+00 1.000000000000000000e+00 3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.076627895236015320e-01 1.169240754097700119e-02 2.759524155408143997e-03 4.386082291603088379e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.154928654432296753e-01 6.734830141067504883e-02 3.585923835635185242e-02 4.924727836623787880e-04 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.023004427552223206e-01 -7.863278500735759735e-03 -6.559009198099374771e-03 -3.154516161885112524e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.030618771910667419e-01 -6.749175954610109329e-03 -5.445104092359542847e-03 -3.153797297272831202e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.038090214133262634e-01 -5.655676126480102539e-03 -4.351802170276641846e-03 -3.153078432660549879e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.045418381690979004e-01 -4.582781810313463211e-03 -3.279105760157108307e-03 -3.152359859086573124e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.052603796124458313e-01 -3.530472982674837112e-03 -2.226994605734944344e-03 -3.151641285512596369e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.059646606445312500e-01 -2.498708898201584816e-03 -1.195428427308797836e-03 -3.150923002976924181e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.066547110676765442e-01 -1.487428788095712662e-03 -1.843460631789639592e-04 -3.150205011479556561e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.073305904865264893e-01 -4.965525004081428051e-04 8.063324494287371635e-04 -3.149487019982188940e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079923808574676514e-01 4.740182776004076004e-04 1.776705496013164520e-03 -3.148769319523125887e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.086401417851448059e-01 1.424399320967495441e-03 2.726888749748468399e-03 -3.148051619064062834e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.092739924788475037e-01 2.354722935706377029e-03 3.657014807686209679e-03 -3.147334209643304348e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.098940074443817139e-01 3.265137085691094398e-03 4.567231051623821259e-03 -3.146617091260850430e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.105003207921981812e-01 4.155804403126239777e-03 5.457700695842504501e-03 -3.145899972878396511e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.110930517315864563e-01 5.026901140809059143e-03 6.328599993139505386e-03 -3.145183436572551727e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.116723120212554932e-01 5.878617055714130402e-03 7.180118001997470856e-03 -3.144466609228402376e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.122382581233978271e-01 6.711153313517570496e-03 8.012456819415092468e-03 -3.143750363960862160e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.127910465002059937e-01 7.524722255766391754e-03 8.825827389955520630e-03 -3.143034118693321943e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.133308187127113342e-01 8.319547399878501892e-03 9.620456025004386902e-03 -3.142317873425781727e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.138577386736869812e-01 9.095860645174980164e-03 1.039657089859247208e-02 -3.141602210234850645e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.143719702959060669e-01 9.853904135525226593e-03 1.115441787987947464e-02 -3.140886256005614996e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.148736923933029175e-01 1.059392839670181274e-02 1.189424283802509308e-02 -3.140170883852988482e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.153630763292312622e-01 1.131618581712245941e-02 1.261630374938249588e-02 -3.139455511700361967e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.158403232693672180e-01 1.202094275504350662e-02 1.332086324691772461e-02 -3.138740430586040020e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.163055896759033203e-01 1.270846743136644363e-02 1.400818955153226852e-02 -3.138025349471718073e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.167590990662574768e-01 1.337903272360563278e-02 1.467855833470821381e-02 -3.137310559395700693e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.172010228037834167e-01 1.403291802853345871e-02 1.533224619925022125e-02 -3.136596060357987881e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.176315471529960632e-01 1.467040460556745529e-02 1.596953533589839935e-02 -3.135881561320275068e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.180509030818939209e-01 1.529177930206060410e-02 1.659071072936058044e-02 -3.135167353320866823e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.184592619538307190e-01 1.589732617139816284e-02 1.719606108963489532e-02 -3.134453436359763145e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.188568398356437683e-01 1.648733951151371002e-02 1.778587698936462402e-02 -3.133739519398659468e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.192438304424285889e-01 1.706210896372795105e-02 1.836044900119304657e-02 -3.133025893475860357e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.196204498410224915e-01 1.762192696332931519e-02 1.892006956040859222e-02 -3.132312267553061247e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.199868768453598022e-01 1.816708780825138092e-02 1.946503296494483948e-02 -3.131599223706871271e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.203433498740196228e-01 1.869788207113742828e-02 1.999563165009021759e-02 -3.130886179860681295e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.206900477409362793e-01 1.921460591256618500e-02 2.051215618848800659e-02 -3.130173136014491320e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210271790623664856e-01 1.971754990518093109e-02 2.101490460336208344e-02 -3.129460383206605911e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.213549524545669556e-01 2.020700648427009583e-02 2.150416374206542969e-02 -3.128747921437025070e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.216735467314720154e-01 2.068326435983181000e-02 2.198022417724132538e-02 -3.128035459667444229e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.219832003116607666e-01 2.114661224186420441e-02 2.244337648153305054e-02 -3.127323288936167955e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.222840771079063416e-01 2.159733884036540985e-02 2.289390377700328827e-02 -3.126611409243196249e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.225763931870460510e-01 2.203572355210781097e-02 2.333209291100502014e-02 -3.125899529550224543e-04 0.000000000000000000e+00 0.000000000000000000e+00 1.095704287290573120e-01 5.121723562479019165e-02 2.746127545833587646e-02 -2.110141795128583908e-03 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Model_v1_testing_F.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-02   1.0120000e+00   9.9659771e-01   9.9659771e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e-01   1.0240000e+00   9.9328960e-01   9.9328960e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e-01   1.0360000e+00   9.9007321e-01   9.9007321e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0480000e+00   9.8694611e-01   9.8694611e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0600000e+00   9.8390588e-01   9.8390588e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e-01   1.0720000e+00   9.8095014e-01   9.8095014e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e-01   1.0840000e+00   9.7807651e-01   9.7807651e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e-01   1.0960000e+00   9.7528265e-01   9.7528265e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4000000e-01   1.1080000e+00   9.7256626e-01   9.7256626e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   1.1200000e+00   9.6992506e-01   9.6992506e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e-01   1.1320000e+00   9.6735680e-01   9.6735680e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2000000e-01   1.1440000e+00   9.6485928e-01   9.6485928e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8000000e-01   1.1560000e+00   9.6243032e-01   9.6243032e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4000000e-01   1.1680000e+00   9.6006779e-01   9.6006779e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e-01   1.1800000e+00   9.5776961e-01   9.5776961e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6000000e-01   1.1920000e+00   9.5553371e-01   9.5553371e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0200000e+00   1.1960000e+00   9.5515112e-01   9.5515112e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0800000e+00   1.1840000e+00   9.5839256e-01   9.5839256e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1400000e+00   1.1720000e+00   9.6162394e-01   9.6162394e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+00   1.1600000e+00   9.6484746e-01   9.6484746e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2600000e+00   1.1480000e+00   9.6806524e-01   9.6806524e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3200000e+00   1.1360000e+00   9.7127931e-01   9.7127931e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3800000e+00   1.1240000e+00   9.7449161e-01   9.7449161e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4400000e+00   1.1120000e+00   9.7770399e-01   9.7770399e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+00   1.1000000e+00   9.8091823e-01   9.8091823e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5600000e+00   1.0880000e+00   9.8413606e-01   9.8413606e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6200000e+00   1.0760000e+00   9.8735912e-01   9.8735912e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6800000e+00   1.0640000e+00   9.9058898e-01   9.9058898e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7400000e+00   1.0520000e+00   9.9382719e-01   9.9382719e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e+00   1.0400000e+00   9.9707519e-01   9.9707519e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8600000e+00   1.0280000e+00   1.0003344e+00   1.0003344e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9200000e+00   1.0160000e+00   1.0036062e+00   1.0036062e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9800000e+00   1.0040000e+00   1.0068918e+00   1.0068918e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0400000e+00   9.9200000e-01   1.0101926e+00   1.0101926e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e+00   9.8000000e-01   1.0135097e+00   1.0135097e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1600000e+00   9.6800000e-01   1.0168442e+00   1.0168442e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2200000e+00   9.5600000e-01   1.0201974e+00   1.0201974e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2800000e+00   9.4400000e-01   1.0235701e+00   1.0235701e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3400000e+00   9.3200000e-01   1.0269634e+00   1.0269634e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+00   9.2000000e-01   1.0303783e+00   1.0303783e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4600000e+00   9.0800000e-01   1.0338156e+00   1.0338156e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5200000e+00   8.9600000e-01   1.0372761e+00   1.0372761e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5800000e+00   8.8400000e-01   1.0407605e+00   1.0407605e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6400000e+00   8.7200000e-01   1.0442697e+00   1.0442697e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7000000e+00   8.6000000e-01   1.0478041e+00   1.0478041e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7600000e+00   8.4800000e-01   1.0513644e+00   1.0513644e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8200000e+00   8.3600000e-01   1.0549508e+00   1.0549508e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8800000e+00   8.2400000e-01   1.0585639e+00   1.0585639e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9400000e+00   8.1200000e-01   1.0622038e+00   1.0622038e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   8.0000000e-01   1.0658707e+00   1.0658707e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0600000e+00   8.1200000e-01   1.0606789e+00   1.0606789e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1200000e+00   8.2400000e-01   1.0556196e+00   1.0556196e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1800000e+00   8.3600000e-01   1.0506909e+00   1.0506909e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2400000e+00   8.4800000e-01   1.0458909e+00   1.0458909e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3000000e+00   8.6000000e-01   1.0412175e+00   1.0412175e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3600000e+00   8.7200000e-01   1.0366685e+00   1.0366685e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4200000e+00   8.8400000e-01   1.0322415e+00   1.0322415e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4800000e+00   8.9600000e-01   1.0279343e+00   1.0279343e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5400000e+00   9.0800000e-01   1.0237444e+00   1.0237444e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e+00   9.2000000e-01   1.0196693e+00   1.0196693e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6600000e+00   9.3200000e-01   1.0157066e+00   1.0157066e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7200000e+00   9.4400000e-01   1.0118536e+00   1.0118536e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7800000e+00   9.5600000e-01   1.0081079e+00   1.0081079e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8400000e+00   9.6800000e-01   1.0044668e+00   1.0044668e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9000000e+00   9.8000000e-01   1.0009278e+00   1.0009278e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9600000e+00   9.9200000e-01   9.9748824e-01   9.9748824e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0200000e+00   1.0400000e+00   9.8419285e-01   9.8419285e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0800000e+00   1.1600000e+00   9.5434128e-01   9.5434128e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.1400000e+00   1.2800000e+00   9.2896108e-01   9.2896108e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e+00   1.4000000e+00   9.0727686e-01   9.0727686e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2600000e+00   1.5200000e+00   8.8866240e-01   8.8866240e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3200000e+00   1.6400000e+00   8.7261409e-01   8.7261409e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3800000e+00   1.7600000e+00   8.5872520e-01   8.5872520e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.4400000e+00   1.8800000e+00   8.4666446e-01   8.4666446e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e+00   2.0000000e+00   8.3615928e-01   8.3615928e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5600000e+00   1.8800000e+00   8.5165008e-01   8.5165008e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6200000e+00   1.7600000e+00   8.6815627e-01   8.6815627e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6800000e+00   1.6400000e+00   8.8596342e-01   8.8596342e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7400000e+00   1.5200000e+00   9.0540562e-01   9.0540562e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e+00   1.4000000e+00   9.2688189e-01   9.2688189e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8600000e+00   1.2800000e+00   9.5087592e-01   9.5087592e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9200000e+00   1.1600000e+00   9.7797830e-01   9.7797830e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9800000e+00   1.0400000e+00   1.0089063e+00   1.0089063e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0400000e+00   9.6000000e-01   1.0319195e+00   1.0319195e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1000000e+00   9.0000000e-01   1.0504890e+00   1.0504890e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1600000e+00   8.4000000e-01   1.0703921e+00   1.0703921e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2200000e+00   7.8000000e-01   1.0917158e+00   1.0917158e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2800000e+00   7.2000000e-01   1.1145008e+00   1.1145008e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.3400000e+00   6.6000000e-01   1.1386887e+00   1.1386887e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4000000e+00   6.0000000e-01   1.1640188e+00   1.1640188e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4600000e+00   5.4000000e-01   1.1898208e+00   1.1898208e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5200000e+00   5.2000000e-01   1.1968745e+00   1.1968745e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5800000e+00   5.8000000e-01   1.1670709e+00   1.1670709e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.6400000e+00   6.4000000e-01   1.1379769e+00   1.1379769e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7000000e+00   7.0000000e-01   1.1104811e+00   1.1104811e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7600000e+00   7.6000000e-01   1.0849166e+00   1.0849166e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8200000e+00   8.2000000e-01   1.0613504e+00   1.0613504e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8800000e+00   8.8000000e-01   1.0397232e+00   1.0397232e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9400000e+00   9.4000000e-01   1.0199190e+00   1.0199190e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0018004e+00   1.0018004e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0600000e+00   1.0900000e+00   9.7741891e-01   9.7741891e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1200000e+00   1.1800000e+00   9.5592066e-01   9.5592066e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1800000e+00   1.2700000e+00   9.3692269e-01   9.3692269e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.2400000e+00   1.3600000e+00   9.2009369e-01   9.2009369e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3000000e+00   1.4500000e+00   9.0515037e-01   9.0515037e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3600000e+00   1.5400000e+00   8.9185121e-01   8.9185121e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4200000e+00   1.6300000e+00   8.7999003e-01   8.7999003e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4800000e+00   1.7200000e+00   8.6939014e-01   8.6939014e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5400000e+00   1.8100000e+00   8.5989938e-01   8.5989938e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e+00   1.9000000e+00   8.5138590e-01   8.5138590e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6600000e+00   1.9900000e+00   8.4373488e-01   8.4373488e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7200000e+00   2.0800000e+00   8.3684571e-01   8.3684571e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7800000e+00   2.1700000e+00   8.3062984e-01   8.3062984e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8400000e+00   2.2600000e+00   8.2500896e-01   8.2500896e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9000000e+00   2.3500000e+00   8.1991359e-01   8.1991359e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9600000e+00   2.4400000e+00   8.1528194e-01   8.1528194e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0200000e+00   2.4700000e+00   8.1545985e-01   8.1545985e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0800000e+00   2.3800000e+00   8.2476637e-01   8.2476637e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.1400000e+00   2.2900000e+00   8.3422396e-01   8.3422396e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2000000e+00   2.2000000e+00   8.4391395e-01   8.4391395e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2600000e+00   2.1100000e+00   8.5391833e-01   8.5391833e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3200000e+00   2.0200000e+00   8.6432191e-01   8.6432191e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3800000e+00   1.9300000e+00   8.7521463e-01   8.7521463e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4400000e+00   1.8400000e+00   8.8669382e-01   8.8669382e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5000000e+00   1.7500000e+00   8.9886680e-01   8.9886680e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5600000e+00   1.6600000e+00   9.1185376e-01   9.1185376e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6200000e+00   1.5700000e+00   9.2579092e-01   9.2579092e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6800000e+00   1.4800000e+00   9.4083436e-01   9.4083436e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7400000e+00   1.3900000e+00   9.5716418e-01   9.5716418e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8000000e+00   1.3000000e+00   9.7498929e-01   9.7498929e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8600000e+00   1.2100000e+00   9.9455225e-01   9.9455225e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9200000e+00   1.1200000e+00   1.0161335e+00   1.0161335e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9800000e+00   1.0300000e+00   1.0400527e+00   1.0400527e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0400000e+00   9.7600000e-01   1.0553096e+00   1.0553096e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1000000e+00   9.4000000e-01   1.0656988e+00   1.0656988e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1600000e+00   9.0400000e-01   1.0765284e+00   1.0765284e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2200000e+00   8.6800000e-01   1.0878173e+00   1.0878173e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2800000e+00   8.3200000e-01   1.0995818e+00   1.0995818e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.3400000e+00   7.9600000e-01   1.1118336e+00   1.1118336e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4000000e+00   7.6000000e-01   1.1245769e+00   1.1245769e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4600000e+00   7.2400000e-01   1.1378048e+00   1.1378048e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5200000e+00   6.8800000e-01   1.1514935e+00   1.1514935e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5800000e+00   6.5200000e-01   1.1655932e+00   1.1655932e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.6400000e+00   6.1600000e-01   1.1800157e+00   1.1800157e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7000000e+00   5.8000000e-01   1.1946142e+00   1.1946142e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7600000e+00   5.4400000e-01   1.2091528e+00   1.2091528e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8200000e+00   5.0800000e-01   1.2232585e+00   1.2232585e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8800000e+00   4.7200000e-01   1.2363439e+00   1.2363439e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.9400000e+00   4.3600000e-01   1.2474825e+00   1.2474825e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   4.0000000e-01   1.2552016e+00   1.2552016e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0600000e+00   4.3600000e-01   1.2422443e+00   1.2422443e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1200000e+00   4.7200000e-01   1.2259792e+00   1.2259792e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1800000e+00   5.0800000e-01   1.2080363e+00   1.2080363e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.2400000e+00   5.4400000e-01   1.1894197e+00   1.1894197e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3000000e+00   5.8000000e-01   1.1707491e+00   1.1707491e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3600000e+00   6.1600000e-01   1.1524043e+00   1.1524043e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4200000e+00   6.5200000e-01   1.1346143e+00   1.1346143e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4800000e+00   6.8800000e-01   1.1175115e+00   1.1175115e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5400000e+00   7.2400000e-01   1.1011663e+00   1.1011663e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6000000e+00   7.6000000e-01   1.0856090e+00   1.0856090e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6600000e+00   7.9600000e-01   1.0708442e+00   1.0708442e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7200000e+00   8.3200000e-01   1.0568600e+00   1.0568600e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7800000e+00   8.6800000e-01   1.0436342e+00   1.0436342e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.8400000e+00   9.0400000e-01   1.0311382e+00   1.0311382e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9000000e+00   9.4000000e-01   1.0193401e+00   1.0193401e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9600000e+00   9.7600000e-01   1.0082064e+00   1.0082064e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0020000e+01   1.0090000e+00   9.9854950e-01   9.9854950e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0080000e+01   1.0360000e+00   9.9103872e-01   9.9103872e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0140000e+01   1.0630000e+00   9.8387351e-01   9.8387351e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0200000e+01   1.0900000e+00   9.7703864e-01   9.7703864e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0260000e+01   1.1170000e+00   9.7051925e-01   9.7051925e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0320000e+01   1.1440000e+00   9.6430093e-01   9.6430093e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0380000e+01   1.1710000e+00   9.5836970e-01   9.5836970e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0440000e+01   1.1980000e+00   9.5271208e-01   9.5271208e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0500000e+01   1.2250000e+00   9.4731507e-01   9.4731507e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0560000e+01   1.2520000e+00   9.4216612e-01   9.4216612e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0620000e+01   1.2790000e+00   9.3725320e-01   9.3725320e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0680000e+01   1.3060000e+00   9.3256471e-01   9.3256471e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0740000e+01   1.3330000e+00   9.2808954e-01   9.2808954e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0800000e+01   1.3600000e+00   9.2381699e-01   9.2381699e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0860000e+01   1.3870000e+00   9.1973682e-01   9.1973682e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0920000e+01   1.4140000e+00   9.1583922e-01   9.1583922e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0980000e+01   1.4410000e+00   9.1211478e-01   9.1211478e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1040000e+01   1.4680000e+00   9.0855448e-01   9.0855448e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1100000e+01   1.4950000e+00   9.0514970e-01   9.0514970e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1160000e+01   1.5220000e+00   9.0189218e-01   9.0189218e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1220000e+01   1.5490000e+00   8.9877403e-01   8.9877403e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1280000e+01   1.5760000e+00   8.9578770e-01   8.9578770e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1340000e+01   1.6030000e+00   8.9292599e-01   8.9292599e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1400000e+01   1.6300000e+00   8.9018202e-01   8.9018202e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1460000e+01   1.6570000e+00   8.8754923e-01   8.8754923e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1520000e+01   1.6840000e+00   8.8502136e-01   8.8502136e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1580000e+01   1.7110000e+00   8.8259246e-01   8.8259246e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1640000e+01   1.7380000e+00   8.8025685e-01   8.8025685e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1700000e+01   1.7650000e+00   8.7800914e-01   8.7800914e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1760000e+01   1.7920000e+00   8.7584420e-01   8.7584420e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1820000e+01   1.8190000e+00   8.7375716e-01   8.7375716e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1880000e+01   1.8460000e+00   8.7174340e-01   8.7174340e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1940000e+01   1.8730000e+00   8.6979854e-01   8.6979854e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+01   1.9000000e+00   8.6791844e-01   8.6791844e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2060000e+01   1.9000000e+00   8.6916606e-01   8.6916606e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2120000e+01   1.9000000e+00   8.7035683e-01   8.7035683e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2180000e+01   1.9000000e+00   8.7149384e-01   8.7149384e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2240000e+01   1.9000000e+00   8.7257995e-01   8.7257995e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2300000e+01   1.9000000e+00   8.7361787e-01   8.7361787e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2360000e+01   1.9000000e+00   8.7461013e-01   8.7461013e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2420000e+01   1.9000000e+00   8.7555909e-01   8.7555909e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2480000e+01   1.9000000e+00   8.7646699e-01   8.7646699e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2540000e+01   1.9000000e+00   8.7733591e-01   8.7733591e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2600000e+01   1.9000000e+00   8.7816780e-01   8.7816780e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2660000e+01   1.9000000e+00   8.7896453e-01   8.7896453e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2720000e+01   1.9000000e+00   8.7972781e-01   8.7972781e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2780000e+01   1.9000000e+00   8.8045928e-01   8.8045928e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2840000e+01   1.9000000e+00   8.8116048e-01   8.8116048e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2900000e+01   1.9000000e+00   8.8183286e-01   8.8183286e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2960000e+01   1.9000000e+00   8.8247778e-01   8.8247778e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3020000e+01   1.9000000e+00   8.8309653e-01   8.8309653e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3080000e+01   1.9000000e+00   8.8369031e-01   8.8369031e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3140000e+01   1.9000000e+00   8.8426029e-01   8.8426029e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3200000e+01   1.9000000e+00   8.8480755e-01   8.8480755e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3260000e+01   1.9000000e+00   8.8533310e-01   8.8533310e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3320000e+01   1.9000000e+00   8.8583793e-01   8.8583793e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3380000e+01   1.9000000e+00   8.8632294e-01   8.8632294e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3440000e+01   1.9000000e+00   8.8678901e-01   8.8678901e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e+01   1.9000000e+00   8.8723697e-01   8.8723697e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3560000e+01   1.9000000e+00   8.8766759e-01   8.8766759e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3620000e+01   1.9000000e+00   8.8808161e-01   8.8808161e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3680000e+01   1.9000000e+00   8.8847974e-01   8.8847974e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3740000e+01   1.9000000e+00   8.8886264e-01   8.8886264e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3800000e+01   1.9000000e+00   8.8923096e-01   8.8923096e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3860000e+01   1.9000000e+00   8.8958528e-01   8.8958528e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3920000e+01   1.9000000e+00   8.8992620e-01   8.8992620e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3980000e+01   1.9000000e+00   8.9025425e-01   8.9025425e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4040000e+01   1.9000000e+00   8.9056995e-01   8.9056995e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4100000e+01   1.9000000e+00   8.9087380e-01   8.9087380e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4160000e+01   1.9000000e+00   8.9116627e-01   8.9116627e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4220000e+01   1.9000000e+00   8.9144780e-01   8.9144780e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4280000e+01   1.9000000e+00   8.9171884e-01   8.9171884e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4340000e+01   1.9000000e+00   8.9197978e-01   8.9197978e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4400000e+01   1.9000000e+00   8.9223101e-01   8.9223101e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4460000e+01   1.9000000e+00   8.9247291e-01   8.9247291e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4520000e+01   1.9000000e+00   8.9270584e-01   8.9270584e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4580000e+01   1.9000000e+00   8.9293014e-01   8.9293014e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4640000e+01   1.9000000e+00   8.9314612e-01   8.9314612e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4700000e+01   1.9000000e+00   8.9335410e-01   8.9335410e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4760000e+01   1.9000000e+00   8.9355439e-01   8.9355439e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4820000e+01   1.9000000e+00   8.9374725e-01   8.9374725e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4880000e+01   1.9000000e+00   8.9393298e-01   8.9393298e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4940000e+01   1.9000000e+00   8.9411182e-01   8.9411182e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.9000000e+00   8.9428402e-01   8.9428402e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5060000e+01   1.9000000e+00   8.9444984e-01   8.9444984e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5120000e+01   1.9000000e+00   8.9460949e-01   8.9460949e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5180000e+01   1.9000000e+00   8.9476320e-01   8.9476320e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5240000e+01   1.9000000e+00   8.9491118e-01   8.9491118e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5300000e+01   1.9000000e+00   8.9505363e-01   8.9505363e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5360000e+01   1.9000000e+00   8.9519075e-01   8.9519075e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5420000e+01   1.9000000e+00   8.9532272e-01   8.9532272e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5480000e+01   1.9000000e+00   8.9544972e-01   8.9544972e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5540000e+01   1.9000000e+00   8.9557194e-01   8.9557194e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5600000e+01   1.9000000e+00   8.9568952e-01   8.9568952e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5660000e+01   1.9000000e+00   8.9580263e-01   8.9580263e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5720000e+01   1.9000000e+00   8.9591143e-01   8.9591143e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5780000e+01   1.9000000e+00   8.9601606e-01   8.9601606e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5840000e+01   1.9000000e+00   8.9611667e-01   8.9611667e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5900000e+01   1.9000000e+00   8.9621338e-01   8.9621338e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5960000e+01   1.9000000e+00   8.9630634e-01   8.9630634e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> graphs/Model_v2_implicit_training_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-02	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.992715179920196533e-02 1.381989661604166031e-02 1.381989661604166031e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.140872955322265625e-02 1.295280456542968750e-02 1.295280456542968750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.734393984079360962e-01 2.860396914184093475e-02 2.860396914184093475e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.758580207824707031e-01 2.711713314056396484e-02 2.711713314056396484e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510866224765777588e-01 4.433953762054443359e-02 4.433953762054443359e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.539879083633422852e-01 4.246401786804199219e-02 4.246401786804199219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.233627080917358398e-01 6.101486086845397949e-02 6.101486086845397949e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263686895370483398e-01 5.896663665771484375e-02 5.896663665771484375e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907122015953063965e-01 7.861910760402679443e-02 7.861910760402679443e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.935080766677856445e-01 7.659876346588134766e-02 7.659876346588134766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535357952117919922e-01 9.714233875274658203e-02 9.714233875274658203e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.558608531951904297e-01 9.533715248107910156e-02 9.533715248107910156e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.121952891349792480e-01 1.165755018591880798e-01 1.165755018591880798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.138361454010009766e-01 1.151616573333740234e-01 1.151616573333740234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.670177340507507324e-01 1.369104534387588501e-01 1.369104534387588501e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.678008198738098145e-01 1.360528469085693359e-01 1.360528469085693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182992458343505859e-01 1.581400483846664429e-01 1.581400483846664429e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.180851459503173828e-01 1.579924821853637695e-01 1.579924821853637695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.663081645965576172e-01 1.802581250667572021e-01 1.802581250667572021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182653903961181641e-01 1.581636369228363037e-01 1.581636369228363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.180851459503173828e-01 1.579924821853637695e-01 1.579924821853637695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.669625401496887207e-01 1.369476020336151123e-01 1.369476020336151123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.678008198738098145e-01 1.360528469085693359e-01 1.360528469085693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.121271610260009766e-01 1.166197583079338074e-01 1.166197583079338074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.138361454010009766e-01 1.151616573333740234e-01 1.151616573333740234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.534600675106048584e-01 9.718984365463256836e-02 9.718984365463256836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.558608531951904297e-01 9.533715248107910156e-02 9.533715248107910156e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.906319141387939453e-01 7.866770029067993164e-02 7.866770029067993164e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.935080766677856445e-01 7.659876346588134766e-02 7.659876346588134766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232793807983398438e-01 6.106346100568771362e-02 6.106346100568771362e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263686895370483398e-01 5.896663665771484375e-02 5.896663665771484375e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510009109973907471e-01 4.438768327236175537e-02 4.438768327236175537e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.539879083633422852e-01 4.246401786804199219e-02 4.246401786804199219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.733514964580535889e-01 2.865151688456535339e-02 2.865151688456535339e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.758580207824707031e-01 2.711713314056396484e-02 2.711713314056396484e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e-01	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.983695507049560547e-02 1.386681385338306427e-02 1.386681385338306427e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.140872955322265625e-02 1.295280456542968750e-02 1.295280456542968750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.258802310796454549e-05 4.629401155398227274e-05 4.629401155398227274e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232790231704711914e-01 6.106367334723472595e-02 6.106367334723472595e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263686895370483398e-01 5.896663665771484375e-02 5.896663665771484375e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.669478178024291992e-01 1.369575262069702148e-01 1.369575262069702148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.678008198738098145e-01 1.360528469085693359e-01 1.360528469085693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.534574270248413086e-01 2.271419316530227661e-01 2.271419316530227661e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.496984004974365234e-01 2.299454212188720703e-01 2.299454212188720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.980768918991088867e-01 3.311954140663146973e-01 3.311954140663146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.888376951217651367e-01 3.397003412246704102e-01 3.397003412246704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.011382222175598145e+00 4.488454759120941162e-01 4.488454759120941162e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.966213107109069824e-01 4.646254777908325195e-01 4.646254777908325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100840449333190918e+00 5.799596309661865234e-01 5.799596309661865234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.080991744995117188e+00 6.042017936706542969e-01 6.042017936706542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.171819686889648438e+00 7.245298624038696289e-01 7.245298624038696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.147603750228881836e+00 7.580372095108032227e-01 7.580372095108032227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.228251934051513672e+00 8.826468586921691895e-01 8.826468586921691895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.200559616088867188e+00 9.258280992507934570e-01 9.258280992507934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273074746131896973e+00 1.054467678070068359e+00 1.054467678070068359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242886066436767578e+00 1.107339620590209961e+00 1.107339620590209961e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.000000074505805969e-02 3.240000009536743164e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.308528900146484375e+00 1.240183115005493164e+00 1.240183115005493164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.276849508285522461e+00 1.302384495735168457e+00 1.302384495735168457e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.267722249031066895e+00 1.062385320663452148e+00 1.062385320663452148e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242886066436767578e+00 1.107339620590209961e+00 1.107339620590209961e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.218697905540466309e+00 8.954950571060180664e-01 8.954950571060180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.200559616088867188e+00 9.258280992507934570e-01 9.258280992507934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.159060359001159668e+00 7.400552630424499512e-01 7.400552630424499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.147603750228881836e+00 7.580372095108032227e-01 7.580372095108032227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.085667252540588379e+00 5.965772271156311035e-01 5.965772271156311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.080991744995117188e+00 6.042017936706542969e-01 6.042017936706542969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.943431615829467773e-01 4.655437171459197998e-01 4.655437171459197998e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.966213107109069824e-01 4.646254777908325195e-01 4.646254777908325195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.794604539871215820e-01 3.474140465259552002e-01 3.474140465259552002e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.888376951217651367e-01 3.397003412246704102e-01 3.397003412246704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.333056926727294922e-01 2.426345646381378174e-01 2.426345646381378174e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.496984004974365234e-01 2.299454212188720703e-01 2.299454212188720703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.450937151908874512e-01 1.516609638929367065e-01 1.516609638929367065e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.678008198738098145e-01 1.360528469085693359e-01 1.360528469085693359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.993864417076110840e-01 7.499782741069793701e-02 7.499782741069793701e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.263686895370483398e-01 5.896663665771484375e-02 5.896663665771484375e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.651651762425899506e-02 1.325825788080692291e-02 1.325825788080692291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.995064795017242432e-01 1.020340397953987122e-01 1.020340397953987122e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.252558946609497070e-01 8.583068847656250000e-02 8.583068847656250000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.906836032867431641e-01 2.185932695865631104e-01 2.185932695865631104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.087768316268920898e-01 2.049532532691955566e-01 2.049532532691955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.951770067214965820e-01 3.616107106208801270e-01 3.616107106208801270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.038352966308593750e-01 3.544987440109252930e-01 3.544987440109252930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041819334030151367e+00 5.302417278289794922e-01 5.302417278289794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041336536407470703e+00 5.326098203659057617e-01 5.326098203659057617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.148551940917968750e+00 7.240520119667053223e-01 7.240520119667053223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.140096664428710938e+00 7.380392551422119141e-01 7.380392551422119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.226916670799255371e+00 9.429541230201721191e-01 9.429541230201721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.212038159370422363e+00 9.699277877807617188e-01 9.699277877807617188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.284584403038024902e+00 1.187112808227539062e+00 1.187112808227539062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.264973878860473633e+00 1.227666139602661133e+00 1.227666139602661133e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.326825261116027832e+00 1.456834435462951660e+00 1.456834435462951660e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.304170489311218262e+00 1.510816574096679688e+00 1.510816574096679688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357378840446472168e+00 1.752472162246704102e+00 1.752472162246704102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333266258239746094e+00 1.819056391716003418e+00 1.819056391716003418e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.378973841667175293e+00 2.074362993240356445e+00 2.074362993240356445e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.374170541763305664e+00 2.084953784942626953e+00 2.084953784942626953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.369590759277343750e+00 2.095052480697631836e+00 2.095052480697631836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365219473838806152e+00 2.104690790176391602e+00 2.104690790176391602e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.361043334007263184e+00 2.113899469375610352e+00 2.113899469375610352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357049584388732910e+00 2.122705698013305664e+00 2.122705698013305664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.353226900100708008e+00 2.131134748458862305e+00 2.131134748458862305e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349564671516418457e+00 2.139209985733032227e+00 2.139209985733032227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346053123474121094e+00 2.146952867507934570e+00 2.146952867507934570e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.342683315277099609e+00 2.154383420944213867e+00 2.154383420944213867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.339446783065795898e+00 2.161519765853881836e+00 2.161519765853881836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336335897445678711e+00 2.168379306793212891e+00 2.168379306793212891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333343505859375000e+00 2.174977540969848633e+00 2.174977540969848633e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.330463051795959473e+00 2.181329011917114258e+00 2.181329011917114258e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327688097953796387e+00 2.187447786331176758e+00 2.187447786331176758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.325013041496276855e+00 2.193346023559570312e+00 2.193346023559570312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.322432756423950195e+00 2.199035644531250000e+00 2.199035644531250000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319941878318786621e+00 2.204527854919433594e+00 2.204527854919433594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.317536115646362305e+00 2.209832668304443359e+00 2.209832668304443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.315210938453674316e+00 2.214959621429443359e+00 2.214959621429443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.312962293624877930e+00 2.219918012619018555e+00 2.219918012619018555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.354828834533691406e+00 2.152149677276611328e+00 2.152149677276611328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.281680345535278320e+00 1.902358651161193848e+00 1.902358651161193848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333266258239746094e+00 1.819056391716003418e+00 1.819056391716003418e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242125868797302246e+00 1.606515049934387207e+00 1.606515049934387207e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.304170489311218262e+00 1.510816574096679688e+00 1.510816574096679688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.191368341445922852e+00 1.333130955696105957e+00 1.333130955696105957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.264973878860473633e+00 1.227666139602661133e+00 1.227666139602661133e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.125333905220031738e+00 1.082914948463439941e+00 1.082914948463439941e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.212038159370422363e+00 9.699277877807617188e-01 9.699277877807617188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.038255929946899414e+00 8.565449714660644531e-01 8.565449714660644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.140096664428710938e+00 7.380392551422119141e-01 7.380392551422119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.217934012413024902e-01 6.546845436096191406e-01 6.546845436096191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041336536407470703e+00 5.326098203659057617e-01 5.326098203659057617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.635586857795715332e-01 4.780204892158508301e-01 4.780204892158508301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.038352966308593750e-01 3.544987440109252930e-01 3.544987440109252930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.445547699928283691e-01 3.273423016071319580e-01 3.273423016071319580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.087768316268920898e-01 2.049532532691955566e-01 2.049532532691955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.345228046178817749e-01 2.036721855401992798e-01 2.036721855401992798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.252558946609497070e-01 8.583068847656250000e-02 8.583068847656250000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.169022560119628906e-01 1.084510982036590576e-01 1.084510982036590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.310559004545211792e-01 1.412094291299581528e-02 9.869407862424850464e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.170718669891357422e-02 -9.908652305603027344e-02 -1.170718669891357422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.443097978830337524e-01 -8.776666224002838135e-02 8.999550342559814453e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.213168144226074219e-02 -2.066609859466552734e-01 -2.213168144226074219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.566529512405395508e-01 -1.979641616344451904e-01 8.237401396036148071e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.123509883880615234e-02 -3.236438035964965820e-01 -3.123509883880615234e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.680726945400238037e-01 -3.173167705535888672e-01 7.584955543279647827e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.897190093994140625e-02 -4.510731697082519531e-01 -3.897190093994140625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.785547971725463867e-01 -4.467764794826507568e-01 7.044369727373123169e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.529368877410888672e-02 -5.901340246200561523e-01 -4.529368877410888672e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.880832254886627197e-01 -5.874183773994445801e-01 6.617998331785202026e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.014610290527343750e-02 -7.421764135360717773e-01 -5.014610290527343750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.966401875019073486e-01 -7.404599189758300781e-01 6.308429688215255737e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.346846580505371094e-02 -9.087456464767456055e-01 -5.346846580505371094e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.042061328887939453e-01 -9.072833657264709473e-01 6.118521466851234436e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.519378185272216797e-02 -1.091616511344909668e+00 -5.519378185272216797e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107596635818481445e-01 -1.089462876319885254e+00 6.051445752382278442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.524623394012451172e-02 -1.292835474014282227e+00 -5.524623394012451172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.399999856948852539e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.162778019905090332e-01 -1.288796067237854004e+00 6.110727787017822266e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.354285240173339844e-02 -1.514767765998840332e+00 -5.354285240173339844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107099235057830811e-01 -1.089434862136840820e+00 6.044593453407287598e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.524623394012451172e-02 -1.292835474014282227e+00 -5.524623394012451172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.041260838508605957e-01 -9.072265028953552246e-01 6.106505915522575378e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.519378185272216797e-02 -1.091616511344909668e+00 -5.519378185272216797e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.965451776981353760e-01 -7.403776049613952637e-01 6.292841583490371704e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.346846580505371094e-02 -9.087456464767456055e-01 -5.346846580505371094e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.879838943481445312e-01 -5.873172879219055176e-01 6.600234657526016235e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.014610290527343750e-02 -7.421764135360717773e-01 -5.014610290527343750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.784570455551147461e-01 -4.466648697853088379e-01 7.025556266307830811e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.529368877410888672e-02 -5.901340246200561523e-01 -4.529368877410888672e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.679782211780548096e-01 -3.172031641006469727e-01 7.565892487764358521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.897190093994140625e-02 -4.510731697082519531e-01 -3.897190093994140625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.565598487854003906e-01 -1.978559941053390503e-01 8.218535035848617554e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.123509883880615234e-02 -3.236438035964965820e-01 -3.123509883880615234e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.442137449979782104e-01 -8.766926079988479614e-02 8.980967104434967041e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.213168144226074219e-02 -2.066609859466552734e-01 -2.213168144226074219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.309511452913284302e-01 1.420497614890336990e-02 9.850861877202987671e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.170718669891357422e-02 -9.908652305603027344e-02 -1.170718669891357422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.167829126119613647e-01 1.085221096873283386e-01 1.082607433199882507e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.010025024414062500e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.130929529666900635e-01 1.309976875782012939e-01 1.108569428324699402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.122448921203613281e-03 2.354216575622558594e-02 3.122448921203613281e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.093467861413955688e-01 1.530535966157913208e-01 1.135167405009269714e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.322264671325683594e-03 4.661655426025390625e-02 6.322264671325683594e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.030225038528442383e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.055445909500122070e-01 1.746994107961654663e-01 1.162398234009742737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.599447250366210938e-03 6.923544406890869141e-02 9.599447250366210938e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.016865909099578857e-01 1.959444731473922729e-01 1.190259009599685669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.295280456542968750e-02 9.140872955322265625e-02 1.295280456542968750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.050624966621398926e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.977729946374893188e-01 2.167978435754776001e-01 1.218747124075889587e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.638138294219970703e-02 1.131470203399658203e-01 1.638138294219970703e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.938040256500244141e-01 2.372683137655258179e-01 1.247859969735145569e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.988494396209716797e-02 1.344611644744873047e-01 1.988494396209716797e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.071225047111511230e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.897798925638198853e-01 2.573645114898681641e-01 1.277595311403274536e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.346408367156982422e-02 1.553620100021362305e-01 2.346408367156982422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.857008039951324463e-01 2.770947217941284180e-01 1.307950764894485474e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.711713314056396484e-02 1.758580207824707031e-01 2.711713314056396484e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.092025041580200195e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.815669834613800049e-01 2.964670658111572266e-01 1.338924467563629150e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.084433078765869141e-02 1.959596872329711914e-01 3.084433078765869141e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.773786395788192749e-01 3.154894411563873291e-01 1.370514631271362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.464448451995849609e-02 2.156755924224853516e-01 3.464448451995849609e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.113024950027465820e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.731360107660293579e-01 3.341694772243499756e-01 1.402719616889953613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.851783275604248047e-02 2.350153923034667969e-01 3.851783275604248047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.688393056392669678e-01 3.525146245956420898e-01 1.435537934303283691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.246401786804199219e-02 2.539879083633422852e-01 4.246401786804199219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.134225010871887207e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.644887477159500122e-01 3.705321252346038818e-01 1.468968540430068970e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.648256301879882812e-02 2.726014852523803711e-01 4.648256301879882812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.600845456123352051e-01 3.882290422916412354e-01 1.503010392189025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.057263374328613281e-02 2.908639907836914062e-01 5.057263374328613281e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.155624985694885254e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.556269079446792603e-01 4.056121706962585449e-01 1.537662744522094727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.473411083221435547e-02 3.087837696075439453e-01 5.473411083221435547e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.511160582304000854e-01 4.226881563663482666e-01 1.572925001382827759e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.896663665771484375e-02 3.263686895370483398e-01 5.896663665771484375e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.177224993705749512e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.465522050857543945e-01 4.394634962081909180e-01 1.608796864748001099e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.326937675476074219e-02 3.436259031295776367e-01 6.326937675476074219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.419355273246765137e-01 4.559444487094879150e-01 1.645278334617614746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.764280796051025391e-02 3.605636358261108398e-01 6.764280796051025391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.199025034904479980e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.372662186622619629e-01 4.721370935440063477e-01 1.682369560003280640e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.208585739135742188e-02 3.771888017654418945e-01 7.208585739135742188e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.325444877147674561e-01 4.880473911762237549e-01 1.720070838928222656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.659876346588134766e-02 3.935080766677856445e-01 7.659876346588134766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.851127147674560547e-01 4.795697629451751709e-01 1.589124947786331177e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.548718452453613281e-02 3.853986263275146484e-01 6.582570075988769531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.396766841411590576e-01 4.713621735572814941e-01 1.460891813039779663e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.774155139923095703e-02 3.776086568832397461e-01 5.540525913238525391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.963307499885559082e-01 4.634272456169128418e-01 1.335375756025314331e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.319628238677978516e-02 3.701432943344116211e-01 4.534327983856201172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.551746606826782227e-01 4.557676613330841064e-01 1.212580278515815735e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.409949064254760742e-01 3.630069494247436523e-01 3.564381599426269531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.163139462471008301e-01 4.483863115310668945e-01 1.092508286237716675e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.012615203857421875e-01 3.562049865722656250e-01 2.631235122680664062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.798602163791656494e-01 4.412861466407775879e-01 9.751618653535842896e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.641290426254272461e-01 3.497416973114013672e-01 1.735341548919677734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.459316968917846680e-01 4.344702959060668945e-01 8.605423569679260254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.297393321990966797e-01 3.436226844787597656e-01 8.772492408752441406e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.146537661552429199e-01 4.279420375823974609e-01 7.486501336097717285e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.982403278350830078e-01 3.378560543060302734e-01 5.780458450317382812e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.861591935157775879e-01 4.217048585414886475e-01 6.394846737384796143e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.697954654693603516e-01 3.324451446533203125e-01 -7.227063179016113281e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.605888247489929199e-01 4.157623648643493652e-01 5.330445244908332825e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.445766448974609375e-01 3.273972272872924805e-01 -1.463413238525390625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.859750151634216309e-01 4.217780530452728271e-01 6.370741873979568481e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.697954654693603516e-01 3.324451446533203125e-01 -7.227063179016113281e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.143221259117126465e-01 4.280771911144256592e-01 7.442077994346618652e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.982403278350830078e-01 3.378560543060302734e-01 5.780458450317382812e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.454835295677185059e-01 4.346573948860168457e-01 8.544018864631652832e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.297393321990966797e-01 3.436226844787597656e-01 8.772492408752441406e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.793214201927185059e-01 4.415163099765777588e-01 9.676159918308258057e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.641290426254272461e-01 3.497416973114013672e-01 1.735341548919677734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.157061576843261719e-01 4.486516714096069336e-01 1.083812266588211060e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.012615203857421875e-01 3.562049865722656250e-01 2.631235122680664062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.545157313346862793e-01 4.560612142086029053e-01 1.202955469489097595e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.409949064254760742e-01 3.630069494247436523e-01 3.564381599426269531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.956352829933166504e-01 4.637428522109985352e-01 1.325012892484664917e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.319628238677978516e-02 3.701432943344116211e-01 4.534327983856201172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.389564365148544312e-01 4.716944694519042969e-01 1.449953913688659668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.774155139923095703e-02 3.776086568832397461e-01 5.540525913238525391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.843771487474441528e-01 4.799140095710754395e-01 1.577749997377395630e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.548718452453613281e-02 3.853986263275146484e-01 6.582570075988769531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.318010091781616211e-01 4.883995354175567627e-01 1.708374768495559692e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.659876346588134766e-02 3.935080766677856445e-01 7.659876346588134766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.389227449893951416e-01 4.717183113098144531e-01 1.449341773986816406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.774155139923095703e-02 3.776086568832397461e-01 5.540525913238525391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.544189333915710449e-01 4.561232328414916992e-01 1.201312988996505737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.409949064254760742e-01 3.630069494247436523e-01 3.564381599426269531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.791163802146911621e-01 4.416351616382598877e-01 9.643660485744476318e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.641290426254272461e-01 3.497416973114013672e-01 1.735341548919677734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.139424443244934082e-01 4.282768964767456055e-01 7.385778427124023438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.982403278350830078e-01 3.378560543060302734e-01 5.780458450317382812e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.599396705627441406e-01 4.160732626914978027e-01 5.240243300795555115e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.445766448974609375e-01 3.273972272872924805e-01 -1.463413238525390625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.182830452919006348e-01 4.050515294075012207e-01 3.207800164818763733e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.045630216598510742e-01 3.184182643890380859e-01 -2.822852134704589844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.090300440788269043e+00 3.952416181564331055e-01 1.289174892008304596e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.798282146453857422e-01 3.109782934188842773e-01 -4.014348983764648438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.277496337890625000e+00 3.866764903068542480e-01 -5.149254575371742249e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.072246909141540527e+00 3.051419258117675781e-01 -5.031275749206542969e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.481580853462219238e+00 3.793926239013671875e-01 -2.203818038105964661e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.283980369567871094e+00 3.009823560714721680e-01 -5.865955352783203125e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.000000074505805969e-02 6.399999856948852539e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.704503536224365234e+00 3.734303116798400879e-01 -3.776845708489418030e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.517526745796203613e+00 2.985810041427612305e-01 -6.509840488433837891e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.480704903602600098e+00 3.796326816082000732e-01 -2.291765064001083374e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.283980369567871094e+00 3.009823560714721680e-01 -5.865955352783203125e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.276005744934082031e+00 3.870976865291595459e-01 -6.710538174957036972e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.072246909141540527e+00 3.051419258117675781e-01 -5.031275749206542969e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.088393688201904297e+00 3.957960009574890137e-01 1.081081200391054153e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.798282146453857422e-01 3.109782934188842773e-01 -4.014348983764648438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.161085486412048340e-01 4.057002961635589600e-01 2.960904873907566071e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.045630216598510742e-01 3.184182643890380859e-01 -2.822852134704589844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.576064467430114746e-01 4.167852103710174561e-01 4.965101554989814758e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.445766448974609375e-01 3.273972272872924805e-01 -1.463413238525390625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.115289926528930664e-01 4.290271103382110596e-01 7.090727984905242920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.982403278350830078e-01 3.378560543060302734e-01 5.780458450317382812e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.766777753829956055e-01 4.424038827419281006e-01 9.335174411535263062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.641290426254272461e-01 3.497416973114013672e-01 1.735341548919677734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.519924283027648926e-01 4.568949341773986816e-01 1.169612631201744080e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.409949064254760742e-01 3.630069494247436523e-01 3.564381599426269531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.365322113037109375e-01 4.724811017513275146e-01 1.417153328657150269e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.774155139923095703e-02 3.776086568832397461e-01 5.540525913238525391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.294605880975723267e-01 4.891443848609924316e-01 1.675958037376403809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.659876346588134766e-02 3.935080766677856445e-01 7.659876346588134766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0500000e+00	5.000000074505805969e-02 9.702249765396118164e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.089929282665252686e-01 4.765585660934448242e-01 1.480509638786315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.554458618164062500e-04 3.814635276794433594e-01 6.057119369506835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.931221127510070801e-01 4.645819962024688721e-01 1.291213035583496094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.319628238677978516e-02 3.701432943344116211e-01 4.534327983856201172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1500000e+00	5.000000074505805969e-02 9.120249748229980469e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.821815252304077148e-01 4.532233774662017822e-01 1.108094826340675354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.708116531372070312e-01 3.595637083053588867e-01 3.093159198760986328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.765340089797973633e-01 4.424920678138732910e-01 9.311797469854354858e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.641290426254272461e-01 3.497416973114013672e-01 1.735341548919677734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2500000e+00	5.000000074505805969e-02 8.556249737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.765751004219055176e-01 4.323980510234832764e-01 7.604912668466567993e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.636180162429809570e-01 3.406956195831298828e-01 4.627346992492675781e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3000000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.827365159988403320e-01 4.229520261287689209e-01 5.960509926080703735e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.697954654693603516e-01 3.324451446533203125e-01 -7.227063179016113281e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3500000e+00	5.000000074505805969e-02 8.010249733924865723e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.954899668693542480e-01 4.141654372215270996e-01 4.378786310553550720e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.832335948944091797e-01 3.250118494033813477e-01 -1.818645000457763672e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.153519272804260254e-01 4.060506820678710938e-01 2.859916538000106812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.045630216598510742e-01 3.184182643890380859e-01 -2.822852134704589844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4500000e+00	5.000000074505805969e-02 7.482249736785888672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.042888522148132324e+00 3.986209928989410400e-01 1.404052507132291794e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.344812393188476562e-01 3.126906156539916992e-01 -3.732538223266601562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e+00	5.000000074505805969e-02 7.225000262260437012e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.178721070289611816e+00 3.918907344341278076e-01 1.131900498876348138e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.737658500671386719e-01 3.078553676605224609e-01 -4.545092582702636719e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5500000e+00	5.000000074505805969e-02 6.972249746322631836e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.323533415794372559e+00 3.858753144741058350e-01 -1.318186614662408829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.123278379440307617e+00 3.039418458938598633e-01 -5.257320404052734375e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6000000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.478078246116638184e+00 3.805914819240570068e-01 -2.584397606551647186e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.283980369567871094e+00 3.009823560714721680e-01 -5.865955352783203125e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6500000e+00	5.000000074505805969e-02 6.480249762535095215e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.643186450004577637e+00 3.760573863983154297e-01 -3.787279874086380005e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.456944823265075684e+00 2.990112304687500000e-01 -6.367301940917968750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.000000074505805969e-02 6.241000294685363770e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.819777131080627441e+00 3.722926974296569824e-01 -4.926835000514984131e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.643370985984802246e+00 2.980674505233764648e-01 -6.757354736328125000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7500000e+00	5.000000074505805969e-02 6.006249785423278809e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.008867502212524414e+00 3.693188428878784180e-01 -6.003102287650108337e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.844608068466186523e+00 2.981915473937988281e-01 -7.031822204589843750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8000000e+00	5.000000074505805969e-02 5.776000022888183594e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.211587429046630859e+00 3.671591281890869141e-01 -7.016163319349288940e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.062168359756469727e+00 2.994285821914672852e-01 -7.185876369476318359e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8500000e+00	5.000000074505805969e-02 5.550249814987182617e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.429193496704101562e+00 3.658390343189239502e-01 -7.966143637895584106e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.297760009765625000e+00 3.018288612365722656e-01 -7.214283943176269531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9000000e+00	5.000000074505805969e-02 5.328999757766723633e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.663085699081420898e+00 3.653864264488220215e-01 -8.853218704462051392e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.553308963775634766e+00 3.054461479187011719e-01 -7.111227512359619141e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9500000e+00	5.000000074505805969e-02 5.112249851226806641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.914829015731811523e+00 3.658317625522613525e-01 -9.677620232105255127e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.830999135971069336e+00 3.103415966033935547e-01 -6.870245933532714844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.186175346374511719e+00 3.672085404396057129e-01 -1.043964028358459473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.133314132690429688e+00 3.165798187255859375e-01 -6.484401226043701172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.182835340499877930e+00 3.384914696216583252e-01 -9.606544673442840576e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.125941276550292969e+00 2.889988422393798828e-01 -6.077158451080322266e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.179344654083251953e+00 3.086271584033966064e-01 -8.749590069055557251e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.118344306945800781e+00 2.603307962417602539e-01 -5.650305747985839844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.175714015960693359e+00 2.775619626045227051e-01 -7.867788523435592651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.110524415969848633e+00 2.305248975753784180e-01 -5.203557014465332031e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.171954631805419922e+00 2.452402263879776001e-01 -6.960219144821166992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.102477312088012695e+00 1.995280981063842773e-01 -4.736566543579101562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.168078184127807617e+00 2.116042822599411011e-01 -6.026037782430648804e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.094201326370239258e+00 1.672825813293457031e-01 -4.249012470245361328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.164097309112548828e+00 1.765942126512527466e-01 -5.064472556114196777e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.085694551467895508e+00 1.337287425994873047e-01 -3.740537166595458984e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.160023689270019531e+00 1.401478946208953857e-01 -4.074831306934356689e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.076950550079345703e+00 9.880459308624267578e-02 -3.210616111755371094e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.155870676040649414e+00 1.022006869316101074e-01 -3.056504018604755402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.067970752716064453e+00 6.244122982025146484e-02 -2.659034729003906250e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.151650667190551758e+00 6.268548220396041870e-02 -2.008964121341705322e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.058748245239257812e+00 2.456891536712646484e-02 -2.085220813751220703e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.147377014160156250e+00 2.153239399194717407e-02 -9.317719377577304840e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.049282789230346680e+00 -1.488840579986572266e-02 -1.488840579986572266e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.800999760627746582e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.143062114715576172e+00 -2.133134379982948303e-02 1.754244090989232063e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.039568424224853516e+00 -5.601036548614501953e-02 -8.693456649780273438e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.138718605041503906e+00 -6.598163396120071411e-02 1.312887202948331833e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.029601573944091797e+00 -9.888148307800292969e-02 -2.262949943542480469e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.409000277519226074e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.134358882904052734e+00 -1.124977320432662964e-01 2.480789460241794586e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.019379138946533203e+00 -1.435925960540771484e-01 4.407405853271484375e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.129993915557861328e+00 -1.609625667333602905e-01 3.679215162992477417e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.008896112442016602e+00 -1.902388334274291992e-01 1.132428646087646484e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.024999737739562988e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.125635385513305664e+00 -2.114630043506622314e-01 4.908161237835884094e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.998146772384643555e+00 -2.389216423034667969e-01 1.849257946014404297e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.121292352676391602e+00 -2.640902698040008545e-01 6.167539954185485840e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.987128257751464844e+00 -2.897491455078125000e-01 2.591788768768310547e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.648999929428100586e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.116974353790283203e+00 -3.189402818679809570e-01 7.457184046506881714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.975834846496582031e+00 -3.428379297256469727e-01 3.360569477081298828e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.112688779830932617e+00 -3.761141598224639893e-01 8.776849508285522461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.964262485504150391e+00 -3.983101844787597656e-01 4.156267642974853516e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.281000256538391113e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.108442068099975586e+00 -4.357186853885650635e-01 1.012622416019439697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.952403783798217773e+00 -4.562957286834716797e-01 4.979550838470458984e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.104238986968994141e+00 -4.978669881820678711e-01 1.150493174791336060e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.940250873565673828e+00 -5.169351100921630859e-01 5.831217765808105469e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0050000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.104000091552734375e-01 1.000000000000000000e+00 2.800000086426734924e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.107016801834106445e+00 -4.990246593952178955e-01 1.148468405008316040e-01 9.646173566579818726e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.944593667984008789e+00 -5.176668167114257812e-01 5.827033519744873047e-02 1.060454547405242920e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0100000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.116000294685363770e-01 1.000000000000000000e+00 5.600000172853469849e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.116872549057006836e+00 -5.011287331581115723e-01 1.138777807354927063e-01 1.929613947868347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.957629203796386719e+00 -5.198619365692138672e-01 5.814433097839355469e-02 2.122433781623840332e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0150000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.136000037193298340e-01 1.000000000000000000e+00 8.399999886751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.133803606033325195e+00 -5.041825771331787109e-01 1.121421232819557190e-01 2.895787656307220459e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.979388713836669922e+00 -5.235227346420288086e-01 5.793559551239013672e-02 3.187465071678161621e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.120000034570693970e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.157816410064697266e+00 -5.081889629364013672e-01 1.096395328640937805e-01 3.863919973373413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.009920597076416016e+00 -5.286523103713989258e-01 5.764460563659667969e-02 4.257076680660247803e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0250000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.400000005960464478e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.188925504684448242e+00 -5.131494998931884766e-01 1.063691079616546631e-01 4.834777712821960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.049290657043457031e+00 -5.352543592453002930e-01 5.727374553680419922e-02 5.332802534103393555e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0300000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.244000077247619629e-01 1.000000000000000000e+00 1.679999977350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.227154254913330078e+00 -5.190643668174743652e-01 1.023291274905204773e-01 5.809112787246704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.097587347030639648e+00 -5.433360338211059570e-01 5.682444572448730469e-02 6.416182518005371094e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0350000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.295999765396118164e-01 1.000000000000000000e+00 1.959999948740005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.272534608840942383e+00 -5.259318351745605469e-01 9.751675277948379517e-02 6.787663698196411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.154921770095825195e+00 -5.529034137725830078e-01 5.629932880401611328e-02 7.508766055107116699e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0400000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.240000069141387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.325106143951416016e+00 -5.337480306625366211e-01 9.192786365747451782e-02 7.771158814430236816e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.221414327621459961e+00 -5.639646053314208984e-01 5.570137500762939453e-02 8.612105250358581543e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0450000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.424000144004821777e-01 1.000000000000000000e+00 2.520000040531158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.384916543960571289e+00 -5.425068140029907227e-01 8.555681258440017700e-02 8.760316371917724609e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.297215938568115234e+00 -5.765287876129150391e-01 5.503475666046142578e-02 9.727770090103149414e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.500000238418579102e-01 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.452021598815917969e+00 -5.521993637084960938e-01 7.839623093605041504e-02 9.755849838256835938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.382492780685424805e+00 -5.906066894531250000e-01 5.430257320404052734e-02 1.085733413696289062e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0550000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.079999983310699463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.526485443115234375e+00 -5.628143548965454102e-01 7.043688744306564331e-02 1.075846552848815918e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.477431297302246094e+00 -6.062098741531372070e-01 5.350959300994873047e-02 1.200239419937133789e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0600000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.359999954700469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.608379840850830078e+00 -5.743378400802612305e-01 6.166755408048629761e-02 1.176887273788452148e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.582240343093872070e+00 -6.233516931533813477e-01 5.266034603118896484e-02 1.316454887390136719e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0650000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.776000142097473145e-01 1.000000000000000000e+00 3.639999926090240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.697786092758178711e+00 -5.867534875869750977e-01 5.207492038607597351e-02 1.278777837753295898e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.697147846221923828e+00 -6.420457363128662109e-01 5.175995826721191406e-02 1.434542417526245117e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0700000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.884000182151794434e-01 1.000000000000000000e+00 3.919999897480010986e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.794793844223022461e+00 -6.000425219535827637e-01 4.164356365799903870e-02 1.381589651107788086e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.822404384613037109e+00 -6.623078584671020508e-01 5.081439018249511719e-02 1.554666161537170410e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0750000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.199999868869781494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.899502277374267578e+00 -6.141843795776367188e-01 3.035598620772361755e-02 1.485395312309265137e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.958277940750122070e+00 -6.841524839401245117e-01 4.982960224151611328e-02 1.676991105079650879e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.012020587921142578e+00 -6.291568279266357422e-01 1.819270849227905273e-02 1.590268135070800781e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.105063438415527344e+00 -7.075997591018676758e-01 4.881131649017333984e-02 1.801684975624084473e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0850000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.255999922752380371e-01 1.000000000000000000e+00 4.760000109672546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.132469654083251953e+00 -6.449365019798278809e-01 5.132465157657861710e-03 1.696283340454101562e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.263071537017822266e+00 -7.326651811599731445e-01 4.776740074157714844e-02 1.928918242454528809e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0900000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.040000081062316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.260981082916259766e+00 -6.614996194839477539e-01 -8.847506716847419739e-03 1.803518295288085938e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.432641029357910156e+00 -7.593703269958496094e-01 4.670405387878417969e-02 2.058861970901489258e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0950000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.320000052452087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.397699832916259766e+00 -6.788225769996643066e-01 -2.377106435596942902e-02 1.912052750587463379e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.614130496978759766e+00 -7.877345085144042969e-01 4.562938213348388672e-02 2.191690921783447266e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.700000286102294922e-01 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.542783737182617188e+00 -6.968826055526733398e-01 -3.966262564063072205e-02 2.021969318389892578e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.807917594909667969e+00 -8.177785873413085938e-01 4.455161094665527344e-02 2.327581405639648438e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1050000e+01	5.000000074505805969e-02 5.112249851226806641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.433999896049499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.066504955291748047e+00 -6.794469356536865234e-01 -3.455729782581329346e-02 1.847988843917846680e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.241245269775390625e+00 -7.954199314117431641e-01 2.944695949554443359e-02 2.112553358078002930e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.000000074505805969e-02 5.328999757766723633e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.256000161170959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.637706518173217773e+00 -6.630157232284545898e-01 -2.952714264392852783e-02 1.685649752616882324e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.738188266754150391e+00 -7.749338150024414062e-01 1.608395576477050781e-02 1.914785027503967285e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1150000e+01	5.000000074505805969e-02 5.550249814987182617e-01 9.255999922752380371e-01 1.000000000000000000e+00 5.066000223159790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.251166582107543945e+00 -6.474879384040832520e-01 -2.461109496653079987e-02 1.533982157707214355e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.290766954421997070e+00 -7.561411857604980469e-01 4.303097724914550781e-03 1.732499241828918457e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1200000e+01	5.000000074505805969e-02 5.776000022888183594e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.864000082015991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.902307271957397461e+00 -6.327743530273437500e-01 -1.983942091464996338e-02 1.392112255096435547e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.892141819000244141e+00 -7.388799190521240234e-01 -6.036162376403808594e-03 1.564138054847717285e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1250000e+01	5.000000074505805969e-02 6.006249785423278809e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.650000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.587107419967651367e+00 -6.187965869903564453e-01 -1.523471530526876450e-02 1.259251117706298828e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.536424160003662109e+00 -7.230093479156494141e-01 -1.505875587463378906e-02 1.408330678939819336e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1300000e+01	5.000000074505805969e-02 6.241000294685363770e-01 8.884000182151794434e-01 1.000000000000000000e+00 4.424000084400177002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.302026987075805664e+00 -6.054860949516296387e-01 -1.081290468573570251e-02 1.134685397148132324e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.218530893325805664e+00 -7.084038257598876953e-01 -2.287721633911132812e-02 1.263867616653442383e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1350000e+01	5.000000074505805969e-02 6.480249762535095215e-01 8.776000142097473145e-01 1.000000000000000000e+00 4.185999929904937744e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.043943881988525391e+00 -5.927832126617431641e-01 -6.584057584404945374e-03 1.017769098281860352e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.934060335159301758e+00 -6.949487924575805664e-01 -2.958679199218750000e-02 1.129678964614868164e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.000000074505805969e-02 6.723999977111816406e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.935999870300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.810098886489868164e+00 -5.806363224983215332e-01 -2.553326077759265900e-03 9.079162478446960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.679190874099731445e+00 -6.825438737869262695e-01 -3.527498245239257812e-02 1.004815816879272461e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1450000e+01	5.000000074505805969e-02 6.972249746322631836e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.673999905586242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.598049044609069824e+00 -5.690005421638488770e-01 1.278298092074692249e-03 8.045947551727294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.450597524642944336e+00 -6.711007356643676758e-01 -4.002153873443603516e-02 8.884354829788208008e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+01	5.000000074505805969e-02 7.225000262260437012e-01 8.500000238418579102e-01 1.000000000000000000e+00 3.400000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.405627727508544922e+00 -5.578370690345764160e-01 4.913270007818937302e-03 7.073208689689636230e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.245375394821166992e+00 -6.605355739593505859e-01 -4.389226436614990234e-02 7.797862887382507324e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1550000e+01	5.000000074505805969e-02 7.482249736785888672e-01 8.424000144004821777e-01 1.000000000000000000e+00 3.113999962806701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.230910181999206543e+00 -5.471121072769165039e-01 8.356847800314426422e-03 6.156543493270874023e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.060984849929809570e+00 -6.507774591445922852e-01 -4.695129394531250000e-02 6.781977415084838867e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1600000e+01	5.000000074505805969e-02 7.743999958038330078e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.815999984741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.072183609008789062e+00 -5.367960333824157715e-01 1.161651872098445892e-02 5.291939973831176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.951966762542724609e-01 -6.417603492736816406e-01 -4.925298690795898438e-02 5.830692052841186523e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1650000e+01	5.000000074505805969e-02 8.010249733924865723e-01 8.295999765396118164e-01 1.000000000000000000e+00 2.506000101566314697e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.279206991195678711e-01 -5.268627405166625977e-01 1.470149401575326920e-02 4.475739896297454834e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.460502386093139648e-01 -6.334234476089477539e-01 -5.084490776062011719e-02 4.938622415065765381e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.000000074505805969e-02 8.281000256538391113e-01 8.244000077247619629e-01 1.000000000000000000e+00 2.184000015258789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.967579364776611328e-01 -5.172886252403259277e-01 1.762225665152072906e-02 3.704603612422943115e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.118173599243164062e-01 -6.257125139236450195e-01 -5.177152156829833984e-02 4.100926518440246582e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1750000e+01	5.000000074505805969e-02 8.556249737739562988e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.850000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.774755120277404785e-01 -5.080524682998657227e-01 2.039016783237457275e-02 2.975478470325469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.909749031066894531e-01 -6.185797452926635742e-01 -5.207228660583496094e-02 3.313252925872802734e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1800000e+01	5.000000074505805969e-02 8.835999965667724609e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.503999978303909302e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.689805150032043457e-01 -4.991342723369598389e-01 2.301712520420551300e-02 2.285572737455368042e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.821711540222167969e-01 -6.119801998138427734e-01 -5.178260803222656250e-02 2.571668922901153564e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1850000e+01	5.000000074505805969e-02 9.120249748229980469e-01 8.136000037193298340e-01 1.000000000000000000e+00 1.146000027656555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.702918827533721924e-01 -4.905154109001159668e-01 2.551525831222534180e-02 1.632329076528549194e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.842079401016235352e-01 -6.058707237243652344e-01 -5.093240737915039062e-02 1.872621327638626099e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1900000e+01	5.000000074505805969e-02 9.409000277519226074e-01 8.116000294685363770e-01 1.000000000000000000e+00 7.760000228881835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.805276155471801758e-01 -4.821778833866119385e-01 2.789666503667831421e-02 1.013403236865997314e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.960229873657226562e-01 -6.002166271209716797e-01 -4.955172538757324219e-02 1.212894469499588013e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1950000e+01	5.000000074505805969e-02 9.702249765396118164e-01 8.104000091552734375e-01 1.000000000000000000e+00 3.940000012516975403e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.988932132720947266e-01 -4.741042554378509521e-01 3.017317876219749451e-02 4.266419634222984314e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.166663169860839844e-01 -5.949813127517700195e-01 -4.766428470611572266e-02 5.895704030990600586e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.246718853712081909e-01 -4.662774205207824707e-01 3.235618770122528076e-02 -1.299343258142471313e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.529368877410888672e-02 -5.901340246200561523e-01 -4.529368877410888672e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2050000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.746250271797180176e-01 1.000000000000000000e+00 -3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.079878449440002441e-01 -2.462264746427536011e-01 4.355917870998382568e-02 -6.147620454430580139e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.471434116363525391e-02 -3.549362421035766602e-01 -3.338301181793212891e-02 -5.108227580785751343e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2100000e+01	5.000000074505805969e-02 1.000000000000000000e+00 9.424999952316284180e-01 1.000000000000000000e+00 -7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.904924958944320679e-01 -5.554886162281036377e-02 5.752862244844436646e-02 -1.002270430326461792e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.225458621978759766e-02 -1.533901691436767578e-01 -1.742696762084960938e-02 -9.122478961944580078e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2150000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.013625025749206543e+00 1.000000000000000000e+00 -1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.717324852943420410e-01 1.104013174772262573e-01 7.419177889823913574e-02 -1.309133023023605347e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.541298866271972656e-03 2.026152610778808594e-02 2.334117889404296875e-03 -1.224342882633209229e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2200000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.088000059127807617e+00 1.000000000000000000e+00 -1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.513585746288299561e-01 2.554149925708770752e-01 9.348593652248382568e-02 -1.548779457807540894e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.696125984191894531e-03 1.706234216690063477e-01 2.569890022277832031e-02 -1.462973654270172119e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2250000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.165624976158142090e+00 1.000000000000000000e+00 -2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.291012763977050781e-01 3.826054930686950684e-01 1.153590083122253418e-01 -1.732099652290344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.965664863586425781e-02 3.014123439788818359e-01 5.250000953674316406e-02 -1.640789508819580078e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.246500015258789062e+00 1.000000000000000000e+00 -2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.047517210245132446e-01 4.945436716079711914e-01 1.397708207368850708e-01 -1.867976039648056030e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.248415470123291016e-02 4.156513214111328125e-01 8.259522914886474609e-02 -1.767953187227249146e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2350000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.330625057220458984e+00 1.000000000000000000e+00 -2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.814618200063705444e-02 5.933620333671569824e-01 1.666947007179260254e-01 -1.963685452938079834e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.828497886657714844e-02 5.158175826072692871e-01 1.158653497695922852e-01 -1.852690428495407104e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2400000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.417999982833862305e+00 1.000000000000000000e+00 -3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.915326461195945740e-02 6.808366775512695312e-01 1.961191147565841675e-01 -2.025211006402969360e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.071355342864990234e-01 6.039552688598632812e-01 1.522085666656494141e-01 -1.901702433824539185e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2450000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.508625030517578125e+00 1.000000000000000000e+00 -3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.766336150467395782e-02 7.584515810012817383e-01 2.280488461256027222e-01 -2.057484090328216553e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.390902996063232422e-01 6.817605495452880859e-01 1.915383934974670410e-01 -1.920484304428100586e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.602499961853027344e+00 1.000000000000000000e+00 -4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.641990244388580322e-02 8.274511098861694336e-01 2.625054121017456055e-01 -2.064575999975204468e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.741886734962463379e-01 7.506505846977233887e-01 2.337807416915893555e-01 -1.913566887378692627e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2550000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.699625015258789062e+00 1.000000000000000000e+00 -4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.318628996610641479e-02 8.888826370239257812e-01 2.995266914367675781e-01 -2.049852758646011353e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.124571800231933594e-01 8.118153810501098633e-01 2.788712978363037109e-01 -1.884707510471343994e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.799999952316284180e+00 1.000000000000000000e+00 -4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.272371977567672729e-02 9.436314105987548828e-01 3.391653895378112793e-01 -2.016100883483886719e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.539135813713073730e-01 8.662592172622680664e-01 3.267546296119689941e-01 -1.837037205696105957e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2650000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.903625011444091797e+00 1.000000000000000000e+00 -5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.351212561130523682e-01 9.924498200416564941e-01 3.814869225025177002e-01 -1.965633034706115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.985691428184509277e-01 9.148339629173278809e-01 3.773828744888305664e-01 -1.773178577423095703e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2700000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.010499954223632812e+00 1.000000000000000000e+00 -5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.804704368114471436e-01 1.035981416702270508e+00 4.265662133693695068e-01 -1.900374144315719604e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.464303016662597656e-01 9.582657814025878906e-01 4.307142496109008789e-01 -1.695338785648345947e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2750000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.120625019073486328e+00 1.000000000000000000e+00 -6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.288653850555419922e-01 1.074780941009521484e+00 4.744843840599060059e-01 -1.821934729814529419e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.975007534027099609e-01 9.971768856048583984e-01 4.867131710052490234e-01 -1.605378985404968262e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2800000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.233999967575073242e+00 1.000000000000000000e+00 -6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.804018259048461914e-01 1.109330296516418457e+00 5.253252387046813965e-01 -1.731672286987304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.517788887023925781e-01 1.032099723815917969e+00 5.453460812568664551e-01 -1.504884362220764160e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2850000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.350625038146972656e+00 1.000000000000000000e+00 -6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.351753354072570801e-01 1.140052199363708496e+00 5.791718959808349609e-01 -1.630740910768508911e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.092645883560180664e-01 1.063496112823486328e+00 6.065860986709594727e-01 -1.395196616649627686e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.470499992370605469e+00 1.000000000000000000e+00 -7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.932796418666839600e-01 1.167320132255554199e+00 6.361040472984313965e-01 -1.520132571458816528e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.699546337127685547e-01 1.091764807701110840e+00 6.704086065292358398e-01 -1.277467906475067139e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2950000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.593625068664550781e+00 1.000000000000000000e+00 -7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.548044204711914062e-01 1.191467046737670898e+00 6.961956024169921875e-01 -1.400709748268127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.338452100753784180e-01 1.117252349853515625e+00 7.367919683456420898e-01 -1.152684390544891357e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.720000028610229492e+00 1.000000000000000000e+00 -8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.198336839675903320e-01 1.212791323661804199e+00 7.595127820968627930e-01 -1.273232102394104004e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.009307146072387695e-01 1.140260219573974609e+00 8.057154417037963867e-01 -1.021696105599403381e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3050000e+01	5.000000074505805969e-02 1.020099997520446777e+00 2.634725093841552734e+00 1.000000000000000000e+00 -7.070000171661376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.877689123153686523e-01 1.218337178230285645e+00 8.031228184700012207e-01 -1.067469120025634766e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.684282064437866211e-01 1.151131272315979004e+00 8.220667839050292969e-01 -8.378752321004867554e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3100000e+01	5.000000074505805969e-02 1.040400028228759766e+00 2.554899930953979492e+00 1.000000000000000000e+00 -6.119999885559082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.465222239494323730e-01 1.223331093788146973e+00 8.413493633270263672e-01 -8.817534148693084717e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.264017105102539062e-01 1.160830497741699219e+00 8.364571332931518555e-01 -6.757033616304397583e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3150000e+01	5.000000074505805969e-02 1.060899972915649414e+00 2.480525016784667969e+00 1.000000000000000000e+00 -5.149999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.970202922821044922e-01 1.227625370025634766e+00 8.744947314262390137e-01 -7.131315022706985474e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.757625818252563477e-01 1.169285535812377930e+00 8.488591909408569336e-01 -5.324093252420425415e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.000000074505805969e-02 1.081599950790405273e+00 2.411600112915039062e+00 1.000000000000000000e+00 -4.160000085830688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.400559186935424805e-01 1.231074452400207520e+00 9.028157591819763184e-01 -5.587771907448768616e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.173228740692138672e-01 1.176418185234069824e+00 8.592518568038940430e-01 -4.052016139030456543e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3250000e+01	5.000000074505805969e-02 1.102499961853027344e+00 2.348124980926513672e+00 1.000000000000000000e+00 -3.149999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.763054370880126953e-01 1.233535051345825195e+00 9.265279769897460938e-01 -4.159483686089515686e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.517908096313476562e-01 1.182141065597534180e+00 8.676137924194335938e-01 -2.912611141800880432e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3300000e+01	5.000000074505805969e-02 1.123600006103515625e+00 2.290100097656250000e+00 1.000000000000000000e+00 -2.119999974966049194e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.063425421714782715e-01 1.234864711761474609e+00 9.458104968070983887e-01 -2.819498814642429352e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.797832965850830078e-01 1.186361074447631836e+00 8.739311695098876953e-01 -1.877173967659473419e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3350000e+01	5.000000074505805969e-02 1.144899964332580566e+00 2.237524986267089844e+00 1.000000000000000000e+00 -1.070000007748603821e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.306490778923034668e-01 1.234921693801879883e+00 9.608100652694702148e-01 -1.541021093726158142e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.001823782920837402e+00 1.188973665237426758e+00 8.781872987747192383e-01 -9.163732640445232391e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3400000e+01	5.000000074505805969e-02 1.166399955749511719e+00 2.190399885177612305e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.496229648590087891e-01 1.233564138412475586e+00 9.716454744338989258e-01 -2.971396315842866898e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.018350958824157715e+00 1.189866542816162109e+00 8.803732395172119141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3450000e+01	5.000000074505805969e-02 1.188099980354309082e+00 2.148725032806396484e+00 1.000000000000000000e+00 1.089999973773956299e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.635848164558410645e-01 1.230648875236511230e+00 9.784114956855773926e-01 9.394118562340736389e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.029719352722167969e+00 1.188916444778442383e+00 8.804823160171508789e-01 9.031881578266620636e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.000000074505805969e-02 1.210000038146972656e+00 2.112499952316284180e+00 1.000000000000000000e+00 2.199999988079071045e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.727823495864868164e-01 1.226030707359313965e+00 9.811829924583435059e-01 2.196469530463218689e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.036199450492858887e+00 1.185988903045654297e+00 8.785092830657958984e-01 1.825689524412155151e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3550000e+01	5.000000074505805969e-02 1.232100009918212891e+00 2.081724882125854492e+00 1.000000000000000000e+00 3.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.773936629295349121e-01 1.219560980796813965e+00 9.800188541412353516e-01 3.502636775374412537e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.037981986999511719e+00 1.180937051773071289e+00 8.744542598724365234e-01 2.801474556326866150e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3600000e+01	5.000000074505805969e-02 1.254400014877319336e+00 2.056400060653686523e+00 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.775294423103332520e-01 1.211086511611938477e+00 9.749660491943359375e-01 4.887466877698898315e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.035175800323486328e+00 1.173601150512695312e+00 8.683191537857055664e-01 3.866241127252578735e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3650000e+01	5.000000074505805969e-02 1.276900053024291992e+00 2.036525011062622070e+00 1.000000000000000000e+00 5.649999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.732340335845947266e-01 1.200447916984558105e+00 9.660632014274597168e-01 6.381636112928390503e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.027807235717773438e+00 1.163805246353149414e+00 8.601080179214477539e-01 5.057680979371070862e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3700000e+01	5.000000074505805969e-02 1.299600005149841309e+00 2.022099971771240234e+00 1.000000000000000000e+00 6.840000152587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.644858598709106445e-01 1.187478542327880859e+00 9.533447027206420898e-01 8.017110079526901245e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.015823006629943848e+00 1.151359438896179199e+00 8.498311042785644531e-01 6.415715068578720093e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3750000e+01	5.000000074505805969e-02 1.322499990463256836e+00 2.013124942779541016e+00 1.000000000000000000e+00 8.050000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.511974215507507324e-01 1.172003149986267090e+00 9.368441104888916016e-01 9.827303886413574219e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.990836381912231445e-01 1.136056184768676758e+00 8.375021219253540039e-01 7.982830703258514404e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.000000074505805969e-02 1.345600008964538574e+00 2.009599924087524414e+00 1.000000000000000000e+00 9.279999732971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.332143425941467285e-01 1.153836011886596680e+00 9.165974259376525879e-01 1.184723973274230957e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.773615598678588867e-01 1.117666959762573242e+00 8.231347799301147461e-01 9.804472327232360840e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3850000e+01	5.000000074505805969e-02 1.368899941444396973e+00 1.955969452857971191e+00 1.000000000000000000e+00 8.970000147819519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.475611805915832520e-01 1.148124217987060547e+00 9.204037785530090332e-01 1.145965829491615295e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.895149469375610352e-01 1.113982677459716797e+00 8.190464973449707031e-01 9.508886188268661499e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3900000e+01	5.000000074505805969e-02 1.392400026321411133e+00 1.903344392776489258e+00 1.000000000000000000e+00 8.653333187103271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.603241443634033203e-01 1.141459107398986816e+00 9.224826693534851074e-01 1.110064834356307983e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000021815299987793e+00 1.109197258949279785e+00 8.139259815216064453e-01 9.244965016841888428e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3950000e+01	5.000000074505805969e-02 1.416100025177001953e+00 1.851724982261657715e+00 1.000000000000000000e+00 8.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.716220855712890625e-01 1.133753538131713867e+00 9.228804707527160645e-01 1.076576188206672668e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.009008169174194336e+00 1.103229999542236328e+00 8.077828884124755859e-01 9.008539468050003052e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.801111102104187012e+00 1.000000000000000000e+00 8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.815649151802062988e-01 1.124917030334472656e+00 9.216384887695312500e-01 1.045050099492073059e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.016590714454650879e+00 1.095993280410766602e+00 8.006243705749511719e-01 8.795339614152908325e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.751502752304077148e+00 1.000000000000000000e+00 7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.600896000862121582e-01 1.098904013633728027e+00 8.873394131660461426e-01 1.087982431054115295e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.935990571975708008e-01 1.070511460304260254e+00 7.635291814804077148e-01 9.382496774196624756e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.702900052070617676e+00 1.000000000000000000e+00 7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.392296433448791504e-01 1.071606516838073730e+00 8.534217476844787598e-01 1.124630570411682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.713369011878967285e-01 1.043663740158081055e+00 7.270511388778686523e-01 9.904024004936218262e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.655302762985229492e+00 1.000000000000000000e+00 6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.189734220504760742e-01 1.042939782142639160e+00 8.198956251144409180e-01 1.154501512646675110e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.497889280319213867e-01 1.015362739562988281e+00 6.911937594413757324e-01 1.035522595047950745e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.608711123466491699e+00 1.000000000000000000e+00 6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.993063330650329590e-01 1.012814402580261230e+00 7.867689728736877441e-01 1.177073568105697632e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.289376735687255859e-01 9.855141639709472656e-01 6.559599637985229492e-01 1.073102131485939026e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.563125014305114746e+00 1.000000000000000000e+00 6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.802112698554992676e-01 9.811349511146545410e-01 7.540482878684997559e-01 1.191791966557502747e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.087636470794677734e-01 9.540157318115234375e-01 6.213529109954833984e-01 1.102591007947921753e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.518544435501098633e+00 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.616680860519409180e-01 9.478000998497009277e-01 7.217381596565246582e-01 1.198066696524620056e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.892450332641601562e-01 9.207578897476196289e-01 5.873765945434570312e-01 1.123389154672622681e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.474969387054443359e+00 1.000000000000000000e+00 5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.436537742614746094e-01 9.127017855644226074e-01 6.898419857025146484e-01 1.195266470313072205e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.703579902648925781e-01 8.856213688850402832e-01 5.540338754653930664e-01 1.134847104549407959e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.432399988174438477e+00 1.000000000000000000e+00 4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.261421084403991699e-01 8.757247328758239746e-01 6.583615541458129883e-01 1.182716265320777893e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.520760536193847656e-01 8.484780192375183105e-01 5.213296413421630859e-01 1.136255040764808655e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.390836119651794434e+00 1.000000000000000000e+00 4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.091035246849060059e-01 8.367454409599304199e-01 6.272974610328674316e-01 1.159691214561462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.343697190284729004e-01 8.091877698898315430e-01 4.892679452896118164e-01 1.126842573285102844e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.350277781486511230e+00 1.000000000000000000e+00 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.925051212310791016e-01 7.956317067146301270e-01 5.966492891311645508e-01 1.125411018729209900e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.172066211700439453e-01 7.676006555557250977e-01 4.578551650047302246e-01 1.105764806270599365e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.310724973678588867e+00 1.000000000000000000e+00 3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.763099431991577148e-01 7.522416114807128906e-01 5.664154291152954102e-01 1.079034805297851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.005506992340087891e-01 7.235529422760009766e-01 4.270962476730346680e-01 1.072103083133697510e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.272177815437316895e+00 1.000000000000000000e+00 3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.604773402214050293e-01 7.064225673675537109e-01 5.365937352180480957e-01 1.019653379917144775e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.843613624572753906e-01 6.768657565116882324e-01 3.969978094100952148e-01 1.024851426482200623e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.234636068344116211e+00 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.449618339538574219e-01 6.580100655555725098e-01 5.071809887886047363e-01 9.462825208902359009e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.685936689376831055e-01 6.273459196090698242e-01 3.675658106803894043e-01 9.629095345735549927e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.198099970817565918e+00 1.000000000000000000e+00 2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.297134757041931152e-01 6.068270206451416016e-01 4.781736731529235840e-01 8.578539639711380005e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.531973719596862793e-01 5.747816562652587891e-01 3.388087749481201172e-01 8.850704878568649292e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.162569403648376465e+00 1.000000000000000000e+00 2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.146767139434814453e-01 5.526815652847290039e-01 4.495676159858703613e-01 7.532069832086563110e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.381173372268676758e-01 5.189443230628967285e-01 3.107350468635559082e-01 7.900094985961914062e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.128044366836547852e+00 1.000000000000000000e+00 1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.997902154922485352e-01 4.953664839267730713e-01 4.213584363460540771e-01 6.310778111219406128e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.232901453971862793e-01 4.595810770988464355e-01 2.833532691001892090e-01 6.762732565402984619e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.094524979591369629e+00 1.000000000000000000e+00 1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.849860310554504395e-01 4.346570372581481934e-01 3.935412466526031494e-01 4.900884255766868591e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.086467146873474121e-01 3.964178562164306641e-01 2.566737532615661621e-01 5.422601476311683655e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.062011122703552246e+00 1.000000000000000000e+00 7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.701888203620910645e-01 3.703092038631439209e-01 3.661108911037445068e-01 3.287344425916671753e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.941083073616027832e-01 3.291523456573486328e-01 2.307068705558776855e-01 3.862081095576286316e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.030502796173095703e+00 1.000000000000000000e+00 3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.553153753280639648e-01 3.020580708980560303e-01 3.390621244907379150e-01 1.453705877065658569e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.795879006385803223e-01 2.574554085731506348e-01 2.054659724235534668e-01 2.061710320413112640e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402728915214538574e-01 2.296151071786880493e-01 3.123892545700073242e-01 -6.180407013744115829e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150773763656616e-01 3.123892247676849365e-01 -6.180405151098966599e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150475740432739e-01 3.123891949653625488e-01 -6.180403754115104675e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150326728820801e-01 3.123891353607177734e-01 -6.180401891469955444e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730107307434082e-01 2.296150028705596924e-01 3.123891055583953857e-01 -6.180400494486093521e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730107307434082e-01 2.296149879693984985e-01 3.123890757560729980e-01 -6.180399097502231598e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149581670761108e-01 3.123890161514282227e-01 -6.180397234857082367e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149432659149170e-01 3.123889863491058350e-01 -6.180395837873220444e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149134635925293e-01 3.123889565467834473e-01 -6.180393975228071213e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731299400329590e-01 2.296148985624313354e-01 3.123888969421386719e-01 -6.180392578244209290e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731299400329590e-01 2.296148836612701416e-01 3.123888671398162842e-01 -6.180390715599060059e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731895446777344e-01 2.296148538589477539e-01 3.123888373374938965e-01 -6.180389318615198135e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731895446777344e-01 2.296148240566253662e-01 3.123888075351715088e-01 -6.180387455970048904e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296148091554641724e-01 3.123887479305267334e-01 -6.180386058986186981e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296147942543029785e-01 3.123887181282043457e-01 -6.180384196341037750e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296147644519805908e-01 3.123886883258819580e-01 -6.180382799357175827e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733087539672852e-01 2.296147346496582031e-01 3.123886287212371826e-01 -6.180381402373313904e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733087539672852e-01 2.296147197484970093e-01 3.123885989189147949e-01 -6.180379539728164673e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296147048473358154e-01 3.123885691165924072e-01 -6.180378142744302750e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296146750450134277e-01 3.123885095119476318e-01 -6.180376280099153519e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296146601438522339e-01 3.123884797096252441e-01 -6.180374883115291595e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734279632568359e-01 2.296146303415298462e-01 3.123884499073028564e-01 -6.180373020470142365e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734279632568359e-01 2.296146154403686523e-01 3.123884201049804688e-01 -6.180371623486280441e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145856380462646e-01 3.123883605003356934e-01 -6.180369760841131210e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145707368850708e-01 3.123883306980133057e-01 -6.180368363857269287e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145558357238770e-01 3.123883008956909180e-01 -6.180366501212120056e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402735471725463867e-01 2.296145260334014893e-01 3.123882412910461426e-01 -6.180365104228258133e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402735471725463867e-01 2.296144962310791016e-01 3.123882114887237549e-01 -6.180363707244396210e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144813299179077e-01 3.123881816864013672e-01 -6.180361844599246979e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144664287567139e-01 3.123881518840789795e-01 -6.180360447615385056e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144366264343262e-01 3.123880922794342041e-01 -6.180358584970235825e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736663818359375e-01 2.296144068241119385e-01 3.123880624771118164e-01 -6.180357187986373901e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736663818359375e-01 2.296143919229507446e-01 3.123880326747894287e-01 -6.180355325341224670e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143770217895508e-01 3.123879730701446533e-01 -6.180353928357362747e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143472194671631e-01 3.123879432678222656e-01 -6.180352065712213516e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143323183059692e-01 3.123879134654998779e-01 -6.180350668728351593e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737855911254883e-01 2.296143025159835815e-01 3.123878538608551025e-01 -6.180348806083202362e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737855911254883e-01 2.296142727136611938e-01 3.123878240585327148e-01 -6.180347409099340439e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142578125000000e-01 3.123877942562103271e-01 -6.180346012115478516e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142429113388062e-01 3.123877644538879395e-01 -6.180344149470329285e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142131090164185e-01 3.123877048492431641e-01 -6.180342752486467361e-03 0.000000000000000000e+00 0.000000000000000000e+00 6.649873256683349609e-01 1.809643507003784180e-01 1.809643507003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Model_v2_implicit_training_with_explicit_parameters_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-02	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.992715179920196533e-02 1.381989661604166031e-02 1.381989661604166031e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.828294277191162109e-02 1.411902904510498047e-02 1.411902904510498047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.734393984079360962e-01 2.860396914184093475e-02 2.860396914184093475e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.701853275299072266e-01 2.922129631042480469e-02 2.922129631042480469e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510866224765777588e-01 4.433953762054443359e-02 4.433953762054443359e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.462624311447143555e-01 4.529172182083129883e-02 4.529172182083129883e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.233627080917358398e-01 6.101486086845397949e-02 6.101486086845397949e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.170113563537597656e-01 6.231552362442016602e-02 6.231552362442016602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907122015953063965e-01 7.861910760402679443e-02 7.861910760402679443e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.828788995742797852e-01 8.027946949005126953e-02 8.027946949005126953e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535357952117919922e-01 9.714233875274658203e-02 9.714233875274658203e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.442670643329620361e-01 9.917044639587402344e-02 9.917044639587402344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.121952891349792480e-01 1.165755018591880798e-01 1.165755018591880798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.015400052070617676e-01 1.189783811569213867e-01 1.189783811569213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.670177340507507324e-01 1.369104534387588501e-01 1.369104534387588501e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.550254583358764648e-01 1.396922469139099121e-01 1.396922469139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182992458343505859e-01 1.581400483846664429e-01 1.581400483846664429e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.050205230712890625e-01 1.613017618656158447e-01 1.613017618656158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.663081645965576172e-01 1.802581250667572021e-01 1.802581250667572021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.517947316169738770e-01 1.837981641292572021e-01 1.837981641292572021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182653903961181641e-01 1.581636369228363037e-01 1.581636369228363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.050205230712890625e-01 1.613017618656158447e-01 1.613017618656158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.669625401496887207e-01 1.369476020336151123e-01 1.369476020336151123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.550254583358764648e-01 1.396922469139099121e-01 1.396922469139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.121271610260009766e-01 1.166197583079338074e-01 1.166197583079338074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.015400052070617676e-01 1.189783811569213867e-01 1.189783811569213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.534600675106048584e-01 9.718984365463256836e-02 9.718984365463256836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.442670643329620361e-01 9.917044639587402344e-02 9.917044639587402344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.906319141387939453e-01 7.866770029067993164e-02 7.866770029067993164e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.828788995742797852e-01 8.027946949005126953e-02 8.027946949005126953e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232793807983398438e-01 6.106346100568771362e-02 6.106346100568771362e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.170113563537597656e-01 6.231552362442016602e-02 6.231552362442016602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510009109973907471e-01 4.438768327236175537e-02 4.438768327236175537e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.462624311447143555e-01 4.529172182083129883e-02 4.529172182083129883e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.733514964580535889e-01 2.865151688456535339e-02 2.865151688456535339e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.701853275299072266e-01 2.922129631042480469e-02 2.922129631042480469e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e-01	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.983695507049560547e-02 1.386681385338306427e-02 1.386681385338306427e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.828294277191162109e-02 1.411902904510498047e-02 1.411902904510498047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.258802310796454549e-05 4.629401155398227274e-05 4.629401155398227274e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232790231704711914e-01 6.106367334723472595e-02 6.106367334723472595e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.170113563537597656e-01 6.231552362442016602e-02 6.231552362442016602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.669478178024291992e-01 1.369575262069702148e-01 1.369575262069702148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.550254583358764648e-01 1.396922469139099121e-01 1.396922469139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.534574270248413086e-01 2.271419316530227661e-01 2.271419316530227661e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.366392612457275391e-01 2.314186096191406250e-01 2.314186096191406250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.980768918991088867e-01 3.311954140663146973e-01 3.311954140663146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.771004080772399902e-01 3.369643688201904297e-01 3.369643688201904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.011382222175598145e+00 4.488454759120941162e-01 4.488454759120941162e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.869676828384399414e-01 4.559298455715179443e-01 4.559298455715179443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100840449333190918e+00 5.799596309661865234e-01 5.799596309661865234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.072615504264831543e+00 5.903632640838623047e-01 5.903632640838623047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.171819686889648438e+00 7.245298624038696289e-01 7.245298624038696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.140273451805114746e+00 7.382376194000244141e-01 7.382376194000244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.228251934051513672e+00 8.826468586921691895e-01 8.826468586921691895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.193926930427551270e+00 8.994617462158203125e-01 8.994617462158203125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273074746131896973e+00 1.054467678070068359e+00 1.054467678070068359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.236508607864379883e+00 1.073904514312744141e+00 1.073904514312744141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.000000074505805969e-02 3.240000009536743164e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.308528900146484375e+00 1.240183115005493164e+00 1.240183115005493164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.270255088806152344e+00 1.261517047882080078e+00 1.261517047882080078e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.267722249031066895e+00 1.062385320663452148e+00 1.062385320663452148e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.231867194175720215e+00 1.081624507904052734e+00 1.081624507904052734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.218697905540466309e+00 8.954950571060180664e-01 8.954950571060180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.185131669044494629e+00 9.134955406188964844e-01 9.134955406188964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.159060359001159668e+00 7.400552630424499512e-01 7.400552630424499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.127775669097900391e+00 7.573126554489135742e-01 7.573126554489135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.085667252540588379e+00 5.965772271156311035e-01 5.965772271156311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.057786583900451660e+00 6.109883785247802734e-01 6.109883785247802734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.943431615829467773e-01 4.655437171459197998e-01 4.655437171459197998e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.699211120605468750e-01 4.775955975055694580e-01 4.775955975055694580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.794604539871215820e-01 3.474140465259552002e-01 3.474140465259552002e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.587412238121032715e-01 3.573748767375946045e-01 3.573748767375946045e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.333056926727294922e-01 2.426345646381378174e-01 2.426345646381378174e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.167155146598815918e-01 2.506381273269653320e-01 2.506381273269653320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.450937151908874512e-01 1.516609638929367065e-01 1.516609638929367065e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.332067012786865234e-01 1.577915847301483154e-01 1.577915847301483154e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.993864417076110840e-01 7.499782741069793701e-02 7.499782741069793701e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.928524017333984375e-01 7.937356829643249512e-02 7.937356829643249512e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.651651762425899506e-02 1.325825788080692291e-02 1.325825788080692291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.711351215839385986e-02 1.610647700726985931e-02 1.610647700726985931e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.995064795017242432e-01 1.020340397953987122e-01 1.020340397953987122e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.908895254135131836e-01 1.070484220981597900e-01 1.070484220981597900e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.906836032867431641e-01 2.185932695865631104e-01 2.185932695865631104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.752307415008544922e-01 2.261059582233428955e-01 2.261059582233428955e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.951770067214965820e-01 3.616107106208801270e-01 3.616107106208801270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.741464614868164062e-01 3.716724812984466553e-01 3.716724812984466553e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041819334030151367e+00 5.302417278289794922e-01 5.302417278289794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.016388416290283203e+00 5.426626801490783691e-01 5.426626801490783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.148551940917968750e+00 7.240520119667053223e-01 7.240520119667053223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.118579983711242676e+00 7.409676909446716309e-01 7.409676909446716309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.226916670799255371e+00 9.429541230201721191e-01 9.429541230201721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.193210482597351074e+00 9.642519950866699219e-01 9.642519950866699219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.284584403038024902e+00 1.187112808227539062e+00 1.187112808227539062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.247958421707153320e+00 1.212231040000915527e+00 1.212231040000915527e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.326825261116027832e+00 1.456834435462951660e+00 1.456834435462951660e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.288055181503295898e+00 1.484731078147888184e+00 1.484731078147888184e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357378840446472168e+00 1.752472162246704102e+00 1.752472162246704102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.317140102386474609e+00 1.781665921211242676e+00 1.781665921211242676e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.378973841667175293e+00 2.074362993240356445e+00 2.074362993240356445e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.337777972221374512e+00 2.103041887283325195e+00 2.103041887283325195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.374170541763305664e+00 2.084953784942626953e+00 2.084953784942626953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.334069371223449707e+00 2.109422206878662109e+00 2.109422206878662109e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.369590759277343750e+00 2.095052480697631836e+00 2.095052480697631836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.330432057380676270e+00 2.115721702575683594e+00 2.115721702575683594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365219473838806152e+00 2.104690790176391602e+00 2.104690790176391602e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.326861977577209473e+00 2.121938943862915039e+00 2.121938943862915039e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.361043334007263184e+00 2.113899469375610352e+00 2.113899469375610352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.323367357254028320e+00 2.128046274185180664e+00 2.128046274185180664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357049584388732910e+00 2.122705698013305664e+00 2.122705698013305664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319931864738464355e+00 2.134057044982910156e+00 2.134057044982910156e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.353226900100708008e+00 2.131134748458862305e+00 2.131134748458862305e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.316558480262756348e+00 2.139997005462646484e+00 2.139997005462646484e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349564671516418457e+00 2.139209985733032227e+00 2.139209985733032227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.313247203826904297e+00 2.145877599716186523e+00 2.145877599716186523e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346053123474121094e+00 2.146952867507934570e+00 2.146952867507934570e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.309994220733642578e+00 2.151691675186157227e+00 2.151691675186157227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.342683315277099609e+00 2.154383420944213867e+00 2.154383420944213867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.306797742843627930e+00 2.157438516616821289e+00 2.157438516616821289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.339446783065795898e+00 2.161519765853881836e+00 2.161519765853881836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.303655385971069336e+00 2.163119316101074219e+00 2.163119316101074219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336335897445678711e+00 2.168379306793212891e+00 2.168379306793212891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.300566911697387695e+00 2.168737411499023438e+00 2.168737411499023438e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333343505859375000e+00 2.174977540969848633e+00 2.174977540969848633e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.297530412673950195e+00 2.174299001693725586e+00 2.174299001693725586e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.330463051795959473e+00 2.181329011917114258e+00 2.181329011917114258e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.294544458389282227e+00 2.179799556732177734e+00 2.179799556732177734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327688097953796387e+00 2.187447786331176758e+00 2.187447786331176758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.291607856750488281e+00 2.185245752334594727e+00 2.185245752334594727e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.325013041496276855e+00 2.193346023559570312e+00 2.193346023559570312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.288718104362487793e+00 2.190630435943603516e+00 2.190630435943603516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.322432756423950195e+00 2.199035644531250000e+00 2.199035644531250000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.285875439643859863e+00 2.195965051651000977e+00 2.195965051651000977e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319941878318786621e+00 2.204527854919433594e+00 2.204527854919433594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.283077836036682129e+00 2.201246261596679688e+00 2.201246261596679688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.317536115646362305e+00 2.209832668304443359e+00 2.209832668304443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.280324816703796387e+00 2.206479072570800781e+00 2.206479072570800781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.315210938453674316e+00 2.214959621429443359e+00 2.214959621429443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.277614593505859375e+00 2.211658716201782227e+00 2.211658716201782227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.312962293624877930e+00 2.219918012619018555e+00 2.219918012619018555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.274946093559265137e+00 2.216790199279785156e+00 2.216790199279785156e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.281680345535278320e+00 1.902358651161193848e+00 1.902358651161193848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.245119810104370117e+00 1.900394797325134277e+00 1.900394797325134277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242125868797302246e+00 1.606515049934387207e+00 1.606515049934387207e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.207099437713623047e+00 1.606411457061767578e+00 1.606411457061767578e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.191368341445922852e+00 1.333130955696105957e+00 1.333130955696105957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.158077955245971680e+00 1.335093855857849121e+00 1.335093855857849121e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.125333905220031738e+00 1.082914948463439941e+00 1.082914948463439941e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.095088005065917969e+00 1.084082484245300293e+00 1.084082484245300293e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.038255929946899414e+00 8.565449714660644531e-01 8.565449714660644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.011360883712768555e+00 8.571089506149291992e-01 8.571089506149291992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.217934012413024902e-01 6.546845436096191406e-01 6.546845436096191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.987985849380493164e-01 6.546000242233276367e-01 6.546000242233276367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.635586857795715332e-01 4.780204892158508301e-01 4.780204892158508301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.452473640441894531e-01 4.771497249603271484e-01 4.771497249603271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.445547699928283691e-01 3.273423016071319580e-01 3.273423016071319580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.318875312805175781e-01 3.255921006202697754e-01 3.255921006202697754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.345228046178817749e-01 2.036721855401992798e-01 2.036721855401992798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.284946143627166748e-01 2.011277526617050171e-01 2.011277526617050171e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.169022560119628906e-01 1.084510982036590576e-01 1.084510982036590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.156575173139572144e-01 1.055270954966545105e-01 1.055270954966545105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.310559004545211792e-01 1.412094291299581528e-02 9.869407862424850464e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.298109084367752075e-01 1.320316083729267120e-02 9.496095776557922363e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.443097978830337524e-01 -8.776666224002838135e-02 8.999550342559814453e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.430351972579956055e-01 -8.661676943302154541e-02 8.546391129493713379e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.566529512405395508e-01 -1.979641616344451904e-01 8.237401396036148071e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.553154826164245605e-01 -1.946930587291717529e-01 7.705872505903244019e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.680726945400238037e-01 -3.173167705535888672e-01 7.584955543279647827e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.666348218917846680e-01 -3.118788003921508789e-01 6.977112591266632080e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.785547971725463867e-01 -4.467764794826507568e-01 7.044369727373123169e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.769758701324462891e-01 -4.391399025917053223e-01 6.362729519605636597e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.880832254886627197e-01 -5.874183773994445801e-01 6.617998331785202026e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.863174676895141602e-01 -5.775647759437561035e-01 5.865846574306488037e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.966401875019073486e-01 -7.404599189758300781e-01 6.308429688215255737e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.946379780769348145e-01 -7.283903956413269043e-01 5.489708855748176575e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.042061328887939453e-01 -9.072833657264709473e-01 6.118521466851234436e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.019134104251861572e-01 -8.930243849754333496e-01 5.237908661365509033e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107596635818481445e-01 -1.089462876319885254e+00 6.051445752382278442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.081164062023162842e-01 -1.073070645332336426e+00 5.114413052797317505e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.399999856948852539e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.162778019905090332e-01 -1.288796067237854004e+00 6.110727787017822266e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.132171332836151123e-01 -1.270368337631225586e+00 5.123628675937652588e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107099235057830811e-01 -1.089434862136840820e+00 6.044593453407287598e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.081164062023162842e-01 -1.073070645332336426e+00 5.114413052797317505e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.041260838508605957e-01 -9.072265028953552246e-01 6.106505915522575378e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.019134104251861572e-01 -8.930243849754333496e-01 5.237908661365509033e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.965451776981353760e-01 -7.403776049613952637e-01 6.292841583490371704e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.946379780769348145e-01 -7.283903956413269043e-01 5.489708855748176575e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.879838943481445312e-01 -5.873172879219055176e-01 6.600234657526016235e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.863174676895141602e-01 -5.775647759437561035e-01 5.865846574306488037e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.784570455551147461e-01 -4.466648697853088379e-01 7.025556266307830811e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.769758701324462891e-01 -4.391399025917053223e-01 6.362729519605636597e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.679782211780548096e-01 -3.172031641006469727e-01 7.565892487764358521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.666348218917846680e-01 -3.118788003921508789e-01 6.977112591266632080e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.565598487854003906e-01 -1.978559941053390503e-01 8.218535035848617554e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.553154826164245605e-01 -1.946930587291717529e-01 7.705872505903244019e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.442137449979782104e-01 -8.766926079988479614e-02 8.980967104434967041e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.430351972579956055e-01 -8.661676943302154541e-02 8.546391129493713379e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.309511452913284302e-01 1.420497614890336990e-02 9.850861877202987671e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.298109084367752075e-01 1.320316083729267120e-02 9.496095776557922363e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.167829126119613647e-01 1.085221096873283386e-01 1.082607433199882507e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.156575173139572144e-01 1.055270954966545105e-01 1.055270954966545105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.010025024414062500e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.130929529666900635e-01 1.309976875782012939e-01 1.108569428324699402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.119757980108261108e-01 1.275175213813781738e-01 1.083329617977142334e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.093467861413955688e-01 1.530535966157913208e-01 1.135167405009269714e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.082369476556777954e-01 1.490919142961502075e-01 1.112042516469955444e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.030225038528442383e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.055445909500122070e-01 1.746994107961654663e-01 1.162398234009742737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.044413983821868896e-01 1.702599972486495972e-01 1.141402572393417358e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.016865909099578857e-01 1.959444731473922729e-01 1.190259009599685669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.005891650915145874e-01 1.910308152437210083e-01 1.171409189701080322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.050624966621398926e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.977729946374893188e-01 2.167978435754776001e-01 1.218747124075889587e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.966804563999176025e-01 2.114135324954986572e-01 1.202059835195541382e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.938040256500244141e-01 2.372683137655258179e-01 1.247859969735145569e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.927160173654556274e-01 2.314163297414779663e-01 1.233344972133636475e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.071225047111511230e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.897798925638198853e-01 2.573645114898681641e-01 1.277595311403274536e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.886953115463256836e-01 2.510491311550140381e-01 1.265269070863723755e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.857008039951324463e-01 2.770947217941284180e-01 1.307950764894485474e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.846189945936203003e-01 2.703184783458709717e-01 1.297825127840042114e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.092025041580200195e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.815669834613800049e-01 2.964670658111572266e-01 1.338924467563629150e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.804863661527633667e-01 2.892341613769531250e-01 1.331018209457397461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.773786395788192749e-01 3.154894411563873291e-01 1.370514631271362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.762990951538085938e-01 3.078026175498962402e-01 1.364833265542984009e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.113024950027465820e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.731360107660293579e-01 3.341694772243499756e-01 1.402719616889953613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.720561236143112183e-01 3.260324001312255859e-01 1.399276405572891235e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.688393056392669678e-01 3.525146245956420898e-01 1.435537934303283691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.677578240633010864e-01 3.439312875270843506e-01 1.434345841407775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.134225010871887207e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.644887477159500122e-01 3.705321252346038818e-01 1.468968540430068970e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.634047329425811768e-01 3.615055978298187256e-01 1.470033824443817139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.600845456123352051e-01 3.882290422916412354e-01 1.503010392189025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.589968353509902954e-01 3.787627816200256348e-01 1.506339311599731445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.155624985694885254e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.556269079446792603e-01 4.056121706962585449e-01 1.537662744522094727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.545340716838836670e-01 3.957102000713348389e-01 1.543264836072921753e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.511160582304000854e-01 4.226881563663482666e-01 1.572925001382827759e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.500170230865478516e-01 4.123536348342895508e-01 1.580799967050552368e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.177224993705749512e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.465522050857543945e-01 4.394634962081909180e-01 1.608796864748001099e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.454457193613052368e-01 4.287003576755523682e-01 1.618946343660354614e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.419355273246765137e-01 4.559444487094879150e-01 1.645278334617614746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.408202052116394043e-01 4.447562396526336670e-01 1.657700240612030029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.199025034904479980e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.372662186622619629e-01 4.721370935440063477e-01 1.682369560003280640e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.361405998468399048e-01 4.605279564857482910e-01 1.697063595056533813e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.325444877147674561e-01 4.880473911762237549e-01 1.720070838928222656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.314063221216201782e-01 4.760217964649200439e-01 1.737034171819686890e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.851127147674560547e-01 4.795697629451751709e-01 1.589124947786331177e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.834004372358322144e-01 4.675021171569824219e-01 1.609792113304138184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.396766841411590576e-01 4.713621735572814941e-01 1.460891813039779663e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.374080121517181396e-01 4.592559933662414551e-01 1.485425531864166260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.963307499885559082e-01 4.634272456169128418e-01 1.335375756025314331e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.935275435447692871e-01 4.512864947319030762e-01 1.363951712846755981e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.551746606826782227e-01 4.557676613330841064e-01 1.212580278515815735e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.518627285957336426e-01 4.435964822769165039e-01 1.245398372411727905e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.163139462471008301e-01 4.483863115310668945e-01 1.092508286237716675e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.125232696533203125e-01 4.361895918846130371e-01 1.129791885614395142e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.798602163791656494e-01 4.412861466407775879e-01 9.751618653535842896e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.756262302398681641e-01 4.290677905082702637e-01 1.017146557569503784e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.459316968917846680e-01 4.344702959060668945e-01 8.605423569679260254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.405052900314331055e-01 4.223829507827758789e-01 9.056518971920013428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.146537661552429199e-01 4.279420375823974609e-01 7.486501336097717285e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.081531047821044922e-01 4.159305393695831299e-01 7.968252152204513550e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.861591935157775879e-01 4.217048585414886475e-01 6.394846737384796143e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.785818934440612793e-01 4.097956717014312744e-01 6.911963224411010742e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.605888247489929199e-01 4.157623648643493652e-01 5.330445244908332825e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.519849538803100586e-01 4.039409160614013672e-01 5.886139348149299622e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.859750151634216309e-01 4.217780530452728271e-01 6.370741873979568481e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.770756244659423828e-01 4.100073575973510742e-01 6.873056292533874512e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.143221259117126465e-01 4.280771911144256592e-01 7.442077994346618652e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.052150726318359375e-01 4.163474440574645996e-01 7.888878136873245239e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.454835295677185059e-01 4.346573948860168457e-01 8.544018864631652832e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.360991954803466797e-01 4.230596721172332764e-01 8.939100056886672974e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.793214201927185059e-01 4.415163099765777588e-01 9.676159918308258057e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.704947471618652344e-01 4.299066364765167236e-01 1.003873869776725769e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.157061576843261719e-01 4.486516714096069336e-01 1.083812266588211060e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.074544012546539307e-01 4.370432198047637939e-01 1.116834133863449097e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.545157313346862793e-01 4.560612142086029053e-01 1.202955469489097595e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.468546569347381592e-01 4.444652497768402100e-01 1.232759803533554077e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.956352829933166504e-01 4.637428522109985352e-01 1.325012892484664917e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.885777950286865234e-01 4.521703422069549561e-01 1.351629197597503662e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.389564365148544312e-01 4.716944694519042969e-01 1.449953913688659668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.325151860713958740e-01 4.601550400257110596e-01 1.473414599895477295e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.843771487474441528e-01 4.799140095710754395e-01 1.577749997377395630e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.785624623298645020e-01 4.684162437915802002e-01 1.598096191883087158e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.318010091781616211e-01 4.883995354175567627e-01 1.708374768495559692e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.266209185123443604e-01 4.769518971443176270e-01 1.725654900074005127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.389227449893951416e-01 4.717183113098144531e-01 1.449341773986816406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.325151860713958740e-01 4.601550400257110596e-01 1.473414599895477295e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.544189333915710449e-01 4.561232328414916992e-01 1.201312988996505737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.468546569347381592e-01 4.444652497768402100e-01 1.232759803533554077e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.791163802146911621e-01 4.416351616382598877e-01 9.643660485744476318e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.704947471618652344e-01 4.299066364765167236e-01 1.003873869776725769e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.139424443244934082e-01 4.282768964767456055e-01 7.385778427124023438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.036964654922485352e-01 4.165906608104705811e-01 7.847105711698532104e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.599396705627441406e-01 4.160732626914978027e-01 5.240243300795555115e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.481710314750671387e-01 4.044703245162963867e-01 5.779249593615531921e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.182830452919006348e-01 4.050515294075012207e-01 3.207800164818763733e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.052092432975769043e-01 3.935088515281677246e-01 3.834338858723640442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.090300440788269043e+00 3.952416181564331055e-01 1.289174892008304596e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.4000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.277496337890625000e+00 3.866764903068542480e-01 -5.149254575371742249e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.4500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.481580853462219238e+00 3.793926239013671875e-01 -2.203818038105964661e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.5000000e+00	5.000000074505805969e-02 6.399999856948852539e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.704503536224365234e+00 3.734303116798400879e-01 -3.776845708489418030e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.5500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.480704903602600098e+00 3.796326816082000732e-01 -2.291765064001083374e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.6000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.276005744934082031e+00 3.870976865291595459e-01 -6.710538174957036972e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.6500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.088393688201904297e+00 3.957960009574890137e-01 1.081081200391054153e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.7000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.161085486412048340e-01 4.057002961635589600e-01 2.960904873907566071e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.7500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.576064467430114746e-01 4.167852103710174561e-01 4.965101554989814758e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.8000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.115289926528930664e-01 4.290271103382110596e-01 7.090727984905242920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.8500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.766777753829956055e-01 4.424038827419281006e-01 9.335174411535263062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.9000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.519924283027648926e-01 4.568949341773986816e-01 1.169612631201744080e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   7.9500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.365322113037109375e-01 4.724811017513275146e-01 1.417153328657150269e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.294605880975723267e-01 4.891443848609924316e-01 1.675958037376403809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.0500000e+00	5.000000074505805969e-02 9.702249765396118164e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.089929282665252686e-01 4.765585660934448242e-01 1.480509638786315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.1000000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.931221127510070801e-01 4.645819962024688721e-01 1.291213035583496094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.1500000e+00	5.000000074505805969e-02 9.120249748229980469e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.821815252304077148e-01 4.532233774662017822e-01 1.108094826340675354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.2000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.765340089797973633e-01 4.424920678138732910e-01 9.311797469854354858e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.2500000e+00	5.000000074505805969e-02 8.556249737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.765751004219055176e-01 4.323980510234832764e-01 7.604912668466567993e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.3000000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.827365159988403320e-01 4.229520261287689209e-01 5.960509926080703735e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.3500000e+00	5.000000074505805969e-02 8.010249733924865723e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.954899668693542480e-01 4.141654372215270996e-01 4.378786310553550720e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.4000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.153519272804260254e-01 4.060506820678710938e-01 2.859916538000106812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.4500000e+00	5.000000074505805969e-02 7.482249736785888672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.042888522148132324e+00 3.986209928989410400e-01 1.404052507132291794e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.5000000e+00	5.000000074505805969e-02 7.225000262260437012e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.178721070289611816e+00 3.918907344341278076e-01 1.131900498876348138e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.5500000e+00	5.000000074505805969e-02 6.972249746322631836e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.323533415794372559e+00 3.858753144741058350e-01 -1.318186614662408829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.6000000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.478078246116638184e+00 3.805914819240570068e-01 -2.584397606551647186e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.6500000e+00	5.000000074505805969e-02 6.480249762535095215e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.643186450004577637e+00 3.760573863983154297e-01 -3.787279874086380005e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.7000000e+00	5.000000074505805969e-02 6.241000294685363770e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.819777131080627441e+00 3.722926974296569824e-01 -4.926835000514984131e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.7500000e+00	5.000000074505805969e-02 6.006249785423278809e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.008867502212524414e+00 3.693188428878784180e-01 -6.003102287650108337e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.8000000e+00	5.000000074505805969e-02 5.776000022888183594e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.211587429046630859e+00 3.671591281890869141e-01 -7.016163319349288940e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.8500000e+00	5.000000074505805969e-02 5.550249814987182617e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.429193496704101562e+00 3.658390343189239502e-01 -7.966143637895584106e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.9000000e+00	5.000000074505805969e-02 5.328999757766723633e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.663085699081420898e+00 3.653864264488220215e-01 -8.853218704462051392e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   8.9500000e+00	5.000000074505805969e-02 5.112249851226806641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.914829015731811523e+00 3.658317625522613525e-01 -9.677620232105255127e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.0000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.186175346374511719e+00 3.672085404396057129e-01 -1.043964028358459473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.0500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.182835340499877930e+00 3.384914696216583252e-01 -9.606544673442840576e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.1000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.179344654083251953e+00 3.086271584033966064e-01 -8.749590069055557251e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.1500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.175714015960693359e+00 2.775619626045227051e-01 -7.867788523435592651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.2000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.171954631805419922e+00 2.452402263879776001e-01 -6.960219144821166992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.2500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.168078184127807617e+00 2.116042822599411011e-01 -6.026037782430648804e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.3000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.164097309112548828e+00 1.765942126512527466e-01 -5.064472556114196777e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.3500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.160023689270019531e+00 1.401478946208953857e-01 -4.074831306934356689e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.4000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.155870676040649414e+00 1.022006869316101074e-01 -3.056504018604755402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.4500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.151650667190551758e+00 6.268548220396041870e-02 -2.008964121341705322e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.5000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.147377014160156250e+00 2.153239399194717407e-02 -9.317719377577304840e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.5500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.800999760627746582e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.143062114715576172e+00 -2.133134379982948303e-02 1.754244090989232063e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.6000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.138718605041503906e+00 -6.598163396120071411e-02 1.312887202948331833e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.6500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.409000277519226074e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.134358882904052734e+00 -1.124977320432662964e-01 2.480789460241794586e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.7000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.129993915557861328e+00 -1.609625667333602905e-01 3.679215162992477417e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.7500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.024999737739562988e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.125635385513305664e+00 -2.114630043506622314e-01 4.908161237835884094e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.8000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.121292352676391602e+00 -2.640902698040008545e-01 6.167539954185485840e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.8500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.648999929428100586e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.116974353790283203e+00 -3.189402818679809570e-01 7.457184046506881714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.9000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.112688779830932617e+00 -3.761141598224639893e-01 8.776849508285522461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   9.9500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.281000256538391113e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.108442068099975586e+00 -4.357186853885650635e-01 1.012622416019439697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.104238986968994141e+00 -4.978669881820678711e-01 1.150493174791336060e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0050000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.104000091552734375e-01 1.000000000000000000e+00 2.800000086426734924e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.107016801834106445e+00 -4.990246593952178955e-01 1.148468405008316040e-01 9.646173566579818726e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0100000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.116000294685363770e-01 1.000000000000000000e+00 5.600000172853469849e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.116872549057006836e+00 -5.011287331581115723e-01 1.138777807354927063e-01 1.929613947868347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0150000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.136000037193298340e-01 1.000000000000000000e+00 8.399999886751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.133803606033325195e+00 -5.041825771331787109e-01 1.121421232819557190e-01 2.895787656307220459e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0200000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.120000034570693970e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.157816410064697266e+00 -5.081889629364013672e-01 1.096395328640937805e-01 3.863919973373413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0250000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.400000005960464478e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.188925504684448242e+00 -5.131494998931884766e-01 1.063691079616546631e-01 4.834777712821960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0300000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.244000077247619629e-01 1.000000000000000000e+00 1.679999977350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.227154254913330078e+00 -5.190643668174743652e-01 1.023291274905204773e-01 5.809112787246704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0350000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.295999765396118164e-01 1.000000000000000000e+00 1.959999948740005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.272534608840942383e+00 -5.259318351745605469e-01 9.751675277948379517e-02 6.787663698196411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0400000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.240000069141387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.325106143951416016e+00 -5.337480306625366211e-01 9.192786365747451782e-02 7.771158814430236816e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0450000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.424000144004821777e-01 1.000000000000000000e+00 2.520000040531158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.384916543960571289e+00 -5.425068140029907227e-01 8.555681258440017700e-02 8.760316371917724609e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0500000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.500000238418579102e-01 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.452021598815917969e+00 -5.521993637084960938e-01 7.839623093605041504e-02 9.755849838256835938e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0550000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.079999983310699463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.526485443115234375e+00 -5.628143548965454102e-01 7.043688744306564331e-02 1.075846552848815918e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0600000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.359999954700469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.608379840850830078e+00 -5.743378400802612305e-01 6.166755408048629761e-02 1.176887273788452148e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0650000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.776000142097473145e-01 1.000000000000000000e+00 3.639999926090240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.697786092758178711e+00 -5.867534875869750977e-01 5.207492038607597351e-02 1.278777837753295898e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0700000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.884000182151794434e-01 1.000000000000000000e+00 3.919999897480010986e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.794793844223022461e+00 -6.000425219535827637e-01 4.164356365799903870e-02 1.381589651107788086e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0750000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.199999868869781494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.899502277374267578e+00 -6.141843795776367188e-01 3.035598620772361755e-02 1.485395312309265137e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0800000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.012020587921142578e+00 -6.291568279266357422e-01 1.819270849227905273e-02 1.590268135070800781e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0850000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.255999922752380371e-01 1.000000000000000000e+00 4.760000109672546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.132469654083251953e+00 -6.449365019798278809e-01 5.132465157657861710e-03 1.696283340454101562e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0900000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.040000081062316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.260981082916259766e+00 -6.614996194839477539e-01 -8.847506716847419739e-03 1.803518295288085938e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.0950000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.320000052452087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.397699832916259766e+00 -6.788225769996643066e-01 -2.377106435596942902e-02 1.912052750587463379e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.700000286102294922e-01 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.542783737182617188e+00 -6.968826055526733398e-01 -3.966262564063072205e-02 2.021969318389892578e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1050000e+01	5.000000074505805969e-02 5.112249851226806641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.433999896049499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.066504955291748047e+00 -6.794469356536865234e-01 -3.455729782581329346e-02 1.847988843917846680e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1100000e+01	5.000000074505805969e-02 5.328999757766723633e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.256000161170959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.637706518173217773e+00 -6.630157232284545898e-01 -2.952714264392852783e-02 1.685649752616882324e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1150000e+01	5.000000074505805969e-02 5.550249814987182617e-01 9.255999922752380371e-01 1.000000000000000000e+00 5.066000223159790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.251166582107543945e+00 -6.474879384040832520e-01 -2.461109496653079987e-02 1.533982157707214355e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1200000e+01	5.000000074505805969e-02 5.776000022888183594e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.864000082015991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.902307271957397461e+00 -6.327743530273437500e-01 -1.983942091464996338e-02 1.392112255096435547e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1250000e+01	5.000000074505805969e-02 6.006249785423278809e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.650000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.587107419967651367e+00 -6.187965869903564453e-01 -1.523471530526876450e-02 1.259251117706298828e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1300000e+01	5.000000074505805969e-02 6.241000294685363770e-01 8.884000182151794434e-01 1.000000000000000000e+00 4.424000084400177002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.302026987075805664e+00 -6.054860949516296387e-01 -1.081290468573570251e-02 1.134685397148132324e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1350000e+01	5.000000074505805969e-02 6.480249762535095215e-01 8.776000142097473145e-01 1.000000000000000000e+00 4.185999929904937744e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.043943881988525391e+00 -5.927832126617431641e-01 -6.584057584404945374e-03 1.017769098281860352e+00 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1400000e+01	5.000000074505805969e-02 6.723999977111816406e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.935999870300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.810098886489868164e+00 -5.806363224983215332e-01 -2.553326077759265900e-03 9.079162478446960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1450000e+01	5.000000074505805969e-02 6.972249746322631836e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.673999905586242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.598049044609069824e+00 -5.690005421638488770e-01 1.278298092074692249e-03 8.045947551727294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1500000e+01	5.000000074505805969e-02 7.225000262260437012e-01 8.500000238418579102e-01 1.000000000000000000e+00 3.400000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.405627727508544922e+00 -5.578370690345764160e-01 4.913270007818937302e-03 7.073208689689636230e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1550000e+01	5.000000074505805969e-02 7.482249736785888672e-01 8.424000144004821777e-01 1.000000000000000000e+00 3.113999962806701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.230910181999206543e+00 -5.471121072769165039e-01 8.356847800314426422e-03 6.156543493270874023e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1600000e+01	5.000000074505805969e-02 7.743999958038330078e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.815999984741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.072183609008789062e+00 -5.367960333824157715e-01 1.161651872098445892e-02 5.291939973831176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1650000e+01	5.000000074505805969e-02 8.010249733924865723e-01 8.295999765396118164e-01 1.000000000000000000e+00 2.506000101566314697e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.279206991195678711e-01 -5.268627405166625977e-01 1.470149401575326920e-02 4.475739896297454834e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1700000e+01	5.000000074505805969e-02 8.281000256538391113e-01 8.244000077247619629e-01 1.000000000000000000e+00 2.184000015258789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.967579364776611328e-01 -5.172886252403259277e-01 1.762225665152072906e-02 3.704603612422943115e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1750000e+01	5.000000074505805969e-02 8.556249737739562988e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.850000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.774755120277404785e-01 -5.080524682998657227e-01 2.039016783237457275e-02 2.975478470325469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1800000e+01	5.000000074505805969e-02 8.835999965667724609e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.503999978303909302e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.689805150032043457e-01 -4.991342723369598389e-01 2.301712520420551300e-02 2.285572737455368042e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1850000e+01	5.000000074505805969e-02 9.120249748229980469e-01 8.136000037193298340e-01 1.000000000000000000e+00 1.146000027656555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.702918827533721924e-01 -4.905154109001159668e-01 2.551525831222534180e-02 1.632329076528549194e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1900000e+01	5.000000074505805969e-02 9.409000277519226074e-01 8.116000294685363770e-01 1.000000000000000000e+00 7.760000228881835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.805276155471801758e-01 -4.821778833866119385e-01 2.789666503667831421e-02 1.013403236865997314e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.1950000e+01	5.000000074505805969e-02 9.702249765396118164e-01 8.104000091552734375e-01 1.000000000000000000e+00 3.940000012516975403e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.988932132720947266e-01 -4.741042554378509521e-01 3.017317876219749451e-02 4.266419634222984314e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.246718853712081909e-01 -4.662774205207824707e-01 3.235618770122528076e-02 -1.299343258142471313e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2050000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.746250271797180176e-01 1.000000000000000000e+00 -3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.079878449440002441e-01 -2.462264746427536011e-01 4.355917870998382568e-02 -6.147620454430580139e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2100000e+01	5.000000074505805969e-02 1.000000000000000000e+00 9.424999952316284180e-01 1.000000000000000000e+00 -7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.904924958944320679e-01 -5.554886162281036377e-02 5.752862244844436646e-02 -1.002270430326461792e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2150000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.013625025749206543e+00 1.000000000000000000e+00 -1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.717324852943420410e-01 1.104013174772262573e-01 7.419177889823913574e-02 -1.309133023023605347e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2200000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.088000059127807617e+00 1.000000000000000000e+00 -1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.513585746288299561e-01 2.554149925708770752e-01 9.348593652248382568e-02 -1.548779457807540894e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2250000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.165624976158142090e+00 1.000000000000000000e+00 -2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.291012763977050781e-01 3.826054930686950684e-01 1.153590083122253418e-01 -1.732099652290344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2300000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.246500015258789062e+00 1.000000000000000000e+00 -2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.047517210245132446e-01 4.945436716079711914e-01 1.397708207368850708e-01 -1.867976039648056030e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2350000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.330625057220458984e+00 1.000000000000000000e+00 -2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.814618200063705444e-02 5.933620333671569824e-01 1.666947007179260254e-01 -1.963685452938079834e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2400000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.417999982833862305e+00 1.000000000000000000e+00 -3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.915326461195945740e-02 6.808366775512695312e-01 1.961191147565841675e-01 -2.025211006402969360e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2450000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.508625030517578125e+00 1.000000000000000000e+00 -3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.766336150467395782e-02 7.584515810012817383e-01 2.280488461256027222e-01 -2.057484090328216553e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2500000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.602499961853027344e+00 1.000000000000000000e+00 -4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.641990244388580322e-02 8.274511098861694336e-01 2.625054121017456055e-01 -2.064575999975204468e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2550000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.699625015258789062e+00 1.000000000000000000e+00 -4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.318628996610641479e-02 8.888826370239257812e-01 2.995266914367675781e-01 -2.049852758646011353e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2600000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.799999952316284180e+00 1.000000000000000000e+00 -4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.272371977567672729e-02 9.436314105987548828e-01 3.391653895378112793e-01 -2.016100883483886719e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2650000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.903625011444091797e+00 1.000000000000000000e+00 -5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.351212561130523682e-01 9.924498200416564941e-01 3.814869225025177002e-01 -1.965633034706115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2700000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.010499954223632812e+00 1.000000000000000000e+00 -5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.804704368114471436e-01 1.035981416702270508e+00 4.265662133693695068e-01 -1.900374144315719604e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2750000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.120625019073486328e+00 1.000000000000000000e+00 -6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.288653850555419922e-01 1.074780941009521484e+00 4.744843840599060059e-01 -1.821934729814529419e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2800000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.233999967575073242e+00 1.000000000000000000e+00 -6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.804018259048461914e-01 1.109330296516418457e+00 5.253252387046813965e-01 -1.731672286987304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2850000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.350625038146972656e+00 1.000000000000000000e+00 -6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.351753354072570801e-01 1.140052199363708496e+00 5.791718959808349609e-01 -1.630740910768508911e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2900000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.470499992370605469e+00 1.000000000000000000e+00 -7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.932796418666839600e-01 1.167320132255554199e+00 6.361040472984313965e-01 -1.520132571458816528e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.2950000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.593625068664550781e+00 1.000000000000000000e+00 -7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.548044204711914062e-01 1.191467046737670898e+00 6.961956024169921875e-01 -1.400709748268127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.720000028610229492e+00 1.000000000000000000e+00 -8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.198336839675903320e-01 1.212791323661804199e+00 7.595127820968627930e-01 -1.273232102394104004e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3050000e+01	5.000000074505805969e-02 1.020099997520446777e+00 2.634725093841552734e+00 1.000000000000000000e+00 -7.070000171661376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.877689123153686523e-01 1.218337178230285645e+00 8.031228184700012207e-01 -1.067469120025634766e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3100000e+01	5.000000074505805969e-02 1.040400028228759766e+00 2.554899930953979492e+00 1.000000000000000000e+00 -6.119999885559082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.465222239494323730e-01 1.223331093788146973e+00 8.413493633270263672e-01 -8.817534148693084717e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3150000e+01	5.000000074505805969e-02 1.060899972915649414e+00 2.480525016784667969e+00 1.000000000000000000e+00 -5.149999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.970202922821044922e-01 1.227625370025634766e+00 8.744947314262390137e-01 -7.131315022706985474e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3200000e+01	5.000000074505805969e-02 1.081599950790405273e+00 2.411600112915039062e+00 1.000000000000000000e+00 -4.160000085830688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.400559186935424805e-01 1.231074452400207520e+00 9.028157591819763184e-01 -5.587771907448768616e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3250000e+01	5.000000074505805969e-02 1.102499961853027344e+00 2.348124980926513672e+00 1.000000000000000000e+00 -3.149999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.763054370880126953e-01 1.233535051345825195e+00 9.265279769897460938e-01 -4.159483686089515686e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3300000e+01	5.000000074505805969e-02 1.123600006103515625e+00 2.290100097656250000e+00 1.000000000000000000e+00 -2.119999974966049194e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.063425421714782715e-01 1.234864711761474609e+00 9.458104968070983887e-01 -2.819498814642429352e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3350000e+01	5.000000074505805969e-02 1.144899964332580566e+00 2.237524986267089844e+00 1.000000000000000000e+00 -1.070000007748603821e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.306490778923034668e-01 1.234921693801879883e+00 9.608100652694702148e-01 -1.541021093726158142e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3400000e+01	5.000000074505805969e-02 1.166399955749511719e+00 2.190399885177612305e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.496229648590087891e-01 1.233564138412475586e+00 9.716454744338989258e-01 -2.971396315842866898e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3450000e+01	5.000000074505805969e-02 1.188099980354309082e+00 2.148725032806396484e+00 1.000000000000000000e+00 1.089999973773956299e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.635848164558410645e-01 1.230648875236511230e+00 9.784114956855773926e-01 9.394118562340736389e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3500000e+01	5.000000074505805969e-02 1.210000038146972656e+00 2.112499952316284180e+00 1.000000000000000000e+00 2.199999988079071045e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.727823495864868164e-01 1.226030707359313965e+00 9.811829924583435059e-01 2.196469530463218689e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3550000e+01	5.000000074505805969e-02 1.232100009918212891e+00 2.081724882125854492e+00 1.000000000000000000e+00 3.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.773936629295349121e-01 1.219560980796813965e+00 9.800188541412353516e-01 3.502636775374412537e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3600000e+01	5.000000074505805969e-02 1.254400014877319336e+00 2.056400060653686523e+00 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.775294423103332520e-01 1.211086511611938477e+00 9.749660491943359375e-01 4.887466877698898315e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3650000e+01	5.000000074505805969e-02 1.276900053024291992e+00 2.036525011062622070e+00 1.000000000000000000e+00 5.649999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.732340335845947266e-01 1.200447916984558105e+00 9.660632014274597168e-01 6.381636112928390503e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3700000e+01	5.000000074505805969e-02 1.299600005149841309e+00 2.022099971771240234e+00 1.000000000000000000e+00 6.840000152587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.644858598709106445e-01 1.187478542327880859e+00 9.533447027206420898e-01 8.017110079526901245e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3750000e+01	5.000000074505805969e-02 1.322499990463256836e+00 2.013124942779541016e+00 1.000000000000000000e+00 8.050000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.511974215507507324e-01 1.172003149986267090e+00 9.368441104888916016e-01 9.827303886413574219e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3800000e+01	5.000000074505805969e-02 1.345600008964538574e+00 2.009599924087524414e+00 1.000000000000000000e+00 9.279999732971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.332143425941467285e-01 1.153836011886596680e+00 9.165974259376525879e-01 1.184723973274230957e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3850000e+01	5.000000074505805969e-02 1.368899941444396973e+00 1.955969452857971191e+00 1.000000000000000000e+00 8.970000147819519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.475611805915832520e-01 1.148124217987060547e+00 9.204037785530090332e-01 1.145965829491615295e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3900000e+01	5.000000074505805969e-02 1.392400026321411133e+00 1.903344392776489258e+00 1.000000000000000000e+00 8.653333187103271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.603241443634033203e-01 1.141459107398986816e+00 9.224826693534851074e-01 1.110064834356307983e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.3950000e+01	5.000000074505805969e-02 1.416100025177001953e+00 1.851724982261657715e+00 1.000000000000000000e+00 8.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.716220855712890625e-01 1.133753538131713867e+00 9.228804707527160645e-01 1.076576188206672668e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.801111102104187012e+00 1.000000000000000000e+00 8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.815649151802062988e-01 1.124917030334472656e+00 9.216384887695312500e-01 1.045050099492073059e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.751502752304077148e+00 1.000000000000000000e+00 7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.600896000862121582e-01 1.098904013633728027e+00 8.873394131660461426e-01 1.087982431054115295e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.702900052070617676e+00 1.000000000000000000e+00 7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.392296433448791504e-01 1.071606516838073730e+00 8.534217476844787598e-01 1.124630570411682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.655302762985229492e+00 1.000000000000000000e+00 6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.189734220504760742e-01 1.042939782142639160e+00 8.198956251144409180e-01 1.154501512646675110e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.608711123466491699e+00 1.000000000000000000e+00 6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.993063330650329590e-01 1.012814402580261230e+00 7.867689728736877441e-01 1.177073568105697632e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.563125014305114746e+00 1.000000000000000000e+00 6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.802112698554992676e-01 9.811349511146545410e-01 7.540482878684997559e-01 1.191791966557502747e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.518544435501098633e+00 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.616680860519409180e-01 9.478000998497009277e-01 7.217381596565246582e-01 1.198066696524620056e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.474969387054443359e+00 1.000000000000000000e+00 5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.436537742614746094e-01 9.127017855644226074e-01 6.898419857025146484e-01 1.195266470313072205e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.432399988174438477e+00 1.000000000000000000e+00 4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.261421084403991699e-01 8.757247328758239746e-01 6.583615541458129883e-01 1.182716265320777893e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.390836119651794434e+00 1.000000000000000000e+00 4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.091035246849060059e-01 8.367454409599304199e-01 6.272974610328674316e-01 1.159691214561462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.350277781486511230e+00 1.000000000000000000e+00 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.925051212310791016e-01 7.956317067146301270e-01 5.966492891311645508e-01 1.125411018729209900e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.310724973678588867e+00 1.000000000000000000e+00 3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.763099431991577148e-01 7.522416114807128906e-01 5.664154291152954102e-01 1.079034805297851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.272177815437316895e+00 1.000000000000000000e+00 3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.604773402214050293e-01 7.064225673675537109e-01 5.365937352180480957e-01 1.019653379917144775e-01 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.234636068344116211e+00 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.449618339538574219e-01 6.580100655555725098e-01 5.071809887886047363e-01 9.462825208902359009e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.198099970817565918e+00 1.000000000000000000e+00 2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.297134757041931152e-01 6.068270206451416016e-01 4.781736731529235840e-01 8.578539639711380005e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.162569403648376465e+00 1.000000000000000000e+00 2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.146767139434814453e-01 5.526815652847290039e-01 4.495676159858703613e-01 7.532069832086563110e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.128044366836547852e+00 1.000000000000000000e+00 1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.997902154922485352e-01 4.953664839267730713e-01 4.213584363460540771e-01 6.310778111219406128e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.094524979591369629e+00 1.000000000000000000e+00 1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.849860310554504395e-01 4.346570372581481934e-01 3.935412466526031494e-01 4.900884255766868591e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.062011122703552246e+00 1.000000000000000000e+00 7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.701888203620910645e-01 3.703092038631439209e-01 3.661108911037445068e-01 3.287344425916671753e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.4950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.030502796173095703e+00 1.000000000000000000e+00 3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.553153753280639648e-01 3.020580708980560303e-01 3.390621244907379150e-01 1.453705877065658569e-02 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402728915214538574e-01 2.296151071786880493e-01 3.123892545700073242e-01 -6.180407013744115829e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150773763656616e-01 3.123892247676849365e-01 -6.180405151098966599e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150475740432739e-01 3.123891949653625488e-01 -6.180403754115104675e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150326728820801e-01 3.123891353607177734e-01 -6.180401891469955444e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730107307434082e-01 2.296150028705596924e-01 3.123891055583953857e-01 -6.180400494486093521e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730107307434082e-01 2.296149879693984985e-01 3.123890757560729980e-01 -6.180399097502231598e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149581670761108e-01 3.123890161514282227e-01 -6.180397234857082367e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149432659149170e-01 3.123889863491058350e-01 -6.180395837873220444e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149134635925293e-01 3.123889565467834473e-01 -6.180393975228071213e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731299400329590e-01 2.296148985624313354e-01 3.123888969421386719e-01 -6.180392578244209290e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731299400329590e-01 2.296148836612701416e-01 3.123888671398162842e-01 -6.180390715599060059e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731895446777344e-01 2.296148538589477539e-01 3.123888373374938965e-01 -6.180389318615198135e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731895446777344e-01 2.296148240566253662e-01 3.123888075351715088e-01 -6.180387455970048904e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296148091554641724e-01 3.123887479305267334e-01 -6.180386058986186981e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296147942543029785e-01 3.123887181282043457e-01 -6.180384196341037750e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296147644519805908e-01 3.123886883258819580e-01 -6.180382799357175827e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733087539672852e-01 2.296147346496582031e-01 3.123886287212371826e-01 -6.180381402373313904e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733087539672852e-01 2.296147197484970093e-01 3.123885989189147949e-01 -6.180379539728164673e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296147048473358154e-01 3.123885691165924072e-01 -6.180378142744302750e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.5950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296146750450134277e-01 3.123885095119476318e-01 -6.180376280099153519e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296146601438522339e-01 3.123884797096252441e-01 -6.180374883115291595e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734279632568359e-01 2.296146303415298462e-01 3.123884499073028564e-01 -6.180373020470142365e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734279632568359e-01 2.296146154403686523e-01 3.123884201049804688e-01 -6.180371623486280441e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145856380462646e-01 3.123883605003356934e-01 -6.180369760841131210e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145707368850708e-01 3.123883306980133057e-01 -6.180368363857269287e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145558357238770e-01 3.123883008956909180e-01 -6.180366501212120056e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402735471725463867e-01 2.296145260334014893e-01 3.123882412910461426e-01 -6.180365104228258133e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402735471725463867e-01 2.296144962310791016e-01 3.123882114887237549e-01 -6.180363707244396210e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144813299179077e-01 3.123881816864013672e-01 -6.180361844599246979e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144664287567139e-01 3.123881518840789795e-01 -6.180360447615385056e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144366264343262e-01 3.123880922794342041e-01 -6.180358584970235825e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736663818359375e-01 2.296144068241119385e-01 3.123880624771118164e-01 -6.180357187986373901e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736663818359375e-01 2.296143919229507446e-01 3.123880326747894287e-01 -6.180355325341224670e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143770217895508e-01 3.123879730701446533e-01 -6.180353928357362747e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143472194671631e-01 3.123879432678222656e-01 -6.180352065712213516e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143323183059692e-01 3.123879134654998779e-01 -6.180350668728351593e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737855911254883e-01 2.296143025159835815e-01 3.123878538608551025e-01 -6.180348806083202362e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737855911254883e-01 2.296142727136611938e-01 3.123878240585327148e-01 -6.180347409099340439e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142578125000000e-01 3.123877942562103271e-01 -6.180346012115478516e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.6950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142429113388062e-01 3.123877644538879395e-01 -6.180344149470329285e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan
   1.7000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142131090164185e-01 3.123877048492431641e-01 -6.180342752486467361e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan nan nan


==> graphs/Model_v2_losses.txt <==
0.283707857131958
0.27517038583755493
0.26664143800735474
0.258195161819458
0.24989216029644012
0.24183540046215057
0.2339235544204712
0.2261204868555069
0.21847373247146606
0.2109396755695343
0.20356285572052002
0.1962990015745163
0.18919435143470764
0.18220427632331848
0.17537455260753632
0.16866108775138855
0.1621091365814209
0.15567420423030853
0.14940069615840912
0.14324571192264557
0.13725034892559052
0.13136941194534302
0.12564809620380402
0.12003637105226517
0.11458737403154373
0.10924052447080612
0.1040465384721756
0.09896695613861084
0.09403208643198013
0.08921447396278381
0.0845257118344307
0.07994583249092102
0.0754866972565651
0.07111271470785141
0.06690896302461624
0.06276550889015198
0.05878075957298279
0.054986823350191116
0.05132199823856354
0.047681525349617004
0.0443766713142395
0.04123764857649803
0.03858918696641922
0.03644831106066704
0.03524645045399666
0.03484697639942169
0.03481244668364525
0.03450808674097061
0.034061938524246216
0.03359866142272949
0.03318334370851517
0.03285800293087959
0.03256230428814888
0.03226625919342041
0.03195749595761299
0.03158418834209442
0.03120073303580284
0.03100443258881569
0.030654048547148705
0.030329979956150055
0.029992664232850075
0.029741603881120682
0.02949071303009987
0.029261063784360886
0.029003916308283806
0.02874842658638954
0.028457622975111008
0.028189407661557198
0.027895580977201462
0.0276448093354702
0.027376819401979446
0.027132639661431313
0.02686123549938202
0.026614397764205933
0.02632928267121315
0.026083577424287796
0.025796858593821526
0.02553202211856842
0.025269513949751854
0.025039304047822952
0.02476567029953003
0.024501323699951172
0.024245474487543106
0.024016123265028
0.023757902905344963
0.023508138954639435
0.023267043754458427
0.023075604811310768
0.02283911593258381
0.022576259449124336
0.022342395037412643
0.02214612066745758
0.021910008043050766
0.021653711795806885
0.02143307402729988
0.021244388073682785
0.021025337278842926
0.020792026072740555
0.02058788761496544
0.020421737805008888
0.02021881565451622
0.01999797113239765
0.019806083291769028
0.01965218409895897
0.01946561224758625
0.019261110574007034
0.01909112185239792
0.018958961591124535
0.018816769123077393
0.0186830572783947
0.018579643219709396
0.01843486912548542
0.018316112458705902
0.01819680631160736
0.018110837787389755
0.018005311489105225
0.01792273484170437
0.01782599464058876
0.017742514610290527
0.017672862857580185
0.017573216930031776
0.01753322035074234
0.01748204231262207
0.017406471073627472
0.01732783205807209
0.017239153385162354
0.01722932979464531
0.017122507095336914
0.017086800187826157
0.01702224090695381
0.017088767141103745
0.017107747495174408
0.01688450016081333
0.01697992905974388
0.017018387094140053
0.016845328733325005
0.016810089349746704
0.01685458794236183
0.01671430468559265
0.016670601442456245
0.016643743962049484
0.016584433615207672
0.016643157228827477
0.01662384532392025
0.016507618129253387
0.016510991379618645
0.01648852787911892
0.016426006332039833
0.0164492204785347
0.016475941985845566
0.01638457551598549
0.016302354633808136
0.016287779435515404
0.016252148896455765
0.016215544193983078
0.0161869078874588
0.016148969531059265
0.016098301857709885
0.016098927706480026
0.01605164259672165
0.015992112457752228
0.01597476750612259
0.015912972390651703
0.01588868536055088
0.015848014503717422
0.015798546373844147
0.015777049586176872
0.01572306454181671
0.015687434002757072
0.015638984739780426
0.015599999576807022
0.015559332445263863
0.015504835173487663
0.015472720377147198
0.015422960743308067
0.015390458516776562
0.015343984588980675
0.015285154804587364
0.015236303210258484
0.015185406431555748
0.015141233801841736
0.015096278861165047
0.015051692724227905
0.015012893825769424
0.014957975596189499
0.014932575635612011
0.01487453281879425
0.01484413631260395
0.014822369441390038
0.014743698760867119
0.014738100580871105
0.014688894152641296
0.014652971178293228
0.014641688205301762
0.014561792835593224
0.014559557661414146
0.014519824646413326
0.014469164423644543
0.014450227841734886
0.014402218163013458
0.014385873451828957
0.0143611840903759
0.01431235671043396
0.014298190362751484
0.014241867698729038
0.014238066971302032
0.014195865020155907
0.014151474460959435
0.014135003089904785
0.01408653985708952
0.014058606699109077
0.014019941911101341
0.01399632915854454
0.013963842764496803
0.013920415192842484
0.01388465240597725
0.013854165561497211
0.01381981186568737
0.013781929388642311
0.013740930706262589
0.013716079294681549
0.013675756752490997
0.013642210513353348
0.01359817385673523
0.01357845775783062
0.013535101898014545
0.013495835475623608
0.013458415865898132
0.013447361066937447
0.013407357037067413
0.013353222981095314
0.013318059965968132
0.01329418458044529
0.013255254365503788
0.013224763795733452
0.013183340430259705
0.01317018736153841
0.013128343038260937
0.013095546513795853
0.013049475848674774
0.013036747463047504
0.012990986928343773
0.012964966706931591
0.01292399875819683
0.01293050404638052
0.012902946211397648
0.012835943140089512
0.01280489843338728
0.012771603651344776
0.012743949890136719
0.01271246001124382
0.012678399682044983
0.012645126320421696
0.012608874589204788
0.012580018490552902
0.01255994476377964
0.01251588761806488
0.012512337416410446
0.01246054470539093
0.012510549277067184
0.012503035366535187
0.012367975898087025
0.01242087408900261
0.012408791109919548
0.012297523207962513
0.012591288425028324
0.012799614109098911
0.012494339607656002
0.012247275561094284
0.012296629138290882
0.012324485927820206
0.01223648339509964
0.012158352881669998
0.012192822992801666
0.01213910337537527
0.012097247876226902
0.012100424617528915
0.012060124427080154
0.012041368521749973
0.012012314051389694
0.011980926617980003
0.011956458911299706
0.01192221324890852
0.011895932257175446
0.011858726851642132
0.011853372678160667
0.01181391067802906
0.011767296120524406
0.011736382730305195
0.011724045500159264
0.011687383987009525
0.011638689786195755
0.01161140762269497
0.011582249775528908
0.011538217775523663
0.011541311629116535
0.011492319405078888
0.011551616713404655
0.011552919633686543
0.011394528672099113
0.011458075605332851
0.01147402636706829
0.011346781626343727
0.011456452310085297
0.011595526710152626
0.011380510404706001
0.011247091926634312
0.011291158385574818
0.011264796368777752
0.01121988520026207
0.011209170334041119
0.01115940697491169
0.011151530779898167
0.011134462431073189
0.011123385280370712
0.011105064302682877
0.011055132374167442
0.011060159653425217
0.011026767082512379
0.011014987714588642
0.010993614792823792
0.010945430025458336
0.010944738052785397
0.010909348726272583
0.010891479440033436
0.010860651731491089
0.010812565684318542
0.010809605941176414
0.01076552364975214
0.010766897350549698
0.01073029637336731
0.01070518046617508
0.010681789368391037
0.010669061914086342
0.010637292638421059
0.01059345155954361
0.01058391947299242
0.010567132383584976
0.010526497848331928
0.01050516590476036
0.010482050478458405
0.010494737885892391
0.010464191436767578
0.010401852428913116
0.010407036170363426
0.010378746315836906
0.010341973043978214
0.010315436869859695
0.010284528136253357
0.010270497761666775
0.010239986702799797
0.010217597708106041
0.01018472295254469
0.010178436525166035
0.010143354535102844
0.010108944959938526
0.010099952109158039
0.010074487887322903
0.01003468781709671
0.010046022944152355
0.010001285001635551
0.009984521195292473
0.009949437342584133
0.009928125888109207
0.009905295446515083
0.009898844175040722
0.009860219433903694
0.009867025539278984
0.009847650304436684
0.009831820614635944
0.009807162918150425
0.009791605174541473
0.009752907790243626
0.009742828086018562
0.00972149707376957
0.009769358672201633
0.009699847549200058
0.009767808020114899
0.009775722399353981
0.009639013558626175
0.01003720611333847
0.010207644663751125
0.009841225109994411
0.00960373692214489
0.009667675010859966
0.009655313566327095
0.009586827829480171
0.009700777009129524
0.009699653834104538
0.009570134803652763
0.009524466469883919
0.009533654898405075
0.009496969170868397
0.009522288106381893
0.009518690407276154
0.009462926536798477
0.009454900398850441
0.009440312162041664
0.009408669546246529
0.009410155937075615
0.009386827237904072
0.009359567426145077
0.00934100802987814
0.009313499554991722
0.009321633726358414
0.009303783997893333
0.009269891306757927
0.00922570563852787
0.00920302513986826
0.009186494164168835
0.009156089276075363
0.009126749821007252
0.009107088670134544
0.009076111018657684
0.00906530674546957
0.00902767013758421
0.009041182696819305
0.009020025841891766
0.008970065042376518
0.00893787294626236
0.008923156186938286
0.008894497528672218
0.00888053048402071
0.00885671004652977
0.00885966420173645
0.008843312971293926
0.008792360313236713
0.008797774091362953
0.008795165456831455
0.008761529810726643
0.008744081482291222
0.00871813204139471
0.00870182178914547
0.008687878027558327
0.008665571920573711
0.00864310935139656
0.008661730214953423
0.008638850413262844
0.00862441398203373
0.008597014471888542
0.00857678335160017
0.008561182767152786
0.008541673421859741
0.008523243479430676
0.008538281545042992
0.008516368456184864
0.008488156832754612
0.008468102663755417
0.008466421626508236
0.00845070369541645
0.008427174761891365
0.00840730220079422
0.00841323658823967
0.008390064351260662
0.008371508680284023
0.008349893614649773
0.00835246592760086
0.008335545659065247
0.008305424824357033
0.008294655941426754
0.008287312462925911
0.008266124874353409
0.008252758532762527
0.008230205625295639
0.008234021253883839
0.008217177353799343
0.00818319246172905
0.008169842883944511
0.008164060302078724
0.008145952597260475
0.00812922790646553
0.008112410083413124
0.008106048218905926
0.008095094002783298
0.008067036047577858
0.00805148296058178
0.008048060350120068
0.008022340014576912
0.008017132058739662
0.007997925393283367
0.007985025644302368
0.0079708993434906
0.007949966937303543
0.00793379545211792
0.007937858812510967
0.007916254922747612
0.007900381460785866
0.007881361059844494
0.007867484353482723
0.007857187651097775
0.007833823561668396
0.007827911525964737
0.007818944752216339
0.007795329671353102
0.007786311209201813
0.007767106872051954
0.007761462591588497
0.007744425442069769
0.0077226110734045506
0.007711200974881649
0.007708275690674782
0.007687049452215433
0.0076716127805411816
0.007656958885490894
0.007649838924407959
0.0076345461420714855
0.007616110146045685
0.007598391734063625
0.007607493083924055
0.007589392364025116
0.007564467377960682
0.00754698459059
0.007542171515524387
0.007531742565333843
0.007505897432565689
0.007490796968340874
0.007492137141525745
0.007471819408237934
0.007458475884050131
0.007439441047608852
0.007440499030053616
0.007424200884997845
0.007399515714496374
0.007391633465886116
0.007384109776467085
0.007365505211055279
0.007354038767516613
0.007335841655731201
0.0073351385071873665
0.0073195165023207664
0.00729523878544569
0.007287990767508745
0.007278925739228725
0.0072608827613294125
0.007250436116009951
0.007232406176626682
0.0072298250161111355
0.007214214652776718
0.0071920244954526424
0.007183471694588661
0.007176342885941267
0.007158426567912102
0.007146736606955528
0.007130964193493128
0.007126533892005682
0.007109970785677433
0.007090969942510128
0.007080717012286186
0.007076750975102186
0.007058947812765837
0.007044960279017687
0.007030319422483444
0.007026964798569679
0.0070116459392011166
0.006995009258389473
0.006978285498917103
0.006986311636865139
0.006970439571887255
0.006946011912077665
0.0069313268177211285
0.006926826201379299
0.006918081548064947
0.006893957033753395
0.00688036996871233
0.006881243083626032
0.006863683927804232
0.0068502286449074745
0.0068338047713041306
0.006834866479039192
0.006819553207606077
0.006797044537961483
0.006789269857108593
0.006782640237361193
0.006766572594642639
0.006754632573574781
0.006738230586051941
0.006737656891345978
0.006722148973494768
0.006701035425066948
0.006692760623991489
0.006686029955744743
0.006670298986136913
0.006658272817730904
0.006642827298492193
0.006641170009970665
0.006625550799071789
0.006605935283005238
0.006597062572836876
0.006590979639440775
0.006574986968189478
0.006563270464539528
0.006548084318637848
0.0065461331978440285
0.006530306302011013
0.006511345040053129
0.006502306088805199
0.00649592000991106
0.00647976528853178
0.006469090469181538
0.006453677546232939
0.00645078532397747
0.00643512886017561
0.006416610442101955
0.006407866254448891
0.006400877609848976
0.006384715437889099
0.006375451572239399
0.006360153667628765
0.006355566903948784
0.006340273190289736
0.006326473783701658
0.0063095130026340485
0.006318224593997002
0.006304107140749693
0.00628240080550313
0.006266234442591667
0.006258394569158554
0.006252065300941467
0.006230040453374386
0.006216840818524361
0.006216778885573149
0.006198988761752844
0.0061904750764369965
0.0061736805364489555
0.006172419060021639
0.006158282980322838
0.006137496791779995
0.006130249705165625
0.006122151389718056
0.006106936372816563
0.006098052486777306
0.0060821534134447575
0.006080370396375656
0.006066235713660717
0.0060464260168373585
0.006038343999534845
0.006029948592185974
0.006014491431415081
0.006011254154145718
0.005994895473122597
0.0059832315891981125
0.005973674822598696
0.005965735297650099
0.0059451749548316
0.0059570809826254845
0.005946003831923008
0.005930186714977026
0.0059065488167107105
0.005894875153899193
0.005891770124435425
0.005872688256204128
0.005857266951352358
0.00585604552179575
0.005836700089275837
0.005839348770678043
0.005825765896588564
0.0058064511977136135
0.005799389444291592
0.00578256556764245
0.0057806167751550674
0.005763887893408537
0.005749120377004147
0.0057581630535423756
0.005747850984334946
0.005727589130401611
0.005708924029022455
0.005691216792911291
0.005698945373296738
0.005684696137905121
0.005655541550368071
0.005648178514093161
0.005629470106214285
0.005637108348309994
0.005623421166092157
0.005595832131803036
0.005579586606472731
0.00556808989495039
0.005562425125390291
0.005539549048990011
0.00552619993686676
0.005515082739293575
0.005513379350304604
0.005494504701346159
0.005472119431942701
0.005463344976305962
0.005447481293231249
0.0054356977343559265
0.005418235436081886
0.005411630962044001
0.005391599610447884
0.005385879892855883
0.005363005213439465
0.005364285781979561
0.005345974117517471
0.005322147160768509
0.005310718435794115
0.005295376293361187
0.00528071541339159
0.005283258855342865
0.005260988138616085
0.005238523706793785
0.005223336163908243
0.005218839738518
0.005194034427404404
0.005195163656026125
0.005175162106752396
0.0051513547077775
0.005137274973094463
0.00512330699712038
0.0051084719598293304
0.005109798163175583
0.005085325334221125
0.00506457407027483
0.005049144849181175
0.0050445799715816975
0.005019251257181168
0.005019264295697212
0.004997585900127888
0.004976547323167324
0.004960720892995596
0.004971832036972046
0.004960198886692524
0.004927901551127434
0.004901382606476545
0.004887168295681477
0.004882737062871456
0.004856682848185301
0.004856142681092024
0.004828053992241621
0.004810919053852558
0.0047964733093976974
0.004800396505743265
0.004774675238877535
0.004750411491841078
0.00473577668890357
0.004742127377539873
0.004718184936791658
0.004687398672103882
0.004671982489526272
0.004681582562625408
0.004661005921661854
0.004622476641088724
0.004607890732586384
0.004589424468576908
0.004576380830258131
0.00455599557608366
0.00454715033993125
0.004522809758782387
0.004514273721724749
0.004490249790251255
0.004483638796955347
0.004457193426787853
0.0044511789456009865
0.0044247847981750965
0.00441951397806406
0.00439207861199975
0.0043869647197425365
0.004359649959951639
0.004355581942945719
0.0043271323665976524
0.004323291592299938
0.0042948415502905846
0.004290900658816099
0.004261859692633152
0.004258689936250448
0.0042297812178730965
0.004227210767567158
0.004198153503239155
0.004196111112833023
0.0041667139157652855
0.004164874088019133
0.004135265946388245
0.004133388865739107
0.004104133695363998
0.004102490842342377
0.004072890616953373
0.00407160772010684
0.004042331129312515
0.004041231703013182
0.00401148060336709
0.003996214829385281
0.003981349524110556
0.003985780291259289
0.003961159847676754
0.003937151283025742
0.003922800533473492
0.003930589649826288
0.003908942919224501
0.0038788332603871822
0.003864362370222807
0.0038743335753679276
0.003855195129290223
0.0038212148938328028
0.0038068403955549
0.0038188144098967314
0.0038019774947315454
0.0037641825620085
0.003750978969037533
0.003736494341865182
0.003725299146026373
0.003708958625793457
0.0037008461076766253
0.0036815085913985968
0.0036744624376296997
0.003654245287179947
0.003649278776720166
0.003626839956268668
0.0036227386444807053
0.0035997892264276743
0.00359692913480103
0.003573148977011442
0.003570941276848316
0.00354668777436018
0.0035451101139187813
0.0035202917642891407
0.00351923331618309
0.0034940498881042004
0.003493549069389701
0.0034680531825870275
0.0034678401425480843
0.00344210141338408
0.0034426895435899496
0.0034175594337284565
0.0034183054231107235
0.003392487997189164
0.003393694292753935
0.003367586759850383
0.0033686980605125427
0.0033432836644351482
0.0033446329180151224
0.003318645991384983
0.0033201943151652813
0.003294513560831547
0.003296294715255499
0.0032710202503949404
0.003259242046624422
0.003247660119086504
0.00325430603697896
0.0032330993562936783
0.0032133832573890686
0.003202218795195222
0.0032126568257808685
0.0031948427204042673
0.003168675350025296
0.003157791681587696
0.0031706735026091337
0.0031554922461509705
0.0031251232139766216
0.0031143706291913986
0.0031296657398343086
0.003116725478321314
0.0030837818048894405
0.0030741244554519653
0.003063562558963895
0.0030565173365175724
0.003043445060029626
0.0030382301192730665
0.0030233021825551987
0.0030200229957699776
0.0030030161142349243
0.003000694327056408
0.0029832031577825546
0.0029825484380126
0.0029638486448675394
0.002964441664516926
0.0029447092674672604
0.0029457814525812864
0.0029257903806865215
0.0029279314912855625
0.0029075327329337597
0.0029098945669829845
0.0028888778761029243
0.002891633892431855
0.002870860043913126
0.002873808378353715
0.0028521160129457712
0.0028554615564644337
0.00283374753780663
0.002837180159986019
0.002815569518133998
0.002819864545017481
0.0027985002379864454
0.0028029046952724457
0.0027810505125671625
0.0027853427454829216
0.0027638685423880816
0.0027684499509632587
0.002746614394709468
0.002751384861767292
0.002729927422478795
0.002734819194301963
0.002713339403271675
0.002717968076467514
0.0026963171549141407
0.0027012252248823643
0.002679818542674184
0.0026850958820432425
0.002663734368979931
0.002655761782079935
0.002647834364324808
0.002657674951478839
0.002640313934534788
0.002624605316668749
0.002616476034745574
0.002629376482218504
0.0026156187523156404
0.0025944116059690714
0.002586949849501252
0.0026029942091554403
0.00259207421913743
0.0025665322318673134
0.0025595889892429113
0.0025772294029593468
0.0025672216434031725
0.002539461012929678
0.00253236829303205
0.0025498108007013798
0.002540122251957655
0.0025119606871157885
0.002505240263417363
0.0024986981879919767
0.0024946616031229496
0.0024855653755366802
0.0024834913201630116
0.0024724677205085754
0.00247201812453568
0.0024595630820840597
0.002460778458043933
0.002447146689519286
0.002449461491778493
0.002434913534671068
0.0024378583766520023
0.0024224496446549892
0.0024265761021524668
0.002410605549812317
0.0024150870740413666
0.002398585667833686
0.002403564751148224
0.002386482898145914
0.002391964662820101
0.0023746672086417675
0.0023806551471352577
0.0023632943630218506
0.0023693202529102564
0.002352474257349968
0.0023594663944095373
0.0023418525233864784
0.002348187379539013
0.0023308878298848867
0.0023376450408250093
0.0023200316354632378
0.002326945774257183
0.0023090015165507793
0.0023161862045526505
0.002298605628311634
0.002305932343006134
0.002288874238729477
0.0022966021206229925
0.0022790099028497934
0.0022865806240588427
0.0022693700157105923
0.002277001505717635
0.0022595347836613655
0.002267389092594385
0.0022498182952404022
0.002257503569126129
0.00223997188732028
0.0022474699653685093
0.002230036538094282
0.0022379509173333645
0.002220495603978634
0.002228101249784231
0.0022112582810223103
0.0022193470504134893
0.0022025774233043194
0.002210325561463833
0.0021931377705186605
0.002201277296990156
0.002184230135753751
0.0021918320562690496
0.002174852881580591
0.0021823167335242033
0.0021653464064002037
0.0021731099113821983
0.002156526315957308
0.002164774341508746
0.0021482964511960745
0.0021561081521213055
0.0021392875351011753
0.002147568156942725
0.002130816923454404
0.0021377913653850555
0.0021200422197580338
0.0021291759330779314
0.0021137441508471966
0.0021219593472778797
0.002104405779391527
0.0021091976668685675
0.0020927698351442814
0.002102464670315385
0.0020869779400527477
0.0020932750776410103
0.002075713127851486
0.002083732048049569
0.002068484667688608
0.0020774623844772577
0.0020620045252144337
0.0020705622155219316
0.0020533583592623472
0.002062044804915786
0.00204652501270175
0.0020555073861032724
0.002039914019405842
0.002048859605565667
0.0020330611150711775
0.0020418481435626745
0.0020264731720089912
0.0020356704480946064
0.0020202682353556156
0.0020288589876145124
0.0020136672537773848
0.0020233546383678913
0.002008332870900631
0.002017710357904434
0.002002718625590205
0.0020120255649089813
0.0019969288259744644
0.0020063547417521477
0.001991770463064313
0.002001555636525154
0.001986913848668337
0.0019961129873991013
0.001981274923309684
0.001991215394809842
0.0019766921177506447
0.001986498711630702
0.001972224097698927
0.0019816472195088863
0.0019673213828355074
0.001977076753973961
0.001962666166946292
0.0019730667117983103
0.0019588142167776823
0.001956186257302761
0.0019535450264811516
0.0019674028735607862
0.001956690102815628
0.001946731237694621
0.001944699906744063
0.0019609429873526096
0.0019521197536960244
0.0019378169672563672
0.0019361648010089993
0.0019545587711036205
0.0019478845642879605
0.0019297447288408875
0.0019277529790997505
0.0019478689646348357
0.0019427272491157055
0.0019219452515244484
0.0019198358058929443
0.001940299873240292
0.0019357040291652083
0.0019140859367325902
0.0019121875520795584
0.0019327303161844611
0.0019282323773950338
0.0019054827280342579
0.0019037665333598852
0.0019021178595721722
0.0019024878274649382
0.001898100832477212
0.0019002252956852317
0.001892981817945838
0.0018968073418363929
0.0018897278932854533
0.0018950080266222358
0.00188632239587605
0.0018916664412245154
0.0018807851010933518
0.0018870761850848794
0.0018771342001855373
0.0018844854785129428
0.0018731544259935617
0.0018806247971951962
0.001868778490461409
0.0018772053299471736
0.0018647026736289263
0.0018728130962699652
0.0018606812227517366
0.0018693370511755347
0.0018566877115517855
0.0018657248001545668
0.001853020628914237
0.0018623484065756202
0.001849393593147397
0.0018585807411000133
0.0018455322133377194
0.0018551446264609694
0.0018422988941892982
0.0018519144505262375
0.001838713651522994
0.0018484033644199371
0.001834973692893982
0.0018441565334796906
0.0018312901956960559
0.0018410769989714026
0.0018278273055329919
0.001837760559283197
0.0018238176126033068
0.0018330349121242762
0.0018195932498201728
0.0018308154540136456
0.001816192758269608
0.0018251686124131083
0.0018109696684405208
0.0018208256224170327
0.0018077865242958069
0.0018168913666158915
0.0018035637913271785
0.0018131383694708347
0.0017998835537582636
0.001809450681321323
0.001796180848032236
0.0018061100272461772
0.001791667309589684
0.0018015841487795115
0.0017883689142763615
0.0017983119469136
0.001784805441275239
0.001794865122064948
0.001781929051503539
0.00179197802208364
0.0017776635941118002
0.0017882522661238909
0.0017751361010596156
0.0017854218604043126
0.0017722726333886385
0.0017819454660639167
0.0017692934488877654
0.0017790491692721844
0.0017658025026321411
0.0017758893081918359
0.0017628130735829473
0.0017726437654346228
0.0017599721904844046
0.0017698078881949186
0.0017565101152285933
0.0017667445354163647
0.0017540081171318889
0.0017522885464131832
0.0017504909774288535
0.001765055232681334
0.0017559112748131156
0.0017465249402448535
0.001744864508509636
0.0017614655662328005
0.001754817203618586
0.001739999745041132
0.0017388236010447145
0.0017572179203853011
0.0017518142703920603
0.0017343804938718677
0.001732462551444769
0.0017520892433822155
0.0017470886232331395
0.0017281865002587438
0.001726579270325601
0.0017466206336393952
0.0017421199008822441
0.001720083993859589
0.0017205022741109133
0.0017406778642907739
0.0017369519919157028
0.0017163525335490704
0.0017146710306406021
0.0017349569825455546
0.0017315695295110345
0.0017104188445955515
0.0017098970711231232
0.001730152522213757
0.001726104412227869
0.0017066492000594735
0.0017050125170499086
0.0017246317584067583
0.0017208883073180914
0.0017006054986268282
0.001699027605354786
0.001718854415230453
0.0017149720806628466
0.0016950200079008937
0.0016936638858169317
0.0017136791720986366
0.0017102716956287622
0.0016897711902856827
0.0016883874777704477
0.0017081854166463017
0.001704452675767243
0.0016847687074914575
0.0016831292305141687
0.0017031151801347733
0.0016994222532957792
0.001679604989476502
0.001678406959399581
0.0016976211918517947
0.0016941326903179288
0.0016739839920774102
0.001672668382525444
0.001671243691816926
0.0016723891021683812
0.00166886521037668
0.0016717069083824754
0.0016661696135997772
0.0016705422895029187
0.001664035371504724
0.0016691149212419987
0.0016612918116152287
0.0016674874350428581
0.0016592369647696614
0.0016659992979839444
0.0016560094663873315
0.001667796284891665
0.0016576620982959867
0.0016657449305057526
0.0016552392626181245
0.0016636756481602788
0.0016527078114449978
0.0016613072948530316
0.0016501022037118673
0.0016592012252658606
0.001647871918976307
0.0016589988954365253
0.0016477936878800392
0.00165703019592911
0.0016454450087621808
0.0016553241293877363
0.001643471885472536
0.0016532022273167968
0.0016417000442743301
0.0016525584505870938
0.0016406694194301963
0.0016503138467669487
0.0016394301783293486
0.0016499870689585805
0.001638340763747692
0.0016482039354741573
0.0016365820774808526
0.0016463042702525854
0.0016342911403626204
0.0016438397578895092
0.0016319940332323313
0.0016420450992882252
0.0016302814474329352
0.0016401228494942188
0.001628031488507986
0.001637529581785202
0.001625408069230616
0.001635237829759717
0.0016237286617979407
0.0016332685481756926
0.001621147501282394
0.0016311065992340446
0.0016192583134397864
0.0016290333587676287
0.0016173073090612888
0.001627541147172451
0.0016156877391040325
0.0016145892441272736
0.0016133951721712947
0.0016270809574052691
0.0016191451577469707
0.001610027626156807
0.0016096450854092836
0.0016263152938336134
0.0016197082586586475
0.0016065649688243866
0.0016052804421633482
0.0016233943169936538
0.0016185073181986809
0.0016024912474676967
0.001602352480404079
0.0016217549564316869
0.0016176642384380102
0.0015994522254914045
0.0015976227587088943
0.0016191569156944752
0.0016155599150806665
0.0015944014303386211
0.0015964456833899021
0.0016152813332155347
0.0016136151971295476
0.0015927240019664168
0.0015900494763627648
0.0015927912900224328
0.0015908615896478295
0.0015891456278041005
0.0015936149284243584
0.0015871974173933268
0.001592518761754036
0.001586215104907751
0.0015908798668533564
0.0015843256842345
0.0015909189824014902
0.0015821718843653798
0.001589220599271357
0.0015803948044776917
0.0015878280391916633
0.0015781682450324297
0.0015864004381000996
0.0015760906971991062
0.0015849878545850515
0.0015745728742331266
0.00158372288569808
0.0015729338629171252
0.0015837274258956313
0.00157115887850523
0.0015815473161637783
0.0015703076496720314
0.0015798527747392654
0.0015679866774007678
0.0015670566353946924
0.0015657678013667464
0.001579633099026978
0.0015712061431258917
0.0015623426297679543
0.0015624008374288678
0.0015778873348608613
0.0015712572494521737
0.0015593068674206734
0.0015580764738842845
0.0015753527404740453
0.0015701275551691651
0.0015555068384855986
0.001554387272335589
0.0015730916056782007
0.0015683138044551015
0.00155169446952641
0.001551079680211842
0.0015695703914389014
0.0015652684960514307
0.0015482758171856403
0.0015474457759410143
0.0015658102929592133
0.0015622874489054084
0.0015440980205312371
0.001543130842037499
0.0015621725469827652
0.001559262746013701
0.001540469704195857
0.0015396352391690016
0.0015589002287015319
0.0015556456055492163
0.0015372257912531495
0.0015364624559879303
0.0015558263985440135
0.0015524798072874546
0.0015336304204538465
0.0015326709253713489
0.001551745692268014
0.001547900727018714
0.001529674045741558
0.0015291073359549046
0.0015278649516403675
0.001528874970972538
0.0015266858972609043
0.0015291268937289715
0.0015246474649757147
0.0015290947631001472
0.001522732200101018
0.0015282770618796349
0.0015216649044305086
0.001527158310636878
0.0015201412606984377
0.0015267147682607174
0.0015180138871073723
0.0015255017206072807
0.0015170222613960505
0.0015243233647197485
0.0015164389042183757
0.0015235563041642308
0.0015129465609788895
0.0015227425610646605
0.001511530252173543
0.0015205395175144076
0.001511039910838008
0.0015089045045897365
0.001508031738922
0.0015230539720505476
0.001513283932581544
0.0015058837598189712
0.0015054520918056369
0.0015200178604573011
0.0015134998830035329
0.0015035375254228711
0.001501422026194632
0.0015188974794000387
0.0015146140940487385
0.0014987883623689413
0.0014986145542934537
0.001517001655884087
0.001511822803877294
0.0014962254790589213
0.0014948444440960884
0.001514023868367076
0.0015103654004633427
0.0014928559539839625
0.0014919254463165998
0.0015114209381863475
0.001508111134171486
0.0014896593056619167
0.0014888416044414043
0.0015081774909049273
0.001505031599663198
0.0014865410048514605
0.001486088614910841
0.0015055998228490353
0.0015024908352643251
0.0014836345799267292
0.0014826304977759719
0.0015020625432953238
0.0014993520453572273
0.0014805737882852554
0.0014801888028159738
0.0014814179157838225
0.0014807074330747128
0.0014804019592702389
0.0014812217559665442
0.0014763334766030312
0.001481904648244381
0.001475443597882986
0.0014809762360528111
0.0014762778300791979
0.0014803711092099547
0.0014734591823071241
0.0014800297794863582
0.0014714227290824056
0.0014795447932556272
0.001471799099817872
0.0014784649247303605
0.0014714105054736137
0.00147768494207412
0.001466970075853169
0.0014767942484468222
0.001466493820771575
0.0014640908921137452
0.0014650161610916257
0.0014793510781601071
0.0014709277311339974
0.001462118118070066
0.0014604132156819105
0.001475716009736061
0.0014708940871059895
0.0014590669889003038
0.0014581391587853432
0.001476924167945981
0.0014701737090945244
0.0014555109664797783
0.0014551150379702449
0.001472440198995173
0.001469818060286343
0.0014533131616190076
0.0014519632095471025
0.0014718598686158657
0.0014675765996798873
0.0014502027770504355
0.0014499420067295432
0.0014693699777126312
0.0014673116384074092
0.001446921145543456
0.0014457080978900194
0.001470094663091004
0.0014652303652837873
0.0014440687373280525
0.0014441647799685597
0.0014641957823187113
0.0014604346361011267
0.0014417937491089106
0.001440403750166297
0.001460460713133216
0.001458507846109569
0.0014387678820639849
0.0014377031475305557
0.0014579828130081296
0.0014543941942974925
0.0014352340949699283
0.0014346910174936056
0.00143633468542248
0.0014354275772348046
0.001435356098227203
0.0014371806755661964
0.0014325587544590235
0.0014362726360559464
0.0014318550238385797
0.0014356962637975812
0.0014300993643701077
0.0014365293318405747
0.0014302682830020785
0.0014352797297760844
0.0014299711911007762
0.001433972967788577
0.0014250908279791474
0.0014339406043291092
0.001424118410795927
0.0014324059011414647
0.0014258630108088255
0.0014310595579445362
0.0014229102525860071
0.0014211294474080205
0.0014179486315697432
0.0014319531619548798
0.0014301546616479754
0.0014163234736770391
0.0014162756269797683
0.001437458791770041
0.001428706687875092
0.0014143511652946472
0.0014145380118861794
0.0014319109031930566
0.0014269179664552212
0.0014139027334749699
0.0014130542986094952
0.0014323325594887137
0.001430109259672463
0.0014115864178165793
0.001410202356055379
0.0014304169453680515
0.0014277203008532524
0.0014090868644416332
0.0014083420392125845
0.0014291442930698395
0.0014239974552765489
0.0014059132663533092
0.0014066739240661263
0.0014272984117269516
0.001423192210495472
0.0014063696144148707
0.0014053231570869684
0.0014228454092517495
0.0014244674239307642
0.0014032606268301606
0.0014031344326213002
0.0014081333065405488
0.0014072716003283858
0.0014015310443937778
0.0014070579782128334
0.0014053159393370152
0.0014056535437703133
0.001401601592078805
0.0014089879114180803
0.0014008799334987998
0.0014080250402912498
0.0014039535308256745
0.0014063079142943025
0.001399615895934403
0.0014103318098932505
0.0014000311493873596
0.0014064534334465861
0.001400176901370287
0.0014066009316593409
0.0013982215896248817
0.001409565913490951
0.0013981627998873591
0.0013963681412860751
0.0013951871078461409
0.0014100215630605817
0.001403521979227662
0.001393621787428856
0.001392244827002287
0.0014099918771535158
0.0014031139435246587
0.001391300349496305
0.001392523292452097
0.0014094344805926085
0.0014037827495485544
0.0013910240959376097
0.0013889503898099065
0.0014075340004637837
0.0014067732263356447
0.001387263648211956
0.001388614997267723
0.001412904355674982
0.0014018010115250945
0.0013913236325606704
0.0013848813250660896
0.0014089467003941536
0.0014070807956159115
0.001388716627843678
0.0013875104486942291
0.0014073348138481379
0.0014054477214813232
0.0013869120739400387
0.0013866267399862409
0.0014072980266064405
0.0014045052230358124
0.0013851466355845332
0.001384569564834237
0.00140521046705544
0.0014028794830664992
0.0013841147301718593
0.0013836562866345048
0.0013861816842108965
0.0013858851743862033
0.0013844775967299938
0.0013878842582926154
0.001382777700200677
0.001386159099638462
0.0013834199635311961
0.0013876098673790693
0.0013807570794597268
0.0013891010312363505
0.0013821989996358752
0.001387884607538581
0.0013825957430526614
0.001390642486512661
0.0013794130645692348
0.0013885404914617538
0.001379967899993062
0.001386965624988079
0.001378954271785915
0.0013881676131859422
0.0013779038563370705
0.0013766468036919832
0.0013751514488831162
0.0013890486443415284
0.001383080962114036
0.0013742954470217228
0.001373923383653164
0.0013905225787311792
0.0013840924948453903
0.0013718510745093226
0.001371849444694817
0.0013894389849156141
0.0013854715507477522
0.0013716373359784484
0.0013713157968595624
0.001389613258652389
0.0013858956517651677
0.0013699100818485022
0.0013690395280718803
0.0013882293133065104
0.0013858122983947396
0.0013687165919691324
0.0013683580327779055
0.0013892260612919927
0.001385444076731801
0.0013666307786479592
0.001366238109767437
0.0013859935570508242
0.0013839203165844083
0.0013662457931786776
0.0013654968934133649
0.0013866490917280316
0.0013840901665389538
0.0013651484623551369
0.001364068710245192
0.0013841608306393027
0.0013825643109157681
0.0013632799964398146
0.0013623024569824338
0.0013682293938472867
0.0013660708209499717
0.0013641479890793562
0.0013694543158635497
0.0013639951357617974
0.0013654720969498158
0.0013642872218042612
0.0013679505791515112
0.0013613259652629495
0.0013688822509720922
0.0013642023550346494
0.0013673017965629697
0.0013618412194773555
0.0013703824952244759
0.0013604515697807074
0.0013669764157384634
0.0013607050059363246
0.0013673682697117329
0.0013585451524704695
0.0013686645543202758
0.001359516754746437
0.0013660265831276774
0.0013592485338449478
0.0013585799606516957
0.0013542313827201724
0.0013672305503860116
0.0013642669655382633
0.0013625150313600898
0.001354931970126927
0.0013666348531842232
0.0013626593863591552
0.0013697172980755568
0.0013609608868137002
0.0013648482272401452
0.0013637542724609375
0.001354141510091722
0.0013619812671095133
0.0013508439296856523
0.0013486577663570642
0.0013439066242426634
0.0013575932243838906
0.0013559916988015175
0.0013488421682268381
0.0013411020627245307
0.0013478788314387202
0.0013469704426825047
0.0013552589807659388
0.0013420575996860862
0.0013464554212987423
0.001337361871264875
0.0013496556784957647
0.0013427974190562963
0.0013455803273245692
0.0013373310212045908
0.0013467344688251615
0.0013432425912469625
0.0013464429648593068
0.0013338519493117929
0.0013422000920400023
0.0013381975004449487
0.001346156932413578
0.0013345679035410285
0.0013420991599559784
0.0013380444142967463
0.0013383059995248914
0.0013321578735485673
0.0013435741420835257
0.0013424984645098448
0.0013419173192232847
0.0013311307411640882
0.0013447270030155778
0.0013453734572976828
0.001345648430287838
0.0013315612450242043
0.0013451289851218462
0.001344958203844726
0.001346358796581626
0.0013351395027711987
0.0013452221173793077
0.0013458117609843612
0.0013477557804435492
0.0013410517713055015
0.0013250283664092422
0.0013329028151929379
0.0013337736018002033
0.0013498910702764988
0.0013311989605426788
0.0013235228834673762
0.0013234016951173544
0.0013443480711430311
0.0013386351056396961
0.0013246422167867422
0.0013222058769315481
0.0013398396549746394
0.0013397482689470053
0.0013320265570655465
0.001320340670645237
0.0013344137696549296
0.0013376919087022543
0.0013361123856157064
0.0013248129980638623
0.0013356023700907826
0.0013358470750972629
0.0013344355393201113
0.0013307655462995172
0.0013194956118240952
0.0013197459047660232
0.0013216872466728091
0.0013339768629521132
0.0013254880905151367
0.001324637676589191
0.0013173480983823538
0.001326985307969153
0.0013255929807201028
0.0013260550331324339
0.0013145484263077378
0.0013222508132457733
0.00132015033159405
0.0013284189626574516
0.001316622132435441
0.0013212079647928476
0.0013142625102773309
0.0013251452473923564
0.0013172597391530871
0.0013202307745814323
0.0013104480458423495
0.0013218310195952654
0.0013155124615877867
0.0013226508162915707
0.0013103497913107276
0.0013182053808122873
0.0013116810005158186
0.0013147845165804029
0.0013105502584949136
0.0013204863062128425
0.0013171096798032522
0.001312802080065012
0.0013093759771436453
0.0013207591837272048
0.0013199866516515613
0.001312844455242157
0.001307911123149097
0.0013204487040638924
0.001323153730481863
0.0013101751683279872
0.0013082610676065087
0.001304479083046317
0.0013034781441092491
0.0013035102747380733
0.001310666324570775
0.001306788413785398
0.0013073215959593654
0.0013007883680984378
0.001313844695687294
0.0013093469897285104
0.0013107965933158994
0.0012998791644349694
0.0013061630306765437
0.0013025407679378986
0.0013103283708915114
0.0013011060655117035
0.0013087205588817596
0.001301920274272561
0.0013107078848406672
0.0012990201357752085
0.0013055591844022274
0.0012977587757632136
0.0013070572167634964
0.0012988043017685413
0.0013070747954770923
0.001297899754717946
0.0013072616420686245
0.0012982803164049983
0.0012968976516276598
0.0012943034525960684
0.0013073100708425045
0.0013024094514548779
0.0012971805408596992
0.001295708236284554
0.0013076887698844075
0.001304521458223462
0.0012946325587108731
0.0012923638569191098
0.0013056278694421053
0.0013033438008278608
0.0012879897840321064
0.0012919247383251786
0.0012850731145590544
0.0012857362162321806
0.0012888729106634855
0.0012939730659127235
0.001288044499233365
0.0012875364627689123
0.0012855258537456393
0.0012956180144101381
0.0012869761558249593
0.0012897966662421823
0.0012834493536502123
0.001294321846216917
0.001286206766963005
0.0012929212534800172
0.0012834074441343546
0.0012920907465741038
0.0012848927872255445
0.0012921021552756429
0.0012812487548217177
0.0012900041183456779
0.0012831042986363173
0.0012909104116261005
0.0012811264023184776
0.001288809347897768
0.0012792145134881139
0.0012872247025370598
0.0012769917957484722
0.0012758983066305518
0.0012755568604916334
0.0012868231860920787
0.0012769027380272746
0.0012684348039329052
0.001270204782485962
0.0012838661205023527
0.001280546304769814
0.001269953092560172
0.0012681332882493734
0.0012831113999709487
0.0012817197712138295
0.0012687839334830642
0.0012674459721893072
0.0012831233907490969
0.0012831587810069323
0.0012669273419305682
0.0012670832220464945
0.0012639780761674047
0.0012654239544644952
0.0012650935677811503
0.0012683236273005605
0.001263166661374271
0.0012676587793976068
0.0012621418572962284
0.0012690244475379586
0.0012630834244191647
0.0012687804410234094
0.0012610950507223606
0.0012694575125351548
0.0012607190292328596
0.0012677171034738421
0.0012582676718011498
0.0012668616836890578
0.0012590661644935608
0.0012661708751693368
0.0012577485758811235
0.001265613827854395
0.0012570618418976665
0.001265758997760713
0.0012558595044538379
0.0012638962361961603
0.001255530514754355
0.001265431521460414
0.0012539904564619064
0.001254941918887198
0.0012525721685960889
0.0012667468981817365
0.0012603959767147899
0.0012537726433947682
0.0012521339813247323
0.0012660810025408864
0.0012624715454876423
0.0012525797355920076
0.0012502409517765045
0.0012661616783589125
0.0012630894780158997
0.0012466032058000565
0.001249239663593471
0.0012648683041334152
0.0012638140469789505
0.0012463119346648455
0.0012479745782911777
0.001265016500838101
0.0012643581721931696
0.001244043349288404
0.001245781546458602
0.001244832994416356
0.0012510977685451508
0.0012439475394785404
0.0012497511925175786
0.0012437383411452174
0.0012526630889624357
0.0012441998114809394
0.0012401953572407365
0.0012427396140992641
0.0012552178231999278
0.001250260742381215
0.0012384789297357202
0.0012403139844536781
0.0012569759273901582
0.001253463327884674
0.0012374010402709246
0.0012400980340316892
0.0012573028216138482
0.001255715498700738
0.0012364345602691174
0.0012389404000714421
0.0012388196773827076
0.0012405761517584324
0.001235672039911151
0.001236960757523775
0.0012370189651846886
0.0012423144653439522
0.0012362684356048703
0.001238115830346942
0.0012358108069747686
0.0012426929315552115
0.0012351375771686435
0.0012417079415172338
0.0012335751671344042
0.0012424660380929708
0.0012338488595560193
0.0012405453016981483
0.0012320966925472021
0.0012416846584528685
0.001232269685715437
0.0012402262073010206
0.0012299899244681
0.0012405849993228912
0.0012310761958360672
0.0012396591482684016
0.0012258810456842184
0.0012254022294655442
0.0012296157656237483
0.0012416276149451733
0.001235172152519226
0.0012294879416003823
0.0012273327447474003
0.001241044607013464
0.001235038274899125
0.0012258418137207627
0.0012274833861738443
0.001241695019416511
0.0012368254829198122
0.0012234628666192293
0.001222442602738738
0.0012436239048838615
0.0012429429916664958
0.0012259497307240963
0.0012211992871016264
0.0012239167699590325
0.0012299009831622243
0.0012208301341161132
0.00122913159430027
0.0012229864951223135
0.0012319603702053428
0.0012240437790751457
0.001219818601384759
0.0012182218488305807
0.001235035597346723
0.0012301979586482048
0.0012187757529318333
0.0012162122875452042
0.001236956100910902
0.0012341634137555957
0.0012160964542999864
0.0012147155357524753
0.001217253622598946
0.0012223499361425638
0.0012150803813710809
0.0012171632843092084
0.0012122680200263858
0.001221636077389121
0.001217559794895351
0.0012199346674606204
0.0012113751145079732
0.0012169611873105168
0.0012115263380110264
0.0012237397022545338
0.0012139546452090144
0.0012170556001365185
0.0012094600824639201
0.001216817763634026
0.0012113178381696343
0.001217963406816125
0.0012082589091733098
0.001215844415128231
0.0012094376143068075
0.001217968063428998
0.00120684620924294
0.001214998192153871
0.0012060556327924132
0.0012146207736805081
0.0012054984690621495
0.0012142134364694357
0.0012064501643180847
0.0012134810676798224
0.0012039096327498555
0.0012120645260438323
0.0012023251038044691
0.0012023543240502477
0.0012028826167806983
0.0012196565512567759
0.001207828870974481
0.001202107174322009
0.0012007043696939945
0.0012201524805277586
0.001210984424687922
0.001201265025883913
0.0012010569917038083
0.0012250798754394054
0.001214256277307868
0.0012015115935355425
0.001198510522954166
0.0012238092022016644
0.0012145409127697349
0.001200853381305933
0.001197369652800262
0.0012234244495630264
0.0012147956294938922
0.0011990718776360154
0.0011964422883465886
0.0012044835602864623
0.0012055221013724804
0.0011981150601059198
0.0012021264992654324
0.0011976592941209674
0.0012030175421386957
0.0011956082889810205
0.001201716368086636
0.0011942649725824594
0.0012013076338917017
0.001193916774354875
0.0012014105450361967
0.0011930583277717233
0.0012011082144454122
0.0011926541337743402
0.0012008703779429197
0.0011920700781047344
0.0012004959862679243
0.0011914734495803714
0.0012000654824078083
0.0011907020816579461
0.0011995368404313922
0.0011903773993253708
0.0011993855005130172
0.0011896314099431038
0.0011986993486061692
0.001188955968245864
0.0011889849556609988
0.0011891091708093882
0.0012013869127258658
0.0011944721918553114
0.001188258291222155
0.001188246184028685
0.0012025297619402409
0.0011977109825238585
0.0011878154473379254
0.0011874419869855046
0.0012029845966026187
0.0011994952801615
0.0011867958819493651
0.0011865845881402493
0.0012028152123093605
0.0012001058785244823
0.0011862381361424923
0.0011863576946780086
0.0012035472318530083
0.0012004105374217033
0.001185361878015101
0.0011854023905470967
0.0011848649010062218
0.0011853490723297
0.0011841061059385538
0.0011861725943163037
0.001183646614663303
0.0011863320833072066
0.0011827845592051744
0.0011868386063724756
0.0011823504464700818
0.0011870511807501316
0.0011817535851150751
0.001187093323096633
0.0011805881513282657
0.0011868133442476392
0.0011801720829680562
0.0011876903008669615
0.0011803784873336554
0.0011866792337968946
0.0011793988524004817
0.0011868004221469164
0.0011791819706559181
0.0011862764367833734
0.0011783025693148375
0.0011862014653161168
0.0011782647343352437
0.00118639029096812
0.0011771498247981071
0.0011856372002512217
0.0011768101248890162
0.0011851589661091566
0.0011761769419535995
0.001184814958833158
0.0011757081374526024
0.00118438305798918
0.0011752579594030976
0.001184052205644548
0.0011744423536583781
0.0011835477780550718
0.001174242701381445
0.0011738920584321022
0.001174267497844994
0.0011866053100675344
0.0011790005955845118
0.001173247117549181
0.0011722759809345007
0.0011872428003698587
0.001182013307698071
0.0011719821486622095
0.001171665033325553
0.0011894700583070517
0.0011842618696391582
0.0011727471137419343
0.0011710606049746275
0.0011904817074537277
0.001185219967737794
0.0011732559651136398
0.0011699883034452796
0.001191701740026474
0.0011868883157148957
0.0011730465339496732
0.0011685037752613425
0.0011889144079759717
0.0011868500150740147
0.0011699262540787458
0.0011686444049701095
0.0011678759474307299
0.0011713816784322262
0.0011681003961712122
0.00117048982065171
0.0011660164454951882
0.001170952687971294
0.001165812835097313
0.0011708313832059503
0.0011659220326691866
0.0011718677124008536
0.0011651675449684262
0.00117162661626935
0.0011644918704405427
0.0011708615347743034
0.001163617824204266
0.0011709799291566014
0.0011630700901150703
0.001171255367808044
0.0011639985023066401
0.0011713790008798242
0.0011630848748609424
0.0011709301033988595
0.0011627331841737032
0.0011707033263519406
0.0011617030249908566
0.001169114955700934
0.0011613140814006329
0.001170729985460639
0.0011604275787249207
0.0011694356799125671
0.0011597771663218737
0.0011698859743773937
0.0011607991764321923
0.0011592829832807183
0.0011589943896979094
0.0011713523417711258
0.0011647632345557213
0.0011583786690607667
0.0011582727311179042
0.0011724141659215093
0.0011677034199237823
0.001157185179181397
0.0011571688810363412
0.001172644435428083
0.0011688540689647198
0.001157116610556841
0.0011576105607673526
0.0011750769335776567
0.001170236966572702
0.0011563319712877274
0.0011552410433068871
0.0011747065000236034
0.0011712919222190976
0.0011563861044123769
0.0011543544242158532
0.0011745752999559045
0.0011707956437021494
0.0011569923954084516
0.0011534672230482101
0.0011744857765734196
0.0011700302129611373
0.0011566209141165018
0.0011527846800163388
0.0011561184655874968
0.001160094398073852
0.0011556666577234864
0.0011573252268135548
0.0011534830555319786
0.001157126622274518
0.0011530937626957893
0.0011560377897694707
0.0011513311183080077
0.001156258163973689
0.0011508823372423649
0.0011566455941647291
0.0011501586996018887
0.001157034421339631
0.0011496177176013589
0.0011576696997508407
0.0011492085177451372
0.001156719634309411
0.0011492703342810273
0.0011568170739337802
0.0011484107235446572
0.001156250829808414
0.0011474636849015951
0.0011561098508536816
0.0011472959304228425
0.0011561515275388956
0.0011469549499452114
0.0011556507088243961
0.0011468520388007164
0.0011553409276530147
0.0011461072135716677
0.0011550425551831722
0.001145803602412343
0.0011547647882252932
0.0011455281637609005
0.0011453364277258515
0.0011451354948803782
0.0011568897170946002
0.001150747761130333
0.0011446918360888958
0.0011446743737906218
0.0011581393191590905
0.0011531944619491696
0.0011438177898526192
0.0011433761101216078
0.0011585012543946505
0.0011546416208148003
0.0011426238343119621
0.0011424887925386429
0.0011586014879867435
0.0011556507088243961
0.0011417226633056998
0.0011416825000196695
0.001158330705948174
0.001155983773060143
0.0011412606108933687
0.0011408996069803834
0.0011576875112950802
0.0011557857505977154
0.0011403161333873868
0.001140113454312086
0.0011400047224014997
0.0011417733039706945
0.0011398339411243796
0.001142755034379661
0.0011390716535970569
0.0011435099877417088
0.0011392239248380065
0.0011442636605352163
0.0011385893449187279
0.001144557143561542
0.0011381948133930564
0.0011445832205936313
0.0011377980699762702
0.0011448318837210536
0.0011373873567208648
0.0011450512101873755
0.0011369319399818778
0.0011451722821220756
0.0011364985257387161
0.0011449699522927403
0.001136080827564001
0.0011446744902059436
0.001135622733272612
0.0011449072044342756
0.001135766040533781
0.0011447701836004853
0.0011353277368471026
0.0011443131370469928
0.0011348901316523552
0.0011441659880802035
0.001133686164394021
0.0011335331946611404
0.001134317833930254
0.0011455569183453918
0.0011396631598472595
0.0011335319140926003
0.0011335075832903385
0.0011472865007817745
0.0011420263908803463
0.0011332451831549406
0.0011318088509142399
0.001147424802184105
0.0011433969484642148
0.0011313677532598376
0.001131389639340341
0.0011476787040010095
0.0011452608741819859
0.0011311685666441917
0.0011308941757306457
0.001147255301475525
0.0011449444573372602
0.0011301637860015035
0.0011298857862129807
0.0011469073360785842
0.0011447174474596977
0.0011292318813502789
0.001129057607613504
0.001129191485233605
0.001130983466282487
0.0011287885718047619
0.0011316686868667603
0.0011284719221293926
0.001132517121732235
0.0011280201142653823
0.0011331909336149693
0.0011276842560619116
0.0011334915179759264
0.0011273189447820187
0.0011338242329657078
0.0011269437381997705
0.0011342403013259172
0.0011264312779530883
0.001133821322582662
0.001126224990002811
0.001133943791501224
0.0011257572332397103
0.0011336954776197672
0.0011253333650529385
0.001133531448431313
0.0011251684045419097
0.0011336649768054485
0.0011248044902458787
0.001133277895860374
0.0011242293985560536
0.001132958335801959
0.0011239127488806844
0.0011331044370308518
0.0011238682782277465
0.0011236300924792886
0.0011232877150177956
0.0011358881602063775
0.001128688338212669
0.0011229909723624587
0.0011228444054722786
0.0011366147082298994
0.0011312583228573203
0.0011233618715777993
0.0011227220529690385
0.0011374951573088765
0.001133144716732204
0.0011224023764953017
0.001121962210163474
0.0011372690787538886
0.0011339953634887934
0.0011211740784347057
0.0011215644190087914
0.001136834966018796
0.001134276739321649
0.001120512606576085
0.0011203503236174583
0.0011370850261300802
0.0011347676627337933
0.0011204441543668509
0.0011196668492630124
0.0011381541844457388
0.001137081068009138
0.0011206248309463263
0.0011208719806745648
0.0011200312292203307
0.0011226199567317963
0.0011205305345356464
0.0011237564031034708
0.0011198744177818298
0.0011242430191487074
0.0011195053812116385
0.0011245047207921743
0.0011189404176548123
0.0011255781864747405
0.0011189619544893503
0.001126993214711547
0.001119737746194005
0.001126798102632165
0.0011195731349289417
0.0011273472337052226
0.0011192895472049713
0.0011268607340753078
0.001118256477639079
0.0011269012466073036
0.0011181816225871444
0.0011265582870692015
0.0011170435464009643
0.0011263414053246379
0.0011168037308380008
0.0011257337173447013
0.0011164979077875614
0.001116039464250207
0.0011159736895933747
0.0011280521284788847
0.0011215973645448685
0.0011156325927004218
0.0011155441170558333
0.0011294136056676507
0.001125489710830152
0.001115209306590259
0.0011151873040944338
0.0011310348054394126
0.0011273935670033097
0.0011152619263157248
0.001114735729061067
0.001131265889853239
0.0011281347833573818
0.0011149741476401687
0.0011147388722747564
0.0011317316675558686
0.001129279611632228
0.0011150571517646313
0.0011142261791974306
0.0011313832364976406
0.001129728858359158
0.0011146498145535588
0.0011144381714984775
0.0011142062721773982
0.0011165946489199996
0.001115642604418099
0.0011175284162163734
0.0011138690169900656
0.0011182213202118874
0.0011131796054542065
0.001118457061238587
0.0011134675005450845
0.0011194379767403007
0.001113436883315444
0.0011194919934496284
0.0011128948535770178
0.0011200709268450737
0.0011124062584713101
0.001120185712352395
0.001113366917707026
0.0011219505686312914
0.001113399164751172
0.0011210287921130657
0.0011118841357529163
0.0011213409015908837
0.0011115425731986761
0.001111740479245782
0.001111003803089261
0.0011232808465138078
0.0011172699742019176
0.0011110160266980529
0.0011109542101621628
0.0011249519884586334
0.0011202397290617228
0.0011105143930763006
0.0011103551369160414
0.00112610321957618
0.001122749992646277
0.00111045828089118
0.0011096118250861764
0.0011260182363912463
0.001123094349168241
0.0011091278865933418
0.0011098672403022647
0.0011260459432378411
0.0011230891104787588
0.0011088127503171563
0.0011086364975199103
0.0011257495498284698
0.001124272821471095
0.0011100636329501867
0.0011086221784353256
0.0011267038062214851
0.0011234619887545705
0.001110431388951838
0.0011087238090112805
0.0011251936666667461
0.001123016350902617
0.0011071996996179223
0.0011111404746770859
0.0011073078494518995
0.0011121507268399
0.0011070009786635637
0.001114275655709207
0.001106489566154778
0.001113489386625588
0.0011060284450650215
0.0011134941596537828
0.001106161274947226
0.001113031292334199
0.0011057048104703426
0.001113259932026267
0.0011049597524106503
0.0011130326893180609
0.0011047350708395243
0.00111359020229429
0.0011049534659832716
0.001113881473429501
0.0011054320493713021
0.0011043214472010732
0.0011042101541534066
0.0011166384210810065
0.001110944664105773
0.001103932154364884
0.001103834481909871
0.0011178492568433285
0.001113203470595181
0.001103116199374199
0.0011026281863451004
0.001118082320317626
0.0011147449258714914
0.0011024235282093287
0.0011021397076547146
0.0011177832493558526
0.0011152040679007769
0.0011014766059815884
0.0011014206102117896
0.0011177404085174203
0.0011157876579090953
0.0011014891788363457
0.001101278350688517
0.0011176750995218754
0.0011160142021253705
0.0011010041926056147
0.0011008831206709146
0.0011005804408341646
0.0011035307543352246
0.0011011987226083875
0.0011033728951588273
0.0010998561047017574
0.0011043144622817636
0.0010994080221280456
0.0011051438050344586
0.0011003371328115463
0.0011053477646782994
0.0010990413138642907
0.0011053596390411258
0.0010985592380166054
0.0011057322844862938
0.0010993630858138204
0.0011072821216657758
0.0010988684371113777
0.001106174779124558
0.0010986573761329055
0.0011063242563977838
0.0010981671512126923
0.0011074786307290196
0.0010991368908435106
0.001106273615732789
0.0010978055652230978
0.0011063363635912538
0.0010978739010170102
0.001106804353184998
0.0010982344392687082
0.0011058966629207134
0.001097235013730824
0.00110574287828058
0.001096810563467443
0.0011059166863560677
0.001096771564334631
0.0010963776148855686
0.001097391708754003
0.0011076462687924504
0.001101639587432146
0.0010968318674713373
0.0010957190534099936
0.0011094592045992613
0.0011048060841858387
0.0010957509512081742
0.0010955753969028592
0.0011104855220764875
0.0011070114560425282
0.0010952992597594857
0.0010956106707453728
0.001110654673539102
0.0011075680376961827
0.0010952326701954007
0.0010951721342280507
0.0011110840132459998
0.001109062577597797
0.0010945950634777546
0.0010960426880046725
0.0010946029797196388
0.001096487743780017
0.0010943386005237699
0.0010984477121382952
0.0010945545509457588
0.0010991088347509503
0.0010938782943412662
0.0010998675134032965
0.0010947133414447308
0.001100301742553711
0.0010940170614048839
0.001100393244996667
0.0010943091474473476
0.0011009594891220331
0.0010936484904959798
0.0011001216480508447
0.0010928652482107282
0.0011022937251254916
0.0010928224073722959
0.0011016378412023187
0.0010929398704320192
0.0010929143754765391
0.0010927467374131083
0.0011044309940189123
0.001097831060178578
0.0010918608168140054
0.0010924487141892314
0.0011051434557884932
0.001101048314012587
0.0010922857327386737
0.0010944410460069776
0.0011053065536543727
0.0011020895326510072
0.0010929860873147845
0.001092202845029533
0.0011057564988732338
0.0011020402889698744
0.0010933205485343933
0.001091320300474763
0.001105437520891428
0.0011022081598639488
0.001090793521143496
0.001090209698304534
0.0011056606890633702
0.0011033208575099707
0.0010905516101047397
0.001090899109840393
0.0011061509139835835
0.0011035716161131859
0.0010905483504757285
0.0010901396162807941
0.0011060002725571394
0.0011041609104722738
0.001090383855625987
0.0010898555628955364
0.0011058220406994224
0.0011032226029783487
0.0010896538151428103
0.0010903275106102228
0.0011042950209230185
0.0011029050219804049
0.0010892912978306413
0.0010909282136708498
0.0010929466225206852
0.0010894173756241798
0.0010892313439399004
0.0010905001545324922
0.001088735181838274
0.0010959275532513857
0.0010895851301029325
0.0010937104234471917
0.0010889008408412337
0.001093889120966196
0.0010883703362196684
0.0010953544406220317
0.001087817596271634
0.0010950854048132896
0.001087808865122497
0.0010956088081002235
0.0010886783711612225
0.0010957702761515975
0.0010876397136598825
0.0010954054305329919
0.0010870707919821143
0.0010960552608594298
0.001087673706933856
0.001095373765565455
0.0010866960510611534
0.001094789244234562
0.001086692907847464
0.001096055842936039
0.0010866383090615273
0.001086006872355938
0.0010871022241190076
0.0010973389726132154
0.0010921546490862966
0.0010868635727092624
0.0010863407514989376
0.0011000614613294601
0.0010943978559225798
0.0010861944174394011
0.0010856667067855597
0.0011002639075741172
0.001097008353099227
0.0010856522712856531
0.0010862688068300486
0.00110049603972584
0.0010984026594087481
0.0010858062887564301
0.0010852627456188202
0.001101092086173594
0.001098176115192473
0.0010843646014109254
0.0010842757765203714
0.0011010128073394299
0.0010991129092872143
0.001084028510376811
0.0010844740318134427
0.0010858491295948625
0.0010865215444937348
0.0010837020818144083
0.0010873499559238553
0.0010835886932909489
0.0010896773310378194
0.0010859444737434387
0.0010893584694713354
0.0010833613341674209
0.0010892442660406232
0.0010831366525962949
0.0010911700082942843
0.00108405202627182
0.0010905673261731863
0.0010826386278495193
0.0010902261128649116
0.0010826608631759882
0.0010915278689935803
0.0010830697137862444
0.0010906143579632044
0.0010822492185980082
0.0010910959681496024
0.0010820728493854403
0.0010906102834269404
0.0010822969488799572
0.0010915056336671114
0.0010820296593010426
0.0010824549244716763
0.0010829719249159098
0.0010923489462584257
0.0010892930440604687
0.0010822259355336428
0.0010848961537703872
0.0010961646912619472
0.0010901563800871372
0.0010847211815416813
0.0010812837863340974
0.0010960530489683151
0.001092082355171442
0.0010814274428412318
0.0010808196384459734
0.001097171101719141
0.0010943787638098001
0.001081276684999466
0.0010820194147527218
0.001097097061574459
0.001096119754947722
0.0010808277875185013
0.0010830695973709226
0.0010826819343492389
0.0010826726211234927
0.00108105328399688
0.0010822738986462355
0.0010820390889421105
0.0010852195555344224
0.0010797407012432814
0.0010857825400307775
0.0010799216106534004
0.0010878409957513213
0.001081943977624178
0.001086046569980681
0.0010800770251080394
0.001085447845980525
0.001081750146113336
0.001086915610358119
0.0010794559493660927
0.001086967415176332
0.0010792574612423778
0.0010898683685809374
0.0010807167273014784
0.0010789112420752645
0.0010810972889885306
0.001090832520276308
0.0010881299385800958
0.0010786043712869287
0.0010828141821548343
0.001091784448362887
0.0010894173756241798
0.0010798093862831593
0.0010795335983857512
0.0010943359229713678
0.0010892166756093502
0.0010792704997584224
0.0010782408062368631
0.001092963619157672
0.001090325298719108
0.0010780225275084376
0.0010779545409604907
0.0010934424353763461
0.001090755918994546
0.0010777650168165565
0.001078688190318644
0.0010928621049970388
0.001091592712327838
0.001077858847565949
0.0010782224126160145
0.0010930569842457771
0.0010904250666499138
0.0010777412680909038
0.0010770970256999135
0.001092794700525701
0.0010909830452874303
0.0010766389314085245
0.001077811699360609
0.001077572233043611
0.0010778085561469197
0.001076777116395533
0.0010787484934553504
0.0010772525565698743
0.001079471199773252
0.0010769260115921497
0.001079486683011055
0.0010770994704216719
0.0010828622616827488
0.001076076878234744
0.001082987175323069
0.00107613205909729
0.001085076481103897
0.0010765637271106243
0.0010835769353434443
0.0010759166907519102
0.001083342358469963
0.0010769553482532501
0.00108322873711586
0.0010753419483080506
0.0010829413076862693
0.0010751669760793447
0.0010854894062504172
0.001075485604815185
0.0010764208855107427
0.001076313084922731
0.0010857488960027695
0.0010813832050189376
0.0010747561464086175
0.0010778710711747408
0.0010872302809730172
0.0010844999924302101
0.0010751382214948535
0.001076333923265338
0.0010889964178204536
0.0010843953350558877
0.0010750479996204376
0.001074896426871419
0.001089604920707643
0.0010856731096282601
0.0010739685967564583
0.0010740688303485513
0.0010891970014199615
0.001087446347810328
0.0010740424040704966
0.0010745457839220762
0.0010893682483583689
0.0010873250430449843
0.0010737319244071841
0.0010739483404904604
0.0010890873381868005
0.0010875164298340678
0.0010738126002252102
0.001073851017281413
0.0010893512517213821
0.001086849020794034
0.0010727362241595984
0.001073575229384005
0.001073596184141934
0.0010741585865616798
0.0010723038576543331
0.0010756840929389
0.001072676619514823
0.0010776434792205691
0.0010730359936133027
0.0010769607033580542
0.0010726453037932515
0.0010795054258778691
0.00107401458080858
0.0010783503530547023
0.0010714856907725334
0.001078756176866591
0.0010726124746724963
0.0010798510629683733
0.001071700593456626
0.0010789617663249373
0.0010715153766795993
0.001079639419913292
0.0010723741725087166
0.0010793579276651144
0.001071025151759386
0.0010792937828227878
0.001072010607458651
0.001079839887097478
0.0010709421476349235
0.001079151756130159
0.0010706937173381448
0.0010798013536259532
0.0010713087394833565
0.0010705097811296582
0.001070951228030026
0.001082461210899055
0.0010785566410049796
0.0010707451729103923
0.0010725152678787708
0.0010838843882083893
0.001079662935808301
0.0010709655471146107
0.0010706093162298203
0.0010848302626982331
0.0010815028799697757
0.0010702451691031456
0.0010703746229410172
0.0010851564584299922
0.0010827763471752405
0.001069578225724399
0.001070179045200348
0.0010851967381313443
0.00108377228025347
0.0010696232784539461
0.0010701108258217573
0.0010709770722314715
0.0010700598359107971
0.0010692508658394217
0.001071366248652339
0.001070135273039341
0.0010725255124270916
0.0010688153561204672
0.001073539606295526
0.0010689729824662209
0.0010769955115392804
0.001069542020559311
0.0010757704731076956
0.001068700454197824
0.0010768219362944365
0.0010698086116462946
0.001076033222489059
0.0010688292095437646
0.0010759751312434673
0.00107012246735394
0.0010751845547929406
0.001068335142917931
0.0010748975910246372


==> graphs/Model_v2_testing_F.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-02   1.0120000e+00   9.9849524e-01   9.9849524e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e-01   1.0240000e+00   9.9698215e-01   9.9698215e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e-01   1.0360000e+00   9.9546236e-01   9.9546236e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0480000e+00   9.9393741e-01   9.9393741e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0600000e+00   9.9240867e-01   9.9240867e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e-01   1.0720000e+00   9.9087742e-01   9.9087742e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e-01   1.0840000e+00   9.8934482e-01   9.8934482e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e-01   1.0960000e+00   9.8781191e-01   9.8781191e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4000000e-01   1.1080000e+00   9.8627967e-01   9.8627967e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   1.1200000e+00   9.8474893e-01   9.8474893e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e-01   1.1320000e+00   9.8322048e-01   9.8322048e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2000000e-01   1.1440000e+00   9.8169497e-01   9.8169497e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8000000e-01   1.1560000e+00   9.8017301e-01   9.8017301e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4000000e-01   1.1680000e+00   9.7865508e-01   9.7865508e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e-01   1.1800000e+00   9.7714160e-01   9.7714160e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6000000e-01   1.1920000e+00   9.7563291e-01   9.7563291e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0200000e+00   1.1960000e+00   9.7512816e-01   9.7512816e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0800000e+00   1.1840000e+00   9.7662703e-01   9.7662703e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1400000e+00   1.1720000e+00   9.7813286e-01   9.7813286e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+00   1.1600000e+00   9.7964490e-01   9.7964490e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2600000e+00   1.1480000e+00   9.8116239e-01   9.8116239e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3200000e+00   1.1360000e+00   9.8268455e-01   9.8268455e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3800000e+00   1.1240000e+00   9.8421057e-01   9.8421057e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4400000e+00   1.1120000e+00   9.8573958e-01   9.8573958e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+00   1.1000000e+00   9.8727071e-01   9.8727071e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5600000e+00   1.0880000e+00   9.8880301e-01   9.8880301e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6200000e+00   1.0760000e+00   9.9033547e-01   9.9033547e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6800000e+00   1.0640000e+00   9.9186702e-01   9.9186702e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7400000e+00   1.0520000e+00   9.9339648e-01   9.9339648e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e+00   1.0400000e+00   9.9492260e-01   9.9492260e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8600000e+00   1.0280000e+00   9.9644403e-01   9.9644403e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9200000e+00   1.0160000e+00   9.9795928e-01   9.9795928e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9800000e+00   1.0040000e+00   9.9946675e-01   9.9946675e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0400000e+00   9.9200000e-01   1.0009647e+00   1.0009647e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e+00   9.8000000e-01   1.0024512e+00   1.0024512e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1600000e+00   9.6800000e-01   1.0039242e+00   1.0039242e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2200000e+00   9.5600000e-01   1.0053814e+00   1.0053814e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2800000e+00   9.4400000e-01   1.0068204e+00   1.0068204e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3400000e+00   9.3200000e-01   1.0082385e+00   1.0082385e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+00   9.2000000e-01   1.0096327e+00   1.0096327e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4600000e+00   9.0800000e-01   1.0110001e+00   1.0110001e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5200000e+00   8.9600000e-01   1.0123370e+00   1.0123370e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5800000e+00   8.8400000e-01   1.0136398e+00   1.0136398e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6400000e+00   8.7200000e-01   1.0149045e+00   1.0149045e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7000000e+00   8.6000000e-01   1.0161266e+00   1.0161266e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7600000e+00   8.4800000e-01   1.0173015e+00   1.0173015e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8200000e+00   8.3600000e-01   1.0184239e+00   1.0184239e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8800000e+00   8.2400000e-01   1.0194884e+00   1.0194884e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9400000e+00   8.1200000e-01   1.0204888e+00   1.0204888e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   8.0000000e-01   1.0214186e+00   1.0214186e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0600000e+00   8.1200000e-01   1.0205013e+00   1.0205013e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1200000e+00   8.2400000e-01   1.0195099e+00   1.0195099e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1800000e+00   8.3600000e-01   1.0184517e+00   1.0184517e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2400000e+00   8.4800000e-01   1.0173334e+00   1.0173334e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3000000e+00   8.6000000e-01   1.0161612e+00   1.0161612e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3600000e+00   8.7200000e-01   1.0149406e+00   1.0149406e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4200000e+00   8.8400000e-01   1.0136768e+00   1.0136768e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4800000e+00   8.9600000e-01   1.0123743e+00   1.0123743e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5400000e+00   9.0800000e-01   1.0110374e+00   1.0110374e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e+00   9.2000000e-01   1.0096699e+00   1.0096699e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6600000e+00   9.3200000e-01   1.0082754e+00   1.0082754e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7200000e+00   9.4400000e-01   1.0068570e+00   1.0068570e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7800000e+00   9.5600000e-01   1.0054176e+00   1.0054176e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8400000e+00   9.6800000e-01   1.0039601e+00   1.0039601e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9000000e+00   9.8000000e-01   1.0024868e+00   1.0024868e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9600000e+00   9.9200000e-01   1.0010000e+00   1.0010000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0200000e+00   1.0400000e+00   9.9495682e-01   9.9495682e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0800000e+00   1.1600000e+00   9.7967198e-01   9.7967198e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.1400000e+00   1.2800000e+00   9.6481345e-01   9.6481345e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e+00   1.4000000e+00   9.5076135e-01   9.5076135e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2600000e+00   1.5200000e+00   9.3758938e-01   9.3758938e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3200000e+00   1.6400000e+00   9.2522424e-01   9.2522424e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3800000e+00   1.7600000e+00   9.1354477e-01   9.1354477e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.4400000e+00   1.8800000e+00   9.0243566e-01   9.0243566e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e+00   2.0000000e+00   8.9180584e-01   8.9180584e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5600000e+00   1.8800000e+00   9.0006219e-01   9.0006219e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6200000e+00   1.7600000e+00   9.0944862e-01   9.0944862e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6800000e+00   1.6400000e+00   9.1997609e-01   9.1997609e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7400000e+00   1.5200000e+00   9.3163932e-01   9.3163932e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e+00   1.4000000e+00   9.4439806e-01   9.4439806e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8600000e+00   1.2800000e+00   9.5814973e-01   9.5814973e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9200000e+00   1.1600000e+00   9.7267261e-01   9.7267261e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9800000e+00   1.0400000e+00   9.8748256e-01   9.8748256e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0400000e+00   9.6000000e-01   9.9701757e-01   9.9701757e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1000000e+00   9.0000000e-01   1.0035909e+00   1.0035909e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1600000e+00   8.4000000e-01   1.0092166e+00   1.0092166e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2200000e+00   7.8000000e-01   1.0132567e+00   1.0132567e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2800000e+00   7.2000000e-01   1.0147334e+00   1.0147334e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.3400000e+00   6.6000000e-01   1.0121372e+00   1.0121372e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4000000e+00   6.0000000e-01   1.0031261e+00   1.0031261e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4600000e+00   5.4000000e-01   9.8410173e-01   9.8410173e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5200000e+00   5.2000000e-01   9.7507078e-01   9.7507078e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5800000e+00   5.8000000e-01   9.9937672e-01   9.9937672e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.6400000e+00   6.4000000e-01   1.0116027e+00   1.0116027e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7000000e+00   7.0000000e-01   1.0161072e+00   1.0161072e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7600000e+00   7.6000000e-01   1.0157443e+00   1.0157443e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8200000e+00   8.2000000e-01   1.0123423e+00   1.0123423e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8800000e+00   8.8000000e-01   1.0070698e+00   1.0070698e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9400000e+00   9.4000000e-01   1.0006773e+00   1.0006773e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0000000e+00   9.9364982e-01   9.9364982e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0600000e+00   1.0900000e+00   9.8257796e-01   9.8257796e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1200000e+00   1.1800000e+00   9.7140793e-01   9.7140793e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1800000e+00   1.2700000e+00   9.6047891e-01   9.6047891e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.2400000e+00   1.3600000e+00   9.4995741e-01   9.4995741e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3000000e+00   1.4500000e+00   9.3990479e-01   9.3990479e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3600000e+00   1.5400000e+00   9.3031697e-01   9.3031697e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4200000e+00   1.6300000e+00   9.2115318e-01   9.2115318e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4800000e+00   1.7200000e+00   9.1235818e-01   9.1235818e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5400000e+00   1.8100000e+00   9.0387723e-01   9.0387723e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e+00   1.9000000e+00   8.9566389e-01   8.9566389e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6600000e+00   1.9900000e+00   8.8768226e-01   8.8768226e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7200000e+00   2.0800000e+00   8.7990621e-01   8.7990621e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7800000e+00   2.1700000e+00   8.7231749e-01   8.7231749e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8400000e+00   2.2600000e+00   8.6490381e-01   8.6490381e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9000000e+00   2.3500000e+00   8.5765717e-01   8.5765717e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9600000e+00   2.4400000e+00   8.5057274e-01   8.5057274e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0200000e+00   2.4700000e+00   8.4708471e-01   8.4708471e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0800000e+00   2.3800000e+00   8.5076146e-01   8.5076146e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.1400000e+00   2.2900000e+00   8.5500544e-01   8.5500544e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2000000e+00   2.2000000e+00   8.5979890e-01   8.5979890e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2600000e+00   2.1100000e+00   8.6513099e-01   8.6513099e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3200000e+00   2.0200000e+00   8.7099469e-01   8.7099469e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3800000e+00   1.9300000e+00   8.7738458e-01   8.7738458e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4400000e+00   1.8400000e+00   8.8429495e-01   8.8429495e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5000000e+00   1.7500000e+00   8.9171851e-01   8.9171851e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5600000e+00   1.6600000e+00   8.9964509e-01   8.9964509e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6200000e+00   1.5700000e+00   9.0806032e-01   9.0806032e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6800000e+00   1.4800000e+00   9.1694290e-01   9.1694290e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7400000e+00   1.3900000e+00   9.2625863e-01   9.2625863e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8000000e+00   1.3000000e+00   9.3594736e-01   9.3594736e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8600000e+00   1.2100000e+00   9.4589788e-01   9.4589788e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9200000e+00   1.1200000e+00   9.5590365e-01   9.5590365e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9800000e+00   1.0300000e+00   9.6558776e-01   9.6558776e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0400000e+00   9.7600000e-01   9.7098204e-01   9.7098204e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1000000e+00   9.4000000e-01   9.7428033e-01   9.7428033e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1600000e+00   9.0400000e-01   9.7724068e-01   9.7724068e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2200000e+00   8.6800000e-01   9.7975358e-01   9.7975358e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2800000e+00   8.3200000e-01   9.8168052e-01   9.8168052e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.3400000e+00   7.9600000e-01   9.8284561e-01   9.8284561e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4000000e+00   7.6000000e-01   9.8302459e-01   9.8302459e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4600000e+00   7.2400000e-01   9.8193078e-01   9.8193078e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5200000e+00   6.8800000e-01   9.7919704e-01   9.7919704e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5800000e+00   6.5200000e-01   9.7435353e-01   9.7435353e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.6400000e+00   6.1600000e-01   9.6680183e-01   9.6680183e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7000000e+00   5.8000000e-01   9.5578819e-01   9.5578819e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7600000e+00   5.4400000e-01   9.4038410e-01   9.4038410e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8200000e+00   5.0800000e-01   9.1949129e-01   9.1949129e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8800000e+00   4.7200000e-01   8.9190286e-01   8.9190286e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.9400000e+00   4.3600000e-01   8.5646285e-01   8.5646285e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   4.0000000e-01   8.1234916e-01   8.1234916e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0600000e+00   4.3600000e-01   8.6009446e-01   8.6009446e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1200000e+00   4.7200000e-01   8.9838034e-01   8.9838034e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1800000e+00   5.0800000e-01   9.2799410e-01   9.2799410e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.2400000e+00   5.4400000e-01   9.5019661e-01   9.5019661e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3000000e+00   5.8000000e-01   9.6634897e-01   9.6634897e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3600000e+00   6.1600000e-01   9.7769942e-01   9.7769942e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4200000e+00   6.5200000e-01   9.8530116e-01   9.8530116e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4800000e+00   6.8800000e-01   9.9000394e-01   9.9000394e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5400000e+00   7.2400000e-01   9.9247709e-01   9.9247709e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6000000e+00   7.6000000e-01   9.9324151e-01   9.9324151e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6600000e+00   7.9600000e-01   9.9270037e-01   9.9270037e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7200000e+00   8.3200000e-01   9.9116521e-01   9.9116521e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7800000e+00   8.6800000e-01   9.8887684e-01   9.8887684e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.8400000e+00   9.0400000e-01   9.8602162e-01   9.8602162e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9000000e+00   9.4000000e-01   9.8274402e-01   9.8274402e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9600000e+00   9.7600000e-01   9.7915619e-01   9.7915619e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0020000e+01   1.0090000e+00   9.7566977e-01   9.7566977e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0080000e+01   1.0360000e+00   9.7271527e-01   9.7271527e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0140000e+01   1.0630000e+00   9.6969434e-01   9.6969434e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0200000e+01   1.0900000e+00   9.6662650e-01   9.6662650e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0260000e+01   1.1170000e+00   9.6352795e-01   9.6352795e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0320000e+01   1.1440000e+00   9.6041215e-01   9.6041215e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0380000e+01   1.1710000e+00   9.5729030e-01   9.5729030e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0440000e+01   1.1980000e+00   9.5417173e-01   9.5417173e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0500000e+01   1.2250000e+00   9.5106418e-01   9.5106418e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0560000e+01   1.2520000e+00   9.4797409e-01   9.4797409e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0620000e+01   1.2790000e+00   9.4490670e-01   9.4490670e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0680000e+01   1.3060000e+00   9.4186629e-01   9.4186629e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0740000e+01   1.3330000e+00   9.3885622e-01   9.3885622e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0800000e+01   1.3600000e+00   9.3587907e-01   9.3587907e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0860000e+01   1.3870000e+00   9.3293665e-01   9.3293665e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0920000e+01   1.4140000e+00   9.3003007e-01   9.3003007e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0980000e+01   1.4410000e+00   9.2715984e-01   9.2715984e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1040000e+01   1.4680000e+00   9.2432585e-01   9.2432585e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1100000e+01   1.4950000e+00   9.2152745e-01   9.2152745e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1160000e+01   1.5220000e+00   9.1876352e-01   9.1876352e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1220000e+01   1.5490000e+00   9.1603249e-01   9.1603249e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1280000e+01   1.5760000e+00   9.1333248e-01   9.1333248e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1340000e+01   1.6030000e+00   9.1066129e-01   9.1066129e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1400000e+01   1.6300000e+00   9.0801655e-01   9.0801655e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1460000e+01   1.6570000e+00   9.0539575e-01   9.0539575e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1520000e+01   1.6840000e+00   9.0279635e-01   9.0279635e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1580000e+01   1.7110000e+00   9.0021582e-01   9.0021582e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1640000e+01   1.7380000e+00   8.9765177e-01   8.9765177e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1700000e+01   1.7650000e+00   8.9510191e-01   8.9510191e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1760000e+01   1.7920000e+00   8.9256420e-01   8.9256420e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1820000e+01   1.8190000e+00   8.9003681e-01   8.9003681e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1880000e+01   1.8460000e+00   8.8751818e-01   8.8751818e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1940000e+01   1.8730000e+00   8.8500701e-01   8.8500701e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+01   1.9000000e+00   8.8250231e-01   8.8250231e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2060000e+01   1.9000000e+00   8.8214584e-01   8.8214584e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2120000e+01   1.9000000e+00   8.8179977e-01   8.8179977e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2180000e+01   1.9000000e+00   8.8146363e-01   8.8146363e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2240000e+01   1.9000000e+00   8.8113698e-01   8.8113698e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2300000e+01   1.9000000e+00   8.8081941e-01   8.8081941e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2360000e+01   1.9000000e+00   8.8051053e-01   8.8051053e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2420000e+01   1.9000000e+00   8.8020998e-01   8.8020998e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2480000e+01   1.9000000e+00   8.7991739e-01   8.7991739e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2540000e+01   1.9000000e+00   8.7963246e-01   8.7963246e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2600000e+01   1.9000000e+00   8.7935486e-01   8.7935486e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2660000e+01   1.9000000e+00   8.7908430e-01   8.7908430e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2720000e+01   1.9000000e+00   8.7882050e-01   8.7882050e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2780000e+01   1.9000000e+00   8.7856320e-01   8.7856320e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2840000e+01   1.9000000e+00   8.7831214e-01   8.7831214e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2900000e+01   1.9000000e+00   8.7806709e-01   8.7806709e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2960000e+01   1.9000000e+00   8.7782782e-01   8.7782782e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3020000e+01   1.9000000e+00   8.7759412e-01   8.7759412e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3080000e+01   1.9000000e+00   8.7736578e-01   8.7736578e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3140000e+01   1.9000000e+00   8.7714261e-01   8.7714261e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3200000e+01   1.9000000e+00   8.7692442e-01   8.7692442e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3260000e+01   1.9000000e+00   8.7671103e-01   8.7671103e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3320000e+01   1.9000000e+00   8.7650229e-01   8.7650229e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3380000e+01   1.9000000e+00   8.7629802e-01   8.7629802e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3440000e+01   1.9000000e+00   8.7609807e-01   8.7609807e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e+01   1.9000000e+00   8.7590231e-01   8.7590231e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3560000e+01   1.9000000e+00   8.7571058e-01   8.7571058e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3620000e+01   1.9000000e+00   8.7552276e-01   8.7552276e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3680000e+01   1.9000000e+00   8.7533872e-01   8.7533872e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3740000e+01   1.9000000e+00   8.7515833e-01   8.7515833e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3800000e+01   1.9000000e+00   8.7498149e-01   8.7498149e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3860000e+01   1.9000000e+00   8.7480807e-01   8.7480807e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3920000e+01   1.9000000e+00   8.7463798e-01   8.7463798e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3980000e+01   1.9000000e+00   8.7447110e-01   8.7447110e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4040000e+01   1.9000000e+00   8.7430735e-01   8.7430735e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4100000e+01   1.9000000e+00   8.7414662e-01   8.7414662e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4160000e+01   1.9000000e+00   8.7398883e-01   8.7398883e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4220000e+01   1.9000000e+00   8.7383389e-01   8.7383389e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4280000e+01   1.9000000e+00   8.7368172e-01   8.7368172e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4340000e+01   1.9000000e+00   8.7353223e-01   8.7353223e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4400000e+01   1.9000000e+00   8.7338536e-01   8.7338536e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4460000e+01   1.9000000e+00   8.7324101e-01   8.7324101e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4520000e+01   1.9000000e+00   8.7309914e-01   8.7309914e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4580000e+01   1.9000000e+00   8.7295966e-01   8.7295966e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4640000e+01   1.9000000e+00   8.7282251e-01   8.7282251e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4700000e+01   1.9000000e+00   8.7268762e-01   8.7268762e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4760000e+01   1.9000000e+00   8.7255495e-01   8.7255495e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4820000e+01   1.9000000e+00   8.7242442e-01   8.7242442e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4880000e+01   1.9000000e+00   8.7229598e-01   8.7229598e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4940000e+01   1.9000000e+00   8.7216957e-01   8.7216957e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.9000000e+00   8.7204515e-01   8.7204515e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5060000e+01   1.9000000e+00   8.7192266e-01   8.7192266e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5120000e+01   1.9000000e+00   8.7180205e-01   8.7180205e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5180000e+01   1.9000000e+00   8.7168328e-01   8.7168328e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5240000e+01   1.9000000e+00   8.7156630e-01   8.7156630e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5300000e+01   1.9000000e+00   8.7145107e-01   8.7145107e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5360000e+01   1.9000000e+00   8.7133753e-01   8.7133753e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5420000e+01   1.9000000e+00   8.7122566e-01   8.7122566e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5480000e+01   1.9000000e+00   8.7111541e-01   8.7111541e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5540000e+01   1.9000000e+00   8.7100674e-01   8.7100674e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5600000e+01   1.9000000e+00   8.7089962e-01   8.7089962e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5660000e+01   1.9000000e+00   8.7079400e-01   8.7079400e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5720000e+01   1.9000000e+00   8.7068986e-01   8.7068986e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5780000e+01   1.9000000e+00   8.7058716e-01   8.7058716e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5840000e+01   1.9000000e+00   8.7048587e-01   8.7048587e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5900000e+01   1.9000000e+00   8.7038595e-01   8.7038595e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5960000e+01   1.9000000e+00   8.7028738e-01   8.7028738e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> graphs/Model_v2_testing_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-02	5.999999865889549255e-02 1.024144053459167480e+00 9.969927668571472168e-01 9.969927668571472168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.270806699991226196e-02 -1.105704416914932153e-10 -1.105699976022833653e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.167198181152343750e-02 2.855062484741210938e-04 2.855062484741210938e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e-01	5.999999865889549255e-02 1.048575997352600098e+00 9.939733743667602539e-01 9.939733743667602539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.029264330863952637e-01 -1.822446749066841676e-09 -1.822446527022236751e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.008623838424682617e-01 5.910396575927734375e-04 5.910396575927734375e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e-01	5.999999865889549255e-02 1.073295950889587402e+00 9.909453392028808594e-01 9.909453392028808594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.507896035909652710e-01 1.114706343545193950e-16 1.114706343545193950e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.477069258689880371e-01 9.156465530395507812e-04 9.156465530395507812e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e-01	5.999999865889549255e-02 1.098304033279418945e+00 9.879115819931030273e-01 9.879115819931030273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.964236348867416382e-01 -6.346523000431709537e-16 -4.126076951181396456e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.923335790634155273e-01 1.258373260498046875e-03 1.258373260498046875e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.999999865889549255e-02 1.123600006103515625e+00 9.848749637603759766e-01 9.848749637603759766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.399467825889587402e-01 -1.187332563099333365e-15 -1.298354865561849019e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.348616719245910645e-01 1.618802547454833984e-03 1.618802547454833984e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e-01	5.999999865889549255e-02 1.149183988571166992e+00 9.818380475044250488e-01 9.818380475044250488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.814699113368988037e-01 -6.760183504563727075e-15 -6.982228109488758383e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.754039466381072998e-01 1.997113227844238281e-03 1.997113227844238281e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e-01	5.999999865889549255e-02 1.175055980682373047e+00 9.788031578063964844e-01 9.788031578063964844e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.210970759391784668e-01 -2.460802151242266755e-14 -2.460802151242266755e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.140643537044525146e-01 2.391636371612548828e-03 2.391636371612548828e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e-01	5.999999865889549255e-02 1.201215982437133789e+00 9.757723808288574219e-01 9.757723808288574219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.589259684085845947e-01 -7.444418752234824299e-14 -7.466623212727327430e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.509428501129150391e-01 2.803444862365722656e-03 2.803444862365722656e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e-01	5.999999865889549255e-02 1.227663993835449219e+00 9.727475643157958984e-01 9.727475643157958984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.950482010841369629e-01 -1.970945650610345101e-13 -1.969835292060448384e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.861311078071594238e-01 3.230094909667968750e-03 3.230094909667968750e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.999999865889549255e-02 1.254400014877319336e+00 9.697304368019104004e-01 9.697304368019104004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.295499026775360107e-01 -4.680078481873739538e-13 -4.678968258849114381e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.197164177894592285e-01 3.672242164611816406e-03 3.672242164611816406e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e-01	5.999999865889549255e-02 1.281424045562744141e+00 9.667224884033203125e-01 9.667224884033203125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.625117480754852295e-01 -1.024965268908717420e-12 -1.024521179698867357e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.517805278301239014e-01 4.128515720367431641e-03 4.128515720367431641e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e-01	5.999999865889549255e-02 1.308735966682434082e+00 9.637250304222106934e-01 9.637250304222106934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.940096437931060791e-01 -2.096900994855155353e-12 -2.097012017157617869e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.824002981185913086e-01 4.598081111907958984e-03 4.598081111907958984e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e-01	5.999999865889549255e-02 1.336336016654968262e+00 9.607391357421875000e-01 9.607391357421875000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.241146087646484375e-01 -4.052104572022097173e-12 -4.052992750441797298e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.116478204727172852e-01 5.079150199890136719e-03 5.079150199890136719e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e-01	5.999999865889549255e-02 1.364223957061767578e+00 9.577657580375671387e-01 9.577657580375671387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.528934001922607422e-01 -7.459128800735292941e-12 -7.458906756130367910e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.395915508270263672e-01 5.571365356445312500e-03 5.571365356445312500e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.999999865889549255e-02 1.392400026321411133e+00 9.548056721687316895e-01 9.548056721687316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.804085135459899902e-01 -1.316624413660871795e-11 -1.316602209200379292e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.662956237792968750e-01 6.072938442230224609e-03 6.072938442230224609e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e-01	5.999999865889549255e-02 1.420863986015319824e+00 9.518595933914184570e-01 9.518595933914184570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.067185401916503906e-01 -2.240335694736472760e-11 -2.240313490275980257e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.918198823928833008e-01 6.581544876098632812e-03 6.581544876098632812e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+00	5.999999865889549255e-02 1.430415987968444824e+00 9.508749246597290039e-01 9.508749246597290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.151974201202392578e-01 -2.657568262676157644e-11 -2.657568262676157644e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.000711917877197266e-01 6.731241941452026367e-03 6.731241941452026367e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+00	5.999999865889549255e-02 1.401855945587158203e+00 9.538003206253051758e-01 9.538003206253051758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.891852378845214844e-01 -1.584067252369258938e-11 -1.584067252369258938e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.749149918556213379e-01 6.163895130157470703e-03 6.163895130157470703e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+00	5.999999865889549255e-02 1.373584032058715820e+00 9.567438960075378418e-01 9.567438960075378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.620092153549194336e-01 -9.112976866176847324e-12 -9.113198910781772355e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.486012697219848633e-01 5.619049072265625000e-03 5.619049072265625000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.999999865889549255e-02 1.345600008964538574e+00 9.597041010856628418e-01 9.597041010856628418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.336073637008666992e-01 -5.034215232180283550e-12 -5.033993187575358519e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.210714340209960938e-01 5.095541477203369141e-03 5.095541477203369141e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+00	5.999999865889549255e-02 1.317903995513916016e+00 9.626796245574951172e-01 9.626796245574951172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.039144754409790039e-01 -2.654970210694274080e-12 -2.655192255299199111e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.922609329223632812e-01 4.591941833496093750e-03 4.591941833496093750e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+00	5.999999865889549255e-02 1.290495991706848145e+00 9.656689167022705078e-01 9.656689167022705078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.728618860244750977e-01 -1.326248681189634571e-12 -1.326692878819701882e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.621029794216156006e-01 4.106760025024414062e-03 4.106760025024414062e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+00	5.999999865889549255e-02 1.263375997543334961e+00 9.686704277992248535e-01 9.686704277992248535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.403772652149200439e-01 -6.217653887412299962e-13 -6.217653887412299962e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.305265843868255615e-01 3.639400005340576172e-03 3.639400005340576172e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+00	5.999999865889549255e-02 1.236544013023376465e+00 9.716825485229492188e-01 9.716825485229492188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.063841104507446289e-01 -2.696773468598145929e-13 -2.692332576499645302e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.974558413028717041e-01 3.189563751220703125e-03 3.189563751220703125e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.999999865889549255e-02 1.210000038146972656e+00 9.747034311294555664e-01 9.747034311294555664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.708016574382781982e-01 -1.069006469174398066e-13 -1.069006469174398066e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.628107309341430664e-01 2.756655216217041016e-03 2.756655216217041016e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+00	5.999999865889549255e-02 1.183743953704833984e+00 9.777314066886901855e-01 9.777314066886901855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.335443139076232910e-01 -3.717826827648318400e-14 -3.695618301397668448e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.265053033828735352e-01 2.340614795684814453e-03 2.340614795684814453e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+00	5.999999865889549255e-02 1.157775998115539551e+00 9.807643294334411621e-01 9.807643294334411621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.945213317871093750e-01 -1.113575919843567963e-14 -1.169095202591119431e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.884492278099060059e-01 1.941502094268798828e-03 1.941502094268798828e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+00	5.999999865889549255e-02 1.132096052169799805e+00 9.838001728057861328e-01 9.838001728057861328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.536364197731018066e-01 -2.610162520150227650e-15 -3.054305940108914541e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.485459148883819580e-01 1.559734344482421875e-03 1.559734344482421875e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7400000e+00	5.999999865889549255e-02 1.106703996658325195e+00 9.868365526199340820e-01 9.868365526199340820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.107872664928436279e-01 -7.676151381197371393e-16 -9.897004006262366538e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.066913843154907227e-01 1.194834709167480469e-03 1.194834709167480469e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.999999865889549255e-02 1.081599950790405273e+00 9.898709654808044434e-01 9.898709654808044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.658650487661361694e-01 1.669806870899237516e-16 3.890659495964232661e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.627774238586425781e-01 8.483529090881347656e-04 8.483529090881347656e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8600000e+00	5.999999865889549255e-02 1.056784033775329590e+00 9.929007291793823242e-01 9.929007291793823242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.187539100646972656e-01 -3.535318038316859202e-09 -3.535318260361464127e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.166861653327941895e-01 5.199313163757324219e-04 5.199313163757324219e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9200000e+00	5.999999865889549255e-02 1.032256007194519043e+00 9.959227442741394043e-01 9.959227442741394043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.933039426803588867e-02 -3.763892253427769674e-10 -3.763890032981720424e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.829231977462768555e-02 2.096295356750488281e-04 2.096295356750488281e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9800000e+00	5.999999865889549255e-02 1.008015990257263184e+00 9.989337921142578125e-01 9.989337921142578125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.746283844113349915e-02 -1.722519587903093008e-12 -1.722741740928235288e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.746386289596557617e-02 -8.058547973632812500e-05 -8.058547973632812500e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0400000e+00	5.999999865889549255e-02 9.840639829635620117e-01 1.001930356025695801e+00 1.001930356025695801e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.698927164077758789e-02 -1.811024073761213771e-11 -1.811024073761213771e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.594297170639038086e-02 -3.504753112792968750e-04 -3.504753112792968750e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.999999865889549255e-02 9.603999853134155273e-01 1.004908442497253418e+00 1.004908442497253418e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.417600184679031372e-02 -7.411256053302395230e-10 -7.411256053302395230e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.191966056823730469e-02 -2.851756289601325989e-04 -2.851756289601325989e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1600000e+00	5.999999865889549255e-02 9.370239973068237305e-01 1.007863640785217285e+00 1.007863640785217285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.542577147483825684e-01 -4.779937334831174667e-09 -4.779937334831174667e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.510569155216217041e-01 -3.463588654994964600e-04 -3.463588654994964600e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2200000e+00	5.999999865889549255e-02 9.139360189437866211e-01 1.010791659355163574e+00 1.010791659355163574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.174058854579925537e-01 -6.922495346048385123e-16 -1.080868250805111508e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.131587862968444824e-01 -5.621984601020812988e-04 -5.621984601020812988e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2800000e+00	5.999999865889549255e-02 8.911359906196594238e-01 1.013687252998352051e+00 1.013687252998352051e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.838039994239807129e-01 -1.148441151205270572e-16 1.072140423316603197e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.785151898860931396e-01 -7.546041160821914673e-04 -7.546041160821914673e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3400000e+00	5.999999865889549255e-02 8.686239719390869141e-01 1.016544818878173828e+00 1.016544818878173828e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.536484837532043457e-01 -2.534552971146519784e-15 -2.534552971146519784e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.473280668258666992e-01 -9.237565100193023682e-04 -9.237565100193023682e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.999999865889549255e-02 8.464000225067138672e-01 1.019358277320861816e+00 1.019358277320861816e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.271496832370758057e-01 -8.401604607334578478e-15 -8.401604607334578478e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.198116660118103027e-01 -1.069113612174987793e-03 -1.069113612174987793e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4600000e+00	5.999999865889549255e-02 8.244640231132507324e-01 1.022121071815490723e+00 1.022121071815490723e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.045330524444580078e-01 -2.560356982851674790e-14 -2.549254752605423224e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.961964488029479980e-01 -1.188479363918304443e-03 -1.188479363918304443e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5200000e+00	5.999999865889549255e-02 8.028159737586975098e-01 1.024826169013977051e+00 1.024826169013977051e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.860403776168823242e-01 -6.247620151257626819e-14 -6.247620151257626819e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.767314434051513672e-01 -1.281015574932098389e-03 -1.281015574932098389e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5800000e+00	5.999999865889549255e-02 7.814559936523437500e-01 1.027465581893920898e+00 1.027465581893920898e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.719309091567993164e-01 -1.395509277796538883e-13 -1.393288560696745448e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.616833209991455078e-01 -1.346476376056671143e-03 -1.346476376056671143e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6400000e+00	5.999999865889549255e-02 7.603840231895446777e-01 1.030031085014343262e+00 1.030031085014343262e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.624830603599548340e-01 -2.810274528277506567e-13 -2.809164034202338289e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.509742975234985352e-01 -1.548722386360168457e-03 -1.548722386360168457e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.999999865889549255e-02 7.396000027656555176e-01 1.032513260841369629e+00 1.032513260841369629e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.579957485198974609e-01 -5.229070215023723378e-13 -5.229070215023723378e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.452033400535583496e-01 -1.740619540214538574e-03 -1.740619540214538574e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7600000e+00	5.999999865889549255e-02 7.191039919853210449e-01 1.034902334213256836e+00 1.034902334213256836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.587902426719665527e-01 -9.105434505343734664e-13 -9.104324282319109507e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.446517229080200195e-01 -1.927517354488372803e-03 -1.927517354488372803e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8200000e+00	5.999999865889549255e-02 6.988959908485412598e-01 1.037187337875366211e+00 1.037187337875366211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.065211892127990723e+00 -1.495280787210118145e-12 -1.495280787210118145e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.049736380577087402e+00 -2.091228961944580078e-03 -2.091228961944580078e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8800000e+00	5.999999865889549255e-02 6.789759993553161621e-01 1.039356470108032227e+00 1.039356470108032227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.177632451057434082e+00 -2.332874128249673440e-12 -2.332763105947210924e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.160852432250976562e+00 -2.227447926998138428e-03 -2.227447926998138428e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9400000e+00	5.999999865889549255e-02 6.593440175056457520e-01 1.041397333145141602e+00 1.041397333145141602e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.296451807022094727e+00 -3.470180306303083384e-12 -3.470069067160186371e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.278420209884643555e+00 -2.328880131244659424e-03 -2.328880131244659424e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.999999865889549255e-02 6.399999856948852539e-01 1.043295860290527344e+00 1.043295860290527344e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.422101140022277832e+00 -4.940016711668659966e-12 -4.939794667063734934e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.402894377708435059e+00 -2.392731606960296631e-03 -2.392731606960296631e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0600000e+00	5.999999865889549255e-02 6.593440175056457520e-01 1.041422963142395020e+00 1.041422963142395020e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.296291589736938477e+00 -3.486958551762731062e-12 -3.486847529460268547e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.277005434036254883e+00 -2.796545624732971191e-03 -2.796545624732971191e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1200000e+00	5.999999865889549255e-02 6.789759993553161621e-01 1.039400458335876465e+00 1.039400458335876465e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.177358508110046387e+00 -2.352522473700324745e-12 -2.352411451397862230e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.158123016357421875e+00 -3.170207142829895020e-03 -3.170207142829895020e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1800000e+00	5.999999865889549255e-02 6.988959908485412598e-01 1.037243843078613281e+00 1.037243843078613281e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.064859867095947266e+00 -1.513119057133804901e-12 -1.513008143251559634e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.045795440673828125e+00 -3.511913120746612549e-03 -3.511913120746612549e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2400000e+00	5.999999865889549255e-02 7.191039919853210449e-01 1.034967303276062012e+00 1.034967303276062012e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.583866596221923828e-01 -9.229842367827756355e-13 -9.229842367827756355e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.396055936813354492e-01 -3.820728510618209839e-03 -3.820728510618209839e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.999999865889549255e-02 7.396000027656555176e-01 1.032583594322204590e+00 1.032583594322204590e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.575600385665893555e-01 -5.318662719445976794e-13 -5.317552496421351638e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.391732573509216309e-01 -4.094406962394714355e-03 -4.094406962394714355e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3600000e+00	5.999999865889549255e-02 7.603840231895446777e-01 1.030104517936706543e+00 1.030104517936706543e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.620291113853454590e-01 -2.859697342209172044e-13 -2.858587119184546887e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.441456913948059082e-01 -4.329316318035125732e-03 -4.329316318035125732e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4200000e+00	5.999999865889549255e-02 7.814559936523437500e-01 1.027540683746337891e+00 1.027540683746337891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.714683175086975098e-01 -1.427949555474206100e-13 -1.425729109424955787e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.542472839355468750e-01 -4.508420825004577637e-03 -4.508420825004577637e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4800000e+00	5.999999865889549255e-02 8.028159737586975098e-01 1.024901747703552246e+00 1.024901747703552246e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.855754017829895020e-01 -6.463434659449013298e-14 -6.463434659449013298e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.691220760345458984e-01 -4.642426967620849609e-03 -4.642426967620849609e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5400000e+00	5.999999865889549255e-02 8.244640231132507324e-01 1.022196650505065918e+00 1.022196650505065918e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.040697455406188965e-01 -2.590043962993632959e-14 -2.590043962993632959e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.887448847293853760e-01 -4.583094269037246704e-03 -4.583094269037246704e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.999999865889549255e-02 8.464000225067138672e-01 1.019433379173278809e+00 1.019433379173278809e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.266903400421142578e-01 -9.226831538394764110e-15 -9.115809235932248455e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.125105440616607666e-01 -4.498273134231567383e-03 -4.498273134231567383e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6600000e+00	5.999999865889549255e-02 8.686239719390869141e-01 1.016619205474853516e+00 1.016619205474853516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.531943857669830322e-01 -3.283923866615346548e-15 -3.172901564152830894e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.401718139648437500e-01 -4.390884190797805786e-03 -4.390884190797805786e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7200000e+00	5.999999865889549255e-02 8.911359906196594238e-01 1.013761043548583984e+00 1.013761043548583984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.833557128906250000e-01 -8.602644489233597647e-16 -8.602644489233597647e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.714966237545013428e-01 -4.259325563907623291e-03 -4.259325563907623291e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7800000e+00	5.999999865889549255e-02 9.139360189437866211e-01 1.010864615440368652e+00 1.010864615440368652e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.169635444879531860e-01 2.037385288689713692e-16 3.147599842985397689e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.062709778547286987e-01 -4.105919972062110901e-03 -4.105919972062110901e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8400000e+00	5.999999865889549255e-02 9.370239973068237305e-01 1.007935881614685059e+00 1.007935881614685059e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.538212746381759644e-01 -4.957012134099159084e-09 -4.957012134099159084e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.442956924438476562e-01 -3.931265324354171753e-03 -3.931265324354171753e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.999999865889549255e-02 9.603999853134155273e-01 1.004979848861694336e+00 1.004979848861694336e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.374531358480453491e-02 -7.850894379046735594e-10 -7.850893268823710969e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.538213372230529785e-02 -3.734589554369449615e-03 -3.734589554369449615e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9600000e+00	5.999999865889549255e-02 9.840639829635620117e-01 1.002001047134399414e+00 1.002001047134399414e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.656416386365890503e-02 -2.091028045159148974e-11 -2.091016942928902722e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.946072816848754883e-02 -3.339597489684820175e-03 -3.339597489684820175e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0200000e+00	5.999999865889549255e-02 1.081599950790405273e+00 9.899390935897827148e-01 9.899390935897827148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.662695109844207764e-01 -1.068472770654992077e-16 1.151947867606903375e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.690605580806732178e-01 -1.945293508470058441e-03 -1.945293508470058441e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0800000e+00	5.999999865889549255e-02 1.345600008964538574e+00 9.597572088241577148e-01 9.597572088241577148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.339128971099853516e-01 -4.980479570426687985e-12 -4.980590592729150501e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.265794992446899414e-01 1.952350139617919922e-03 1.952350139617919922e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1400000e+00	5.999999865889549255e-02 1.638399958610534668e+00 9.308649897575378418e-01 9.308649897575378418e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.684742212295532227e-01 -4.918145335430779141e-10 -4.918143114984729891e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.529491186141967773e-01 7.217444479465484619e-03 7.217444479465484619e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.999999865889549255e-02 1.960000038146972656e+00 9.039471745491027832e-01 9.039471745491027832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.207490682601928711e-01 5.307440684859665581e-16 3.086859110337791812e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.989632129669189453e-01 1.343663036823272705e-02 1.343663036823272705e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2600000e+00	5.999999865889549255e-02 2.310400009155273438e+00 8.790738582611083984e-01 8.790738582611083984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.019835948944091797e+00 -5.309338038661515213e-16 -3.088891989411202132e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.925394058227539062e-01 2.263149619102478027e-02 2.263149619102478027e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3200000e+00	5.999999865889549255e-02 2.689599990844726562e+00 8.560398817062377930e-01 8.560398817062377930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.083005428314208984e+00 -1.783035524782761172e-14 -1.771933294536509607e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.051786661148071289e+00 3.212797641754150391e-02 3.212797641754150391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3800000e+00	5.999999865889549255e-02 3.097599983215332031e+00 8.345640301704406738e-01 8.345640301704406738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.120999693870544434e+00 -2.359831080545049531e-13 -2.362060200211679728e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.087594985961914062e+00 4.061883687973022461e-02 4.061883687973022461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4400000e+00	5.999999865889549255e-02 3.534399986267089844e+00 8.143901228904724121e-01 8.143901228904724121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.140893459320068359e+00 -2.078923838633173204e-12 -2.079147617961574213e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.106958389282226562e+00 4.677268862724304199e-02 4.677268862724304199e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.999999865889549255e-02 4.000000000000000000e+00 7.953176498413085938e-01 7.953176498413085938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.147590517997741699e+00 -1.366693563875642781e-11 -1.366726870566381535e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.114481329917907715e+00 4.954093694686889648e-02 4.954093694686889648e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5600000e+00	5.999999865889549255e-02 3.534399986267089844e+00 8.101119399070739746e-01 8.101119399070739746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.120043754577636719e+00 -3.093345024574034596e-12 -3.093005018772743142e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.092589616775512695e+00 3.008994460105895996e-02 3.008994460105895996e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6200000e+00	5.999999865889549255e-02 3.097599983215332031e+00 8.270968198776245117e-01 8.270968198776245117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.083775639533996582e+00 -5.067821162718644246e-13 -5.068931385743269402e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.061342239379882812e+00 1.700714230537414551e-02 1.700714230537414551e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6800000e+00	5.999999865889549255e-02 2.689599990844726562e+00 8.463560342788696289e-01 8.463560342788696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.033547997474670410e+00 -5.469930064450068130e-14 -5.492134524942571261e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.015697240829467773e+00 8.530557155609130859e-03 8.530557155609130859e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7400000e+00	5.999999865889549255e-02 2.310400009155273438e+00 8.679518103599548340e-01 8.679518103599548340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.615446925163269043e-01 -2.817190924986334721e-15 -3.164135620181696140e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.482651948928833008e-01 3.024339675903320312e-03 3.024339675903320312e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.999999865889549255e-02 1.960000038146972656e+00 8.918877243995666504e-01 8.918877243995666504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.557787537574768066e-01 -6.557254739192330817e-16 -6.557254739192330817e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.477110266685485840e-01 -8.045285940170288086e-04 -8.045285940170288086e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8600000e+00	5.999999865889549255e-02 1.638399958610534668e+00 9.180508852005004883e-01 9.180508852005004883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.973977088928222656e-01 -2.028771373119298005e-09 -2.028771373119298005e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.960491538047790527e-01 -3.864102065563201904e-03 -3.864102065563201904e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9200000e+00	5.999999865889549255e-02 1.345600008964538574e+00 9.460920095443725586e-01 9.460920095443725586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.557815790176391602e-01 -5.517132931065482637e-11 -5.517132931065482637e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.639609754085540771e-01 -7.840607315301895142e-03 -7.840607315301895142e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9800000e+00	5.999999865889549255e-02 1.081599950790405273e+00 9.751217961311340332e-01 9.751217961311340332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.891891896724700928e-02 -8.941805629270049849e-14 -8.908498938531295153e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.884645044803619385e-02 -1.050661318004131317e-02 -1.050661318004131317e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0400000e+00	5.999999865889549255e-02 9.215999841690063477e-01 9.940440654754638672e-01 9.940440654754638672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.908376753330230713e-01 -1.611042188542910480e-09 -1.611041855476003093e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.619456648826599121e-01 -1.140321977436542511e-02 -1.140321977436542511e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.999999865889549255e-02 8.100000023841857910e-01 1.007194638252258301e+00 1.007194638252258301e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.603807210922241211e-01 -3.111964019808510784e-09 -3.111963797763905859e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.245167255401611328e-01 -1.149123534560203552e-02 -1.149123534560203552e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1600000e+00	5.999999865889549255e-02 7.056000232696533203e-01 1.018518209457397461e+00 1.018518209457397461e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.139562726020812988e+00 -5.665606872540251970e-15 -5.665606872540251970e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.096734762191772461e+00 -1.112321764230728149e-02 -1.112321764230728149e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2200000e+00	5.999999865889549255e-02 6.083999872207641602e-01 1.026689052581787109e+00 1.026689052581787109e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.768695235252380371e+00 -1.174720043461974228e-13 -1.173540431498309999e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.720082521438598633e+00 -1.003786176443099976e-02 -1.003786176443099976e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2800000e+00	5.999999865889549255e-02 5.184000134468078613e-01 1.029683947563171387e+00 1.029683947563171387e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.606290340423583984e+00 -2.893275896642677480e-13 -2.893275896642677480e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.555377960205078125e+00 -7.939659059047698975e-03 -7.939659059047698975e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3400000e+00	5.999999865889549255e-02 4.356000125408172607e-01 1.024421691894531250e+00 1.024421691894531250e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.738732814788818359e+00 -7.177591854201637034e-14 -7.177591854201637034e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.692996978759765625e+00 -4.496067762374877930e-03 -4.496067762374877930e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.999999865889549255e-02 3.600000143051147461e-01 1.006261944770812988e+00 1.006261944770812988e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.295643806457519531e+00 -1.563019602635051797e-09 -1.563019602635051797e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.269697666168212891e+00 7.605254650115966797e-04 7.605254650115966797e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4600000e+00	5.999999865889549255e-02 2.915999889373779297e-01 9.684562087059020996e-01 9.684562087059020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.474343776702880859e+00 -1.333825411231615021e-12 -1.333825411231615021e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.495088577270507812e+00 8.488252758979797363e-03 8.488252758979797363e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5200000e+00	5.999999865889549255e-02 2.703999876976013184e-01 9.507630467414855957e-01 9.507630467414855957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.382823944091796875e+00 -6.100927402163947022e-11 -6.100956545518343432e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.432694435119628906e+00 1.235572993755340576e-02 1.235572993755340576e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5800000e+00	5.999999865889549255e-02 3.364000022411346436e-01 9.987538456916809082e-01 9.987538456916809082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.925426959991455078e+00 -2.542615423761773741e-12 -2.542393379156848709e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.923836708068847656e+00 4.975333809852600098e-03 4.975333809852600098e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6400000e+00	5.999999865889549255e-02 4.095999896526336670e-01 1.023340106010437012e+00 1.023340106010437012e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.182544231414794922e+00 -5.215272658176672849e-14 -5.192200835946181314e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.155494213104248047e+00 -4.464238882064819336e-04 -4.464238882064819336e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.999999865889549255e-02 4.900000095367431641e-01 1.032473683357238770e+00 1.032473683357238770e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.924443006515502930e+00 -6.019334336526682705e-13 -6.017044501538393320e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.887236118316650391e+00 -4.344657063484191895e-03 -4.344657063484191895e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7600000e+00	5.999999865889549255e-02 5.776000022888183594e-01 1.031736493110656738e+00 1.031736493110656738e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.000465393066406250e+00 -4.616151211278562982e-13 -4.615006293784418290e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.961613416671752930e+00 -7.043607532978057861e-03 -7.043607532978057861e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8200000e+00	5.999999865889549255e-02 6.723999977111816406e-01 1.024837017059326172e+00 1.024837017059326172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.310757398605346680e+00 -6.455946888195285283e-14 -6.455946888195285283e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.274748682975769043e+00 -8.785255253314971924e-03 -8.785255253314971924e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8800000e+00	5.999999865889549255e-02 7.743999958038330078e-01 1.014189600944519043e+00 1.014189600944519043e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.882251739501953125e-01 -1.061650767297805942e-15 -1.061650767297805942e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.572383284568786621e-01 -9.743519127368927002e-03 -9.743519127368927002e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9400000e+00	5.999999865889549255e-02 8.835999965667724609e-01 1.001355051994323730e+00 1.001355051994323730e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.870660662651062012e-01 -4.145163379210003995e-12 -4.145163379210003995e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.620543181896209717e-01 -1.002034544944763184e-02 -1.002034544944763184e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.999999865889549255e-02 1.000000000000000000e+00 9.873399734497070312e-01 9.873399734497070312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.547937333583831787e-02 -1.318389841742373392e-16 -5.308253836489029709e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.695989355444908142e-02 -9.535610675811767578e-03 -9.535610675811767578e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0600000e+00	5.999999865889549255e-02 1.188099980354309082e+00 9.654594659805297852e-01 9.654594659805297852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.712958157062530518e-01 -1.340646343939155827e-12 -1.340417360440326888e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.806981801986694336e-01 -7.735289633274078369e-03 -7.735289633274078369e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1200000e+00	5.999999865889549255e-02 1.392400026321411133e+00 9.436333775520324707e-01 9.436333775520324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.167784690856933594e-01 -8.127786638167933120e-11 -8.127787332057323511e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.182795524597167969e-01 -5.303271114826202393e-03 -5.303271114826202393e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1800000e+00	5.999999865889549255e-02 1.612900018692016602e+00 9.225197434425354004e-01 9.225197434425354004e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.931243538856506348e-01 -1.255481607564945534e-09 -1.255481274498038147e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.879386305809020996e-01 -2.183809876441955566e-03 -2.183809876441955566e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2400000e+00	5.999999865889549255e-02 1.849599957466125488e+00 9.024190902709960938e-01 9.024190902709960938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.211082816123962402e-01 -3.642919299551294898e-16 -4.753142324176451439e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.103919029235839844e-01 1.473426818847656250e-03 1.473426818847656250e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.999999865889549255e-02 2.102499961853027344e+00 8.834210038185119629e-01 8.834210038185119629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.144253134727478027e-01 -6.314393452555577824e-16 -7.494005416219806648e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.984913825988769531e-01 7.656753063201904297e-03 7.656753063201904297e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3600000e+00	5.999999865889549255e-02 2.371599912643432617e+00 8.654896616935729980e-01 8.654896616935729980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.822482466697692871e-01 -4.767020111984265895e-15 -4.204969705767780397e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.618209600448608398e-01 1.459252834320068359e-02 1.459252834320068359e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4200000e+00	5.999999865889549255e-02 2.656899929046630859e+00 8.485231995582580566e-01 8.485231995582580566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.030839323997497559e+00 -4.436728762158281825e-14 -4.414524301665778694e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006791234016418457e+00 2.178734540939331055e-02 2.178734540939331055e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4800000e+00	5.999999865889549255e-02 2.958400011062622070e+00 8.323974609375000000e-01 8.323974609375000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.064594745635986328e+00 -2.794986464493831591e-13 -2.791655795419956121e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.037910461425781250e+00 2.862152457237243652e-02 2.862152457237243652e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5400000e+00	5.999999865889549255e-02 3.276099920272827148e+00 8.169940710067749023e-01 8.169940710067749023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.086714863777160645e+00 -1.468568322504637536e-12 -1.468332400111904690e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.058399200439453125e+00 3.446638584136962891e-02 3.446638584136962891e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.999999865889549255e-02 3.609999895095825195e+00 8.022137880325317383e-01 8.022137880325317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.099616050720214844e+00 -6.499460691866687512e-12 -6.499460691866687512e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.070613622665405273e+00 3.871923685073852539e-02 3.871923685073852539e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6600000e+00	5.999999865889549255e-02 3.960099935531616211e+00 7.879797816276550293e-01 7.879797816276550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.105179786682128906e+00 -2.504135787617656206e-11 -2.504135787617656206e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.076291680335998535e+00 4.091513156890869141e-02 4.091513156890869141e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7200000e+00	5.999999865889549255e-02 4.326399803161621094e+00 7.742349505424499512e-01 7.742349505424499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.104902029037475586e+00 -8.604454648786230564e-11 -8.604465751016476815e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.076725840568542480e+00 4.078495502471923828e-02 4.078495502471923828e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7800000e+00	5.999999865889549255e-02 4.708899974822998047e+00 7.609378099441528320e-01 7.609378099441528320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.099987626075744629e+00 -2.683510913481512716e-10 -2.683510913481512716e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.072884082794189453e+00 3.827005624771118164e-02 3.827005624771118164e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8400000e+00	5.999999865889549255e-02 5.107600212097167969e+00 7.480586171150207520e-01 7.480586171150207520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.091415047645568848e+00 -7.698552351165233176e-10 -7.698552351165233176e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.065469861030578613e+00 3.363740444183349609e-02 3.363740444183349609e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.999999865889549255e-02 5.522500038146972656e+00 7.355757951736450195e-01 7.355757951736450195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079983115196228027e+00 -2.052860104129194951e-09 -2.052859882084590026e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.055047273635864258e+00 2.721643447875976562e-02 2.721643447875976562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9600000e+00	5.999999865889549255e-02 5.953599929809570312e+00 7.234739661216735840e-01 7.234739661216735840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.066347002983093262e+00 -5.130344149506527174e-09 -5.130344149506527174e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.042027831077575684e+00 1.967269182205200195e-02 1.967269182205200195e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0200000e+00	5.999999865889549255e-02 6.100900173187255859e+00 7.175524830818176270e-01 7.175524830818176270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.052914142608642578e+00 6.383782391594650107e-16 1.193489751472043281e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.029111266136169434e+00 8.899748325347900391e-03 8.899748325347900391e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0800000e+00	5.999999865889549255e-02 5.664400100708007812e+00 7.237950563430786133e-01 7.237950563430786133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.042014241218566895e+00 -4.669135744705954494e-09 -4.669135744705954494e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.019442081451416016e+00 -5.597293376922607422e-03 -5.597293376922607422e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1400000e+00	5.999999865889549255e-02 5.244100093841552734e+00 7.310342788696289062e-01 7.310342788696289062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.031162023544311523e+00 -2.587770220330298798e-09 -2.587770886464113573e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.010117650032043457e+00 -1.680552959442138672e-02 -1.680552959442138672e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.999999865889549255e-02 4.840000152587890625e+00 7.392541766166687012e-01 7.392541766166687012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.019655346870422363e+00 -1.321518783292674470e-09 -1.321518339203464620e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000176787376403809e+00 -2.471780776977539062e-02 -2.471780776977539062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2600000e+00	5.999999865889549255e-02 4.452099800109863281e+00 7.484516501426696777e-01 7.484516501426696777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006700158119201660e+00 -6.179295963804065650e-10 -6.179292633134991775e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.887191057205200195e-01 -2.978706359863281250e-02 -2.978706359863281250e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3200000e+00	5.999999865889549255e-02 4.080399990081787109e+00 7.586317658424377441e-01 7.586317658424377441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.913443922996520996e-01 -2.623473660534614282e-10 -2.623471717644321188e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.747356772422790527e-01 -3.245186805725097656e-02 -3.245186805725097656e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3800000e+00	5.999999865889549255e-02 3.724900007247924805e+00 7.698037028312683105e-01 7.698037028312683105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.724023938179016113e-01 -1.000561924979770367e-10 -1.000560675978867664e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.570767879486083984e-01 -3.331089019775390625e-02 -3.331089019775390625e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4400000e+00	5.999999865889549255e-02 3.385600090026855469e+00 7.819775342941284180e-01 7.819775342941284180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.483608603477478027e-01 -3.382186197775638448e-11 -3.382225055581500328e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.343252182006835938e-01 -3.295552730560302734e-02 -3.295552730560302734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.999999865889549255e-02 3.062500000000000000e+00 7.951619029045104980e-01 7.951619029045104980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.172554612159729004e-01 -9.961587110751679575e-12 -9.961864666507835864e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.046717882156372070e-01 -3.193062543869018555e-02 -3.193062543869018555e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5600000e+00	5.999999865889549255e-02 2.755599975585937500e+00 8.093612790107727051e-01 8.093612790107727051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.765049576759338379e-01 -2.503691698407806143e-12 -2.503969254163962432e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.657415509223937988e-01 -3.070420026779174805e-02 -3.070420026779174805e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6200000e+00	5.999999865889549255e-02 2.464900016784667969e+00 8.245735168457031250e-01 8.245735168457031250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.226766586303710938e-01 -5.213052212127422536e-13 -5.215827769688985427e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.143419027328491211e-01 -2.957338094711303711e-02 -2.957338094711303711e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6800000e+00	5.999999865889549255e-02 2.190399885177612305e+00 8.407842516899108887e-01 8.407842516899108887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.511417269706726074e-01 -8.706924070622790168e-14 -8.734679646238419082e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.461172938346862793e-01 -2.872443199157714844e-02 -2.872443199157714844e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7400000e+00	5.999999865889549255e-02 1.932100057601928711e+00 8.579550385475158691e-01 8.579550385475158691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.555458903312683105e-01 -1.065814103640150279e-14 -1.068589661201713170e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.557708978652954102e-01 -3.023757040500640869e-02 -3.023757040500640869e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.999999865889549255e-02 1.690000057220458984e+00 8.759974837303161621e-01 8.759974837303161621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.269666910171508789e-01 -1.401656568589260132e-15 -1.443289932012703503e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.334587097167968750e-01 -3.130242973566055298e-02 -3.130242973566055298e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8600000e+00	5.999999865889549255e-02 1.464100003242492676e+00 8.947228193283081055e-01 8.947228193283081055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.525463044643402100e-01 1.665334536937734811e-16 6.522560269672794675e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.665490150451660156e-01 -3.189559280872344971e-02 -3.189559280872344971e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9200000e+00	5.999999865889549255e-02 1.254400014877319336e+00 9.137517809867858887e-01 9.137517809867858887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.132453382015228271e-01 -2.759076300762330902e-09 -2.759075856673121052e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.361827850341796875e-01 -3.192761912941932678e-02 -3.192761912941932678e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9800000e+00	5.999999865889549255e-02 1.060899972915649414e+00 9.323596954345703125e-01 9.323596954345703125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.199038267135620117e-01 -3.437508333536953842e-10 -3.437511109094515405e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.865439713001251221e-01 -3.125622123479843140e-02 -3.125622123479843140e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0400000e+00	5.999999865889549255e-02 9.525759816169738770e-01 9.428061246871948242e-01 9.428061246871948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.827049076557159424e-01 -8.404844875631312107e-11 -8.404844875631312107e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.424832165241241455e-01 -3.042204678058624268e-02 -3.042204678058624268e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.999999865889549255e-02 8.835999965667724609e-01 9.492221474647521973e-01 9.492221474647521973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.921332478523254395e-01 -3.135300352674619262e-11 -3.135307291568523169e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.468805670738220215e-01 -2.979294210672378540e-02 -2.979294210672378540e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1600000e+00	5.999999865889549255e-02 8.172159790992736816e-01 9.549993276596069336e-01 9.549993276596069336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.349288940429687500e-01 -1.165147058695970017e-11 -1.165130492086774439e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.844888210296630859e-01 -2.900189161300659180e-02 -2.900189161300659180e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2200000e+00	5.999999865889549255e-02 7.534239888191223145e-01 9.599170684814453125e-01 9.599170684814453125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.217499256134033203e+00 -4.568831424300867639e-12 -4.569108980057023928e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.161979556083679199e+00 -2.796677500009536743e-02 -2.796677500009536743e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2800000e+00	5.999999865889549255e-02 6.922240257263183594e-01 9.636966586112976074e-01 9.636966586112976074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.547723650932312012e+00 -2.082389816138174865e-12 -2.082264916047904535e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.487522125244140625e+00 -2.662702649831771851e-02 -2.662702649831771851e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3400000e+00	5.999999865889549255e-02 6.336159706115722656e-01 9.659854769706726074e-01 9.659854769706726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.935345053672790527e+00 -1.270317184776104114e-12 -1.270566984956644774e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.871258139610290527e+00 -2.491933852434158325e-02 -2.491933852434158325e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.999999865889549255e-02 5.776000022888183594e-01 9.663373231887817383e-01 9.663373231887817383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.392482280731201172e+00 -1.234692903473444403e-12 -1.234554125595366258e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.325870037078857422e+00 -2.277465909719467163e-02 -2.277465909719467163e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4600000e+00	5.999999865889549255e-02 5.241760015487670898e-01 9.641880393028259277e-01 9.641880393028259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.934292793273925781e+00 -2.212285910019318180e-12 -2.212729999229168243e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.867323160171508789e+00 -2.010886371135711670e-02 -2.010886371135711670e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5200000e+00	5.999999865889549255e-02 4.733439981937408447e-01 9.588268399238586426e-01 9.588268399238586426e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.579838752746582031e+00 -7.697009696272516521e-12 -7.697203985301825924e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.515812397003173828e+00 -1.682181656360626221e-02 -1.682181656360626221e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5800000e+00	5.999999865889549255e-02 4.251039922237396240e-01 9.493647813796997070e-01 9.493647813796997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.353216171264648438e+00 -4.851768986569027220e-11 -4.851830048835381604e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.297011852264404297e+00 -1.279428601264953613e-02 -1.279428601264953613e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6400000e+00	5.999999865889549255e-02 3.794560134410858154e-01 9.347057938575744629e-01 9.347057938575744629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.285030364990234375e+00 -4.797832686698200177e-10 -4.797836017367274053e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.243690967559814453e+00 -7.878959178924560547e-03 -7.878959178924560547e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.999999865889549255e-02 3.364000022411346436e-01 9.135310649871826172e-01 9.135310649871826172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.414337635040283203e+00 -6.437214317145389941e-09 -6.437214317145389941e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.397820472717285156e+00 -1.901686191558837891e-03 -1.901686191558837891e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7600000e+00	5.999999865889549255e-02 2.959359884262084961e-01 8.843222856521606445e-01 8.843222856521606445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.791249275207519531e+00 -1.024180740216706909e-14 -9.978129433818594407e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.813339233398437500e+00 5.356192588806152344e-03 5.356192588806152344e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8200000e+00	5.999999865889549255e-02 2.580640017986297607e-01 8.454642295837402344e-01 8.454642295837402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.480593681335449219e+00 -4.060474179112816273e-12 -4.060474179112816273e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.559957504272460938e+00 1.417160034179687500e-02 1.417160034179687500e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8800000e+00	5.999999865889549255e-02 2.227839976549148560e-01 7.954906821250915527e-01 7.954906821250915527e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.156754207611083984e+01 -2.007859656316668406e-09 -2.007859434272063481e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.172886085510253906e+01 2.490848302841186523e-02 2.490848302841186523e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9400000e+00	5.999999865889549255e-02 1.900960057973861694e-01 7.335286140441894531e-01 7.335286140441894531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.416730690002441406e+01 -1.726202514262809018e-12 -1.726674359048274709e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.444248390197753906e+01 3.807729482650756836e-02 3.807729482650756836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.999999865889549255e-02 1.599999964237213135e-01 6.599111557006835938e-01 6.599111557006835938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.744355201721191406e+01 -7.126244039312723544e-13 -7.125827705678489110e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.787329483032226562e+01 5.444487929344177246e-02 5.444487929344177246e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0600000e+00	5.999999865889549255e-02 1.900960057973861694e-01 7.397624850273132324e-01 7.397624850273132324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.413975429534912109e+01 -5.683647996690410764e-13 -5.689476667569692836e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.447590637207031250e+01 4.552353918552398682e-02 4.552353918552398682e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1200000e+00	5.999999865889549255e-02 2.227839976549148560e-01 8.070872426033020020e-01 8.070872426033020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.151178932189941406e+01 -5.804225988725875141e-10 -5.804223213168313578e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.176920509338378906e+01 3.762041032314300537e-02 3.762041032314300537e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1800000e+00	5.999999865889549255e-02 2.580640017986297607e-01 8.611730337142944336e-01 8.611730337142944336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.400166511535644531e+00 -4.958256027975949110e-13 -4.958256027975949110e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.593982696533203125e+00 3.068558871746063232e-02 3.068558871746063232e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2400000e+00	5.999999865889549255e-02 2.959359884262084961e-01 9.028735756874084473e-01 9.028735756874084473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.691784858703613281e+00 -7.632783294297951215e-16 -4.996003610813204432e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.836014747619628906e+00 2.465836703777313232e-02 2.465836703777313232e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.999999865889549255e-02 3.364000022411346436e-01 9.338303208351135254e-01 9.338303208351135254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.301837444305419922e+00 -6.106480321399487821e-10 -6.106477545841926258e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.408504009246826172e+00 1.945587992668151855e-02 1.945587992668151855e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3600000e+00	5.999999865889549255e-02 3.794560134410858154e-01 9.558961391448974609e-01 9.558961391448974609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.164842605590820312e+00 -1.682548544934547863e-11 -1.682548544934547863e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.243708610534667969e+00 1.498854160308837891e-02 1.498854160308837891e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4200000e+00	5.999999865889549255e-02 4.251039922237396240e-01 9.708184003829956055e-01 9.708184003829956055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.229631423950195312e+00 -4.815314813555460205e-13 -4.815314813555460205e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.288337707519531250e+00 1.116950809955596924e-02 1.116950809955596924e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4800000e+00	5.999999865889549255e-02 4.733439981937408447e-01 9.801077842712402344e-01 9.801077842712402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.456051588058471680e+00 -1.908889712964878527e-14 -1.908889712964878527e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.500430345535278320e+00 7.915996015071868896e-03 7.915996015071868896e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5400000e+00	5.999999865889549255e-02 5.241760015487670898e-01 9.850107431411743164e-01 9.850107431411743164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.812529802322387695e+00 -1.942890293094023946e-15 -1.595945597898662527e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.846964836120605469e+00 5.160979926586151123e-03 5.160979926586151123e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.999999865889549255e-02 5.776000022888183594e-01 9.865286946296691895e-01 9.865286946296691895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.274189233779907227e+00 -7.147060721024445229e-16 -8.673617379884035472e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.301941871643066406e+00 2.844274044036865234e-03 2.844274044036865234e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6600000e+00	5.999999865889549255e-02 6.336159706115722656e-01 9.854540228843688965e-01 9.854540228843688965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.821370005607604980e+00 -3.053113317719180486e-16 -1.026956297778269800e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.844842791557312012e+00 9.185150265693664551e-04 9.185150265693664551e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7200000e+00	5.999999865889549255e-02 6.922240257263183594e-01 9.824084639549255371e-01 9.824084639549255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.438477993011474609e+00 -5.238864897449957425e-15 -5.169475958410885141e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.459432125091552734e+00 -6.552860140800476074e-04 -6.552860140800476074e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7800000e+00	5.999999865889549255e-02 7.534239888191223145e-01 9.778773784637451172e-01 9.778773784637451172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.113089084625244141e+00 -3.450711938413064672e-14 -3.416017468893528530e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.132806181907653809e+00 -1.911114901304244995e-03 -1.911114901304244995e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8400000e+00	5.999999865889549255e-02 8.172159790992736816e-01 9.722386002540588379e-01 9.722386002540588379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.352562189102172852e-01 -2.164379786506742676e-13 -2.163130785604039374e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.546599745750427246e-01 -2.877011895179748535e-03 -2.877011895179748535e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.999999865889549255e-02 8.835999965667724609e-01 9.657858014106750488e-01 9.657858014106750488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.969747900962829590e-01 -1.187334952579277569e-12 -1.187515363820779157e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.167270541191101074e-01 -3.568347543478012085e-03 -3.568347543478012085e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9600000e+00	5.999999865889549255e-02 9.525759816169738770e-01 9.587468504905700684e-01 9.587468504905700684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.917684853076934814e-01 -5.531478053377725246e-12 -5.531533564528956504e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.123594164848327637e-01 -3.991188015788793564e-03 -3.991188015788793564e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0020000e+01	5.999999865889549255e-02 1.018080949783325195e+00 9.519314765930175781e-01 9.519314765930175781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.281996458768844604e-01 -1.966624085802948230e-11 -1.966642126927098388e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.499182522296905518e-01 -4.126565530896186829e-03 -4.126565530896186829e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0080000e+01	5.999999865889549255e-02 1.073295950889587402e+00 9.461749792098999023e-01 9.461749792098999023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.093869209289550781e-01 -5.063688357509477100e-11 -5.063666153048984597e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.323868185281753540e-01 -4.005679860711097717e-03 -4.005679860711097717e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0140000e+01	5.999999865889549255e-02 1.129969000816345215e+00 9.403071403503417969e-01 9.403071403503417969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.407658146694302559e-03 -1.210417599484259199e-10 -1.210417599484259199e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.673815190792083740e-02 -3.775760531425476074e-03 -3.775760531425476074e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.999999865889549255e-02 1.188099980354309082e+00 9.343668222427368164e-01 9.343668222427368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.408395737409591675e-02 -2.707194191042816556e-10 -2.707194191042816556e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.839993596076965332e-02 -3.443490713834762573e-03 -3.443490713834762573e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0260000e+01	5.999999865889549255e-02 1.247689008712768555e+00 9.283860921859741211e-01 9.283860921859741211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.812569648027420044e-01 -5.705650396592432116e-10 -5.705647065923358241e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.542164683341979980e-01 -3.014650195837020874e-03 -3.014650195837020874e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0320000e+01	5.999999865889549255e-02 1.308735966682434082e+00 9.223914742469787598e-01 9.223914742469787598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.601300477981567383e-01 -1.140424865653244524e-09 -1.140424865653244524e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.317455112934112549e-01 -2.495512366294860840e-03 -2.495512366294860840e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0380000e+01	5.999999865889549255e-02 1.371240973472595215e+00 9.164047241210937500e-01 9.164047241210937500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.315935730934143066e-01 -2.173939694927184973e-09 -2.173940139016394824e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.018909096717834473e-01 -1.890346407890319824e-03 -1.890346407890319824e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0440000e+01	5.999999865889549255e-02 1.435204029083251953e+00 9.104436635971069336e-01 9.104436635971069336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.964279294013977051e-01 -3.971788231638129218e-09 -3.971788231638129218e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.654412925243377686e-01 -1.204669475555419922e-03 -1.204669475555419922e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.999999865889549255e-02 1.500625014305114746e+00 9.045230746269226074e-01 9.045230746269226074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.553189873695373535e-01 -6.984751887983975394e-09 -6.984751887983975394e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.230895340442657471e-01 -4.411712288856506348e-04 -4.411712288856506348e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0560000e+01	5.999999865889549255e-02 1.567504048347473145e+00 8.986548781394958496e-01 8.986548781394958496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.088709592819213867e-01 -1.151856388048599911e-15 -9.853229343548264296e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.754434823989868164e-01 3.951787948608398438e-04 3.951787948608398438e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0620000e+01	5.999999865889549255e-02 1.635841012001037598e+00 8.928486704826354980e-01 8.928486704826354980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.576171278953552246e-01 -1.387778780781445676e-17 -5.134781488891348999e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.230400562286376953e-01 1.300826668739318848e-03 1.300826668739318848e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0680000e+01	5.999999865889549255e-02 1.705636024475097656e+00 8.871120810508728027e-01 8.871120810508728027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.020289063453674316e-01 -6.938893903907228378e-16 -6.938893903907228378e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.663528442382812500e-01 2.271860837936401367e-03 2.271860837936401367e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0740000e+01	5.999999865889549255e-02 1.776888966560363770e+00 8.814510107040405273e-01 8.814510107040405273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.425235867500305176e-01 -7.355227538141662080e-16 -1.026956297778269800e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.058012247085571289e-01 3.304943442344665527e-03 3.304943442344665527e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.999999865889549255e-02 1.849599957466125488e+00 8.758696317672729492e-01 8.758696317672729492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.794705390930175781e-01 -1.332267629550187849e-15 -9.714451465470119729e-16 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.417573690414428711e-01 4.393324255943298340e-03 4.393324255943298340e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0860000e+01	5.999999865889549255e-02 1.923768997192382812e+00 8.703708052635192871e-01 8.703708052635192871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.131971120834350586e-01 -1.873501354054951662e-15 -2.345346139520643192e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.745518445968627930e-01 5.531489849090576172e-03 5.531489849090576172e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0920000e+01	5.999999865889549255e-02 1.999395966529846191e+00 8.649559617042541504e-01 8.649559617042541504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.439931631088256836e-01 -4.773959005888173124e-15 -4.898859096158503235e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.044787406921386719e-01 6.709381937980651855e-03 6.709381937980651855e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0980000e+01	5.999999865889549255e-02 2.076481103897094727e+00 8.596253991127014160e-01 8.596253991127014160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.721154093742370605e-01 -9.048317650695025804e-15 -8.576472865229334275e-15 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.318003177642822266e-01 7.914513349533081055e-03 7.914513349533081055e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1040000e+01	5.999999865889549255e-02 2.155024051666259766e+00 8.543782830238342285e-01 8.543782830238342285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.977908849716186523e-01 -1.761091272811654562e-14 -1.761091272811654562e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.567509412765502930e-01 9.130626916885375977e-03 9.130626916885375977e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.999999865889549255e-02 2.235024929046630859e+00 8.492128252983093262e-01 8.492128252983093262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.212205171585083008e-01 -3.400058012914541905e-14 -3.377853552422038774e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.795399427413940430e-01 1.033921539783477783e-02 1.033921539783477783e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1160000e+01	5.999999865889549255e-02 2.316483974456787109e+00 8.441264033317565918e-01 8.441264033317565918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.425819873809814453e-01 -6.153411113984930125e-14 -6.189493362285247713e-14 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.995226979255676270e-01 1.396381855010986328e-02 1.396381855010986328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1220000e+01	5.999999865889549255e-02 2.399400949478149414e+00 8.391155004501342773e-01 8.391155004501342773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.620325326919555664e-01 -1.118272073791053145e-13 -1.117439474285220058e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.175874948501586914e-01 1.778724789619445801e-02 1.778724789619445801e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1280000e+01	5.999999865889549255e-02 2.483776092529296875e+00 8.341762423515319824e-01 8.341762423515319824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.797115087509155273e-01 -1.934424842531257127e-13 -1.933175841628553826e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.338879346847534180e-01 2.178862690925598145e-02 2.178862690925598145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1340000e+01	5.999999865889549255e-02 2.569608926773071289e+00 8.293039798736572266e-01 8.293039798736572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.957424759864807129e-01 -3.326783293289281573e-13 -3.326505737533125284e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.485628962516784668e-01 2.594393491744995117e-02 2.594393491744995117e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.999999865889549255e-02 2.656899929046630859e+00 8.244940638542175293e-01 8.244940638542175293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.102358818054199219e-01 -5.587891260816491013e-13 -5.590111706865741326e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.617373108863830566e-01 3.022646903991699219e-02 3.022646903991699219e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1460000e+01	5.999999865889549255e-02 2.745649099349975586e+00 8.197414875030517578e-01 8.197414875030517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.232903122901916504e-01 -9.232892228538958079e-13 -9.230671782489707766e-13 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.735237717628479004e-01 3.460654616355895996e-02 3.460654616355895996e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1520000e+01	5.999999865889549255e-02 2.835855960845947266e+00 8.150412440299987793e-01 8.150412440299987793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.349949955940246582e-01 -1.501770929834833623e-12 -1.502020730015374284e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.840247988700866699e-01 3.905227780342102051e-02 3.905227780342102051e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1580000e+01	5.999999865889549255e-02 2.927520990371704102e+00 8.103885054588317871e-01 8.103885054588317871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.454308748245239258e-01 -2.407213317567880040e-12 -2.407213317567880040e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.933337926864624023e-01 4.353365302085876465e-02 4.353365302085876465e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1640000e+01	5.999999865889549255e-02 3.020643949508666992e+00 8.057786822319030762e-01 8.057786822319030762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.546722173690795898e-01 -3.805955550717499136e-12 -3.805677994961342847e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.015343189239501953e-01 4.801282286643981934e-02 4.801282286643981934e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.999999865889549255e-02 3.115225076675415039e+00 8.012074232101440430e-01 8.012074232101440430e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.627877473831176758e-01 -5.942080161247531578e-12 -5.942080161247531578e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.087028503417968750e-01 5.245640873908996582e-02 5.245640873908996582e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1760000e+01	5.999999865889549255e-02 3.211263895034790039e+00 7.966708540916442871e-01 7.966708540916442871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.698417782783508301e-01 -9.173356518843434060e-12 -9.173800608053284122e-12 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.149106740951538086e-01 5.683398246765136719e-02 5.683398246765136719e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1820000e+01	5.999999865889549255e-02 3.308760881423950195e+00 7.921655178070068359e-01 7.921655178070068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.758948683738708496e-01 -1.401162519343301938e-11 -1.401162519343301938e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.202215075492858887e-01 6.111297011375427246e-02 6.111297011375427246e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1880000e+01	5.999999865889549255e-02 3.407716035842895508e+00 7.876884937286376953e-01 7.876884937286376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.810045361518859863e-01 -2.118807906903441562e-11 -2.118805131345880000e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.246951341629028320e-01 6.526321172714233398e-02 6.526321172714233398e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1940000e+01	5.999999865889549255e-02 3.508128881454467773e+00 7.832373976707458496e-01 7.832373976707458496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.852258563041687012e-01 -3.173697415981280301e-11 -3.173650231502733732e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.283859133720397949e-01 6.925764679908752441e-02 6.925764679908752441e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.788103222846984863e-01 7.788103222846984863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.886116981506347656e-01 -4.712025214459458766e-11 -4.712036316689705018e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.313384294509887695e-01 7.310765981674194336e-02 7.310765981674194336e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2060000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.781813144683837891e-01 7.781813144683837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.856734275817871094e-01 -4.957684263118267154e-11 -4.957628751967035896e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.282624721527099609e-01 7.382375001907348633e-02 7.382375001907348633e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2120000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.775708436965942383e-01 7.775708436965942383e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.828242659568786621e-01 -5.207681508245798341e-11 -5.207670406015552089e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.252336025238037109e-01 7.465189695358276367e-02 7.465189695358276367e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2180000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.769781351089477539e-01 7.769781351089477539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.800601005554199219e-01 -5.462091889896214525e-11 -5.462069685435722022e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.222512245178222656e-01 7.559028267860412598e-02 7.559028267860412598e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2240000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.764023542404174805e-01 7.764023542404174805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.773769974708557129e-01 -5.720315887636218122e-11 -5.720338092096710625e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.193139076232910156e-01 7.663089036941528320e-02 7.663089036941528320e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.758428454399108887e-01 7.758428454399108887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.747713804244995117e-01 -5.982764283984920439e-11 -5.982739303966866373e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.164205789566040039e-01 7.776838541030883789e-02 7.776838541030883789e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2360000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.752987742424011230e-01 7.752987742424011230e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.722397327423095703e-01 -6.248587758328483233e-11 -6.248587758328483233e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.135696291923522949e-01 7.899421453475952148e-02 7.899421453475952148e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2420000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.747696042060852051e-01 7.747696042060852051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.697788357734680176e-01 -6.518197093186017810e-11 -6.518197093186017810e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.107607603073120117e-01 8.030778169631958008e-02 8.030778169631958008e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2480000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.742546200752258301e-01 7.742546200752258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.673857092857360840e-01 -6.791259221650136624e-11 -6.791220363844274743e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.079979658126831055e-01 8.166950941085815430e-02 8.166950941085815430e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2540000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.737532854080200195e-01 7.737532854080200195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.650573730468750000e-01 -7.067538221328106829e-11 -7.067540996885668392e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.052753448486328125e-01 8.310934901237487793e-02 8.310934901237487793e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.732649445533752441e-01 7.732649445533752441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.627912044525146484e-01 -7.346870334323796214e-11 -7.346870334323796214e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.025903940200805664e-01 8.461672067642211914e-02 8.461672067642211914e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2660000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.727891802787780762e-01 7.727891802787780762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.605845212936401367e-01 -7.628978004881048491e-11 -7.629000209341540995e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.999437093734741211e-01 8.619615435600280762e-02 8.619615435600280762e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2720000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.723254561424255371e-01 7.723254561424255371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.584349393844604492e-01 -7.914435773415107178e-11 -7.914457977875599681e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.973339796066284180e-01 8.783856034278869629e-02 8.783856034278869629e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2780000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.718732953071594238e-01 7.718732953071594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.563401937484741211e-01 -8.202233336973563382e-11 -8.202183376937455250e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.947602510452270508e-01 8.954411745071411133e-02 8.954411745071411133e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2840000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.714322209358215332e-01 7.714322209358215332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.542980790138244629e-01 -8.492748171384789657e-11 -8.492725966924297154e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.922225236892700195e-01 9.130799770355224609e-02 9.130799770355224609e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.710018157958984375e-01 7.710018157958984375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.523064494132995605e-01 -8.785602800820413449e-11 -8.785613903050659701e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.897193074226379395e-01 9.312838315963745117e-02 9.312838315963745117e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2960000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.705816626548767090e-01 7.705816626548767090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.503634572029113770e-01 -9.080816654183365699e-11 -9.080816654183365699e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.872498273849487305e-01 9.500133991241455078e-02 9.500133991241455078e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3020000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.701714634895324707e-01 7.701714634895324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.484671950340270996e-01 -9.378178789098967627e-11 -9.378131604620421058e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.848139643669128418e-01 9.692394733428955078e-02 9.692394733428955078e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3080000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.697706818580627441e-01 7.697706818580627441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.466159343719482422e-01 -9.677580958822318280e-11 -9.677628143300864849e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.824100494384765625e-01 9.889060258865356445e-02 9.889060258865356445e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3140000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.693791389465332031e-01 7.693791389465332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.448078870773315430e-01 -9.979231330170534875e-11 -9.979220227940288623e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.800384998321533203e-01 1.009029150009155273e-01 1.009029150009155273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.689964175224304199e-01 7.689964175224304199e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.430416226387023926e-01 -1.028248597378933482e-10 -1.028246376932884232e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.776986598968505859e-01 1.029599905014038086e-01 1.029599905014038086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3260000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.686222195625305176e-01 7.686222195625305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.413154721260070801e-01 -1.058786669450029194e-10 -1.058789167451834601e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.753888607025146484e-01 1.050536632537841797e-01 1.050536632537841797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3320000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.682562470436096191e-01 7.682562470436096191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.396281242370605469e-01 -1.089466572512520770e-10 -1.089467682735545395e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.731085062026977539e-01 1.071841716766357422e-01 1.071841716766357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3380000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.678982019424438477e-01 7.678982019424438477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.379780888557434082e-01 -1.120308290580851462e-10 -1.120308013025095306e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.708577156066894531e-01 1.093503236770629883e-01 1.093503236770629883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3440000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.675478458404541016e-01 7.675478458404541016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.363641142845153809e-01 -1.151294268253444386e-10 -1.151291631473760901e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.686361908912658691e-01 1.115514934062957764e-01 1.115514934062957764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.672048211097717285e-01 7.672048211097717285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.347849488258361816e-01 -1.182428599477702846e-10 -1.182426379031653596e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.664427995681762695e-01 1.137846708297729492e-01 1.137846708297729492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3560000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.668690085411071777e-01 7.668690085411071777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.332393407821655273e-01 -1.213691369628122629e-10 -1.213693590074171880e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.642770648002624512e-01 1.160491108894348145e-01 1.160491108894348145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3620000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.665401101112365723e-01 7.665401101112365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.317262768745422363e-01 -1.245059055854369490e-10 -1.245058500742857177e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.621386885643005371e-01 1.183432340621948242e-01 1.183432340621948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3680000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.662178874015808105e-01 7.662178874015808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.302445650100708008e-01 -1.276579120190746153e-10 -1.276588557086455467e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.600278496742248535e-01 1.206672191619873047e-01 1.206672191619873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3740000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.659021019935607910e-01 7.659021019935607910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.287931919097900391e-01 -1.308179120584895827e-10 -1.308179120584895827e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.579417467117309570e-01 1.230091750621795654e-01 1.230091750621795654e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.655926346778869629e-01 7.655926346778869629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.273712038993835449e-01 -1.339916233522586708e-10 -1.339915123299562083e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558826446533203125e-01 1.253831982612609863e-01 1.253831982612609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3860000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.652891874313354492e-01 7.652891874313354492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.259775876998901367e-01 -1.371700808494580315e-10 -1.371703028940629565e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.538480997085571289e-01 1.277752816677093506e-01 1.277752816677093506e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3920000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.649915814399719238e-01 7.649915814399719238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.246115088462829590e-01 -1.403588079096351748e-10 -1.403593630211474874e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.518389463424682617e-01 1.301929652690887451e-01 1.301929652690887451e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3980000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.646996974945068359e-01 7.646996974945068359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.232720136642456055e-01 -1.435571939101265571e-10 -1.435571939101265571e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.498539328575134277e-01 1.326305866241455078e-01 1.326305866241455078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4040000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.644133567810058594e-01 7.644133567810058594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.219583272933959961e-01 -1.467634347385171623e-10 -1.467633237162146997e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.478927612304687500e-01 1.350864470005035400e-01 1.350864470005035400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.641323208808898926e-01 7.641323208808898926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.206696748733520508e-01 -1.499730895027084898e-10 -1.499730895027084898e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.459555506706237793e-01 1.375640034675598145e-01 1.375640034675598145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4160000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.638564705848693848e-01 7.638564705848693848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.194052219390869141e-01 -1.531914040064918936e-10 -1.531914040064918936e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.440408706665039062e-01 1.400545239448547363e-01 1.400545239448547363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4220000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.635856866836547852e-01 7.635856866836547852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.181643128395080566e-01 -1.564155749367301951e-10 -1.564161022926668920e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.421492576599121094e-01 1.425656378269195557e-01 1.425656378269195557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4280000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.633197307586669922e-01 7.633197307586669922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.169461727142333984e-01 -1.596448251373061566e-10 -1.596445475815500004e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.402801156044006348e-01 1.450916826725006104e-01 1.450916826725006104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4340000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.630585432052612305e-01 7.630585432052612305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.157501459121704102e-01 -1.628785717411318501e-10 -1.628785717411318501e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.384330868721008301e-01 1.476309001445770264e-01 1.476309001445770264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.628020048141479492e-01 7.628020048141479492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.145756363868713379e-01 -1.661145110354311782e-10 -1.661147885911873345e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.366076350212097168e-01 1.501864194869995117e-01 1.501864194869995117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4460000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.625498771667480469e-01 7.625498771667480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.134219884872436523e-01 -1.693561402227317103e-10 -1.693559181781267853e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.348034620285034180e-01 1.527559459209442139e-01 1.527559459209442139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4520000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.623021006584167480e-01 7.623021006584167480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.122885465621948242e-01 -1.725999898560814927e-10 -1.726001008783839552e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.330203890800476074e-01 1.553367376327514648e-01 1.553367376327514648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4580000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.620585560798645020e-01 7.620585560798645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.111748337745666504e-01 -1.758491130487982446e-10 -1.758488910041933195e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.312579393386840820e-01 1.579293906688690186e-01 1.579293906688690186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4640000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.618191242218017578e-01 7.618191242218017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.100801944732666016e-01 -1.790989578864810028e-10 -1.790987913530273090e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.295161128044128418e-01 1.605367958545684814e-01 1.605367958545684814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.615836858749389648e-01 7.615836858749389648e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.090042114257812500e-01 -1.823495798802809986e-10 -1.823493023245248423e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.277944922447204590e-01 1.631534695625305176e-01 1.631534695625305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4760000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.613521218299865723e-01 7.613521218299865723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.079462885856628418e-01 -1.856041986769696450e-10 -1.856039766323647200e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.260920047760009766e-01 1.657812297344207764e-01 1.657812297344207764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4820000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.611243724822998047e-01 7.611243724822998047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.069059491157531738e-01 -1.888578737840873600e-10 -1.888578737840873600e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.244090676307678223e-01 1.684166193008422852e-01 1.684166193008422852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4880000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.609002590179443359e-01 7.609002590179443359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.058827161788940430e-01 -1.921132697368932440e-10 -1.921132697368932440e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.227449655532836914e-01 1.710599064826965332e-01 1.710599064826965332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4940000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.606797814369201660e-01 7.606797814369201660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048761725425720215e-01 -1.953688322231528218e-10 -1.953690542677577469e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.211002945899963379e-01 1.737162470817565918e-01 1.737162470817565918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.604627609252929688e-01 7.604627609252929688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.038857817649841309e-01 -1.986248387986222497e-10 -1.986250608432271747e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.194734454154968262e-01 1.763765811920166016e-01 1.763765811920166016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5060000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.602491378784179688e-01 7.602491378784179688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.029112458229064941e-01 -2.018819555971163027e-10 -2.018823441751749215e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.178655505180358887e-01 1.790468096733093262e-01 1.790468096733093262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5120000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.600387930870056152e-01 7.600387930870056152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.019520878791809082e-01 -2.051375735945271117e-10 -2.051375180833758805e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.162749409675598145e-01 1.817225813865661621e-01 1.817225813865661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5180000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.598317265510559082e-01 7.598317265510559082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.010078907012939453e-01 -2.083921923912157581e-10 -2.083921923912157581e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.147026300430297852e-01 1.844065189361572266e-01 1.844065189361572266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5240000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.596278190612792969e-01 7.596278190612792969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.000782966613769531e-01 -2.116467001656019420e-10 -2.116469777213580983e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.131477832794189453e-01 1.870981454849243164e-01 1.870981454849243164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.594269514083862305e-01 7.594269514083862305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.991630077362060547e-01 -2.148995426054511881e-10 -2.148993205608462631e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.116098642349243164e-01 1.897948980331420898e-01 1.897948980331420898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5360000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.592290639877319336e-01 7.592290639877319336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.982614874839782715e-01 -2.181493319319827151e-10 -2.181491653985290213e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.100890517234802246e-01 1.924970746040344238e-01 1.924970746040344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5420000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.590341567993164062e-01 7.590341567993164062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.973735570907592773e-01 -2.214000094369339422e-10 -2.214000094369339422e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.085844516754150391e-01 1.952026486396789551e-01 1.952026486396789551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5480000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.588420510292053223e-01 7.588420510292053223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.964988589286804199e-01 -2.246476338285674501e-10 -2.246477448508699126e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.070968389511108398e-01 1.979142427444458008e-01 1.979142427444458008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5540000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.586527466773986816e-01 7.586527466773986816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.956369757652282715e-01 -2.278930932853029390e-10 -2.278931487964541702e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.056254982948303223e-01 2.006312608718872070e-01 2.006312608718872070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.584661245346069336e-01 7.584661245346069336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.947877287864685059e-01 -2.311343894056960835e-10 -2.311343894056960835e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.041697740554809570e-01 2.033497691154479980e-01 2.033497691154479980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5660000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.582821846008300781e-01 7.582821846008300781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.939507007598876953e-01 -2.343745197919133716e-10 -2.343747418365182966e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.027301430702209473e-01 2.060756087303161621e-01 2.060756087303161621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5720000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.581008076667785645e-01 7.581008076667785645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.931257128715515137e-01 -2.376126517766863344e-10 -2.376129293324424907e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.013061285018920898e-01 2.088039517402648926e-01 2.088039517402648926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5780000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.579219937324523926e-01 7.579219937324523926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.923123478889465332e-01 -2.408463983805120279e-10 -2.408465094028144904e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.998974323272705078e-01 2.115354537963867188e-01 2.115354537963867188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5840000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.577456235885620117e-01 7.577456235885620117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.915104269981384277e-01 -2.440770918710200021e-10 -2.440773694267761584e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.985040545463562012e-01 2.142727375030517578e-01 2.142727375030517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.575716972351074219e-01 7.575716972351074219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.907197117805480957e-01 -2.473047877593614885e-10 -2.473047877593614885e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.971254587173461914e-01 2.170101404190063477e-01 2.170101404190063477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5960000e+01	5.999999865889549255e-02 3.609999895095825195e+00 7.574000954627990723e-01 7.574000954627990723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.899398446083068848e-01 -2.505292084897803306e-10 -2.505292084897803306e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.957617640495300293e-01 2.197514772415161133e-01 2.197514772415161133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/Model_v2_training_time.txt <==
   0.0000000e+00	0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-02	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.992715179920196533e-02 1.381989661604166031e-02 1.381989661604166031e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.828294277191162109e-02 1.411902904510498047e-02 1.411902904510498047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.734393984079360962e-01 2.860396914184093475e-02 2.860396914184093475e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.701853275299072266e-01 2.922129631042480469e-02 2.922129631042480469e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510866224765777588e-01 4.433953762054443359e-02 4.433953762054443359e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.462624311447143555e-01 4.529172182083129883e-02 4.529172182083129883e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.233627080917358398e-01 6.101486086845397949e-02 6.101486086845397949e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.170113563537597656e-01 6.231552362442016602e-02 6.231552362442016602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907122015953063965e-01 7.861910760402679443e-02 7.861910760402679443e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.828788995742797852e-01 8.027946949005126953e-02 8.027946949005126953e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.535357952117919922e-01 9.714233875274658203e-02 9.714233875274658203e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.442670643329620361e-01 9.917044639587402344e-02 9.917044639587402344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.121952891349792480e-01 1.165755018591880798e-01 1.165755018591880798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.015400052070617676e-01 1.189783811569213867e-01 1.189783811569213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.670177340507507324e-01 1.369104534387588501e-01 1.369104534387588501e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.550254583358764648e-01 1.396922469139099121e-01 1.396922469139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182992458343505859e-01 1.581400483846664429e-01 1.581400483846664429e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.050205230712890625e-01 1.613017618656158447e-01 1.613017618656158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e-01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.663081645965576172e-01 1.802581250667572021e-01 1.802581250667572021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.517947316169738770e-01 1.837981641292572021e-01 1.837981641292572021e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e-01	5.000000074505805969e-02 1.392400026321411133e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.182653903961181641e-01 1.581636369228363037e-01 1.581636369228363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.050205230712890625e-01 1.613017618656158447e-01 1.613017618656158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e-01	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.669625401496887207e-01 1.369476020336151123e-01 1.369476020336151123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.550254583358764648e-01 1.396922469139099121e-01 1.396922469139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e-01	5.000000074505805969e-02 1.299600005149841309e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.121271610260009766e-01 1.166197583079338074e-01 1.166197583079338074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.015400052070617676e-01 1.189783811569213867e-01 1.189783811569213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e-01	5.000000074505805969e-02 1.254400014877319336e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.534600675106048584e-01 9.718984365463256836e-02 9.718984365463256836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.442670643329620361e-01 9.917044639587402344e-02 9.917044639587402344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e-01	5.000000074505805969e-02 1.210000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.906319141387939453e-01 7.866770029067993164e-02 7.866770029067993164e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.828788995742797852e-01 8.027946949005126953e-02 8.027946949005126953e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e-01	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232793807983398438e-01 6.106346100568771362e-02 6.106346100568771362e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.170113563537597656e-01 6.231552362442016602e-02 6.231552362442016602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e-01	5.000000074505805969e-02 1.123600006103515625e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.510009109973907471e-01 4.438768327236175537e-02 4.438768327236175537e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.462624311447143555e-01 4.529172182083129883e-02 4.529172182083129883e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e-01	5.000000074505805969e-02 1.081599950790405273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.733514964580535889e-01 2.865151688456535339e-02 2.865151688456535339e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.701853275299072266e-01 2.922129631042480469e-02 2.922129631042480469e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e-01	5.000000074505805969e-02 1.040400028228759766e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.983695507049560547e-02 1.386681385338306427e-02 1.386681385338306427e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.828294277191162109e-02 1.411902904510498047e-02 1.411902904510498047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.258802310796454549e-05 4.629401155398227274e-05 4.629401155398227274e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232790231704711914e-01 6.106367334723472595e-02 6.106367334723472595e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.170113563537597656e-01 6.231552362442016602e-02 6.231552362442016602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.669478178024291992e-01 1.369575262069702148e-01 1.369575262069702148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.550254583358764648e-01 1.396922469139099121e-01 1.396922469139099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.534574270248413086e-01 2.271419316530227661e-01 2.271419316530227661e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.366392612457275391e-01 2.314186096191406250e-01 2.314186096191406250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.980768918991088867e-01 3.311954140663146973e-01 3.311954140663146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.771004080772399902e-01 3.369643688201904297e-01 3.369643688201904297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.011382222175598145e+00 4.488454759120941162e-01 4.488454759120941162e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.869676828384399414e-01 4.559298455715179443e-01 4.559298455715179443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100840449333190918e+00 5.799596309661865234e-01 5.799596309661865234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.073715209960937500e+00 5.880062580108642578e-01 5.880062580108642578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.171819686889648438e+00 7.245298624038696289e-01 7.245298624038696289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141711473464965820e+00 7.354829311370849609e-01 7.354829311370849609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.228251934051513672e+00 8.826468586921691895e-01 8.826468586921691895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.195685505867004395e+00 8.962546586990356445e-01 8.962546586990356445e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273074746131896973e+00 1.054467678070068359e+00 1.054467678070068359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.238595604896545410e+00 1.070224285125732422e+00 1.070224285125732422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+00	5.000000074505805969e-02 3.240000009536743164e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.308528900146484375e+00 1.240183115005493164e+00 1.240183115005493164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.272674083709716797e+00 1.257330179214477539e+00 1.257330179214477539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+00	5.000000074505805969e-02 2.958400011062622070e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.267722249031066895e+00 1.062385320663452148e+00 1.062385320663452148e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.233861684799194336e+00 1.078027248382568359e+00 1.078027248382568359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+00	5.000000074505805969e-02 2.689599990844726562e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.218697905540466309e+00 8.954950571060180664e-01 8.954950571060180664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.186731815338134766e+00 9.104197025299072266e-01 9.104197025299072266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+00	5.000000074505805969e-02 2.433599948883056641e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.159060359001159668e+00 7.400552630424499512e-01 7.400552630424499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.128998994827270508e+00 7.546999454498291016e-01 7.546999454498291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+00	5.000000074505805969e-02 2.190399885177612305e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.085667252540588379e+00 5.965772271156311035e-01 5.965772271156311035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.057663798332214355e+00 6.110867261886596680e-01 6.110867261886596680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.7500000e+00	5.000000074505805969e-02 1.960000038146972656e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.943431615829467773e-01 4.655437171459197998e-01 4.655437171459197998e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.697910547256469727e-01 4.776901900768280029e-01 4.776901900768280029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8000000e+00	5.000000074505805969e-02 1.742400050163269043e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.794604539871215820e-01 3.474140465259552002e-01 3.474140465259552002e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.586027622222900391e-01 3.574663102626800537e-01 3.574663102626800537e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.8500000e+00	5.000000074505805969e-02 1.537600040435791016e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.333056926727294922e-01 2.426345646381378174e-01 2.426345646381378174e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.165670990943908691e-01 2.507263123989105225e-01 2.507263123989105225e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9000000e+00	5.000000074505805969e-02 1.345600008964538574e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.450937151908874512e-01 1.516609638929367065e-01 1.516609638929367065e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.330463647842407227e-01 1.578769832849502563e-01 1.578769832849502563e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.9500000e+00	5.000000074505805969e-02 1.166399955749511719e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.993864417076110840e-01 7.499782741069793701e-02 7.499782741069793701e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.926766872406005859e-01 7.945608347654342651e-02 7.945608347654342651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.651651762425899506e-02 1.325825788080692291e-02 1.325825788080692291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.730833180248737335e-02 1.618674956262111664e-02 1.618674956262111664e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.0500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.995064795017242432e-01 1.020340397953987122e-01 1.020340397953987122e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.907198309898376465e-01 1.071320325136184692e-01 1.071320325136184692e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.906836032867431641e-01 2.185932695865631104e-01 2.185932695865631104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.750793457031250000e-01 2.261930704116821289e-01 2.261930704116821289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.1500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.951770067214965820e-01 3.616107106208801270e-01 3.616107106208801270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.740088939666748047e-01 3.717636466026306152e-01 3.717636466026306152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041819334030151367e+00 5.302417278289794922e-01 5.302417278289794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.016261816024780273e+00 5.427582263946533203e-01 5.427582263946533203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.2500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.148551940917968750e+00 7.240520119667053223e-01 7.240520119667053223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.119739532470703125e+00 7.384226918220520020e-01 7.384226918220520020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.226916670799255371e+00 9.429541230201721191e-01 9.429541230201721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.194821953773498535e+00 9.611095190048217773e-01 9.611095190048217773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.3500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.284584403038024902e+00 1.187112808227539062e+00 1.187112808227539062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.250026941299438477e+00 1.208429813385009766e+00 1.208429813385009766e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.326825261116027832e+00 1.456834435462951660e+00 1.456834435462951660e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.290598869323730469e+00 1.480204343795776367e+00 1.480204343795776367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.4500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357378840446472168e+00 1.752472162246704102e+00 1.752472162246704102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.320186614990234375e+00 1.776335120201110840e+00 1.776335120201110840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.378973841667175293e+00 2.074362993240356445e+00 2.074362993240356445e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.341375589370727539e+00 2.096797466278076172e+00 2.096797466278076172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.5500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.374170541763305664e+00 2.084953784942626953e+00 2.084953784942626953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.337542891502380371e+00 2.103326559066772461e+00 2.103326559066772461e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.369590759277343750e+00 2.095052480697631836e+00 2.095052480697631836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333785414695739746e+00 2.109764575958251953e+00 2.109764575958251953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.6500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365219473838806152e+00 2.104690790176391602e+00 2.104690790176391602e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.330100655555725098e+00 2.116116523742675781e+00 2.116116523742675781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.361043334007263184e+00 2.113899469375610352e+00 2.113899469375610352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.326485991477966309e+00 2.122379779815673828e+00 2.122379779815673828e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.7500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357049584388732910e+00 2.122705698013305664e+00 2.122705698013305664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.322940230369567871e+00 2.128566980361938477e+00 2.128566980361938477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.353226900100708008e+00 2.131134748458862305e+00 2.131134748458862305e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319466114044189453e+00 2.134627819061279297e+00 2.134627819061279297e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.8500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349564671516418457e+00 2.139209985733032227e+00 2.139209985733032227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.316056847572326660e+00 2.140620231628417969e+00 2.140620231628417969e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346053123474121094e+00 2.146952867507934570e+00 2.146952867507934570e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.312708616256713867e+00 2.146533250808715820e+00 2.146533250808715820e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   2.9500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.342683315277099609e+00 2.154383420944213867e+00 2.154383420944213867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.309420824050903320e+00 2.152380943298339844e+00 2.152380943298339844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.339446783065795898e+00 2.161519765853881836e+00 2.161519765853881836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.306190609931945801e+00 2.158156633377075195e+00 2.158156633377075195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.0500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336335897445678711e+00 2.168379306793212891e+00 2.168379306793212891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.303016424179077148e+00 2.163865089416503906e+00 2.163865089416503906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333343505859375000e+00 2.174977540969848633e+00 2.174977540969848633e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.299897789955139160e+00 2.169512271881103516e+00 2.169512271881103516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.1500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.330463051795959473e+00 2.181329011917114258e+00 2.181329011917114258e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.296832323074340820e+00 2.175099134445190430e+00 2.175099134445190430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327688097953796387e+00 2.187447786331176758e+00 2.187447786331176758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.293818354606628418e+00 2.180622339248657227e+00 2.180622339248657227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.2500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.325013041496276855e+00 2.193346023559570312e+00 2.193346023559570312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.290854454040527344e+00 2.186086416244506836e+00 2.186086416244506836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.322432756423950195e+00 2.199035644531250000e+00 2.199035644531250000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.287939667701721191e+00 2.191495180130004883e+00 2.191495180130004883e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.3500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319941878318786621e+00 2.204527854919433594e+00 2.204527854919433594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.285071849822998047e+00 2.196845054626464844e+00 2.196845054626464844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.317536115646362305e+00 2.209832668304443359e+00 2.209832668304443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.282251715660095215e+00 2.202146530151367188e+00 2.202146530151367188e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.4500000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.315210938453674316e+00 2.214959621429443359e+00 2.214959621429443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.279476881027221680e+00 2.207395792007446289e+00 2.207395792007446289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5000000e+00	5.000000074505805969e-02 4.409999847412109375e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.312962293624877930e+00 2.219918012619018555e+00 2.219918012619018555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.276745319366455078e+00 2.212592363357543945e+00 2.212592363357543945e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.5500000e+00	5.000000074505805969e-02 3.960099935531616211e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.281680345535278320e+00 1.902358651161193848e+00 1.902358651161193848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.246362209320068359e+00 1.896922945976257324e+00 1.896922945976257324e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6000000e+00	5.000000074505805969e-02 3.534399986267089844e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242125868797302246e+00 1.606515049934387207e+00 1.606515049934387207e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.207842350006103516e+00 1.603570103645324707e+00 1.603570103645324707e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.6500000e+00	5.000000074505805969e-02 3.132899999618530273e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.191368341445922852e+00 1.333130955696105957e+00 1.333130955696105957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.158354401588439941e+00 1.332807660102844238e+00 1.332807660102844238e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7000000e+00	5.000000074505805969e-02 2.755599975585937500e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.125333905220031738e+00 1.082914948463439941e+00 1.082914948463439941e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093977093696594238e+00 1.084955930709838867e+00 1.084955930709838867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.7500000e+00	5.000000074505805969e-02 2.402499914169311523e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.038255929946899414e+00 8.565449714660644531e-01 8.565449714660644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.010174274444580078e+00 8.579598665237426758e-01 8.579598665237426758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8000000e+00	5.000000074505805969e-02 2.073600053787231445e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.217934012413024902e-01 6.546845436096191406e-01 6.546845436096191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.975198268890380859e-01 6.554294824600219727e-01 6.554294824600219727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.8500000e+00	5.000000074505805969e-02 1.768900036811828613e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.635586857795715332e-01 4.780204892158508301e-01 4.780204892158508301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.438530325889587402e-01 4.779578447341918945e-01 4.779578447341918945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9000000e+00	5.000000074505805969e-02 1.488399982452392578e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.445547699928283691e-01 3.273423016071319580e-01 3.273423016071319580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.303456783294677734e-01 3.263819813728332520e-01 3.263819813728332520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   3.9500000e+00	5.000000074505805969e-02 1.232100009918212891e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.345228046178817749e-01 2.036721855401992798e-01 2.036721855401992798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.267569154500961304e-01 2.019022703170776367e-01 2.019022703170776367e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.169022560119628906e-01 1.084510982036590576e-01 1.084510982036590576e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.176665812730789185e-01 1.062901616096496582e-01 1.062901616096496582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.310559004545211792e-01 1.412094291299581528e-02 9.869407862424850464e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.318218201398849487e-01 1.398975774645805359e-02 9.575267136096954346e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.443097978830337524e-01 -8.776666224002838135e-02 8.999550342559814453e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.450489103794097900e-01 -8.580525219440460205e-02 8.628439158201217651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.566529512405395508e-01 -1.979641616344451904e-01 8.237401396036148071e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.573327720165252686e-01 -1.938545405864715576e-01 7.790850102901458740e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.680726945400238037e-01 -3.173167705535888672e-01 7.584955543279647827e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.686569392681121826e-01 -3.110126852989196777e-01 7.064995169639587402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.785547971725463867e-01 -4.467764794826507568e-01 7.044369727373123169e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.790031433105468750e-01 -4.382425844669342041e-01 6.453646719455718994e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.880832254886627197e-01 -5.874183773994445801e-01 6.617998331785202026e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.883513271808624268e-01 -5.766347646713256836e-01 5.959805101156234741e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.966401875019073486e-01 -7.404599189758300781e-01 6.308429688215255737e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.966798841953277588e-01 -7.274258136749267578e-01 5.586752668023109436e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.042061328887939453e-01 -9.072833657264709473e-01 6.118521466851234436e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.039643168449401855e-01 -8.920219540596008301e-01 5.338058620691299438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107596635818481445e-01 -1.089462876319885254e+00 6.051445752382278442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.101773560047149658e-01 -1.072027206420898438e+00 5.217756330966949463e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.399999856948852539e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.162778019905090332e-01 -1.288796067237854004e+00 6.110727787017822266e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.152898550033569336e-01 -1.269279956817626953e+00 5.230216681957244873e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 6.723999977111816406e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107099235057830811e-01 -1.089434862136840820e+00 6.044593453407287598e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.101773560047149658e-01 -1.072027206420898438e+00 5.217756330966949463e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.056000232696533203e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.041260838508605957e-01 -9.072265028953552246e-01 6.106505915522575378e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.039643168449401855e-01 -8.920219540596008301e-01 5.338058620691299438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.396000027656555176e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.965451776981353760e-01 -7.403776049613952637e-01 6.292841583490371704e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.966798841953277588e-01 -7.274258136749267578e-01 5.586752668023109436e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 7.743999958038330078e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.879838943481445312e-01 -5.873172879219055176e-01 6.600234657526016235e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.883513271808624268e-01 -5.766347646713256836e-01 5.959805101156234741e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.784570455551147461e-01 -4.466648697853088379e-01 7.025556266307830811e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.790031433105468750e-01 -4.382425844669342041e-01 6.453646719455718994e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.679782211780548096e-01 -3.172031641006469727e-01 7.565892487764358521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.686569392681121826e-01 -3.110126852989196777e-01 7.064995169639587402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.565598487854003906e-01 -1.978559941053390503e-01 8.218535035848617554e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.573327720165252686e-01 -1.938545405864715576e-01 7.790850102901458740e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.442137449979782104e-01 -8.766926079988479614e-02 8.980967104434967041e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.450489103794097900e-01 -8.580525219440460205e-02 8.628439158201217651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   4.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.309511452913284302e-01 1.420497614890336990e-02 9.850861877202987671e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.318218201398849487e-01 1.398975774645805359e-02 9.575267136096954346e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.167829126119613647e-01 1.085221096873283386e-01 1.082607433199882507e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.176665812730789185e-01 1.062901616096496582e-01 1.062901616096496582e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.0500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.010025024414062500e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.130929529666900635e-01 1.309976875782012939e-01 1.108569428324699402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.139841765165328979e-01 1.282756626605987549e-01 1.090894863009452820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.093467861413955688e-01 1.530535966157913208e-01 1.135167405009269714e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.102456092834472656e-01 1.498441249132156372e-01 1.119530424475669861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.1500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.030225038528442383e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.055445909500122070e-01 1.746994107961654663e-01 1.162398234009742737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.064495086669921875e-01 1.710069775581359863e-01 1.148826330900192261e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.016865909099578857e-01 1.959444731473922729e-01 1.190259009599685669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.025973349809646606e-01 1.917719841003417969e-01 1.178757026791572571e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.2500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.050624966621398926e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.977729946374893188e-01 2.167978435754776001e-01 1.218747124075889587e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.986886560916900635e-01 2.121492028236389160e-01 1.209336072206497192e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.938040256500244141e-01 2.372683137655258179e-01 1.247859969735145569e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.947237253189086914e-01 2.321473211050033569e-01 1.240556389093399048e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.3500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.071225047111511230e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.897798925638198853e-01 2.573645114898681641e-01 1.277595311403274536e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.907032579183578491e-01 2.517744898796081543e-01 1.272408962249755859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.857008039951324463e-01 2.770947217941284180e-01 1.307950764894485474e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.866264492273330688e-01 2.710393071174621582e-01 1.304900199174880981e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.4500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.092025041580200195e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.815669834613800049e-01 2.964670658111572266e-01 1.338924467563629150e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.824942678213119507e-01 2.899499535560607910e-01 1.338020712137222290e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.773786395788192749e-01 3.154894411563873291e-01 1.370514631271362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.783072054386138916e-01 3.085131347179412842e-01 1.371765881776809692e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.5500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.113024950027465820e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.731360107660293579e-01 3.341694772243499756e-01 1.402719616889953613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.740644574165344238e-01 3.267381191253662109e-01 1.406138837337493896e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.688393056392669678e-01 3.525146245956420898e-01 1.435537934303283691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.697660535573959351e-01 3.446323871612548828e-01 1.441142559051513672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.6500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.134225010871887207e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.644887477159500122e-01 3.705321252346038818e-01 1.468968540430068970e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.654133945703506470e-01 3.622019588947296143e-01 1.476759314537048340e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.600845456123352051e-01 3.882290422916412354e-01 1.503010392189025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.610056012868881226e-01 3.794546723365783691e-01 1.513001620769500732e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.7500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.155624985694885254e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.556269079446792603e-01 4.056121706962585449e-01 1.537662744522094727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.565437316894531250e-01 3.963968753814697266e-01 1.549851596355438232e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.511160582304000854e-01 4.226881563663482666e-01 1.572925001382827759e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.520267128944396973e-01 4.130360782146453857e-01 1.587321758270263672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.8500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.177224993705749512e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.465522050857543945e-01 4.394634962081909180e-01 1.608796864748001099e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.474560499191284180e-01 4.293780326843261719e-01 1.625398248434066772e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.419355273246765137e-01 4.559444487094879150e-01 1.645278334617614746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.428308188915252686e-01 4.454297721385955811e-01 1.664086878299713135e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   5.9500000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.199025034904479980e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.372662186622619629e-01 4.721370935440063477e-01 1.682369560003280640e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.381513774394989014e-01 4.611974060535430908e-01 1.703383773565292358e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.325444877147674561e-01 4.880473911762237549e-01 1.720070838928222656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.334183514118194580e-01 4.766864478588104248e-01 1.743281632661819458e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.0500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.851127147674560547e-01 4.795697629451751709e-01 1.589124947786331177e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.854427605867385864e-01 4.681677222251892090e-01 1.616037040948867798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.396766841411590576e-01 4.713621735572814941e-01 1.460891813039779663e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.394819706678390503e-01 4.599231481552124023e-01 1.491669416427612305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.1500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.963307499885559082e-01 4.634272456169128418e-01 1.335375756025314331e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.956335842609405518e-01 4.519550502300262451e-01 1.370201706886291504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.551746606826782227e-01 4.557676613330841064e-01 1.212580278515815735e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.540028929710388184e-01 4.442660808563232422e-01 1.251643300056457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.2500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.163139462471008301e-01 4.483863115310668945e-01 1.092508286237716675e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.146986305713653564e-01 4.368604123592376709e-01 1.136036068201065063e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.798602163791656494e-01 4.412861466407775879e-01 9.751618653535842896e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.778380095958709717e-01 4.297399818897247314e-01 1.023396849632263184e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.3500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.459316968917846680e-01 4.344702959060668945e-01 8.605423569679260254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.435452461242675781e-01 4.229090809822082520e-01 9.137501567602157593e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.146537661552429199e-01 4.279420375823974609e-01 7.486501336097717285e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.111579537391662598e-01 4.165082275867462158e-01 8.052432537078857422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.4500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.861591935157775879e-01 4.217048585414886475e-01 6.394846737384796143e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.816731691360473633e-01 4.103506505489349365e-01 6.994684785604476929e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5000000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.605888247489929199e-01 4.157623648643493652e-01 5.330445244908332825e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.551215887069702148e-01 4.045124650001525879e-01 5.969141423702239990e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.5500000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.859750151634216309e-01 4.217780530452728271e-01 6.370741873979568481e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.801674962043762207e-01 4.105552136898040771e-01 6.956665962934494019e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.143221259117126465e-01 4.280771911144256592e-01 7.442077994346618652e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.082142591476440430e-01 4.169183075428009033e-01 7.975095510482788086e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.6500000e+00	5.000000074505805969e-02 8.648999929428100586e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.454835295677185059e-01 4.346573948860168457e-01 8.544018864631652832e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.391585826873779297e-01 4.235538840293884277e-01 9.022186696529388428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.793214201927185059e-01 4.415163099765777588e-01 9.676159918308258057e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.727171361446380615e-01 4.305519461631774902e-01 1.010325551033020020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.7500000e+00	5.000000074505805969e-02 9.024999737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.157061576843261719e-01 4.486516714096069336e-01 1.083812266588211060e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.096409380435943604e-01 4.376867115497589111e-01 1.123274266719818115e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.545157313346862793e-01 4.560612142086029053e-01 1.202955469489097595e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.490061759948730469e-01 4.451070129871368408e-01 1.239194273948669434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.8500000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.956352829933166504e-01 4.637428522109985352e-01 1.325012892484664917e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.906955480575561523e-01 4.528109729290008545e-01 1.358058154582977295e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9000000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.389564365148544312e-01 4.716944694519042969e-01 1.449953913688659668e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.346011996269226074e-01 4.607929885387420654e-01 1.479830592870712280e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   6.9500000e+00	5.000000074505805969e-02 9.800999760627746582e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.843771487474441528e-01 4.799140095710754395e-01 1.577749997377395630e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.806164979934692383e-01 4.690533578395843506e-01 1.604508757591247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.318010091781616211e-01 4.883995354175567627e-01 1.708374768495559692e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.286442279815673828e-01 4.775878489017486572e-01 1.732066422700881958e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.0500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.389227449893951416e-01 4.717183113098144531e-01 1.449341773986816406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.346007376909255981e-01 4.607929885387420654e-01 1.479827612638473511e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.544189333915710449e-01 4.561232328414916992e-01 1.201312988996505737e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.490063548088073730e-01 4.451059401035308838e-01 1.239179074764251709e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.1500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.791163802146911621e-01 4.416351616382598877e-01 9.643660485744476318e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.727178514003753662e-01 4.305503070354461670e-01 1.010305210947990417e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.139424443244934082e-01 4.282768964767456055e-01 7.385778427124023438e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.066986918449401855e-01 4.171522557735443115e-01 7.934107631444931030e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.2500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.599396705627441406e-01 4.160732626914978027e-01 5.240243300795555115e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.513132691383361816e-01 4.050206542015075684e-01 5.864357203245162964e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.182830452919006348e-01 4.050515294075012207e-01 3.207800164818763733e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.084370732307434082e-01 3.941136300563812256e-01 3.920638188719749451e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.3500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.090300440788269043e+00 3.952416181564331055e-01 1.289174892008304596e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.079523921012878418e+00 3.844015002250671387e-01 2.102753520011901855e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.277496337890625000e+00 3.866764903068542480e-01 -5.149254575371742249e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.266086339950561523e+00 3.759791851043701172e-01 4.088551737368106842e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.4500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.481580853462219238e+00 3.793926239013671875e-01 -2.203818038105964661e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.470004320144653320e+00 3.688231110572814941e-01 -1.151898875832557678e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5000000e+00	5.000000074505805969e-02 6.399999856948852539e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.704503536224365234e+00 3.734303116798400879e-01 -3.776845708489418030e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.693340301513671875e+00 3.629854321479797363e-01 -2.575575932860374451e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.5500000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.480704903602600098e+00 3.796326816082000732e-01 -2.291765064001083374e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.468345165252685547e+00 3.686262369155883789e-01 -1.202745735645294189e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6000000e+00	5.000000074505805969e-02 7.056000232696533203e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.276005744934082031e+00 3.870976865291595459e-01 -6.710538174957036972e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.262866854667663574e+00 3.756945729255676270e-01 3.072910010814666748e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.6500000e+00	5.000000074505805969e-02 7.396000027656555176e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.088393688201904297e+00 3.957960009574890137e-01 1.081081200391054153e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.074804782867431641e+00 3.841522336006164551e-01 1.951052248477935791e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.161085486412048340e-01 4.057002961635589600e-01 2.960904873907566071e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.023830294609069824e-01 3.939139842987060547e-01 3.729417920112609863e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.7500000e+00	5.000000074505805969e-02 8.100000023841857910e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.576064467430114746e-01 4.167852103710174561e-01 4.965101554989814758e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.439582347869873047e-01 4.049794971942901611e-01 5.636909231543540955e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8000000e+00	5.000000074505805969e-02 8.464000225067138672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.115289926528930664e-01 4.290271103382110596e-01 7.090727984905242920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.981163978576660156e-01 4.173227846622467041e-01 7.670316845178604126e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.8500000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.766777753829956055e-01 4.424038827419281006e-01 9.335174411535263062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.637075662612915039e-01 4.308272600173950195e-01 9.822744131088256836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9000000e+00	5.000000074505805969e-02 9.215999841690063477e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.519924283027648926e-01 4.568949341773986816e-01 1.169612631201744080e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.402388095855712891e-01 4.454157054424285889e-01 1.211900711059570312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   7.9500000e+00	5.000000074505805969e-02 9.603999853134155273e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.365322113037109375e-01 4.724811017513275146e-01 1.417153328657150269e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.260591238737106323e-01 4.611364006996154785e-01 1.453301757574081421e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0000000e+00	5.000000074505805969e-02 1.000000000000000000e+00 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.294605880975723267e-01 4.891443848609924316e-01 1.675958037376403809e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.203140839934349060e-01 4.779649078845977783e-01 1.706277877092361450e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.0500000e+00	5.000000074505805969e-02 9.702249765396118164e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.089929282665252686e-01 4.765585660934448242e-01 1.480509638786315918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.988632678985595703e-01 4.652405977249145508e-01 1.515467613935470581e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1000000e+00	5.000000074505805969e-02 9.409000277519226074e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.931221127510070801e-01 4.645819962024688721e-01 1.291213035583496094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.820436954498291016e-01 4.531360566616058350e-01 1.331142187118530273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.1500000e+00	5.000000074505805969e-02 9.120249748229980469e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.821815252304077148e-01 4.532233774662017822e-01 1.108094826340675354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.701991736888885498e-01 4.416618049144744873e-01 1.153386086225509644e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2000000e+00	5.000000074505805969e-02 8.835999965667724609e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.765340089797973633e-01 4.424920678138732910e-01 9.311797469854354858e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.637075662612915039e-01 4.308272600173950195e-01 9.822744131088256836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.2500000e+00	5.000000074505805969e-02 8.556249737739562988e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.765751004219055176e-01 4.323980510234832764e-01 7.604912668466567993e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.629791021347045898e-01 4.206444025039672852e-01 8.178964257240295410e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3000000e+00	5.000000074505805969e-02 8.281000256538391113e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.827365159988403320e-01 4.229520261287689209e-01 5.960509926080703735e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.677023172378540039e-01 4.112364649772644043e-01 6.580563634634017944e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.3500000e+00	5.000000074505805969e-02 8.010249733924865723e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.954899668693542480e-01 4.141654372215270996e-01 4.378786310553550720e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.791082859039306641e-01 4.025048613548278809e-01 5.051574483513832092e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4000000e+00	5.000000074505805969e-02 7.743999958038330078e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.153519272804260254e-01 4.060506820678710938e-01 2.859916538000106812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.977411985397338867e-01 3.944328427314758301e-01 3.592737019062042236e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.4500000e+00	5.000000074505805969e-02 7.482249736785888672e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.042888522148132324e+00 3.986209928989410400e-01 1.404052507132291794e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.024203181266784668e+00 3.870225250720977783e-01 2.204431593418121338e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5000000e+00	5.000000074505805969e-02 7.225000262260437012e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.178721070289611816e+00 3.918907344341278076e-01 1.131900498876348138e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.159140825271606445e+00 3.802969753742218018e-01 8.869143202900886536e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.5500000e+00	5.000000074505805969e-02 6.972249746322631836e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.323533415794372559e+00 3.858753144741058350e-01 -1.318186614662408829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.303228855133056641e+00 3.743097484111785889e-01 -3.610972315073013306e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6000000e+00	5.000000074505805969e-02 6.723999977111816406e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.478078246116638184e+00 3.805914819240570068e-01 -2.584397606551647186e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.457321763038635254e+00 3.690308928489685059e-01 -1.533713564276695251e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.6500000e+00	5.000000074505805969e-02 6.480249762535095215e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.643186450004577637e+00 3.760573863983154297e-01 -3.787279874086380005e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.622298598289489746e+00 3.644824028015136719e-01 -2.629239857196807861e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7000000e+00	5.000000074505805969e-02 6.241000294685363770e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.819777131080627441e+00 3.722926974296569824e-01 -4.926835000514984131e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.799133777618408203e+00 3.606906235218048096e-01 -3.645925223827362061e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.7500000e+00	5.000000074505805969e-02 6.006249785423278809e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.008867502212524414e+00 3.693188428878784180e-01 -6.003102287650108337e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.988916635513305664e+00 3.576790094375610352e-01 -4.581759124994277954e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8000000e+00	5.000000074505805969e-02 5.776000022888183594e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.211587429046630859e+00 3.671591281890869141e-01 -7.016163319349288940e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.192854166030883789e+00 3.554763197898864746e-01 -5.434647947549819946e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.8500000e+00	5.000000074505805969e-02 5.550249814987182617e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.429193496704101562e+00 3.658390343189239502e-01 -7.966143637895584106e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.412304162979125977e+00 3.541091680526733398e-01 -6.202438473701477051e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9000000e+00	5.000000074505805969e-02 5.328999757766723633e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.663085699081420898e+00 3.653864264488220215e-01 -8.853218704462051392e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.648783206939697266e+00 3.536080420017242432e-01 -6.882747262716293335e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   8.9500000e+00	5.000000074505805969e-02 5.112249851226806641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.914829015731811523e+00 3.658317625522613525e-01 -9.677620232105255127e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.903993844985961914e+00 3.540059924125671387e-01 -7.472719252109527588e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.210000038146972656e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.186175346374511719e+00 3.672085404396057129e-01 -1.043964028358459473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.179853200912475586e+00 3.553349375724792480e-01 -7.969819009304046631e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.0500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.188099980354309082e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.182835340499877930e+00 3.384914696216583252e-01 -9.606544673442840576e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.176377058029174805e+00 3.268622756004333496e-01 -7.195660471916198730e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.166399955749511719e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.179344654083251953e+00 3.086271584033966064e-01 -8.749590069055557251e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.172815799713134766e+00 2.973333001136779785e-01 -6.404691934585571289e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.1500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.144899964332580566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.175714015960693359e+00 2.775619626045227051e-01 -7.867788523435592651e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.169168472290039062e+00 2.666990160942077637e-01 -5.596506595611572266e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.123600006103515625e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.171954631805419922e+00 2.452402263879776001e-01 -6.960219144821166992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.165431976318359375e+00 2.349083721637725830e-01 -4.770629107952117920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.2500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.102499961853027344e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.168078184127807617e+00 2.116042822599411011e-01 -6.026037782430648804e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.161607503890991211e+00 2.019049525260925293e-01 -3.926613926887512207e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.081599950790405273e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.164097309112548828e+00 1.765942126512527466e-01 -5.064472556114196777e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.157690048217773438e+00 1.676321476697921753e-01 -3.063949197530746460e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.3500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.060899972915649414e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.160023689270019531e+00 1.401478946208953857e-01 -4.074831306934356689e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.153679609298706055e+00 1.320298463106155396e-01 -2.182289958000183105e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.040400028228759766e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.155870676040649414e+00 1.022006869316101074e-01 -3.056504018604755402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.149571418762207031e+00 9.503532946109771729e-02 -1.281028985977172852e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.4500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.020099997520446777e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.151650667190551758e+00 6.268548220396041870e-02 -2.008964121341705322e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.145368337631225586e+00 5.657837539911270142e-02 -3.598652780055999756e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.147377014160156250e+00 2.153239399194717407e-02 -9.317719377577304840e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.141064167022705078e+00 1.659003645181655884e-02 5.818106234073638916e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.5500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.800999760627746582e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.143062114715576172e+00 -2.133134379982948303e-02 1.754244090989232063e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.136659383773803711e+00 -2.500617504119873047e-02 1.544412970542907715e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.603999853134155273e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.138718605041503906e+00 -6.598163396120071411e-02 1.312887202948331833e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.132152557373046875e+00 -6.828972697257995605e-02 2.528361976146697998e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.6500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.409000277519226074e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.134358882904052734e+00 -1.124977320432662964e-01 2.480789460241794586e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.127539634704589844e+00 -1.133435815572738647e-01 3.534185141324996948e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.215999841690063477e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.129993915557861328e+00 -1.609625667333602905e-01 3.679215162992477417e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.122821331024169922e+00 -1.602585464715957642e-01 4.562418162822723389e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.7500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 9.024999737739562988e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.125635385513305664e+00 -2.114630043506622314e-01 4.908161237835884094e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.117991924285888672e+00 -2.091281116008758545e-01 5.613419413566589355e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.835999965667724609e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.121292352676391602e+00 -2.640902698040008545e-01 6.167539954185485840e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.113051891326904297e+00 -2.600530982017517090e-01 6.687802821397781372e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.8500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.648999929428100586e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.116974353790283203e+00 -3.189402818679809570e-01 7.457184046506881714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.107996463775634766e+00 -3.131407201290130615e-01 7.786183804273605347e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9000000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.464000225067138672e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.112688779830932617e+00 -3.761141598224639893e-01 8.776849508285522461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.102823257446289062e+00 -3.685042858123779297e-01 8.908821642398834229e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   9.9500000e+00	5.000000074505805969e-02 4.900000095367431641e-01 8.281000256538391113e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.108442068099975586e+00 -4.357186853885650635e-01 1.012622416019439697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.097529411315917969e+00 -4.262656569480895996e-01 1.005664914846420288e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.104238986968994141e+00 -4.978669881820678711e-01 1.150493174791336060e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.092106819152832031e+00 -4.865532517433166504e-01 1.123007163405418396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0050000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.104000091552734375e-01 1.000000000000000000e+00 2.800000086426734924e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.107016801834106445e+00 -4.990246593952178955e-01 1.148468405008316040e-01 9.646173566579818726e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.094703912734985352e+00 -4.875272512435913086e-01 1.117447912693023682e-01 9.648498147726058960e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.0100000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.116000294685363770e-01 1.000000000000000000e+00 5.600000172853469849e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.116872549057006836e+00 -5.011287331581115723e-01 1.138777807354927063e-01 1.929613947868347168e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.104589939117431641e+00 -4.895313978195190430e-01 1.105831563472747803e-01 1.930112689733505249e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0150000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.136000037193298340e-01 1.000000000000000000e+00 8.399999886751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.133803606033325195e+00 -5.041825771331787109e-01 1.121421232819557190e-01 2.895787656307220459e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.121782064437866211e+00 -4.925575852394104004e-01 1.088146716356277466e-01 2.896746397018432617e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0200000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.120000034570693970e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.157816410064697266e+00 -5.081889629364013672e-01 1.096395328640937805e-01 3.863919973373413086e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.146306753158569336e+00 -4.966006875038146973e-01 1.064378321170806885e-01 3.865720331668853760e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0250000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.400000005960464478e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.188925504684448242e+00 -5.131494998931884766e-01 1.063691079616546631e-01 4.834777712821960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.178201198577880859e+00 -5.016529560089111328e-01 1.034534275531768799e-01 4.838005900382995605e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0300000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.244000077247619629e-01 1.000000000000000000e+00 1.679999977350234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.227154254913330078e+00 -5.190643668174743652e-01 1.023291274905204773e-01 5.809112787246704102e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.217513799667358398e+00 -5.077124834060668945e-01 9.986031055450439453e-02 5.814580321311950684e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0350000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.295999765396118164e-01 1.000000000000000000e+00 1.959999948740005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.272534608840942383e+00 -5.259318351745605469e-01 9.751675277948379517e-02 6.787663698196411133e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.264302730560302734e+00 -5.147778391838073730e-01 9.565821290016174316e-02 6.796420812606811523e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0400000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.240000069141387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.325106143951416016e+00 -5.337480306625366211e-01 9.192786365747451782e-02 7.771158814430236816e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.318635463714599609e+00 -5.228484869003295898e-01 9.084911644458770752e-02 7.784501314163208008e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0450000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.424000144004821777e-01 1.000000000000000000e+00 2.520000040531158447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.384916543960571289e+00 -5.425068140029907227e-01 8.555681258440017700e-02 8.760316371917724609e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.380595684051513672e+00 -5.319274067878723145e-01 8.543299138545989990e-02 8.779793977737426758e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0500000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.500000238418579102e-01 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.452021598815917969e+00 -5.521993637084960938e-01 7.839623093605041504e-02 9.755849838256835938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.450271129608154297e+00 -5.420159697532653809e-01 7.941232621669769287e-02 9.783263802528381348e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.0550000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.079999983310699463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.526485443115234375e+00 -5.628143548965454102e-01 7.043688744306564331e-02 1.075846552848815918e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.527760028839111328e+00 -5.531187057495117188e-01 7.278790324926376343e-02 1.079587221145629883e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0600000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.359999954700469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.608379840850830078e+00 -5.743378400802612305e-01 6.166755408048629761e-02 1.176887273788452148e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.613179206848144531e+00 -5.652394890785217285e-01 6.556149572134017944e-02 1.181857824325561523e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0650000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.776000142097473145e-01 1.000000000000000000e+00 3.639999926090240479e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.697786092758178711e+00 -5.867534875869750977e-01 5.207492038607597351e-02 1.278777837753295898e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.706646680831909180e+00 -5.783832669258117676e-01 5.773517489433288574e-02 1.285233974456787109e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0700000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.884000182151794434e-01 1.000000000000000000e+00 3.919999897480010986e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.794793844223022461e+00 -6.000425219535827637e-01 4.164356365799903870e-02 1.381589651107788086e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.808302402496337891e+00 -5.925554037094116211e-01 4.931119829416275024e-02 1.389810562133789062e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0750000e+01	5.000000074505805969e-02 4.900000095367431641e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.199999868869781494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.899502277374267578e+00 -6.141843795776367188e-01 3.035598620772361755e-02 1.485395312309265137e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.918292045593261719e+00 -6.077612042427062988e-01 4.029253125190734863e-02 1.495683431625366211e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0800000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.012020587921142578e+00 -6.291568279266357422e-01 1.819270849227905273e-02 1.590268135070800781e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.036767482757568359e+00 -6.240059733390808105e-01 3.068185597658157349e-02 1.602946996688842773e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0850000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.255999922752380371e-01 1.000000000000000000e+00 4.760000109672546387e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.132469654083251953e+00 -6.449365019798278809e-01 5.132465157657861710e-03 1.696283340454101562e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.163899898529052734e+00 -6.412952542304992676e-01 2.048237621784210205e-02 1.711696147918701172e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0900000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.040000081062316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.260981082916259766e+00 -6.614996194839477539e-01 -8.847506716847419739e-03 1.803518295288085938e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.299870014190673828e+00 -6.596354842185974121e-01 9.696185588836669922e-03 1.822025179862976074e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.0950000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.320000052452087402e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.397699832916259766e+00 -6.788225769996643066e-01 -2.377106435596942902e-02 1.912052750587463379e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.444868087768554688e+00 -6.790326237678527832e-01 -1.671209931373596191e-03 1.934030771255493164e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1000000e+01	5.000000074505805969e-02 4.900000095367431641e-01 9.700000286102294922e-01 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.542783737182617188e+00 -6.968826055526733398e-01 -3.966262564063072205e-02 2.021969318389892578e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.599092960357666016e+00 -6.994929909706115723e-01 -1.361623406410217285e-02 2.047805547714233398e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1050000e+01	5.000000074505805969e-02 5.112249851226806641e-01 9.544000029563903809e-01 1.000000000000000000e+00 5.433999896049499512e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.066504955291748047e+00 -6.794469356536865234e-01 -3.455729782581329346e-02 1.847988843917846680e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.110438346862792969e+00 -6.808950901031494141e-01 -1.162999868392944336e-02 1.868508815765380859e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1100000e+01	5.000000074505805969e-02 5.328999757766723633e-01 9.395999908447265625e-01 1.000000000000000000e+00 5.256000161170959473e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.637706518173217773e+00 -6.630157232284545898e-01 -2.952714264392852783e-02 1.685649752616882324e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.671648740768432617e+00 -6.633139848709106445e-01 -9.568452835083007812e-03 1.701753497123718262e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1150000e+01	5.000000074505805969e-02 5.550249814987182617e-01 9.255999922752380371e-01 1.000000000000000000e+00 5.066000223159790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.251166582107543945e+00 -6.474879384040832520e-01 -2.461109496653079987e-02 1.533982157707214355e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.277071952819824219e+00 -6.466729044914245605e-01 -7.442951202392578125e-03 1.546432018280029297e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1200000e+01	5.000000074505805969e-02 5.776000022888183594e-01 9.124000072479248047e-01 1.000000000000000000e+00 4.864000082015991211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.902307271957397461e+00 -6.327743530273437500e-01 -1.983942091464996338e-02 1.392112255096435547e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.921787261962890625e+00 -6.309059262275695801e-01 -5.264103412628173828e-03 1.401557922363281250e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1250000e+01	5.000000074505805969e-02 6.006249785423278809e-01 8.999999761581420898e-01 1.000000000000000000e+00 4.650000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.587107419967651367e+00 -6.187965869903564453e-01 -1.523471530526876450e-02 1.259251117706298828e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.601495265960693359e+00 -6.159513592720031738e-01 -3.040820360183715820e-03 1.266246318817138672e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1300000e+01	5.000000074505805969e-02 6.241000294685363770e-01 8.884000182151794434e-01 1.000000000000000000e+00 4.424000084400177002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.302026987075805664e+00 -6.054860949516296387e-01 -1.081290468573570251e-02 1.134685397148132324e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.312424421310424805e+00 -6.017525196075439453e-01 -7.771328091621398926e-04 1.139703273773193359e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1350000e+01	5.000000074505805969e-02 6.480249762535095215e-01 8.776000142097473145e-01 1.000000000000000000e+00 4.185999929904937744e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.043943881988525391e+00 -5.927832126617431641e-01 -6.584057584404945374e-03 1.017769098281860352e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.051264762878417969e+00 -5.882602334022521973e-01 1.522041857242584229e-03 1.021214485168457031e+00 0.000000000000000000e+00 0.000000000000000000e+00
   1.1400000e+01	5.000000074505805969e-02 6.723999977111816406e-01 8.676000237464904785e-01 1.000000000000000000e+00 3.935999870300292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.810098886489868164e+00 -5.806363224983215332e-01 -2.553326077759265900e-03 9.079162478446960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.815102577209472656e+00 -5.754302740097045898e-01 3.854475915431976318e-03 9.101351499557495117e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1450000e+01	5.000000074505805969e-02 6.972249746322631836e-01 8.583999872207641602e-01 1.000000000000000000e+00 3.673999905586242676e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.598049044609069824e+00 -5.690005421638488770e-01 1.278298092074692249e-03 8.045947551727294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.601365089416503906e+00 -5.632206201553344727e-01 6.218671798706054688e-03 8.058823943138122559e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1500000e+01	5.000000074505805969e-02 7.225000262260437012e-01 8.500000238418579102e-01 1.000000000000000000e+00 3.400000035762786865e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.405627727508544922e+00 -5.578370690345764160e-01 4.913270007818937302e-03 7.073208689689636230e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.407775521278381348e+00 -5.515952110290527344e-01 8.616834878921508789e-03 7.079269886016845703e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1550000e+01	5.000000074505805969e-02 7.482249736785888672e-01 8.424000144004821777e-01 1.000000000000000000e+00 3.113999962806701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.230910181999206543e+00 -5.471121072769165039e-01 8.356847800314426422e-03 6.156543493270874023e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.232323408126831055e+00 -5.405244827270507812e-01 1.105049252510070801e-02 6.157891750335693359e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1600000e+01	5.000000074505805969e-02 7.743999958038330078e-01 8.356000185012817383e-01 1.000000000000000000e+00 2.815999984741210938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.072183609008789062e+00 -5.367960333824157715e-01 1.161651872098445892e-02 5.291939973831176758e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.073218226432800293e+00 -5.299818515777587891e-01 1.352480798959732056e-02 5.290307402610778809e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1650000e+01	5.000000074505805969e-02 8.010249733924865723e-01 8.295999765396118164e-01 1.000000000000000000e+00 2.506000101566314697e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.279206991195678711e-01 -5.268627405166625977e-01 1.470149401575326920e-02 4.475739896297454834e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.288703203201293945e-01 -5.199468135833740234e-01 1.604942232370376587e-02 4.472523331642150879e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1700000e+01	5.000000074505805969e-02 8.281000256538391113e-01 8.244000077247619629e-01 1.000000000000000000e+00 2.184000015258789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.967579364776611328e-01 -5.172886252403259277e-01 1.762225665152072906e-02 3.704603612422943115e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.978686690330505371e-01 -5.104026794433593750e-01 1.863888278603553772e-02 3.700897395610809326e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1750000e+01	5.000000074505805969e-02 8.556249737739562988e-01 8.199999928474426270e-01 1.000000000000000000e+00 1.850000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.774755120277404785e-01 -5.080524682998657227e-01 2.039016783237457275e-02 2.975478470325469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.789942383766174316e-01 -5.012750029563903809e-01 2.127452567219734192e-02 2.972772121429443359e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1800000e+01	5.000000074505805969e-02 8.835999965667724609e-01 8.163999915122985840e-01 1.000000000000000000e+00 1.503999978303909302e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.689805150032043457e-01 -4.991342723369598389e-01 2.301712520420551300e-02 2.285572737455368042e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.712953805923461914e-01 -4.921800494194030762e-01 2.394025772809982300e-02 2.288985252380371094e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1850000e+01	5.000000074505805969e-02 9.120249748229980469e-01 8.136000037193298340e-01 1.000000000000000000e+00 1.146000027656555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.702918827533721924e-01 -4.905154109001159668e-01 2.551525831222534180e-02 1.632329076528549194e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.734796285629272461e-01 -4.834180772304534912e-01 2.662854827940464020e-02 1.642627269029617310e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1900000e+01	5.000000074505805969e-02 9.409000277519226074e-01 8.116000294685363770e-01 1.000000000000000000e+00 7.760000228881835938e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.805276155471801758e-01 -4.821778833866119385e-01 2.789666503667831421e-02 1.013403236865997314e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.846413195133209229e-01 -4.749687016010284424e-01 2.934060432016849518e-02 1.031221002340316772e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.1950000e+01	5.000000074505805969e-02 9.702249765396118164e-01 8.104000091552734375e-01 1.000000000000000000e+00 3.940000012516975403e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.988932132720947266e-01 -4.741042554378509521e-01 3.017317876219749451e-02 4.266419634222984314e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.039653599262237549e-01 -4.668088257312774658e-01 3.207932040095329285e-02 4.524917155504226685e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.100000023841857910e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.246718853712081909e-01 -4.662774205207824707e-01 3.235618770122528076e-02 -1.299343258142471313e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.307161688804626465e-01 -4.589185118675231934e-01 3.484782576560974121e-02 -9.565214626491069794e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.2050000e+01	5.000000074505805969e-02 1.000000000000000000e+00 8.746250271797180176e-01 1.000000000000000000e+00 -3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.079878449440002441e-01 -2.462264746427536011e-01 4.355917870998382568e-02 -6.147620454430580139e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.139079570770263672e-01 -2.423980981111526489e-01 4.705526679754257202e-02 -5.723161250352859497e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2100000e+01	5.000000074505805969e-02 1.000000000000000000e+00 9.424999952316284180e-01 1.000000000000000000e+00 -7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.904924958944320679e-01 -5.554886162281036377e-02 5.752862244844436646e-02 -1.002270430326461792e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.961847096681594849e-01 -5.518876388669013977e-02 6.220163777470588684e-02 -9.519203007221221924e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.2150000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.013625025749206543e+00 1.000000000000000000e+00 -1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.717324852943420410e-01 1.104013174772262573e-01 7.419177889823913574e-02 -1.309133023023605347e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.771152615547180176e-01 1.074175462126731873e-01 8.018473535776138306e-02 -1.251328140497207642e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2200000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.088000059127807617e+00 1.000000000000000000e+00 -1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.513585746288299561e-01 2.554149925708770752e-01 9.348593652248382568e-02 -1.548779457807540894e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.563677042722702026e-01 2.492473423480987549e-01 1.009184941649436951e-01 -1.484064757823944092e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2250000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.165624976158142090e+00 1.000000000000000000e+00 -2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.291012763977050781e-01 3.826054930686950684e-01 1.153590083122253418e-01 -1.732099652290344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.336850523948669434e-01 3.734326064586639404e-01 1.243310421705245972e-01 -1.661059111356735229e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2300000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.246500015258789062e+00 1.000000000000000000e+00 -2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.047517210245132446e-01 4.945436716079711914e-01 1.397708207368850708e-01 -1.867976039648056030e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.088691055774688721e-01 4.825544953346252441e-01 1.503596156835556030e-01 -1.791200339794158936e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2350000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.330625057220458984e+00 1.000000000000000000e+00 -2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.814618200063705444e-02 5.933620333671569824e-01 1.666947007179260254e-01 -1.963685452938079834e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.176648616790771484e-02 5.787518620491027832e-01 1.789485812187194824e-01 -1.881767660379409790e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2400000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.417999982833862305e+00 1.000000000000000000e+00 -3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.915326461195945740e-02 6.808366775512695312e-01 1.961191147565841675e-01 -2.025211006402969360e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.225447937846183777e-02 6.638116836547851562e-01 2.100535631179809570e-01 -1.938751339912414551e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2450000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.508625030517578125e+00 1.000000000000000000e+00 -3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.766336150467395782e-02 7.584515810012817383e-01 2.280488461256027222e-01 -2.057484090328216553e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.023883908987045288e-02 7.392317652702331543e-01 2.436338365077972412e-01 -1.967113912105560303e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2500000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.602499961853027344e+00 1.000000000000000000e+00 -4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.641990244388580322e-02 8.274511098861694336e-01 2.625054121017456055e-01 -2.064575999975204468e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.435369998216629028e-02 8.062748908996582031e-01 2.796531319618225098e-01 -1.970985829830169678e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2550000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.699625015258789062e+00 1.000000000000000000e+00 -4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.318628996610641479e-02 8.888826370239257812e-01 2.995266914367675781e-01 -2.049852758646011353e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.158255994319915771e-02 8.660118579864501953e-01 3.180814385414123535e-01 -1.953818947076797485e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2600000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.799999952316284180e+00 1.000000000000000000e+00 -4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.272371977567672729e-02 9.436314105987548828e-01 3.391653895378112793e-01 -2.016100883483886719e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.335306286811828613e-02 9.187024235725402832e-01 3.605356812477111816e-01 -1.912280619144439697e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2650000e+01	5.000000074505805969e-02 1.000000000000000000e+00 1.903625011444091797e+00 1.000000000000000000e+00 -5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.351212561130523682e-01 9.924498200416564941e-01 3.814869225025177002e-01 -1.965633034706115723e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.381199955940246582e-01 9.656267762184143066e-01 4.056386351585388184e-01 -1.854219436645507812e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2700000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.010499954223632812e+00 1.000000000000000000e+00 -5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.804704368114471436e-01 1.035981416702270508e+00 4.265662133693695068e-01 -1.900374144315719604e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.859334707260131836e-01 1.007460713386535645e+00 4.533833265304565430e-01 -1.781716048717498779e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2750000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.120625019073486328e+00 1.000000000000000000e+00 -6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.288653850555419922e-01 1.074780941009521484e+00 4.744843840599060059e-01 -1.821934729814529419e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.368355393409729004e-01 1.044785499572753906e+00 5.037631988525390625e-01 -1.696536988019943237e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2800000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.233999967575073242e+00 1.000000000000000000e+00 -6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.804018259048461914e-01 1.109330296516418457e+00 5.253252387046813965e-01 -1.731672286987304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.908600866794586182e-01 1.078099727630615234e+00 5.567714571952819824e-01 -1.600193977355957031e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2850000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.350625038146972656e+00 1.000000000000000000e+00 -6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.351753354072570801e-01 1.140052199363708496e+00 5.791718959808349609e-01 -1.630740910768508911e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.480472564697265625e-01 1.107841849327087402e+00 6.124137043952941895e-01 -1.493964046239852905e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2900000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.470499992370605469e+00 1.000000000000000000e+00 -7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.932796418666839600e-01 1.167320132255554199e+00 6.361040472984313965e-01 -1.520132571458816528e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.084260761737823486e-01 1.134387016296386719e+00 6.706891059875488281e-01 -1.378954797983169556e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.2950000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.593625068664550781e+00 1.000000000000000000e+00 -7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.548044204711914062e-01 1.191467046737670898e+00 6.961956024169921875e-01 -1.400709748268127441e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.720293283462524414e-01 1.158066511154174805e+00 7.316051721572875977e-01 -1.256108880043029785e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3000000e+01	5.000000074505805969e-02 1.000000000000000000e+00 2.720000028610229492e+00 1.000000000000000000e+00 -8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.198336839675903320e-01 1.212791323661804199e+00 7.595127820968627930e-01 -1.273232102394104004e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.388835668563842773e-01 1.179167032241821289e+00 7.951653003692626953e-01 -1.126247271895408630e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3050000e+01	5.000000074505805969e-02 1.020099997520446777e+00 2.634725093841552734e+00 1.000000000000000000e+00 -7.070000171661376953e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.877689123153686523e-01 1.218337178230285645e+00 8.031228184700012207e-01 -1.067469120025634766e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.065578460693359375e-01 1.186042785644531250e+00 8.309167623519897461e-01 -9.290274977684020996e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3100000e+01	5.000000074505805969e-02 1.040400028228759766e+00 2.554899930953979492e+00 1.000000000000000000e+00 -6.119999885559082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.465222239494323730e-01 1.223331093788146973e+00 8.413493633270263672e-01 -8.817534148693084717e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.652705669403076172e-01 1.192036032676696777e+00 8.628445863723754883e-01 -7.517617940902709961e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3150000e+01	5.000000074505805969e-02 1.060899972915649414e+00 2.480525016784667969e+00 1.000000000000000000e+00 -5.149999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.970202922821044922e-01 1.227625370025634766e+00 8.744947314262390137e-01 -7.131315022706985474e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.158606648445129395e-01 1.197062015533447266e+00 8.910150527954101562e-01 -5.919469892978668213e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3200000e+01	5.000000074505805969e-02 1.081599950790405273e+00 2.411600112915039062e+00 1.000000000000000000e+00 -4.160000085830688477e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.400559186935424805e-01 1.231074452400207520e+00 9.028157591819763184e-01 -5.587771907448768616e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.590733170509338379e-01 1.201034784317016602e+00 9.154930114746093750e-01 -4.470956325531005859e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3250000e+01	5.000000074505805969e-02 1.102499961853027344e+00 2.348124980926513672e+00 1.000000000000000000e+00 -3.149999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.763054370880126953e-01 1.233535051345825195e+00 9.265279769897460938e-01 -4.159483686089515686e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.955560684204101562e-01 1.203863501548767090e+00 9.363303184509277344e-01 -3.147283568978309631e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3300000e+01	5.000000074505805969e-02 1.123600006103515625e+00 2.290100097656250000e+00 1.000000000000000000e+00 -2.119999974966049194e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.063425421714782715e-01 1.234864711761474609e+00 9.458104968070983887e-01 -2.819498814642429352e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.258729577064514160e-01 1.205452799797058105e+00 9.535757303237915039e-01 -1.923486590385437012e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3350000e+01	5.000000074505805969e-02 1.144899964332580566e+00 2.237524986267089844e+00 1.000000000000000000e+00 -1.070000007748603821e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.306490778923034668e-01 1.234921693801879883e+00 9.608100652694702148e-01 -1.541021093726158142e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.505024909973144531e-01 1.205701112747192383e+00 9.672684669494628906e-01 -7.742936722934246063e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3400000e+01	5.000000074505805969e-02 1.166399955749511719e+00 2.190399885177612305e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.496229648590087891e-01 1.233564138412475586e+00 9.716454744338989258e-01 -2.971396315842866898e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.676427602767944336e-01 1.205640554428100586e+00 9.749229550361633301e-01 3.165139351040124893e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.3450000e+01	5.000000074505805969e-02 1.188099980354309082e+00 2.148725032806396484e+00 1.000000000000000000e+00 1.089999973773956299e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.635848164558410645e-01 1.230648875236511230e+00 9.784114956855773926e-01 9.394118562340736389e-03 0.000000000000000000e+00 0.000000000000000000e+00 8.799904584884643555e-01 1.203906059265136719e+00 9.791911840438842773e-01 1.402228884398937225e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3500000e+01	5.000000074505805969e-02 1.210000038146972656e+00 2.112499952316284180e+00 1.000000000000000000e+00 2.199999988079071045e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.727823495864868164e-01 1.226030707359313965e+00 9.811829924583435059e-01 2.196469530463218689e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.877670764923095703e-01 1.200381994247436523e+00 9.800719022750854492e-01 2.510093711316585541e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3550000e+01	5.000000074505805969e-02 1.232100009918212891e+00 2.081724882125854492e+00 1.000000000000000000e+00 3.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.773936629295349121e-01 1.219560980796813965e+00 9.800188541412353516e-01 3.502636775374412537e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.911299705505371094e-01 1.194943070411682129e+00 9.775648713111877441e-01 3.668604046106338501e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3600000e+01	5.000000074505805969e-02 1.254400014877319336e+00 2.056400060653686523e+00 1.000000000000000000e+00 4.480000138282775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.775294423103332520e-01 1.211086511611938477e+00 9.749660491943359375e-01 4.887466877698898315e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.901729583740234375e-01 1.187455892562866211e+00 9.716692566871643066e-01 4.907658696174621582e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3650000e+01	5.000000074505805969e-02 1.276900053024291992e+00 2.036525011062622070e+00 1.000000000000000000e+00 5.649999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.732340335845947266e-01 1.200447916984558105e+00 9.660632014274597168e-01 6.381636112928390503e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.849214315414428711e-01 1.177775382995605469e+00 9.623805284500122070e-01 6.258771568536758423e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3700000e+01	5.000000074505805969e-02 1.299600005149841309e+00 2.022099971771240234e+00 1.000000000000000000e+00 6.840000152587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.644858598709106445e-01 1.187478542327880859e+00 9.533447027206420898e-01 8.017110079526901245e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.753395080566406250e-01 1.165746688842773438e+00 9.496988654136657715e-01 7.755155116319656372e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3750000e+01	5.000000074505805969e-02 1.322499990463256836e+00 2.013124942779541016e+00 1.000000000000000000e+00 8.050000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.511974215507507324e-01 1.172003149986267090e+00 9.368441104888916016e-01 9.827303886413574219e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.613200783729553223e-01 1.151202440261840820e+00 9.336194992065429688e-01 9.432034939527511597e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.3800000e+01	5.000000074505805969e-02 1.345600008964538574e+00 2.009599924087524414e+00 1.000000000000000000e+00 9.279999732971191406e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.332143425941467285e-01 1.153836011886596680e+00 9.165974259376525879e-01 1.184723973274230957e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.426878452301025391e-01 1.133962273597717285e+00 9.141385555267333984e-01 1.132680252194404602e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3850000e+01	5.000000074505805969e-02 1.368899941444396973e+00 1.955969452857971191e+00 1.000000000000000000e+00 8.970000147819519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.475611805915832520e-01 1.148124217987060547e+00 9.204037785530090332e-01 1.145965829491615295e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.558014035224914551e-01 1.129570841789245605e+00 9.155051112174987793e-01 1.099999845027923584e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3900000e+01	5.000000074505805969e-02 1.392400026321411133e+00 1.903344392776489258e+00 1.000000000000000000e+00 8.653333187103271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.603241443634033203e-01 1.141459107398986816e+00 9.224826693534851074e-01 1.110064834356307983e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.674064278602600098e-01 1.124164342880249023e+00 9.154699444770812988e-01 1.069799512624740601e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.3950000e+01	5.000000074505805969e-02 1.416100025177001953e+00 1.851724982261657715e+00 1.000000000000000000e+00 8.330000042915344238e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.716220855712890625e-01 1.133753538131713867e+00 9.228804707527160645e-01 1.076576188206672668e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.776085972785949707e-01 1.117671251296997070e+00 9.140427708625793457e-01 1.041718274354934692e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.801111102104187012e+00 1.000000000000000000e+00 8.000000119209289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.815649151802062988e-01 1.124917030334472656e+00 9.216384887695312500e-01 1.045050099492073059e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.865079879760742188e-01 1.110013961791992188e+00 9.112322926521301270e-01 1.015382185578346252e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.751502752304077148e+00 1.000000000000000000e+00 7.599999904632568359e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.600896000862121582e-01 1.098904013633728027e+00 8.873394131660461426e-01 1.087982431054115295e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.647034764289855957e-01 1.085076212882995605e+00 8.762463331222534180e-01 1.063584089279174805e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.702900052070617676e+00 1.000000000000000000e+00 7.200000286102294922e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.392296433448791504e-01 1.071606516838073730e+00 8.534217476844787598e-01 1.124630570411682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.435430526733398438e-01 1.058849692344665527e+00 8.417310714721679688e-01 1.105410233139991760e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.655302762985229492e+00 1.000000000000000000e+00 6.800000071525573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.189734220504760742e-01 1.042939782142639160e+00 8.198956251144409180e-01 1.154501512646675110e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.230106830596923828e-01 1.031256318092346191e+00 8.076859712600708008e-01 1.140423938632011414e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.608711123466491699e+00 1.000000000000000000e+00 6.399999856948852539e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.993063330650329590e-01 1.012814402580261230e+00 7.867689728736877441e-01 1.177073568105697632e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.030879497528076172e-01 1.002212643623352051e+00 7.741094827651977539e-01 1.168155521154403687e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.563125014305114746e+00 1.000000000000000000e+00 6.000000238418579102e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.802112698554992676e-01 9.811349511146545410e-01 7.540482878684997559e-01 1.191791966557502747e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.837539315223693848e-01 9.716277122497558594e-01 7.409988045692443848e-01 1.188099682331085205e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.518544435501098633e+00 1.000000000000000000e+00 5.600000023841857910e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.616680860519409180e-01 9.478000998497009277e-01 7.217381596565246582e-01 1.198066696524620056e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.649862766265869141e-01 9.394052028656005859e-01 7.083523273468017578e-01 1.199707239866256714e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.474969387054443359e+00 1.000000000000000000e+00 5.199999809265136719e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.436537742614746094e-01 9.127017855644226074e-01 6.898419857025146484e-01 1.195266470313072205e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.467600107192993164e-01 9.054404497146606445e-01 6.761680841445922852e-01 1.202385351061820984e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.432399988174438477e+00 1.000000000000000000e+00 4.799999892711639404e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.261421084403991699e-01 8.757247328758239746e-01 6.583615541458129883e-01 1.182716265320777893e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.290492057800292969e-01 8.696218729019165039e-01 6.444451212882995605e-01 1.195489242672920227e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.390836119651794434e+00 1.000000000000000000e+00 4.399999976158142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.091035246849060059e-01 8.367454409599304199e-01 6.272974610328674316e-01 1.159691214561462402e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.118224501609802246e-01 8.318279385566711426e-01 6.131796836853027344e-01 1.178324222564697266e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.350277781486511230e+00 1.000000000000000000e+00 4.000000059604644775e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.925051212310791016e-01 7.956317067146301270e-01 5.966492891311645508e-01 1.125411018729209900e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.950479745864868164e-01 7.919288873672485352e-01 5.823710560798645020e-01 1.150132268667221069e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.310724973678588867e+00 1.000000000000000000e+00 3.600000143051147461e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.763099431991577148e-01 7.522416114807128906e-01 5.664154291152954102e-01 1.079034805297851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.786884665489196777e-01 7.497833967208862305e-01 5.520165562629699707e-01 1.110091954469680786e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.272177815437316895e+00 1.000000000000000000e+00 3.199999928474426270e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.604773402214050293e-01 7.064225673675537109e-01 5.365937352180480957e-01 1.019653379917144775e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.627049446105957031e-01 7.052406072616577148e-01 5.221151113510131836e-01 1.057308912277221680e-01 0.000000000000000000e+00 0.000000000000000000e+00
   1.4650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.234636068344116211e+00 1.000000000000000000e+00 2.800000011920928955e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.449618339538574219e-01 6.580100655555725098e-01 5.071809887886047363e-01 9.462825208902359009e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.470522880554199219e-01 6.581350564956665039e-01 4.926637709140777588e-01 9.908109903335571289e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.198099970817565918e+00 1.000000000000000000e+00 2.399999946355819702e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.297134757041931152e-01 6.068270206451416016e-01 4.781736731529235840e-01 8.578539639711380005e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.316822767257690430e-01 6.082894802093505859e-01 4.636611938476562500e-01 9.095381200313568115e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.162569403648376465e+00 1.000000000000000000e+00 2.000000029802322388e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.146767139434814453e-01 5.526815652847290039e-01 4.495676159858703613e-01 7.532069832086563110e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.165400743484497070e-01 5.555106401443481445e-01 4.351053833961486816e-01 8.123344182968139648e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.128044366836547852e+00 1.000000000000000000e+00 1.599999964237213135e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.997902154922485352e-01 4.953664839267730713e-01 4.213584363460540771e-01 6.310778111219406128e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.015657186508178711e-01 4.995888769626617432e-01 4.069938659667968750e-01 6.979372352361679077e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.094524979591369629e+00 1.000000000000000000e+00 1.199999973177909851e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.849860310554504395e-01 4.346570372581481934e-01 3.935412466526031494e-01 4.900884255766868591e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.866933465003967285e-01 4.402976036071777344e-01 3.793252110481262207e-01 5.649667233228683472e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.062011122703552246e+00 1.000000000000000000e+00 7.999999821186065674e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.701888203620910645e-01 3.703092038631439209e-01 3.661108911037445068e-01 3.287344425916671753e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.718486309051513672e-01 3.773891925811767578e-01 3.520973026752471924e-01 4.119130596518516541e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.4950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.030502796173095703e+00 1.000000000000000000e+00 3.999999910593032837e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.553153753280639648e-01 3.020580708980560303e-01 3.390621244907379150e-01 1.453705877065658569e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.569494962692260742e-01 3.105939626693725586e-01 3.253085017204284668e-01 2.371213957667350769e-02 0.000000000000000000e+00 0.000000000000000000e+00
   1.5000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402728915214538574e-01 2.296151071786880493e-01 3.123892545700073242e-01 -6.180407013744115829e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150773763656616e-01 3.123892247676849365e-01 -6.180405151098966599e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150475740432739e-01 3.123891949653625488e-01 -6.180403754115104675e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402729511260986328e-01 2.296150326728820801e-01 3.123891353607177734e-01 -6.180401891469955444e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730107307434082e-01 2.296150028705596924e-01 3.123891055583953857e-01 -6.180400494486093521e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730107307434082e-01 2.296149879693984985e-01 3.123890757560729980e-01 -6.180399097502231598e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149581670761108e-01 3.123890161514282227e-01 -6.180397234857082367e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149432659149170e-01 3.123889863491058350e-01 -6.180395837873220444e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402730703353881836e-01 2.296149134635925293e-01 3.123889565467834473e-01 -6.180393975228071213e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731299400329590e-01 2.296148985624313354e-01 3.123888969421386719e-01 -6.180392578244209290e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731299400329590e-01 2.296148836612701416e-01 3.123888671398162842e-01 -6.180390715599060059e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731895446777344e-01 2.296148538589477539e-01 3.123888373374938965e-01 -6.180389318615198135e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402731895446777344e-01 2.296148240566253662e-01 3.123888075351715088e-01 -6.180387455970048904e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296148091554641724e-01 3.123887479305267334e-01 -6.180386058986186981e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296147942543029785e-01 3.123887181282043457e-01 -6.180384196341037750e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402732491493225098e-01 2.296147644519805908e-01 3.123886883258819580e-01 -6.180382799357175827e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733087539672852e-01 2.296147346496582031e-01 3.123886287212371826e-01 -6.180381402373313904e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733087539672852e-01 2.296147197484970093e-01 3.123885989189147949e-01 -6.180379539728164673e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296147048473358154e-01 3.123885691165924072e-01 -6.180378142744302750e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.5950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296146750450134277e-01 3.123885095119476318e-01 -6.180376280099153519e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402733683586120605e-01 2.296146601438522339e-01 3.123884797096252441e-01 -6.180374883115291595e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6050000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734279632568359e-01 2.296146303415298462e-01 3.123884499073028564e-01 -6.180373020470142365e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6100000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734279632568359e-01 2.296146154403686523e-01 3.123884201049804688e-01 -6.180371623486280441e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6150000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145856380462646e-01 3.123883605003356934e-01 -6.180369760841131210e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6200000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145707368850708e-01 3.123883306980133057e-01 -6.180368363857269287e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6250000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402734875679016113e-01 2.296145558357238770e-01 3.123883008956909180e-01 -6.180366501212120056e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6300000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402735471725463867e-01 2.296145260334014893e-01 3.123882412910461426e-01 -6.180365104228258133e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6350000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402735471725463867e-01 2.296144962310791016e-01 3.123882114887237549e-01 -6.180363707244396210e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6400000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144813299179077e-01 3.123881816864013672e-01 -6.180361844599246979e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6450000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144664287567139e-01 3.123881518840789795e-01 -6.180360447615385056e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6500000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736067771911621e-01 2.296144366264343262e-01 3.123880922794342041e-01 -6.180358584970235825e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6550000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736663818359375e-01 2.296144068241119385e-01 3.123880624771118164e-01 -6.180357187986373901e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6600000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402736663818359375e-01 2.296143919229507446e-01 3.123880326747894287e-01 -6.180355325341224670e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6650000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143770217895508e-01 3.123879730701446533e-01 -6.180353928357362747e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6700000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143472194671631e-01 3.123879432678222656e-01 -6.180352065712213516e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6750000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737259864807129e-01 2.296143323183059692e-01 3.123879134654998779e-01 -6.180350668728351593e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6800000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737855911254883e-01 2.296143025159835815e-01 3.123878538608551025e-01 -6.180348806083202362e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6850000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402737855911254883e-01 2.296142727136611938e-01 3.123878240585327148e-01 -6.180347409099340439e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6900000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142578125000000e-01 3.123877942562103271e-01 -6.180346012115478516e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.6950000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142429113388062e-01 3.123877644538879395e-01 -6.180344149470329285e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00
   1.7000000e+01	5.000000074505805969e-02 1.440000057220458984e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.402738451957702637e-01 2.296142131090164185e-01 3.123877048492431641e-01 -6.180342752486467361e-03 0.000000000000000000e+00 0.000000000000000000e+00 5.419051647186279297e-01 2.396189570426940918e-01 2.989570796489715576e-01 3.877658629789948463e-03 0.000000000000000000e+00 0.000000000000000000e+00


==> graphs/prescribed_loading.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e-02   1.0200000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e-01   1.0400000e+00   1.0000000e+00   0.0000000e+00
   1.5000000e-01   1.0600000e+00   1.0000000e+00   0.0000000e+00
   2.0000000e-01   1.0800000e+00   1.0000000e+00   0.0000000e+00
   2.5000000e-01   1.1000000e+00   1.0000000e+00   0.0000000e+00
   3.0000000e-01   1.1200000e+00   1.0000000e+00   0.0000000e+00
   3.5000000e-01   1.1400000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e-01   1.1600000e+00   1.0000000e+00   0.0000000e+00
   4.5000000e-01   1.1800000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e-01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   5.5000000e-01   1.1800000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e-01   1.1600000e+00   1.0000000e+00   0.0000000e+00
   6.5000000e-01   1.1400000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e-01   1.1200000e+00   1.0000000e+00   0.0000000e+00
   7.5000000e-01   1.1000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e-01   1.0800000e+00   1.0000000e+00   0.0000000e+00
   8.5000000e-01   1.0600000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e-01   1.0400000e+00   1.0000000e+00   0.0000000e+00
   9.5000000e-01   1.0200000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.0500000e+00   1.0800000e+00   1.0000000e+00   0.0000000e+00
   1.1000000e+00   1.1600000e+00   1.0000000e+00   0.0000000e+00
   1.1500000e+00   1.2400000e+00   1.0000000e+00   0.0000000e+00
   1.2000000e+00   1.3200000e+00   1.0000000e+00   0.0000000e+00
   1.2500000e+00   1.4000000e+00   1.0000000e+00   0.0000000e+00
   1.3000000e+00   1.4800000e+00   1.0000000e+00   0.0000000e+00
   1.3500000e+00   1.5600000e+00   1.0000000e+00   0.0000000e+00
   1.4000000e+00   1.6400000e+00   1.0000000e+00   0.0000000e+00
   1.4500000e+00   1.7200000e+00   1.0000000e+00   0.0000000e+00
   1.5000000e+00   1.8000000e+00   1.0000000e+00   0.0000000e+00
   1.5500000e+00   1.7200000e+00   1.0000000e+00   0.0000000e+00
   1.6000000e+00   1.6400000e+00   1.0000000e+00   0.0000000e+00
   1.6500000e+00   1.5600000e+00   1.0000000e+00   0.0000000e+00
   1.7000000e+00   1.4800000e+00   1.0000000e+00   0.0000000e+00
   1.7500000e+00   1.4000000e+00   1.0000000e+00   0.0000000e+00
   1.8000000e+00   1.3200000e+00   1.0000000e+00   0.0000000e+00
   1.8500000e+00   1.2400000e+00   1.0000000e+00   0.0000000e+00
   1.9000000e+00   1.1600000e+00   1.0000000e+00   0.0000000e+00
   1.9500000e+00   1.0800000e+00   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   2.0500000e+00   1.1100000e+00   1.0000000e+00   0.0000000e+00
   2.1000000e+00   1.2200000e+00   1.0000000e+00   0.0000000e+00
   2.1500000e+00   1.3300000e+00   1.0000000e+00   0.0000000e+00
   2.2000000e+00   1.4400000e+00   1.0000000e+00   0.0000000e+00
   2.2500000e+00   1.5500000e+00   1.0000000e+00   0.0000000e+00
   2.3000000e+00   1.6600000e+00   1.0000000e+00   0.0000000e+00
   2.3500000e+00   1.7700000e+00   1.0000000e+00   0.0000000e+00
   2.4000000e+00   1.8800000e+00   1.0000000e+00   0.0000000e+00
   2.4500000e+00   1.9900000e+00   1.0000000e+00   0.0000000e+00
   2.5000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.5500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.6000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.6500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.7000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.7500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.8000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.8500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.9000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   2.9500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.0000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.0500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.1000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.1500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.2000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.2500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.3000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.3500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.4000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.4500000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.5000000e+00   2.1000000e+00   1.0000000e+00   0.0000000e+00
   3.5500000e+00   1.9900000e+00   1.0000000e+00   0.0000000e+00
   3.6000000e+00   1.8800000e+00   1.0000000e+00   0.0000000e+00
   3.6500000e+00   1.7700000e+00   1.0000000e+00   0.0000000e+00
   3.7000000e+00   1.6600000e+00   1.0000000e+00   0.0000000e+00
   3.7500000e+00   1.5500000e+00   1.0000000e+00   0.0000000e+00
   3.8000000e+00   1.4400000e+00   1.0000000e+00   0.0000000e+00
   3.8500000e+00   1.3300000e+00   1.0000000e+00   0.0000000e+00
   3.9000000e+00   1.2200000e+00   1.0000000e+00   0.0000000e+00
   3.9500000e+00   1.1100000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   4.0500000e+00   1.0000000e+00   9.8000000e-01   0.0000000e+00
   4.1000000e+00   1.0000000e+00   9.6000000e-01   0.0000000e+00
   4.1500000e+00   1.0000000e+00   9.4000000e-01   0.0000000e+00
   4.2000000e+00   1.0000000e+00   9.2000000e-01   0.0000000e+00
   4.2500000e+00   1.0000000e+00   9.0000000e-01   0.0000000e+00
   4.3000000e+00   1.0000000e+00   8.8000000e-01   0.0000000e+00
   4.3500000e+00   1.0000000e+00   8.6000000e-01   0.0000000e+00
   4.4000000e+00   1.0000000e+00   8.4000000e-01   0.0000000e+00
   4.4500000e+00   1.0000000e+00   8.2000000e-01   0.0000000e+00
   4.5000000e+00   1.0000000e+00   8.0000000e-01   0.0000000e+00
   4.5500000e+00   1.0000000e+00   8.2000000e-01   0.0000000e+00
   4.6000000e+00   1.0000000e+00   8.4000000e-01   0.0000000e+00
   4.6500000e+00   1.0000000e+00   8.6000000e-01   0.0000000e+00
   4.7000000e+00   1.0000000e+00   8.8000000e-01   0.0000000e+00
   4.7500000e+00   1.0000000e+00   9.0000000e-01   0.0000000e+00
   4.8000000e+00   1.0000000e+00   9.2000000e-01   0.0000000e+00
   4.8500000e+00   1.0000000e+00   9.4000000e-01   0.0000000e+00
   4.9000000e+00   1.0000000e+00   9.6000000e-01   0.0000000e+00
   4.9500000e+00   1.0000000e+00   9.8000000e-01   0.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0500000e+00   1.0000000e+00   1.0050000e+00   0.0000000e+00
   5.1000000e+00   1.0000000e+00   1.0100000e+00   0.0000000e+00
   5.1500000e+00   1.0000000e+00   1.0150000e+00   0.0000000e+00
   5.2000000e+00   1.0000000e+00   1.0200000e+00   0.0000000e+00
   5.2500000e+00   1.0000000e+00   1.0250000e+00   0.0000000e+00
   5.3000000e+00   1.0000000e+00   1.0300000e+00   0.0000000e+00
   5.3500000e+00   1.0000000e+00   1.0350000e+00   0.0000000e+00
   5.4000000e+00   1.0000000e+00   1.0400000e+00   0.0000000e+00
   5.4500000e+00   1.0000000e+00   1.0450000e+00   0.0000000e+00
   5.5000000e+00   1.0000000e+00   1.0500000e+00   0.0000000e+00
   5.5500000e+00   1.0000000e+00   1.0550000e+00   0.0000000e+00
   5.6000000e+00   1.0000000e+00   1.0600000e+00   0.0000000e+00
   5.6500000e+00   1.0000000e+00   1.0650000e+00   0.0000000e+00
   5.7000000e+00   1.0000000e+00   1.0700000e+00   0.0000000e+00
   5.7500000e+00   1.0000000e+00   1.0750000e+00   0.0000000e+00
   5.8000000e+00   1.0000000e+00   1.0800000e+00   0.0000000e+00
   5.8500000e+00   1.0000000e+00   1.0850000e+00   0.0000000e+00
   5.9000000e+00   1.0000000e+00   1.0900000e+00   0.0000000e+00
   5.9500000e+00   1.0000000e+00   1.0950000e+00   0.0000000e+00
   6.0000000e+00   1.0000000e+00   1.1000000e+00   0.0000000e+00
   6.0500000e+00   9.9000000e-01   1.1000000e+00   0.0000000e+00
   6.1000000e+00   9.8000000e-01   1.1000000e+00   0.0000000e+00
   6.1500000e+00   9.7000000e-01   1.1000000e+00   0.0000000e+00
   6.2000000e+00   9.6000000e-01   1.1000000e+00   0.0000000e+00
   6.2500000e+00   9.5000000e-01   1.1000000e+00   0.0000000e+00
   6.3000000e+00   9.4000000e-01   1.1000000e+00   0.0000000e+00
   6.3500000e+00   9.3000000e-01   1.1000000e+00   0.0000000e+00
   6.4000000e+00   9.2000000e-01   1.1000000e+00   0.0000000e+00
   6.4500000e+00   9.1000000e-01   1.1000000e+00   0.0000000e+00
   6.5000000e+00   9.0000000e-01   1.1000000e+00   0.0000000e+00
   6.5500000e+00   9.1000000e-01   1.1000000e+00   0.0000000e+00
   6.6000000e+00   9.2000000e-01   1.1000000e+00   0.0000000e+00
   6.6500000e+00   9.3000000e-01   1.1000000e+00   0.0000000e+00
   6.7000000e+00   9.4000000e-01   1.1000000e+00   0.0000000e+00
   6.7500000e+00   9.5000000e-01   1.1000000e+00   0.0000000e+00
   6.8000000e+00   9.6000000e-01   1.1000000e+00   0.0000000e+00
   6.8500000e+00   9.7000000e-01   1.1000000e+00   0.0000000e+00
   6.9000000e+00   9.8000000e-01   1.1000000e+00   0.0000000e+00
   6.9500000e+00   9.9000000e-01   1.1000000e+00   0.0000000e+00
   7.0000000e+00   1.0000000e+00   1.1000000e+00   0.0000000e+00
   7.0500000e+00   9.8000000e-01   1.1000000e+00   0.0000000e+00
   7.1000000e+00   9.6000000e-01   1.1000000e+00   0.0000000e+00
   7.1500000e+00   9.4000000e-01   1.1000000e+00   0.0000000e+00
   7.2000000e+00   9.2000000e-01   1.1000000e+00   0.0000000e+00
   7.2500000e+00   9.0000000e-01   1.1000000e+00   0.0000000e+00
   7.3000000e+00   8.8000000e-01   1.1000000e+00   0.0000000e+00
   7.3500000e+00   8.6000000e-01   1.1000000e+00   0.0000000e+00
   7.4000000e+00   8.4000000e-01   1.1000000e+00   0.0000000e+00
   7.4500000e+00   8.2000000e-01   1.1000000e+00   0.0000000e+00
   7.5000000e+00   8.0000000e-01   1.1000000e+00   0.0000000e+00
   7.5500000e+00   8.2000000e-01   1.1000000e+00   0.0000000e+00
   7.6000000e+00   8.4000000e-01   1.1000000e+00   0.0000000e+00
   7.6500000e+00   8.6000000e-01   1.1000000e+00   0.0000000e+00
   7.7000000e+00   8.8000000e-01   1.1000000e+00   0.0000000e+00
   7.7500000e+00   9.0000000e-01   1.1000000e+00   0.0000000e+00
   7.8000000e+00   9.2000000e-01   1.1000000e+00   0.0000000e+00
   7.8500000e+00   9.4000000e-01   1.1000000e+00   0.0000000e+00
   7.9000000e+00   9.6000000e-01   1.1000000e+00   0.0000000e+00
   7.9500000e+00   9.8000000e-01   1.1000000e+00   0.0000000e+00
   8.0000000e+00   1.0000000e+00   1.1000000e+00   0.0000000e+00
   8.0500000e+00   9.8500000e-01   1.1000000e+00   0.0000000e+00
   8.1000000e+00   9.7000000e-01   1.1000000e+00   0.0000000e+00
   8.1500000e+00   9.5500000e-01   1.1000000e+00   0.0000000e+00
   8.2000000e+00   9.4000000e-01   1.1000000e+00   0.0000000e+00
   8.2500000e+00   9.2500000e-01   1.1000000e+00   0.0000000e+00
   8.3000000e+00   9.1000000e-01   1.1000000e+00   0.0000000e+00
   8.3500000e+00   8.9500000e-01   1.1000000e+00   0.0000000e+00
   8.4000000e+00   8.8000000e-01   1.1000000e+00   0.0000000e+00
   8.4500000e+00   8.6500000e-01   1.1000000e+00   0.0000000e+00
   8.5000000e+00   8.5000000e-01   1.1000000e+00   0.0000000e+00
   8.5500000e+00   8.3500000e-01   1.1000000e+00   0.0000000e+00
   8.6000000e+00   8.2000000e-01   1.1000000e+00   0.0000000e+00
   8.6500000e+00   8.0500000e-01   1.1000000e+00   0.0000000e+00
   8.7000000e+00   7.9000000e-01   1.1000000e+00   0.0000000e+00
   8.7500000e+00   7.7500000e-01   1.1000000e+00   0.0000000e+00
   8.8000000e+00   7.6000000e-01   1.1000000e+00   0.0000000e+00
   8.8500000e+00   7.4500000e-01   1.1000000e+00   0.0000000e+00
   8.9000000e+00   7.3000000e-01   1.1000000e+00   0.0000000e+00
   8.9500000e+00   7.1500000e-01   1.1000000e+00   0.0000000e+00
   9.0000000e+00   7.0000000e-01   1.1000000e+00   0.0000000e+00
   9.0500000e+00   7.0000000e-01   1.0900000e+00   0.0000000e+00
   9.1000000e+00   7.0000000e-01   1.0800000e+00   0.0000000e+00
   9.1500000e+00   7.0000000e-01   1.0700000e+00   0.0000000e+00
   9.2000000e+00   7.0000000e-01   1.0600000e+00   0.0000000e+00
   9.2500000e+00   7.0000000e-01   1.0500000e+00   0.0000000e+00
   9.3000000e+00   7.0000000e-01   1.0400000e+00   0.0000000e+00
   9.3500000e+00   7.0000000e-01   1.0300000e+00   0.0000000e+00
   9.4000000e+00   7.0000000e-01   1.0200000e+00   0.0000000e+00
   9.4500000e+00   7.0000000e-01   1.0100000e+00   0.0000000e+00
   9.5000000e+00   7.0000000e-01   1.0000000e+00   0.0000000e+00
   9.5500000e+00   7.0000000e-01   9.9000000e-01   0.0000000e+00
   9.6000000e+00   7.0000000e-01   9.8000000e-01   0.0000000e+00
   9.6500000e+00   7.0000000e-01   9.7000000e-01   0.0000000e+00
   9.7000000e+00   7.0000000e-01   9.6000000e-01   0.0000000e+00
   9.7500000e+00   7.0000000e-01   9.5000000e-01   0.0000000e+00
   9.8000000e+00   7.0000000e-01   9.4000000e-01   0.0000000e+00
   9.8500000e+00   7.0000000e-01   9.3000000e-01   0.0000000e+00
   9.9000000e+00   7.0000000e-01   9.2000000e-01   0.0000000e+00
   9.9500000e+00   7.0000000e-01   9.1000000e-01   0.0000000e+00
   1.0000000e+01   7.0000000e-01   9.0000000e-01   0.0000000e+00
   1.0050000e+01   7.0000000e-01   9.0000000e-01   2.0000000e-02
   1.0100000e+01   7.0000000e-01   9.0000000e-01   4.0000000e-02
   1.0150000e+01   7.0000000e-01   9.0000000e-01   6.0000000e-02
   1.0200000e+01   7.0000000e-01   9.0000000e-01   8.0000000e-02
   1.0250000e+01   7.0000000e-01   9.0000000e-01   1.0000000e-01
   1.0300000e+01   7.0000000e-01   9.0000000e-01   1.2000000e-01
   1.0350000e+01   7.0000000e-01   9.0000000e-01   1.4000000e-01
   1.0400000e+01   7.0000000e-01   9.0000000e-01   1.6000000e-01
   1.0450000e+01   7.0000000e-01   9.0000000e-01   1.8000000e-01
   1.0500000e+01   7.0000000e-01   9.0000000e-01   2.0000000e-01
   1.0550000e+01   7.0000000e-01   9.0000000e-01   2.2000000e-01
   1.0600000e+01   7.0000000e-01   9.0000000e-01   2.4000000e-01
   1.0650000e+01   7.0000000e-01   9.0000000e-01   2.6000000e-01
   1.0700000e+01   7.0000000e-01   9.0000000e-01   2.8000000e-01
   1.0750000e+01   7.0000000e-01   9.0000000e-01   3.0000000e-01
   1.0800000e+01   7.0000000e-01   9.0000000e-01   3.2000000e-01
   1.0850000e+01   7.0000000e-01   9.0000000e-01   3.4000000e-01
   1.0900000e+01   7.0000000e-01   9.0000000e-01   3.6000000e-01
   1.0950000e+01   7.0000000e-01   9.0000000e-01   3.8000000e-01
   1.1000000e+01   7.0000000e-01   9.0000000e-01   4.0000000e-01
   1.1050000e+01   7.1500000e-01   9.0000000e-01   3.8000000e-01
   1.1100000e+01   7.3000000e-01   9.0000000e-01   3.6000000e-01
   1.1150000e+01   7.4500000e-01   9.0000000e-01   3.4000000e-01
   1.1200000e+01   7.6000000e-01   9.0000000e-01   3.2000000e-01
   1.1250000e+01   7.7500000e-01   9.0000000e-01   3.0000000e-01
   1.1300000e+01   7.9000000e-01   9.0000000e-01   2.8000000e-01
   1.1350000e+01   8.0500000e-01   9.0000000e-01   2.6000000e-01
   1.1400000e+01   8.2000000e-01   9.0000000e-01   2.4000000e-01
   1.1450000e+01   8.3500000e-01   9.0000000e-01   2.2000000e-01
   1.1500000e+01   8.5000000e-01   9.0000000e-01   2.0000000e-01
   1.1550000e+01   8.6500000e-01   9.0000000e-01   1.8000000e-01
   1.1600000e+01   8.8000000e-01   9.0000000e-01   1.6000000e-01
   1.1650000e+01   8.9500000e-01   9.0000000e-01   1.4000000e-01
   1.1700000e+01   9.1000000e-01   9.0000000e-01   1.2000000e-01
   1.1750000e+01   9.2500000e-01   9.0000000e-01   1.0000000e-01
   1.1800000e+01   9.4000000e-01   9.0000000e-01   8.0000000e-02
   1.1850000e+01   9.5500000e-01   9.0000000e-01   6.0000000e-02
   1.1900000e+01   9.7000000e-01   9.0000000e-01   4.0000000e-02
   1.1950000e+01   9.8500000e-01   9.0000000e-01   2.0000000e-02
   1.2000000e+01   1.0000000e+00   9.0000000e-01   0.0000000e+00
   1.2050000e+01   1.0000000e+00   9.3500000e-01  -2.0000000e-02
   1.2100000e+01   1.0000000e+00   9.7000000e-01  -4.0000000e-02
   1.2150000e+01   1.0000000e+00   1.0050000e+00  -6.0000000e-02
   1.2200000e+01   1.0000000e+00   1.0400000e+00  -8.0000000e-02
   1.2250000e+01   1.0000000e+00   1.0750000e+00  -1.0000000e-01
   1.2300000e+01   1.0000000e+00   1.1100000e+00  -1.2000000e-01
   1.2350000e+01   1.0000000e+00   1.1450000e+00  -1.4000000e-01
   1.2400000e+01   1.0000000e+00   1.1800000e+00  -1.6000000e-01
   1.2450000e+01   1.0000000e+00   1.2150000e+00  -1.8000000e-01
   1.2500000e+01   1.0000000e+00   1.2500000e+00  -2.0000000e-01
   1.2550000e+01   1.0000000e+00   1.2850000e+00  -2.2000000e-01
   1.2600000e+01   1.0000000e+00   1.3200000e+00  -2.4000000e-01
   1.2650000e+01   1.0000000e+00   1.3550000e+00  -2.6000000e-01
   1.2700000e+01   1.0000000e+00   1.3900000e+00  -2.8000000e-01
   1.2750000e+01   1.0000000e+00   1.4250000e+00  -3.0000000e-01
   1.2800000e+01   1.0000000e+00   1.4600000e+00  -3.2000000e-01
   1.2850000e+01   1.0000000e+00   1.4950000e+00  -3.4000000e-01
   1.2900000e+01   1.0000000e+00   1.5300000e+00  -3.6000000e-01
   1.2950000e+01   1.0000000e+00   1.5650000e+00  -3.8000000e-01
   1.3000000e+01   1.0000000e+00   1.6000000e+00  -4.0000000e-01
   1.3050000e+01   1.0100000e+00   1.5850000e+00  -3.5000000e-01
   1.3100000e+01   1.0200000e+00   1.5700000e+00  -3.0000000e-01
   1.3150000e+01   1.0300000e+00   1.5550000e+00  -2.5000000e-01
   1.3200000e+01   1.0400000e+00   1.5400000e+00  -2.0000000e-01
   1.3250000e+01   1.0500000e+00   1.5250000e+00  -1.5000000e-01
   1.3300000e+01   1.0600000e+00   1.5100000e+00  -1.0000000e-01
   1.3350000e+01   1.0700000e+00   1.4950000e+00  -5.0000000e-02
   1.3400000e+01   1.0800000e+00   1.4800000e+00   0.0000000e+00
   1.3450000e+01   1.0900000e+00   1.4650000e+00   5.0000000e-02
   1.3500000e+01   1.1000000e+00   1.4500000e+00   1.0000000e-01
   1.3550000e+01   1.1100000e+00   1.4350000e+00   1.5000000e-01
   1.3600000e+01   1.1200000e+00   1.4200000e+00   2.0000000e-01
   1.3650000e+01   1.1300000e+00   1.4050000e+00   2.5000000e-01
   1.3700000e+01   1.1400000e+00   1.3900000e+00   3.0000000e-01
   1.3750000e+01   1.1500000e+00   1.3750000e+00   3.5000000e-01
   1.3800000e+01   1.1600000e+00   1.3600000e+00   4.0000000e-01
   1.3850000e+01   1.1700000e+00   1.3450000e+00   3.8333333e-01
   1.3900000e+01   1.1800000e+00   1.3300000e+00   3.6666667e-01
   1.3950000e+01   1.1900000e+00   1.3150000e+00   3.5000000e-01
   1.4000000e+01   1.2000000e+00   1.3000000e+00   3.3333333e-01
   1.4050000e+01   1.2000000e+00   1.2850000e+00   3.1666667e-01
   1.4100000e+01   1.2000000e+00   1.2700000e+00   3.0000000e-01
   1.4150000e+01   1.2000000e+00   1.2550000e+00   2.8333333e-01
   1.4200000e+01   1.2000000e+00   1.2400000e+00   2.6666667e-01
   1.4250000e+01   1.2000000e+00   1.2250000e+00   2.5000000e-01
   1.4300000e+01   1.2000000e+00   1.2100000e+00   2.3333333e-01
   1.4350000e+01   1.2000000e+00   1.1950000e+00   2.1666667e-01
   1.4400000e+01   1.2000000e+00   1.1800000e+00   2.0000000e-01
   1.4450000e+01   1.2000000e+00   1.1650000e+00   1.8333333e-01
   1.4500000e+01   1.2000000e+00   1.1500000e+00   1.6666667e-01
   1.4550000e+01   1.2000000e+00   1.1350000e+00   1.5000000e-01
   1.4600000e+01   1.2000000e+00   1.1200000e+00   1.3333333e-01
   1.4650000e+01   1.2000000e+00   1.1050000e+00   1.1666667e-01
   1.4700000e+01   1.2000000e+00   1.0900000e+00   1.0000000e-01
   1.4750000e+01   1.2000000e+00   1.0750000e+00   8.3333333e-02
   1.4800000e+01   1.2000000e+00   1.0600000e+00   6.6666667e-02
   1.4850000e+01   1.2000000e+00   1.0450000e+00   5.0000000e-02
   1.4900000e+01   1.2000000e+00   1.0300000e+00   3.3333333e-02
   1.4950000e+01   1.2000000e+00   1.0150000e+00   1.6666667e-02
   1.5000000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5050000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5100000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5150000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5200000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5250000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5300000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5350000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5400000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5450000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5500000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5550000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5600000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5650000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5700000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5750000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5800000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5850000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5900000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.5950000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6000000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6050000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6100000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6150000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6200000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6250000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6300000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6350000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6400000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6450000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6500000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6550000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6600000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6650000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6700000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6750000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6800000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6850000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6900000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.6950000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00
   1.7000000e+01   1.2000000e+00   1.0000000e+00   0.0000000e+00

